Synergetic UAV-RIS Communication with Highly Directional Transmission

The effective integration of unmanned aerial vehicles (UAVs) in future wireless communication systems depends on the conscious use of their limited energy, which constrains their flight time. Reconfigurable intelligent surfaces (RISs) can be used in combination with UAVs with the aim to improve the communication performance without increasing complexity at the UAV side. In this paper, we propose a synergetic UAV RIS communication system, utilizing a UAV with a highly directional antenna aiming to the RIS. The proposed scenario can be applied in all air-to-ground RIS-assisted networks and numerical results illustrate that it is superior from the cases where the UAV utilizes either an omnidirectional antenna or a highly directional antenna aiming towards the ground node.

==> data/AFD_diagram_pi2_1.dat <==
   1.5000000e+00   2.9279324e-02
   1.6000000e+00   2.7100646e-02
   1.7000000e+00   2.5185378e-02
   1.8000000e+00   2.3487596e-02
   1.9000000e+00   2.1971826e-02
   2.0000000e+00   2.0610180e-02
   2.1000000e+00   1.9380389e-02
   2.2000000e+00   1.8264418e-02
   2.3000000e+00   1.7247481e-02
   2.4000000e+00   1.6317311e-02
   2.5000000e+00   1.5463638e-02
   2.6000000e+00   1.4677779e-02
   2.7000000e+00   1.3952335e-02
   2.8000000e+00   1.3280958e-02
   2.9000000e+00   1.2658161e-02
   3.0000000e+00   1.2079177e-02
   3.1000000e+00   1.1539839e-02
   3.2000000e+00   1.1036488e-02
   3.3000000e+00   1.0565897e-02
   3.4000000e+00   1.0125206e-02
   3.5000000e+00   9.7118735e-03
   3.6000000e+00   9.3236313e-03
   3.7000000e+00   8.9584484e-03
   3.8000000e+00   8.6146344e-03
   3.9000000e+00   8.3315716e-03
   4.0000000e+00   8.0921877e-03
   4.1000000e+00   7.8807753e-03
   4.2000000e+00   7.6906393e-03
   4.3000000e+00   7.5176340e-03
   4.4000000e+00   7.3588667e-03
   4.5000000e+00   7.2121862e-03
   4.6000000e+00   7.0759264e-03
   4.7000000e+00   6.9487600e-03
   4.8000000e+00   6.8296064e-03
   4.9000000e+00   6.7175710e-03
   5.0000000e+00   6.6119034e-03
   5.1000000e+00   6.5119666e-03
   5.2000000e+00   6.4172147e-03
   5.3000000e+00   6.3271762e-03
   5.4000000e+00   6.2414405e-03
   5.5000000e+00   6.1596478e-03
   5.6000000e+00   6.0814812e-03
   5.7000000e+00   6.0066600e-03
   5.8000000e+00   5.9349340e-03
   5.9000000e+00   5.8660799e-03
   6.0000000e+00   5.7998971e-03
   6.1000000e+00   5.7362047e-03
   6.2000000e+00   5.6748395e-03
   6.3000000e+00   5.6156532e-03
   6.4000000e+00   5.5585110e-03
   6.5000000e+00   5.5032898e-03
   6.6000000e+00   5.4498773e-03
   6.7000000e+00   5.3981702e-03
   6.8000000e+00   5.3480738e-03
   6.9000000e+00   5.2995007e-03
   7.0000000e+00   5.2523703e-03
   7.1000000e+00   5.2066081e-03
   7.2000000e+00   5.1621450e-03
   7.3000000e+00   5.1189170e-03
   7.4000000e+00   5.0768643e-03
   7.5000000e+00   5.0359314e-03
   7.6000000e+00   4.9960667e-03
   7.7000000e+00   4.9572215e-03
   7.8000000e+00   4.9193508e-03
   7.9000000e+00   4.8824121e-03
   8.0000000e+00   4.9079616e-03
   8.1000000e+00   4.9408303e-03
   8.2000000e+00   4.9732528e-03
   8.3000000e+00   5.0052359e-03
   8.4000000e+00   5.0367861e-03
   8.5000000e+00   5.0679099e-03
   8.6000000e+00   5.0986137e-03
   8.7000000e+00   5.1289037e-03
   8.8000000e+00   5.1587862e-03
   8.9000000e+00   5.1882674e-03
   9.0000000e+00   5.2173531e-03
   9.1000000e+00   5.2460493e-03
   9.2000000e+00   5.2743619e-03
   9.3000000e+00   5.3022967e-03
   9.4000000e+00   5.3298592e-03
   9.5000000e+00   5.3570551e-03
   9.6000000e+00   5.3838899e-03
   9.7000000e+00   5.4103690e-03
   9.8000000e+00   5.4364977e-03
   9.9000000e+00   5.4622812e-03
   1.0000000e+01   5.4877249e-03
   1.0100000e+01   5.5128336e-03
   1.0200000e+01   5.5376126e-03
   1.0300000e+01   5.5620667e-03
   1.0400000e+01   5.5862009e-03
   1.0500000e+01   5.6100198e-03
   1.0600000e+01   5.6335283e-03
   1.0700000e+01   5.6567310e-03
   1.0800000e+01   5.6796325e-03
   1.0900000e+01   5.7022373e-03
   1.1000000e+01   5.7245499e-03
   1.1100000e+01   5.7465747e-03
   1.1200000e+01   5.7683160e-03
   1.1300000e+01   5.7897780e-03
   1.1400000e+01   5.8109650e-03
   1.1500000e+01   5.8318811e-03
   1.1600000e+01   5.8525303e-03
   1.1700000e+01   5.8729167e-03
   1.1800000e+01   5.8930442e-03
   1.1900000e+01   5.9129168e-03
   1.2000000e+01   5.9325381e-03
   1.2100000e+01   5.9519122e-03
   1.2200000e+01   5.9710425e-03
   1.2300000e+01   5.9899329e-03
   1.2400000e+01   6.0085869e-03
   1.2500000e+01   6.0270081e-03
   1.2600000e+01   6.0452000e-03
   1.2700000e+01   6.0631660e-03
   1.2800000e+01   6.0809096e-03
   1.2900000e+01   6.0984341e-03
   1.3000000e+01   6.1157427e-03
   1.3100000e+01   6.1328388e-03
   1.3200000e+01   6.1497256e-03
   1.3300000e+01   6.1664062e-03
   1.3400000e+01   6.1828836e-03
   1.3500000e+01   6.1991611e-03
   1.3600000e+01   6.2152415e-03
   1.3700000e+01   6.2311279e-03
   1.3800000e+01   6.2468232e-03
   1.3900000e+01   6.2623303e-03
   1.4000000e+01   6.2776520e-03
   1.4100000e+01   6.2927911e-03
   1.4200000e+01   6.3077503e-03
   1.4300000e+01   6.3225325e-03
   1.4400000e+01   6.3371402e-03
   1.4500000e+01   6.3515761e-03
   1.4600000e+01   6.3658428e-03
   1.4700000e+01   6.3799428e-03
   1.4800000e+01   6.3938787e-03
   1.4900000e+01   6.4076529e-03
   1.5000000e+01   6.4212680e-03
   1.5100000e+01   6.4347262e-03
   1.5200000e+01   6.4480301e-03
   1.5300000e+01   6.4611818e-03
   1.5400000e+01   6.4741838e-03
   1.5500000e+01   6.4870382e-03
   1.5600000e+01   6.4997473e-03
   1.5700000e+01   6.5123134e-03
   1.5800000e+01   6.5247386e-03
   1.5900000e+01   6.5370250e-03
   1.6000000e+01   6.5491747e-03
   1.6100000e+01   6.5611898e-03
   1.6200000e+01   6.5730723e-03
   1.6300000e+01   6.5848244e-03
   1.6400000e+01   6.5964478e-03
   1.6500000e+01   6.6079446e-03
   1.6600000e+01   6.6193168e-03
   1.6700000e+01   6.6305662e-03
   1.6800000e+01   6.6416946e-03
   1.6900000e+01   6.6527039e-03
   1.7000000e+01   6.6635960e-03
   1.7100000e+01   6.6743726e-03
   1.7200000e+01   6.6850354e-03
   1.7300000e+01   6.6955863e-03
   1.7400000e+01   6.7060268e-03
   1.7500000e+01   6.7163587e-03
   1.7600000e+01   6.7265837e-03
   1.7700000e+01   6.7367033e-03
   1.7800000e+01   6.7467192e-03
   1.7900000e+01   6.7566330e-03
   1.8000000e+01   6.7664462e-03
   1.8100000e+01   6.7761604e-03
   1.8200000e+01   6.7857770e-03
   1.8300000e+01   6.7952976e-03
   1.8400000e+01   6.8047236e-03
   1.8500000e+01   6.8140565e-03
   1.8600000e+01   6.8232977e-03
   1.8700000e+01   6.8324485e-03
   1.8800000e+01   6.8415105e-03
   1.8900000e+01   6.8504849e-03
   1.9000000e+01   6.8593732e-03
   1.9100000e+01   6.8681765e-03
   1.9200000e+01   6.8768962e-03
   1.9300000e+01   6.8855337e-03
   1.9400000e+01   6.8940901e-03
   1.9500000e+01   6.9025667e-03
   1.9600000e+01   6.9109648e-03
   1.9700000e+01   6.9192855e-03
   1.9800000e+01   6.9275300e-03
   1.9900000e+01   6.9356996e-03
   2.0000000e+01   6.9437953e-03
   2.0100000e+01   6.9518183e-03
   2.0200000e+01   6.9597698e-03
   2.0300000e+01   6.9676508e-03
   2.0400000e+01   6.9754624e-03
   2.0500000e+01   6.9832056e-03
   2.0600000e+01   6.9908817e-03
   2.0700000e+01   6.9984915e-03
   2.0800000e+01   7.0060361e-03
   2.0900000e+01   7.0135166e-03
   2.1000000e+01   7.0209339e-03
   2.1100000e+01   7.0282890e-03
   2.1200000e+01   7.0355828e-03
   2.1300000e+01   7.0428164e-03
   2.1400000e+01   7.0499906e-03
   2.1500000e+01   7.0571063e-03
   2.1600000e+01   7.0641646e-03
   2.1700000e+01   7.0711663e-03
   2.1800000e+01   7.0781122e-03
   2.1900000e+01   7.0850032e-03
   2.2000000e+01   7.0918403e-03
   2.2100000e+01   7.0986241e-03
   2.2200000e+01   7.1053557e-03
   2.2300000e+01   7.1120357e-03
   2.2400000e+01   7.1186650e-03
   2.2500000e+01   7.1252444e-03
   2.2600000e+01   7.1317747e-03
   2.2700000e+01   7.1382566e-03
   2.2800000e+01   7.1446910e-03
   2.2900000e+01   7.1510784e-03
   2.3000000e+01   7.1574198e-03
   2.3100000e+01   7.1637158e-03
   2.3200000e+01   7.1699671e-03
   2.3300000e+01   7.1761744e-03
   2.3400000e+01   7.1823385e-03
   2.3500000e+01   7.1884600e-03
   2.3600000e+01   7.1945396e-03
   2.3700000e+01   7.2005780e-03
   2.3800000e+01   7.2065757e-03
   2.3900000e+01   7.2125335e-03
   2.4000000e+01   7.2184520e-03
   2.4100000e+01   7.2243319e-03
   2.4200000e+01   7.2301736e-03
   2.4300000e+01   7.2359779e-03
   2.4400000e+01   7.2417454e-03
   2.4500000e+01   7.2474766e-03
   2.4600000e+01   7.2531720e-03
   2.4700000e+01   7.2588324e-03
   2.4800000e+01   7.2644582e-03
   2.4900000e+01   7.2700500e-03
   2.5000000e+01   7.2756084e-03
   2.5100000e+01   7.2811339e-03
   2.5200000e+01   7.2866270e-03
   2.5300000e+01   7.2920882e-03
   2.5400000e+01   7.2975181e-03
   2.5500000e+01   7.3029172e-03
   2.5600000e+01   7.3082859e-03
   2.5700000e+01   7.3136248e-03
   2.5800000e+01   7.3189343e-03
   2.5900000e+01   7.3242150e-03
   2.6000000e+01   7.3294672e-03
   2.6100000e+01   7.3346916e-03
   2.6200000e+01   7.3398884e-03
   2.6300000e+01   7.3450582e-03
   2.6400000e+01   7.3502015e-03
   2.6500000e+01   7.3553186e-03
   2.6600000e+01   7.3604099e-03
   2.6700000e+01   7.3654760e-03
   2.6800000e+01   7.3705172e-03
   2.6900000e+01   7.3755340e-03
   2.7000000e+01   7.3805267e-03
   2.7100000e+01   7.3854958e-03
   2.7200000e+01   7.3904415e-03
   2.7300000e+01   7.3953645e-03
   2.7400000e+01   7.4002649e-03
   2.7500000e+01   7.4051432e-03
   2.7600000e+01   7.4099998e-03
   2.7700000e+01   7.4148351e-03
   2.7800000e+01   7.4196493e-03
   2.7900000e+01   7.4244428e-03
   2.8000000e+01   7.4292161e-03
   2.8100000e+01   7.4339694e-03
   2.8200000e+01   7.4387030e-03
   2.8300000e+01   7.4434174e-03
   2.8400000e+01   7.4481129e-03
   2.8500000e+01   7.4527897e-03
   2.8600000e+01   7.4574482e-03
   2.8700000e+01   7.4620887e-03
   2.8800000e+01   7.4667115e-03
   2.8900000e+01   7.4713169e-03
   2.9000000e+01   7.4759053e-03
   2.9100000e+01   7.4804769e-03
   2.9200000e+01   7.4850320e-03
   2.9300000e+01   7.4895709e-03
   2.9400000e+01   7.4940939e-03
   2.9500000e+01   7.4986013e-03
   2.9600000e+01   7.5030933e-03
   2.9700000e+01   7.5075703e-03
   2.9800000e+01   7.5120324e-03
   2.9900000e+01   7.5164800e-03
   3.0000000e+01   7.5209133e-03
   3.0100000e+01   7.5253326e-03
   3.0200000e+01   7.5297380e-03
   3.0300000e+01   7.5341300e-03
   3.0400000e+01   7.5385087e-03
   3.0500000e+01   7.5428743e-03
   3.0600000e+01   7.5472271e-03
   3.0700000e+01   7.5515674e-03
   3.0800000e+01   7.5558953e-03
   3.0900000e+01   7.5602111e-03
   3.1000000e+01   7.5645150e-03
   3.1100000e+01   7.5688073e-03
   3.1200000e+01   7.5730881e-03
   3.1300000e+01   7.5773577e-03
   3.1400000e+01   7.5816162e-03
   3.1500000e+01   7.5858640e-03
   3.1600000e+01   7.5901011e-03
   3.1700000e+01   7.5943279e-03
   3.1800000e+01   7.5985444e-03
   3.1900000e+01   7.6027509e-03
   3.2000000e+01   7.6069477e-03
   3.2100000e+01   7.6111348e-03
   3.2200000e+01   7.6153124e-03
   3.2300000e+01   7.6194809e-03
   3.2400000e+01   7.6236402e-03
   3.2500000e+01   7.6277907e-03
   3.2600000e+01   7.6319325e-03
   3.2700000e+01   7.6360657e-03
   3.2800000e+01   7.6401906e-03
   3.2900000e+01   7.6443073e-03
   3.3000000e+01   7.6484159e-03
   3.3100000e+01   7.6525167e-03
   3.3200000e+01   7.6566098e-03
   3.3300000e+01   7.6606954e-03
   3.3400000e+01   7.6647736e-03
   3.3500000e+01   7.6688446e-03
   3.3600000e+01   7.6729085e-03
   3.3700000e+01   7.6769655e-03
   3.3800000e+01   7.6810157e-03
   3.3900000e+01   7.6850593e-03
   3.4000000e+01   7.6890964e-03
   3.4100000e+01   7.6931272e-03
   3.4200000e+01   7.6971518e-03
   3.4300000e+01   7.7011704e-03
   3.4400000e+01   7.7051830e-03
   3.4500000e+01   7.7091898e-03
   3.4600000e+01   7.7131910e-03
   3.4700000e+01   7.7171867e-03
   3.4800000e+01   7.7211769e-03
   3.4900000e+01   7.7251620e-03
   3.5000000e+01   7.7291418e-03
   3.5100000e+01   7.7331167e-03
   3.5200000e+01   7.7370866e-03
   3.5300000e+01   7.7410518e-03
   3.5400000e+01   7.7450123e-03
   3.5500000e+01   7.7489683e-03
   3.5600000e+01   7.7529198e-03
   3.5700000e+01   7.7568671e-03
   3.5800000e+01   7.7608101e-03
   3.5900000e+01   7.7647490e-03
   3.6000000e+01   7.7686840e-03
   3.6100000e+01   7.7726150e-03
   3.6200000e+01   7.7765423e-03
   3.6300000e+01   7.7804660e-03
   3.6400000e+01   7.7843860e-03
   3.6500000e+01   7.7883026e-03
   3.6600000e+01   7.7922158e-03
   3.6700000e+01   7.7961258e-03
   3.6800000e+01   7.8000326e-03
   3.6900000e+01   7.8039363e-03
   3.7000000e+01   7.8078370e-03
   3.7100000e+01   7.8117348e-03
   3.7200000e+01   7.8156298e-03
   3.7300000e+01   7.8195221e-03
   3.7400000e+01   7.8234118e-03
   3.7500000e+01   7.8272989e-03
   3.7600000e+01   7.8311836e-03
   3.7700000e+01   7.8350660e-03
   3.7800000e+01   7.8389460e-03
   3.7900000e+01   7.8428239e-03
   3.8000000e+01   7.8466996e-03
   3.8100000e+01   7.8505733e-03
   3.8200000e+01   7.8544450e-03
   3.8300000e+01   7.8583148e-03
   3.8400000e+01   7.8621829e-03
   3.8500000e+01   7.8660492e-03
   3.8600000e+01   7.8699138e-03
   3.8700000e+01   7.8737769e-03
   3.8800000e+01   7.8776384e-03
   3.8900000e+01   7.8814986e-03
   3.9000000e+01   7.8853573e-03
   3.9100000e+01   7.8892148e-03
   3.9200000e+01   7.8930710e-03
   3.9300000e+01   7.8969261e-03
   3.9400000e+01   7.9007800e-03
   3.9500000e+01   7.9046330e-03
   3.9600000e+01   7.9084849e-03
   3.9700000e+01   7.9123360e-03
   3.9800000e+01   7.9161862e-03
   3.9900000e+01   7.9200357e-03
   4.0000000e+01   7.9238844e-03
   4.0100000e+01   7.9277325e-03
   4.0200000e+01   7.9315800e-03
   4.0300000e+01   7.9354270e-03
   4.0400000e+01   7.9392734e-03
   4.0500000e+01   7.9431195e-03
   4.0600000e+01   7.9469652e-03
   4.0700000e+01   7.9508105e-03
   4.0800000e+01   7.9546557e-03
   4.0900000e+01   7.9585006e-03
   4.1000000e+01   7.9623454e-03
   4.1100000e+01   7.9661900e-03
   4.1200000e+01   7.9700347e-03
   4.1300000e+01   7.9738793e-03
   4.1400000e+01   7.9777240e-03
   4.1500000e+01   7.9815688e-03
   4.1600000e+01   7.9854138e-03
   4.1700000e+01   7.9892590e-03
   4.1800000e+01   7.9931044e-03
   4.1900000e+01   7.9969502e-03
   4.2000000e+01   8.0007962e-03
   4.2100000e+01   8.0046427e-03
   4.2200000e+01   8.0084896e-03
   4.2300000e+01   8.0123370e-03
   4.2400000e+01   8.0161849e-03
   4.2500000e+01   8.0200334e-03
   4.2600000e+01   8.0238825e-03
   4.2700000e+01   8.0277323e-03
   4.2800000e+01   8.0315827e-03
   4.2900000e+01   8.0354339e-03
   4.3000000e+01   8.0392859e-03
   4.3100000e+01   8.0431387e-03
   4.3200000e+01   8.0469923e-03
   4.3300000e+01   8.0508469e-03
   4.3400000e+01   8.0547023e-03
   4.3500000e+01   8.0585588e-03
   4.3600000e+01   8.0624163e-03
   4.3700000e+01   8.0662748e-03
   4.3800000e+01   8.0701344e-03
   4.3900000e+01   8.0739951e-03
   4.4000000e+01   8.0778570e-03
   4.4100000e+01   8.0817201e-03
   4.4200000e+01   8.0855844e-03
   4.4300000e+01   8.0894499e-03
   4.4400000e+01   8.0933168e-03
   4.4500000e+01   8.0971850e-03
   4.4600000e+01   8.1010545e-03
   4.4700000e+01   8.1049254e-03
   4.4800000e+01   8.1087978e-03
   4.4900000e+01   8.1126716e-03
   4.5000000e+01   8.1165469e-03
   4.5100000e+01   8.1204238e-03
   4.5200000e+01   8.1243021e-03
   4.5300000e+01   8.1281821e-03
   4.5400000e+01   8.1320637e-03
   4.5500000e+01   8.1359469e-03
   4.5600000e+01   8.1398317e-03
   4.5700000e+01   8.1437183e-03
   4.5800000e+01   8.1476066e-03
   4.5900000e+01   8.1514967e-03
   4.6000000e+01   8.1553885e-03
   4.6100000e+01   8.1592821e-03
   4.6200000e+01   8.1631776e-03
   4.6300000e+01   8.1670749e-03
   4.6400000e+01   8.1709741e-03
   4.6500000e+01   8.1748753e-03
   4.6600000e+01   8.1787783e-03
   4.6700000e+01   8.1826834e-03
   4.6800000e+01   8.1865904e-03
   4.6900000e+01   8.1904994e-03
   4.7000000e+01   8.1944105e-03
   4.7100000e+01   8.1983236e-03
   4.7200000e+01   8.2022389e-03
   4.7300000e+01   8.2061562e-03
   4.7400000e+01   8.2100757e-03
   4.7500000e+01   8.2139973e-03
   4.7600000e+01   8.2179211e-03
   4.7700000e+01   8.2218471e-03
   4.7800000e+01   8.2257753e-03
   4.7900000e+01   8.2297058e-03
   4.8000000e+01   8.2336385e-03
   4.8100000e+01   8.2375735e-03
   4.8200000e+01   8.2415108e-03
   4.8300000e+01   8.2454505e-03
   4.8400000e+01   8.2493925e-03
   4.8500000e+01   8.2533369e-03
   4.8600000e+01   8.2572837e-03
   4.8700000e+01   8.2612328e-03
   4.8800000e+01   8.2651844e-03
   4.8900000e+01   8.2691385e-03
   4.9000000e+01   8.2730950e-03
   4.9100000e+01   8.2770541e-03
   4.9200000e+01   8.2810156e-03
   4.9300000e+01   8.2849796e-03
   4.9400000e+01   8.2889462e-03
   4.9500000e+01   8.2929154e-03
   4.9600000e+01   8.2968871e-03
   4.9700000e+01   8.3008615e-03
   4.9800000e+01   8.3048384e-03
   4.9900000e+01   8.3088180e-03
   5.0000000e+01   8.3128003e-03
   5.0100000e+01   8.3167852e-03
   5.0200000e+01   8.3207728e-03
   5.0300000e+01   8.3247631e-03
   5.0400000e+01   8.3287561e-03
   5.0500000e+01   8.3327519e-03
   5.0600000e+01   8.3367504e-03
   5.0700000e+01   8.3407516e-03
   5.0800000e+01   8.3447557e-03
   5.0900000e+01   8.3487626e-03
   5.1000000e+01   8.3527722e-03
   5.1100000e+01   8.3567847e-03
   5.1200000e+01   8.3608001e-03
   5.1300000e+01   8.3648183e-03
   5.1400000e+01   8.3688394e-03
   5.1500000e+01   8.3728633e-03
   5.1600000e+01   8.3768902e-03
   5.1700000e+01   8.3809200e-03
   5.1800000e+01   8.3849527e-03
   5.1900000e+01   8.3889884e-03
   5.2000000e+01   8.3930271e-03
   5.2100000e+01   8.3970687e-03
   5.2200000e+01   8.4011133e-03
   5.2300000e+01   8.4051609e-03
   5.2400000e+01   8.4092115e-03
   5.2500000e+01   8.4132652e-03
   5.2600000e+01   8.4173219e-03
   5.2700000e+01   8.4213816e-03
   5.2800000e+01   8.4254445e-03
   5.2900000e+01   8.4295104e-03
   5.3000000e+01   8.4335794e-03
   5.3100000e+01   8.4376515e-03
   5.3200000e+01   8.4417268e-03
   5.3300000e+01   8.4458052e-03
   5.3400000e+01   8.4498867e-03
   5.3500000e+01   8.4539714e-03
   5.3600000e+01   8.4580592e-03
   5.3700000e+01   8.4621503e-03
   5.3800000e+01   8.4662445e-03
   5.3900000e+01   8.4703420e-03
   5.4000000e+01   8.4744426e-03
   5.4100000e+01   8.4785465e-03
   5.4200000e+01   8.4826537e-03
   5.4300000e+01   8.4867641e-03
   5.4400000e+01   8.4908777e-03
   5.4500000e+01   8.4949947e-03
   5.4600000e+01   8.4991149e-03
   5.4700000e+01   8.5032384e-03
   5.4800000e+01   8.5073652e-03
   5.4900000e+01   8.5114954e-03
   5.5000000e+01   8.5156289e-03
   5.5100000e+01   8.5197657e-03
   5.5200000e+01   8.5239059e-03
   5.5300000e+01   8.5280495e-03
   5.5400000e+01   8.5321964e-03
   5.5500000e+01   8.5363467e-03
   5.5600000e+01   8.5405004e-03
   5.5700000e+01   8.5446575e-03
   5.5800000e+01   8.5488181e-03
   5.5900000e+01   8.5529820e-03
   5.6000000e+01   8.5571494e-03
   5.6100000e+01   8.5613203e-03
   5.6200000e+01   8.5654946e-03
   5.6300000e+01   8.5696724e-03
   5.6400000e+01   8.5738536e-03
   5.6500000e+01   8.5780383e-03
   5.6600000e+01   8.5822266e-03
   5.6700000e+01   8.5864183e-03
   5.6800000e+01   8.5906136e-03
   5.6900000e+01   8.5948124e-03
   5.7000000e+01   8.5990147e-03
   5.7100000e+01   8.6032205e-03
   5.7200000e+01   8.6074300e-03
   5.7300000e+01   8.6116429e-03
   5.7400000e+01   8.6158595e-03
   5.7500000e+01   8.6200796e-03
   5.7600000e+01   8.6243034e-03
   5.7700000e+01   8.6285307e-03
   5.7800000e+01   8.6327616e-03
   5.7900000e+01   8.6369962e-03
   5.8000000e+01   8.6412344e-03
   5.8100000e+01   8.6454762e-03
   5.8200000e+01   8.6497216e-03
   5.8300000e+01   8.6539708e-03
   5.8400000e+01   8.6582235e-03
   5.8500000e+01   8.6624800e-03
   5.8600000e+01   8.6667401e-03
   5.8700000e+01   8.6710040e-03
   5.8800000e+01   8.6752715e-03
   5.8900000e+01   8.6795427e-03
   5.9000000e+01   8.6838176e-03
   5.9100000e+01   8.6880963e-03
   5.9200000e+01   8.6923787e-03
   5.9300000e+01   8.6966648e-03
   5.9400000e+01   8.7009547e-03
   5.9500000e+01   8.7052484e-03
   5.9600000e+01   8.7095458e-03
   5.9700000e+01   8.7138469e-03
   5.9800000e+01   8.7181519e-03
   5.9900000e+01   8.7224607e-03
   6.0000000e+01   8.7267732e-03
   6.0100000e+01   8.7310896e-03
   6.0200000e+01   8.7354097e-03
   6.0300000e+01   8.7397337e-03
   6.0400000e+01   8.7440615e-03
   6.0500000e+01   8.7483932e-03
   6.0600000e+01   8.7527287e-03
   6.0700000e+01   8.7570681e-03
   6.0800000e+01   8.7614113e-03
   6.0900000e+01   8.7657584e-03
   6.1000000e+01   8.7701093e-03
   6.1100000e+01   8.7744642e-03
   6.1200000e+01   8.7788229e-03
   6.1300000e+01   8.7831856e-03
   6.1400000e+01   8.7875521e-03
   6.1500000e+01   8.7919226e-03
   6.1600000e+01   8.7962970e-03
   6.1700000e+01   8.8006753e-03
   6.1800000e+01   8.8050575e-03
   6.1900000e+01   8.8094438e-03
   6.2000000e+01   8.8138339e-03
   6.2100000e+01   8.8182280e-03
   6.2200000e+01   8.8226261e-03
   6.2300000e+01   8.8270282e-03
   6.2400000e+01   8.8314343e-03
   6.2500000e+01   8.8358443e-03
   6.2600000e+01   8.8402584e-03
   6.2700000e+01   8.8446764e-03
   6.2800000e+01   8.8490985e-03
   6.2900000e+01   8.8535246e-03
   6.3000000e+01   8.8579547e-03
   6.3100000e+01   8.8623888e-03
   6.3200000e+01   8.8668270e-03
   6.3300000e+01   8.8712693e-03
   6.3400000e+01   8.8757156e-03
   6.3500000e+01   8.8801659e-03
   6.3600000e+01   8.8846204e-03
   6.3700000e+01   8.8890789e-03
   6.3800000e+01   8.8935415e-03
   6.3900000e+01   8.8980082e-03
   6.4000000e+01   8.9024790e-03
   6.4100000e+01   8.9069539e-03
   6.4200000e+01   8.9114330e-03
   6.4300000e+01   8.9159161e-03
   6.4400000e+01   8.9204034e-03
   6.4500000e+01   8.9248948e-03
   6.4600000e+01   8.9293904e-03
   6.4700000e+01   8.9338901e-03
   6.4800000e+01   8.9383940e-03
   6.4900000e+01   8.9429020e-03
   6.5000000e+01   8.9474143e-03
   6.5100000e+01   8.9519307e-03
   6.5200000e+01   8.9564512e-03
   6.5300000e+01   8.9609760e-03
   6.5400000e+01   8.9655050e-03
   6.5500000e+01   8.9700382e-03
   6.5600000e+01   8.9745756e-03
   6.5700000e+01   8.9791172e-03
   6.5800000e+01   8.9836631e-03
   6.5900000e+01   8.9882132e-03
   6.6000000e+01   8.9927675e-03
   6.6100000e+01   8.9973261e-03
   6.6200000e+01   9.0018889e-03
   6.6300000e+01   9.0064560e-03
   6.6400000e+01   9.0110274e-03
   6.6500000e+01   9.0156031e-03
   6.6600000e+01   9.0201830e-03
   6.6700000e+01   9.0247672e-03
   6.6800000e+01   9.0293558e-03
   6.6900000e+01   9.0339486e-03
   6.7000000e+01   9.0385458e-03
   6.7100000e+01   9.0431472e-03
   6.7200000e+01   9.0477530e-03
   6.7300000e+01   9.0523632e-03
   6.7400000e+01   9.0569777e-03
   6.7500000e+01   9.0615965e-03
   6.7600000e+01   9.0662197e-03
   6.7700000e+01   9.0708472e-03
   6.7800000e+01   9.0754791e-03
   6.7900000e+01   9.0801154e-03
   6.8000000e+01   9.0847561e-03
   6.8100000e+01   9.0894011e-03
   6.8200000e+01   9.0940506e-03
   6.8300000e+01   9.0987044e-03
   6.8400000e+01   9.1033627e-03
   6.8500000e+01   9.1080254e-03
   6.8600000e+01   9.1126925e-03
   6.8700000e+01   9.1173640e-03
   6.8800000e+01   9.1220400e-03
   6.8900000e+01   9.1267204e-03
   6.9000000e+01   9.1314053e-03
   6.9100000e+01   9.1360946e-03
   6.9200000e+01   9.1407884e-03
   6.9300000e+01   9.1454866e-03
   6.9400000e+01   9.1501894e-03
   6.9500000e+01   9.1548966e-03
   6.9600000e+01   9.1596083e-03
   6.9700000e+01   9.1643246e-03
   6.9800000e+01   9.1690453e-03
   6.9900000e+01   9.1737705e-03
   7.0000000e+01   9.1785003e-03
   7.0100000e+01   9.1832346e-03
   7.0200000e+01   9.1879734e-03
   7.0300000e+01   9.1927167e-03
   7.0400000e+01   9.1974647e-03
   7.0500000e+01   9.2022171e-03
   7.0600000e+01   9.2069741e-03
   7.0700000e+01   9.2117357e-03
   7.0800000e+01   9.2165019e-03
   7.0900000e+01   9.2212727e-03
   7.1000000e+01   9.2260480e-03
   7.1100000e+01   9.2308279e-03
   7.1200000e+01   9.2356125e-03
   7.1300000e+01   9.2404016e-03
   7.1400000e+01   9.2451954e-03
   7.1500000e+01   9.2499938e-03
   7.1600000e+01   9.2547968e-03
   7.1700000e+01   9.2596045e-03
   7.1800000e+01   9.2644168e-03
   7.1900000e+01   9.2692337e-03
   7.2000000e+01   9.2740553e-03
   7.2100000e+01   9.2788816e-03
   7.2200000e+01   9.2837126e-03
   7.2300000e+01   9.2885482e-03
   7.2400000e+01   9.2933885e-03
   7.2500000e+01   9.2982335e-03
   7.2600000e+01   9.3030832e-03
   7.2700000e+01   9.3079377e-03
   7.2800000e+01   9.3127968e-03
   7.2900000e+01   9.3176606e-03
   7.3000000e+01   9.3225292e-03
   7.3100000e+01   9.3274025e-03
   7.3200000e+01   9.3322806e-03
   7.3300000e+01   9.3371634e-03
   7.3400000e+01   9.3420510e-03
   7.3500000e+01   9.3469433e-03
   7.3600000e+01   9.3518404e-03
   7.3700000e+01   9.3567423e-03
   7.3800000e+01   9.3616489e-03
   7.3900000e+01   9.3665604e-03
   7.4000000e+01   9.3714766e-03
   7.4100000e+01   9.3763977e-03
   7.4200000e+01   9.3813236e-03
   7.4300000e+01   9.3862543e-03
   7.4400000e+01   9.3911898e-03
   7.4500000e+01   9.3961301e-03
   7.4600000e+01   9.4010753e-03
   7.4700000e+01   9.4060253e-03
   7.4800000e+01   9.4109802e-03
   7.4900000e+01   9.4159400e-03
   7.5000000e+01   9.4209046e-03
   7.5100000e+01   9.4258741e-03
   7.5200000e+01   9.4308485e-03
   7.5300000e+01   9.4358278e-03
   7.5400000e+01   9.4408120e-03
   7.5500000e+01   9.4458010e-03
   7.5600000e+01   9.4507950e-03
   7.5700000e+01   9.4557939e-03
   7.5800000e+01   9.4607978e-03
   7.5900000e+01   9.4658066e-03
   7.6000000e+01   9.4708203e-03
   7.6100000e+01   9.4758389e-03
   7.6200000e+01   9.4808625e-03
   7.6300000e+01   9.4858911e-03
   7.6400000e+01   9.4909247e-03
   7.6500000e+01   9.4959632e-03
   7.6600000e+01   9.5010067e-03
   7.6700000e+01   9.5060552e-03
   7.6800000e+01   9.5111087e-03
   7.6900000e+01   9.5161672e-03
   7.7000000e+01   9.5212308e-03
   7.7100000e+01   9.5262993e-03
   7.7200000e+01   9.5313729e-03
   7.7300000e+01   9.5364515e-03
   7.7400000e+01   9.5415351e-03
   7.7500000e+01   9.5466238e-03
   7.7600000e+01   9.5517176e-03
   7.7700000e+01   9.5568164e-03
   7.7800000e+01   9.5619203e-03
   7.7900000e+01   9.5670293e-03
   7.8000000e+01   9.5721433e-03
   7.8100000e+01   9.5772625e-03
   7.8200000e+01   9.5823868e-03
   7.8300000e+01   9.5875161e-03
   7.8400000e+01   9.5926506e-03
   7.8500000e+01   9.5977902e-03
   7.8600000e+01   9.6029350e-03
   7.8700000e+01   9.6080849e-03
   7.8800000e+01   9.6132399e-03
   7.8900000e+01   9.6184001e-03
   7.9000000e+01   9.6235654e-03
   7.9100000e+01   9.6287359e-03
   7.9200000e+01   9.6339116e-03
   7.9300000e+01   9.6390925e-03
   7.9400000e+01   9.6442786e-03
   7.9500000e+01   9.6494698e-03
   7.9600000e+01   9.6546663e-03
   7.9700000e+01   9.6598680e-03
   7.9800000e+01   9.6650749e-03
   7.9900000e+01   9.6702870e-03
   8.0000000e+01   9.6755044e-03
   8.0100000e+01   9.6807270e-03
   8.0200000e+01   9.6859549e-03
   8.0300000e+01   9.6911880e-03
   8.0400000e+01   9.6964264e-03
   8.0500000e+01   9.7016701e-03
   8.0600000e+01   9.7069190e-03
   8.0700000e+01   9.7121733e-03
   8.0800000e+01   9.7174328e-03
   8.0900000e+01   9.7226977e-03
   8.1000000e+01   9.7279679e-03
   8.1100000e+01   9.7332433e-03
   8.1200000e+01   9.7385242e-03
   8.1300000e+01   9.7438103e-03
   8.1400000e+01   9.7491018e-03
   8.1500000e+01   9.7543987e-03
   8.1600000e+01   9.7597009e-03
   8.1700000e+01   9.7650085e-03
   8.1800000e+01   9.7703214e-03
   8.1900000e+01   9.7756398e-03
   8.2000000e+01   9.7809635e-03
   8.2100000e+01   9.7862926e-03
   8.2200000e+01   9.7916272e-03
   8.2300000e+01   9.7969671e-03
   8.2400000e+01   9.8023125e-03
   8.2500000e+01   9.8076633e-03
   8.2600000e+01   9.8130196e-03
   8.2700000e+01   9.8183812e-03
   8.2800000e+01   9.8237484e-03
   8.2900000e+01   9.8291210e-03
   8.3000000e+01   9.8344991e-03
   8.3100000e+01   9.8398827e-03
   8.3200000e+01   9.8452717e-03
   8.3300000e+01   9.8506662e-03
   8.3400000e+01   9.8560663e-03
   8.3500000e+01   9.8614718e-03
   8.3600000e+01   9.8668829e-03
   8.3700000e+01   9.8722995e-03
   8.3800000e+01   9.8777217e-03
   8.3900000e+01   9.8831493e-03
   8.4000000e+01   9.8885826e-03
   8.4100000e+01   9.8940214e-03
   8.4200000e+01   9.8994657e-03
   8.4300000e+01   9.9049157e-03
   8.4400000e+01   9.9103712e-03
   8.4500000e+01   9.9158323e-03
   8.4600000e+01   9.9212990e-03
   8.4700000e+01   9.9267713e-03
   8.4800000e+01   9.9322492e-03
   8.4900000e+01   9.9377328e-03
   8.5000000e+01   9.9432220e-03
   8.5100000e+01   9.9487168e-03
   8.5200000e+01   9.9542173e-03
   8.5300000e+01   9.9597234e-03
   8.5400000e+01   9.9652353e-03
   8.5500000e+01   9.9707527e-03
   8.5600000e+01   9.9762759e-03
   8.5700000e+01   9.9818048e-03
   8.5800000e+01   9.9873393e-03
   8.5900000e+01   9.9928796e-03
   8.6000000e+01   9.9984255e-03
   8.6100000e+01   1.0003977e-02
   8.6200000e+01   1.0009535e-02
   8.6300000e+01   1.0015098e-02
   8.6400000e+01   1.0020667e-02
   8.6500000e+01   1.0026241e-02
   8.6600000e+01   1.0031822e-02
   8.6700000e+01   1.0037408e-02
   8.6800000e+01   1.0043000e-02
   8.6900000e+01   1.0048598e-02
   8.7000000e+01   1.0054202e-02
   8.7100000e+01   1.0059811e-02
   8.7200000e+01   1.0065426e-02
   8.7300000e+01   1.0071047e-02
   8.7400000e+01   1.0076674e-02
   8.7500000e+01   1.0082307e-02
   8.7600000e+01   1.0087945e-02
   8.7700000e+01   1.0093590e-02
   8.7800000e+01   1.0099240e-02
   8.7900000e+01   1.0104896e-02
   8.8000000e+01   1.0110558e-02
   8.8100000e+01   1.0116226e-02
   8.8200000e+01   1.0121900e-02
   8.8300000e+01   1.0127580e-02
   8.8400000e+01   1.0133266e-02
   8.8500000e+01   1.0138957e-02
   8.8600000e+01   1.0144655e-02
   8.8700000e+01   1.0150359e-02
   8.8800000e+01   1.0156068e-02
   8.8900000e+01   1.0161784e-02
   8.9000000e+01   1.0167505e-02
   8.9100000e+01   1.0173232e-02
   8.9200000e+01   1.0178966e-02
   8.9300000e+01   1.0184705e-02
   8.9400000e+01   1.0190451e-02
   8.9500000e+01   1.0196202e-02
   8.9600000e+01   1.0201959e-02
   8.9700000e+01   1.0207723e-02
   8.9800000e+01   1.0213493e-02
   8.9900000e+01   1.0219268e-02
   9.0000000e+01   1.0225050e-02
   9.0100000e+01   1.0230838e-02
   9.0200000e+01   1.0236631e-02
   9.0300000e+01   1.0242431e-02
   9.0400000e+01   1.0248237e-02
   9.0500000e+01   1.0254049e-02
   9.0600000e+01   1.0259868e-02
   9.0700000e+01   1.0265692e-02
   9.0800000e+01   1.0271522e-02
   9.0900000e+01   1.0277359e-02
   9.1000000e+01   1.0283202e-02
   9.1100000e+01   1.0289051e-02
   9.1200000e+01   1.0294906e-02
   9.1300000e+01   1.0300767e-02
   9.1400000e+01   1.0306635e-02
   9.1500000e+01   1.0312508e-02
   9.1600000e+01   1.0318388e-02
   9.1700000e+01   1.0324275e-02
   9.1800000e+01   1.0330167e-02
   9.1900000e+01   1.0336065e-02
   9.2000000e+01   1.0341970e-02
   9.2100000e+01   1.0347881e-02
   9.2200000e+01   1.0353799e-02
   9.2300000e+01   1.0359722e-02
   9.2400000e+01   1.0365652e-02
   9.2500000e+01   1.0371589e-02
   9.2600000e+01   1.0377531e-02
   9.2700000e+01   1.0383480e-02
   9.2800000e+01   1.0389435e-02
   9.2900000e+01   1.0395397e-02
   9.3000000e+01   1.0401364e-02
   9.3100000e+01   1.0407339e-02
   9.3200000e+01   1.0413319e-02
   9.3300000e+01   1.0419306e-02
   9.3400000e+01   1.0425299e-02
   9.3500000e+01   1.0431299e-02
   9.3600000e+01   1.0437305e-02
   9.3700000e+01   1.0443318e-02
   9.3800000e+01   1.0449336e-02
   9.3900000e+01   1.0455362e-02
   9.4000000e+01   1.0461394e-02
   9.4100000e+01   1.0467432e-02
   9.4200000e+01   1.0473476e-02
   9.4300000e+01   1.0479528e-02
   9.4400000e+01   1.0485585e-02
   9.4500000e+01   1.0491649e-02
   9.4600000e+01   1.0497720e-02
   9.4700000e+01   1.0503797e-02
   9.4800000e+01   1.0509881e-02
   9.4900000e+01   1.0515971e-02
   9.5000000e+01   1.0522067e-02
   9.5100000e+01   1.0528171e-02
   9.5200000e+01   1.0534280e-02
   9.5300000e+01   1.0540397e-02
   9.5400000e+01   1.0546520e-02
   9.5500000e+01   1.0552649e-02
   9.5600000e+01   1.0558785e-02
   9.5700000e+01   1.0564928e-02
   9.5800000e+01   1.0571077e-02
   9.5900000e+01   1.0577233e-02
   9.6000000e+01   1.0583396e-02
   9.6100000e+01   1.0589565e-02
   9.6200000e+01   1.0595741e-02
   9.6300000e+01   1.0601923e-02
   9.6400000e+01   1.0608113e-02
   9.6500000e+01   1.0614308e-02
   9.6600000e+01   1.0620511e-02
   9.6700000e+01   1.0626720e-02
   9.6800000e+01   1.0632936e-02
   9.6900000e+01   1.0639159e-02
   9.7000000e+01   1.0645389e-02
   9.7100000e+01   1.0651625e-02
   9.7200000e+01   1.0657868e-02
   9.7300000e+01   1.0664117e-02
   9.7400000e+01   1.0670374e-02
   9.7500000e+01   1.0676637e-02
   9.7600000e+01   1.0682907e-02
   9.7700000e+01   1.0689184e-02
   9.7800000e+01   1.0695468e-02
   9.7900000e+01   1.0701759e-02
   9.8000000e+01   1.0708056e-02
   9.8100000e+01   1.0714360e-02
   9.8200000e+01   1.0720671e-02
   9.8300000e+01   1.0726989e-02
   9.8400000e+01   1.0733314e-02
   9.8500000e+01   1.0739646e-02
   9.8600000e+01   1.0745985e-02
   9.8700000e+01   1.0752330e-02
   9.8800000e+01   1.0758683e-02
   9.8900000e+01   1.0765042e-02
   9.9000000e+01   1.0771408e-02
   9.9100000e+01   1.0777782e-02
   9.9200000e+01   1.0784162e-02
   9.9300000e+01   1.0790549e-02
   9.9400000e+01   1.0796943e-02
   9.9500000e+01   1.0803345e-02
   9.9600000e+01   1.0809753e-02
   9.9700000e+01   1.0816168e-02
   9.9800000e+01   1.0822591e-02
   9.9900000e+01   1.0829020e-02
   1.0000000e+02   1.0835456e-02
   1.0010000e+02   1.0841900e-02
   1.0020000e+02   1.0848350e-02
   1.0030000e+02   1.0854808e-02
   1.0040000e+02   1.0861273e-02
   1.0050000e+02   1.0867745e-02
   1.0060000e+02   1.0874223e-02
   1.0070000e+02   1.0880710e-02
   1.0080000e+02   1.0887203e-02
   1.0090000e+02   1.0893703e-02
   1.0100000e+02   1.0900211e-02
   1.0110000e+02   1.0906725e-02
   1.0120000e+02   1.0913247e-02
   1.0130000e+02   1.0919776e-02
   1.0140000e+02   1.0926313e-02
   1.0150000e+02   1.0932856e-02
   1.0160000e+02   1.0939407e-02
   1.0170000e+02   1.0945965e-02
   1.0180000e+02   1.0952530e-02
   1.0190000e+02   1.0959103e-02
   1.0200000e+02   1.0965682e-02
   1.0210000e+02   1.0972269e-02
   1.0220000e+02   1.0978864e-02
   1.0230000e+02   1.0985465e-02
   1.0240000e+02   1.0992074e-02
   1.0250000e+02   1.0998691e-02
   1.0260000e+02   1.1005314e-02
   1.0270000e+02   1.1011945e-02
   1.0280000e+02   1.1018584e-02
   1.0290000e+02   1.1025229e-02
   1.0300000e+02   1.1031882e-02
   1.0310000e+02   1.1038543e-02
   1.0320000e+02   1.1045211e-02
   1.0330000e+02   1.1051886e-02
   1.0340000e+02   1.1058569e-02
   1.0350000e+02   1.1065259e-02
   1.0360000e+02   1.1071957e-02
   1.0370000e+02   1.1078662e-02
   1.0380000e+02   1.1085375e-02
   1.0390000e+02   1.1092095e-02
   1.0400000e+02   1.1098823e-02
   1.0410000e+02   1.1105558e-02
   1.0420000e+02   1.1112300e-02
   1.0430000e+02   1.1119051e-02
   1.0440000e+02   1.1125808e-02
   1.0450000e+02   1.1132574e-02
   1.0460000e+02   1.1139347e-02
   1.0470000e+02   1.1146127e-02
   1.0480000e+02   1.1152915e-02
   1.0490000e+02   1.1159711e-02
   1.0500000e+02   1.1166514e-02
   1.0510000e+02   1.1173325e-02
   1.0520000e+02   1.1180144e-02
   1.0530000e+02   1.1186970e-02
   1.0540000e+02   1.1193804e-02
   1.0550000e+02   1.1200645e-02
   1.0560000e+02   1.1207495e-02
   1.0570000e+02   1.1214352e-02
   1.0580000e+02   1.1221217e-02
   1.0590000e+02   1.1228089e-02
   1.0600000e+02   1.1234969e-02
   1.0610000e+02   1.1241857e-02
   1.0620000e+02   1.1248753e-02
   1.0630000e+02   1.1255656e-02
   1.0640000e+02   1.1262568e-02
   1.0650000e+02   1.1269487e-02
   1.0660000e+02   1.1276414e-02
   1.0670000e+02   1.1283348e-02
   1.0680000e+02   1.1290291e-02
   1.0690000e+02   1.1297241e-02
   1.0700000e+02   1.1304200e-02
   1.0710000e+02   1.1311166e-02
   1.0720000e+02   1.1318140e-02
   1.0730000e+02   1.1325122e-02
   1.0740000e+02   1.1332112e-02
   1.0750000e+02   1.1339110e-02
   1.0760000e+02   1.1346115e-02
   1.0770000e+02   1.1353129e-02
   1.0780000e+02   1.1360151e-02
   1.0790000e+02   1.1367181e-02
   1.0800000e+02   1.1374218e-02
   1.0810000e+02   1.1381264e-02
   1.0820000e+02   1.1388318e-02
   1.0830000e+02   1.1395379e-02
   1.0840000e+02   1.1402449e-02
   1.0850000e+02   1.1409527e-02
   1.0860000e+02   1.1416613e-02
   1.0870000e+02   1.1423707e-02
   1.0880000e+02   1.1430809e-02
   1.0890000e+02   1.1437919e-02
   1.0900000e+02   1.1445037e-02
   1.0910000e+02   1.1452164e-02
   1.0920000e+02   1.1459298e-02
   1.0930000e+02   1.1466441e-02
   1.0940000e+02   1.1473592e-02
   1.0950000e+02   1.1480751e-02
   1.0960000e+02   1.1487918e-02
   1.0970000e+02   1.1495093e-02
   1.0980000e+02   1.1502277e-02
   1.0990000e+02   1.1509469e-02
   1.1000000e+02   1.1516669e-02
   1.1010000e+02   1.1523878e-02
   1.1020000e+02   1.1531095e-02
   1.1030000e+02   1.1538320e-02
   1.1040000e+02   1.1545553e-02
   1.1050000e+02   1.1552795e-02
   1.1060000e+02   1.1560044e-02
   1.1070000e+02   1.1567303e-02
   1.1080000e+02   1.1574569e-02
   1.1090000e+02   1.1581845e-02
   1.1100000e+02   1.1589128e-02
   1.1110000e+02   1.1596420e-02
   1.1120000e+02   1.1603720e-02
   1.1130000e+02   1.1611029e-02
   1.1140000e+02   1.1618346e-02
   1.1150000e+02   1.1625671e-02
   1.1160000e+02   1.1633005e-02
   1.1170000e+02   1.1640348e-02
   1.1180000e+02   1.1647699e-02
   1.1190000e+02   1.1655058e-02
   1.1200000e+02   1.1662426e-02
   1.1210000e+02   1.1669803e-02
   1.1220000e+02   1.1677188e-02
   1.1230000e+02   1.1684582e-02
   1.1240000e+02   1.1691984e-02
   1.1250000e+02   1.1699395e-02
   1.1260000e+02   1.1706814e-02
   1.1270000e+02   1.1714242e-02
   1.1280000e+02   1.1721679e-02
   1.1290000e+02   1.1729124e-02
   1.1300000e+02   1.1736578e-02
   1.1310000e+02   1.1744041e-02
   1.1320000e+02   1.1751512e-02
   1.1330000e+02   1.1758992e-02
   1.1340000e+02   1.1766481e-02
   1.1350000e+02   1.1773979e-02
   1.1360000e+02   1.1781485e-02
   1.1370000e+02   1.1789000e-02
   1.1380000e+02   1.1796524e-02
   1.1390000e+02   1.1804056e-02
   1.1400000e+02   1.1811597e-02
   1.1410000e+02   1.1819148e-02
   1.1420000e+02   1.1826707e-02
   1.1430000e+02   1.1834274e-02
   1.1440000e+02   1.1841851e-02
   1.1450000e+02   1.1849437e-02
   1.1460000e+02   1.1857031e-02
   1.1470000e+02   1.1864635e-02
   1.1480000e+02   1.1872247e-02
   1.1490000e+02   1.1879868e-02
   1.1500000e+02   1.1887498e-02
   1.1510000e+02   1.1895137e-02
   1.1520000e+02   1.1902785e-02
   1.1530000e+02   1.1910443e-02
   1.1540000e+02   1.1918109e-02
   1.1550000e+02   1.1925784e-02
   1.1560000e+02   1.1933468e-02
   1.1570000e+02   1.1941161e-02
   1.1580000e+02   1.1948863e-02
   1.1590000e+02   1.1956575e-02
   1.1600000e+02   1.1964295e-02
   1.1610000e+02   1.1972025e-02
   1.1620000e+02   1.1979763e-02
   1.1630000e+02   1.1987511e-02
   1.1640000e+02   1.1995268e-02
   1.1650000e+02   1.2003034e-02
   1.1660000e+02   1.2010809e-02
   1.1670000e+02   1.2018594e-02
   1.1680000e+02   1.2026388e-02
   1.1690000e+02   1.2034191e-02
   1.1700000e+02   1.2042003e-02
   1.1710000e+02   1.2049824e-02
   1.1720000e+02   1.2057655e-02
   1.1730000e+02   1.2065495e-02
   1.1740000e+02   1.2073344e-02
   1.1750000e+02   1.2081203e-02
   1.1760000e+02   1.2089071e-02
   1.1770000e+02   1.2096948e-02
   1.1780000e+02   1.2104835e-02
   1.1790000e+02   1.2112731e-02
   1.1800000e+02   1.2120636e-02
   1.1810000e+02   1.2128551e-02
   1.1820000e+02   1.2136476e-02
   1.1830000e+02   1.2144409e-02
   1.1840000e+02   1.2152353e-02
   1.1850000e+02   1.2160305e-02
   1.1860000e+02   1.2168267e-02
   1.1870000e+02   1.2176239e-02
   1.1880000e+02   1.2184220e-02
   1.1890000e+02   1.2192211e-02
   1.1900000e+02   1.2200211e-02
   1.1910000e+02   1.2208221e-02
   1.1920000e+02   1.2216241e-02
   1.1930000e+02   1.2224270e-02
   1.1940000e+02   1.2232308e-02
   1.1950000e+02   1.2240357e-02
   1.1960000e+02   1.2248415e-02
   1.1970000e+02   1.2256482e-02
   1.1980000e+02   1.2264560e-02
   1.1990000e+02   1.2272647e-02
   1.2000000e+02   1.2280743e-02
   1.2010000e+02   1.2288850e-02
   1.2020000e+02   1.2296966e-02
   1.2030000e+02   1.2305092e-02
   1.2040000e+02   1.2313228e-02
   1.2050000e+02   1.2321373e-02
   1.2060000e+02   1.2329529e-02
   1.2070000e+02   1.2337694e-02
   1.2080000e+02   1.2345869e-02
   1.2090000e+02   1.2354054e-02
   1.2100000e+02   1.2362249e-02
   1.2110000e+02   1.2370453e-02
   1.2120000e+02   1.2378668e-02
   1.2130000e+02   1.2386893e-02
   1.2140000e+02   1.2395127e-02
   1.2150000e+02   1.2403372e-02
   1.2160000e+02   1.2411626e-02
   1.2170000e+02   1.2419890e-02
   1.2180000e+02   1.2428165e-02
   1.2190000e+02   1.2436449e-02
   1.2200000e+02   1.2444744e-02
   1.2210000e+02   1.2453048e-02
   1.2220000e+02   1.2461363e-02
   1.2230000e+02   1.2469688e-02
   1.2240000e+02   1.2478023e-02
   1.2250000e+02   1.2486367e-02
   1.2260000e+02   1.2494723e-02
   1.2270000e+02   1.2503088e-02
   1.2280000e+02   1.2511463e-02
   1.2290000e+02   1.2519849e-02
   1.2300000e+02   1.2528245e-02
   1.2310000e+02   1.2536651e-02
   1.2320000e+02   1.2545068e-02
   1.2330000e+02   1.2553494e-02
   1.2340000e+02   1.2561931e-02
   1.2350000e+02   1.2570378e-02
   1.2360000e+02   1.2578836e-02
   1.2370000e+02   1.2587304e-02
   1.2380000e+02   1.2595782e-02
   1.2390000e+02   1.2604271e-02
   1.2400000e+02   1.2612770e-02
   1.2410000e+02   1.2621279e-02
   1.2420000e+02   1.2629799e-02
   1.2430000e+02   1.2638329e-02
   1.2440000e+02   1.2646870e-02
   1.2450000e+02   1.2655421e-02
   1.2460000e+02   1.2663983e-02
   1.2470000e+02   1.2672555e-02
   1.2480000e+02   1.2681138e-02
   1.2490000e+02   1.2689732e-02
   1.2500000e+02   1.2698335e-02
   1.2510000e+02   1.2706950e-02
   1.2520000e+02   1.2715575e-02
   1.2530000e+02   1.2724211e-02
   1.2540000e+02   1.2732857e-02
   1.2550000e+02   1.2741514e-02
   1.2560000e+02   1.2750182e-02
   1.2570000e+02   1.2758860e-02
   1.2580000e+02   1.2767550e-02
   1.2590000e+02   1.2776249e-02
   1.2600000e+02   1.2784960e-02
   1.2610000e+02   1.2793681e-02
   1.2620000e+02   1.2802414e-02
   1.2630000e+02   1.2811157e-02
   1.2640000e+02   1.2819910e-02
   1.2650000e+02   1.2828675e-02
   1.2660000e+02   1.2837450e-02
   1.2670000e+02   1.2846237e-02
   1.2680000e+02   1.2855034e-02
   1.2690000e+02   1.2863842e-02
   1.2700000e+02   1.2872662e-02
   1.2710000e+02   1.2881492e-02
   1.2720000e+02   1.2890333e-02
   1.2730000e+02   1.2899185e-02
   1.2740000e+02   1.2908048e-02
   1.2750000e+02   1.2916922e-02
   1.2760000e+02   1.2925807e-02
   1.2770000e+02   1.2934703e-02
   1.2780000e+02   1.2943611e-02
   1.2790000e+02   1.2952529e-02
   1.2800000e+02   1.2961459e-02
   1.2810000e+02   1.2970399e-02
   1.2820000e+02   1.2979351e-02
   1.2830000e+02   1.2988314e-02
   1.2840000e+02   1.2997289e-02
   1.2850000e+02   1.3006274e-02
   1.2860000e+02   1.3015271e-02
   1.2870000e+02   1.3024279e-02
   1.2880000e+02   1.3033298e-02
   1.2890000e+02   1.3042329e-02
   1.2900000e+02   1.3051371e-02
   1.2910000e+02   1.3060424e-02
   1.2920000e+02   1.3069489e-02
   1.2930000e+02   1.3078565e-02
   1.2940000e+02   1.3087652e-02
   1.2950000e+02   1.3096751e-02
   1.2960000e+02   1.3105861e-02
   1.2970000e+02   1.3114983e-02
   1.2980000e+02   1.3124116e-02
   1.2990000e+02   1.3133261e-02
   1.3000000e+02   1.3142417e-02
   1.3010000e+02   1.3151585e-02
   1.3020000e+02   1.3160764e-02
   1.3030000e+02   1.3169955e-02
   1.3040000e+02   1.3179157e-02
   1.3050000e+02   1.3188371e-02
   1.3060000e+02   1.3197597e-02
   1.3070000e+02   1.3206834e-02
   1.3080000e+02   1.3216084e-02
   1.3090000e+02   1.3225344e-02
   1.3100000e+02   1.3234617e-02
   1.3110000e+02   1.3243901e-02
   1.3120000e+02   1.3253197e-02
   1.3130000e+02   1.3262505e-02
   1.3140000e+02   1.3271825e-02
   1.3150000e+02   1.3281156e-02
   1.3160000e+02   1.3290499e-02
   1.3170000e+02   1.3299854e-02
   1.3180000e+02   1.3309222e-02
   1.3190000e+02   1.3318600e-02
   1.3200000e+02   1.3327991e-02
   1.3210000e+02   1.3337394e-02
   1.3220000e+02   1.3346809e-02
   1.3230000e+02   1.3356236e-02
   1.3240000e+02   1.3365675e-02
   1.3250000e+02   1.3375125e-02
   1.3260000e+02   1.3384588e-02
   1.3270000e+02   1.3394063e-02
   1.3280000e+02   1.3403550e-02
   1.3290000e+02   1.3413049e-02
   1.3300000e+02   1.3422561e-02
   1.3310000e+02   1.3432084e-02
   1.3320000e+02   1.3441620e-02
   1.3330000e+02   1.3451168e-02
   1.3340000e+02   1.3460728e-02
   1.3350000e+02   1.3470300e-02
   1.3360000e+02   1.3479885e-02
   1.3370000e+02   1.3489482e-02
   1.3380000e+02   1.3499091e-02
   1.3390000e+02   1.3508713e-02
   1.3400000e+02   1.3518347e-02
   1.3410000e+02   1.3527993e-02
   1.3420000e+02   1.3537652e-02
   1.3430000e+02   1.3547323e-02
   1.3440000e+02   1.3557006e-02
   1.3450000e+02   1.3566702e-02
   1.3460000e+02   1.3576411e-02
   1.3470000e+02   1.3586132e-02
   1.3480000e+02   1.3595866e-02
   1.3490000e+02   1.3605612e-02
   1.3500000e+02   1.3615370e-02
   1.3510000e+02   1.3625142e-02
   1.3520000e+02   1.3634926e-02
   1.3530000e+02   1.3644722e-02
   1.3540000e+02   1.3654531e-02
   1.3550000e+02   1.3664353e-02
   1.3560000e+02   1.3674188e-02
   1.3570000e+02   1.3684035e-02
   1.3580000e+02   1.3693896e-02
   1.3590000e+02   1.3703768e-02
   1.3600000e+02   1.3713654e-02
   1.3610000e+02   1.3723553e-02
   1.3620000e+02   1.3733464e-02
   1.3630000e+02   1.3743388e-02
   1.3640000e+02   1.3753326e-02
   1.3650000e+02   1.3763276e-02
   1.3660000e+02   1.3773239e-02
   1.3670000e+02   1.3783215e-02
   1.3680000e+02   1.3793204e-02
   1.3690000e+02   1.3803206e-02
   1.3700000e+02   1.3813221e-02
   1.3710000e+02   1.3823249e-02
   1.3720000e+02   1.3833290e-02
   1.3730000e+02   1.3843344e-02
   1.3740000e+02   1.3853412e-02
   1.3750000e+02   1.3863492e-02
   1.3760000e+02   1.3873586e-02
   1.3770000e+02   1.3883693e-02
   1.3780000e+02   1.3893813e-02
   1.3790000e+02   1.3903947e-02
   1.3800000e+02   1.3914093e-02
   1.3810000e+02   1.3924253e-02
   1.3820000e+02   1.3934427e-02
   1.3830000e+02   1.3944613e-02
   1.3840000e+02   1.3954813e-02
   1.3850000e+02   1.3965027e-02
   1.3860000e+02   1.3975254e-02
   1.3870000e+02   1.3985494e-02
   1.3880000e+02   1.3995748e-02
   1.3890000e+02   1.4006015e-02
   1.3900000e+02   1.4016296e-02
   1.3910000e+02   1.4026590e-02
   1.3920000e+02   1.4036898e-02
   1.3930000e+02   1.4047219e-02
   1.3940000e+02   1.4057554e-02
   1.3950000e+02   1.4067903e-02
   1.3960000e+02   1.4078265e-02
   1.3970000e+02   1.4088641e-02
   1.3980000e+02   1.4099031e-02
   1.3990000e+02   1.4109435e-02
   1.4000000e+02   1.4119852e-02
   1.4010000e+02   1.4130283e-02
   1.4020000e+02   1.4140728e-02
   1.4030000e+02   1.4151186e-02
   1.4040000e+02   1.4161659e-02
   1.4050000e+02   1.4172145e-02
   1.4060000e+02   1.4182646e-02
   1.4070000e+02   1.4193160e-02
   1.4080000e+02   1.4203688e-02
   1.4090000e+02   1.4214230e-02
   1.4100000e+02   1.4224786e-02
   1.4110000e+02   1.4235357e-02
   1.4120000e+02   1.4245941e-02
   1.4130000e+02   1.4256539e-02
   1.4140000e+02   1.4267152e-02
   1.4150000e+02   1.4277779e-02
   1.4160000e+02   1.4288420e-02
   1.4170000e+02   1.4299075e-02
   1.4180000e+02   1.4309744e-02
   1.4190000e+02   1.4320427e-02
   1.4200000e+02   1.4331125e-02
   1.4210000e+02   1.4341837e-02
   1.4220000e+02   1.4352564e-02
   1.4230000e+02   1.4363304e-02
   1.4240000e+02   1.4374059e-02
   1.4250000e+02   1.4384829e-02
   1.4260000e+02   1.4395613e-02
   1.4270000e+02   1.4406411e-02
   1.4280000e+02   1.4417224e-02
   1.4290000e+02   1.4428052e-02
   1.4300000e+02   1.4438894e-02
   1.4310000e+02   1.4449750e-02
   1.4320000e+02   1.4460621e-02
   1.4330000e+02   1.4471507e-02
   1.4340000e+02   1.4482407e-02
   1.4350000e+02   1.4493322e-02
   1.4360000e+02   1.4504252e-02
   1.4370000e+02   1.4515197e-02
   1.4380000e+02   1.4526156e-02
   1.4390000e+02   1.4537130e-02
   1.4400000e+02   1.4548119e-02
   1.4410000e+02   1.4559122e-02
   1.4420000e+02   1.4570141e-02
   1.4430000e+02   1.4581174e-02
   1.4440000e+02   1.4592222e-02
   1.4450000e+02   1.4603286e-02
   1.4460000e+02   1.4614364e-02
   1.4470000e+02   1.4625457e-02
   1.4480000e+02   1.4636565e-02
   1.4490000e+02   1.4647689e-02
   1.4500000e+02   1.4658827e-02
   1.4510000e+02   1.4669980e-02
   1.4520000e+02   1.4681149e-02
   1.4530000e+02   1.4692333e-02
   1.4540000e+02   1.4703532e-02
   1.4550000e+02   1.4714746e-02
   1.4560000e+02   1.4725976e-02
   1.4570000e+02   1.4737220e-02
   1.4580000e+02   1.4748480e-02
   1.4590000e+02   1.4759756e-02
   1.4600000e+02   1.4771047e-02
   1.4610000e+02   1.4782353e-02
   1.4620000e+02   1.4793674e-02
   1.4630000e+02   1.4805011e-02
   1.4640000e+02   1.4816364e-02
   1.4650000e+02   1.4827732e-02
   1.4660000e+02   1.4839116e-02
   1.4670000e+02   1.4850515e-02
   1.4680000e+02   1.4861929e-02
   1.4690000e+02   1.4873360e-02
   1.4700000e+02   1.4884806e-02
   1.4710000e+02   1.4896268e-02
   1.4720000e+02   1.4907745e-02
   1.4730000e+02   1.4919238e-02
   1.4740000e+02   1.4930747e-02
   1.4750000e+02   1.4942272e-02
   1.4760000e+02   1.4953812e-02
   1.4770000e+02   1.4965369e-02
   1.4780000e+02   1.4976941e-02
   1.4790000e+02   1.4988530e-02
   1.4800000e+02   1.5000134e-02
   1.4810000e+02   1.5011754e-02
   1.4820000e+02   1.5023390e-02
   1.4830000e+02   1.5035043e-02
   1.4840000e+02   1.5046711e-02
   1.4850000e+02   1.5058395e-02
   1.4860000e+02   1.5070096e-02
   1.4870000e+02   1.5081813e-02
   1.4880000e+02   1.5093546e-02
   1.4890000e+02   1.5105295e-02
   1.4900000e+02   1.5117060e-02
   1.4910000e+02   1.5128842e-02
   1.4920000e+02   1.5140640e-02
   1.4930000e+02   1.5152454e-02
   1.4940000e+02   1.5164285e-02
   1.4950000e+02   1.5176132e-02
   1.4960000e+02   1.5187996e-02
   1.4970000e+02   1.5199876e-02
   1.4980000e+02   1.5211773e-02
   1.4990000e+02   1.5223686e-02
   1.5000000e+02   1.5235615e-02
   1.5010000e+02   1.5247562e-02
   1.5020000e+02   1.5259525e-02
   1.5030000e+02   1.5271504e-02
   1.5040000e+02   1.5283501e-02
   1.5050000e+02   1.5295514e-02
   1.5060000e+02   1.5307543e-02
   1.5070000e+02   1.5319590e-02
   1.5080000e+02   1.5331653e-02
   1.5090000e+02   1.5343734e-02
   1.5100000e+02   1.5355831e-02
   1.5110000e+02   1.5367945e-02
   1.5120000e+02   1.5380076e-02
   1.5130000e+02   1.5392224e-02
   1.5140000e+02   1.5404389e-02
   1.5150000e+02   1.5416571e-02
   1.5160000e+02   1.5428770e-02
   1.5170000e+02   1.5440986e-02
   1.5180000e+02   1.5453219e-02
   1.5190000e+02   1.5465470e-02
   1.5200000e+02   1.5477738e-02
   1.5210000e+02   1.5490023e-02
   1.5220000e+02   1.5502325e-02
   1.5230000e+02   1.5514645e-02
   1.5240000e+02   1.5526982e-02
   1.5250000e+02   1.5539336e-02
   1.5260000e+02   1.5551708e-02
   1.5270000e+02   1.5564097e-02
   1.5280000e+02   1.5576504e-02
   1.5290000e+02   1.5588928e-02
   1.5300000e+02   1.5601370e-02
   1.5310000e+02   1.5613829e-02
   1.5320000e+02   1.5626306e-02
   1.5330000e+02   1.5638800e-02
   1.5340000e+02   1.5651313e-02
   1.5350000e+02   1.5663843e-02
   1.5360000e+02   1.5676390e-02
   1.5370000e+02   1.5688956e-02
   1.5380000e+02   1.5701539e-02
   1.5390000e+02   1.5714140e-02
   1.5400000e+02   1.5726759e-02
   1.5410000e+02   1.5739396e-02
   1.5420000e+02   1.5752051e-02
   1.5430000e+02   1.5764724e-02
   1.5440000e+02   1.5777415e-02
   1.5450000e+02   1.5790124e-02
   1.5460000e+02   1.5802851e-02
   1.5470000e+02   1.5815596e-02
   1.5480000e+02   1.5828360e-02
   1.5490000e+02   1.5841141e-02
   1.5500000e+02   1.5853941e-02
   1.5510000e+02   1.5866759e-02
   1.5520000e+02   1.5879596e-02
   1.5530000e+02   1.5892450e-02
   1.5540000e+02   1.5905324e-02
   1.5550000e+02   1.5918215e-02
   1.5560000e+02   1.5931125e-02
   1.5570000e+02   1.5944054e-02
   1.5580000e+02   1.5957001e-02
   1.5590000e+02   1.5969966e-02
   1.5600000e+02   1.5982950e-02
   1.5610000e+02   1.5995953e-02
   1.5620000e+02   1.6008975e-02
   1.5630000e+02   1.6022015e-02
   1.5640000e+02   1.6035074e-02
   1.5650000e+02   1.6048151e-02
   1.5660000e+02   1.6061248e-02
   1.5670000e+02   1.6074363e-02
   1.5680000e+02   1.6087497e-02
   1.5690000e+02   1.6100650e-02
   1.5700000e+02   1.6113823e-02
   1.5710000e+02   1.6127014e-02
   1.5720000e+02   1.6140224e-02
   1.5730000e+02   1.6153453e-02
   1.5740000e+02   1.6166701e-02
   1.5750000e+02   1.6179969e-02
   1.5760000e+02   1.6193256e-02
   1.5770000e+02   1.6206561e-02
   1.5780000e+02   1.6219887e-02
   1.5790000e+02   1.6233231e-02
   1.5800000e+02   1.6246595e-02
   1.5810000e+02   1.6259978e-02
   1.5820000e+02   1.6273381e-02
   1.5830000e+02   1.6286803e-02
   1.5840000e+02   1.6300244e-02
   1.5850000e+02   1.6313705e-02
   1.5860000e+02   1.6327186e-02
   1.5870000e+02   1.6340686e-02
   1.5880000e+02   1.6354206e-02
   1.5890000e+02   1.6367746e-02
   1.5900000e+02   1.6381305e-02
   1.5910000e+02   1.6394884e-02
   1.5920000e+02   1.6408483e-02
   1.5930000e+02   1.6422101e-02
   1.5940000e+02   1.6435740e-02
   1.5950000e+02   1.6449398e-02
   1.5960000e+02   1.6463077e-02
   1.5970000e+02   1.6476775e-02
   1.5980000e+02   1.6490494e-02
   1.5990000e+02   1.6504232e-02
   1.6000000e+02   1.6517991e-02
   1.6010000e+02   1.6531770e-02
   1.6020000e+02   1.6545569e-02
   1.6030000e+02   1.6559388e-02
   1.6040000e+02   1.6573228e-02
   1.6050000e+02   1.6587087e-02
   1.6060000e+02   1.6600968e-02
   1.6070000e+02   1.6614868e-02
   1.6080000e+02   1.6628789e-02
   1.6090000e+02   1.6642731e-02
   1.6100000e+02   1.6656693e-02
   1.6110000e+02   1.6670675e-02
   1.6120000e+02   1.6684679e-02
   1.6130000e+02   1.6698703e-02
   1.6140000e+02   1.6712747e-02
   1.6150000e+02   1.6726812e-02
   1.6160000e+02   1.6740898e-02
   1.6170000e+02   1.6755005e-02
   1.6180000e+02   1.6769133e-02
   1.6190000e+02   1.6783282e-02
   1.6200000e+02   1.6797451e-02
   1.6210000e+02   1.6811642e-02
   1.6220000e+02   1.6825853e-02
   1.6230000e+02   1.6840086e-02
   1.6240000e+02   1.6854339e-02
   1.6250000e+02   1.6868614e-02
   1.6260000e+02   1.6882910e-02
   1.6270000e+02   1.6897227e-02
   1.6280000e+02   1.6911566e-02
   1.6290000e+02   1.6925926e-02
   1.6300000e+02   1.6940307e-02
   1.6310000e+02   1.6954710e-02
   1.6320000e+02   1.6969134e-02
   1.6330000e+02   1.6983579e-02
   1.6340000e+02   1.6998046e-02
   1.6350000e+02   1.7012535e-02
   1.6360000e+02   1.7027045e-02
   1.6370000e+02   1.7041577e-02
   1.6380000e+02   1.7056131e-02
   1.6390000e+02   1.7070706e-02
   1.6400000e+02   1.7085303e-02
   1.6410000e+02   1.7099922e-02
   1.6420000e+02   1.7114563e-02
   1.6430000e+02   1.7129226e-02
   1.6440000e+02   1.7143911e-02
   1.6450000e+02   1.7158618e-02
   1.6460000e+02   1.7173347e-02
   1.6470000e+02   1.7188098e-02
   1.6480000e+02   1.7202871e-02
   1.6490000e+02   1.7217666e-02
   1.6500000e+02   1.7232484e-02
   1.6510000e+02   1.7247324e-02
   1.6520000e+02   1.7262186e-02
   1.6530000e+02   1.7277071e-02
   1.6540000e+02   1.7291978e-02
   1.6550000e+02   1.7306907e-02
   1.6560000e+02   1.7321859e-02
   1.6570000e+02   1.7336834e-02
   1.6580000e+02   1.7351831e-02
   1.6590000e+02   1.7366850e-02
   1.6600000e+02   1.7381893e-02
   1.6610000e+02   1.7396958e-02
   1.6620000e+02   1.7412046e-02
   1.6630000e+02   1.7427157e-02
   1.6640000e+02   1.7442291e-02
   1.6650000e+02   1.7457448e-02
   1.6660000e+02   1.7472627e-02
   1.6670000e+02   1.7487830e-02
   1.6680000e+02   1.7503056e-02
   1.6690000e+02   1.7518305e-02
   1.6700000e+02   1.7533577e-02
   1.6710000e+02   1.7548872e-02
   1.6720000e+02   1.7564190e-02
   1.6730000e+02   1.7579532e-02
   1.6740000e+02   1.7594897e-02
   1.6750000e+02   1.7610286e-02
   1.6760000e+02   1.7625698e-02
   1.6770000e+02   1.7641134e-02
   1.6780000e+02   1.7656593e-02
   1.6790000e+02   1.7672076e-02
   1.6800000e+02   1.7687582e-02
   1.6810000e+02   1.7703112e-02
   1.6820000e+02   1.7718666e-02
   1.6830000e+02   1.7734243e-02
   1.6840000e+02   1.7749845e-02
   1.6850000e+02   1.7765470e-02
   1.6860000e+02   1.7781119e-02
   1.6870000e+02   1.7796793e-02
   1.6880000e+02   1.7812490e-02
   1.6890000e+02   1.7828211e-02
   1.6900000e+02   1.7843957e-02
   1.6910000e+02   1.7859727e-02
   1.6920000e+02   1.7875521e-02
   1.6930000e+02   1.7891339e-02
   1.6940000e+02   1.7907182e-02
   1.6950000e+02   1.7923049e-02
   1.6960000e+02   1.7938940e-02
   1.6970000e+02   1.7954856e-02
   1.6980000e+02   1.7970796e-02
   1.6990000e+02   1.7986761e-02
   1.7000000e+02   1.8002751e-02
   1.7010000e+02   1.8018766e-02
   1.7020000e+02   1.8034805e-02
   1.7030000e+02   1.8050869e-02
   1.7040000e+02   1.8066958e-02
   1.7050000e+02   1.8083071e-02
   1.7060000e+02   1.8099210e-02
   1.7070000e+02   1.8115374e-02
   1.7080000e+02   1.8131562e-02
   1.7090000e+02   1.8147776e-02
   1.7100000e+02   1.8164015e-02
   1.7110000e+02   1.8180280e-02
   1.7120000e+02   1.8196569e-02
   1.7130000e+02   1.8212884e-02
   1.7140000e+02   1.8229224e-02
   1.7150000e+02   1.8245590e-02
   1.7160000e+02   1.8261981e-02
   1.7170000e+02   1.8278398e-02
   1.7180000e+02   1.8294840e-02
   1.7190000e+02   1.8311308e-02
   1.7200000e+02   1.8327801e-02
   1.7210000e+02   1.8344321e-02
   1.7220000e+02   1.8360866e-02
   1.7230000e+02   1.8377437e-02
   1.7240000e+02   1.8394034e-02
   1.7250000e+02   1.8410657e-02
   1.7260000e+02   1.8427306e-02
   1.7270000e+02   1.8443981e-02
   1.7280000e+02   1.8460682e-02
   1.7290000e+02   1.8477409e-02
   1.7300000e+02   1.8494163e-02
   1.7310000e+02   1.8510943e-02
   1.7320000e+02   1.8527749e-02
   1.7330000e+02   1.8544581e-02
   1.7340000e+02   1.8561440e-02
   1.7350000e+02   1.8578326e-02
   1.7360000e+02   1.8595238e-02
   1.7370000e+02   1.8612177e-02
   1.7380000e+02   1.8629143e-02
   1.7390000e+02   1.8646135e-02
   1.7400000e+02   1.8663154e-02
   1.7410000e+02   1.8680200e-02
   1.7420000e+02   1.8697273e-02
   1.7430000e+02   1.8714373e-02
   1.7440000e+02   1.8731499e-02
   1.7450000e+02   1.8748653e-02
   1.7460000e+02   1.8765834e-02
   1.7470000e+02   1.8783043e-02
   1.7480000e+02   1.8800278e-02
   1.7490000e+02   1.8817541e-02
   1.7500000e+02   1.8834831e-02
   1.7510000e+02   1.8852149e-02
   1.7520000e+02   1.8869494e-02
   1.7530000e+02   1.8886867e-02
   1.7540000e+02   1.8904267e-02
   1.7550000e+02   1.8921695e-02
   1.7560000e+02   1.8939151e-02
   1.7570000e+02   1.8956635e-02
   1.7580000e+02   1.8974146e-02
   1.7590000e+02   1.8991685e-02
   1.7600000e+02   1.9009253e-02
   1.7610000e+02   1.9026848e-02
   1.7620000e+02   1.9044471e-02
   1.7630000e+02   1.9062123e-02
   1.7640000e+02   1.9079803e-02
   1.7650000e+02   1.9097511e-02
   1.7660000e+02   1.9115247e-02
   1.7670000e+02   1.9133012e-02
   1.7680000e+02   1.9150805e-02
   1.7690000e+02   1.9168626e-02
   1.7700000e+02   1.9186477e-02
   1.7710000e+02   1.9204356e-02
   1.7720000e+02   1.9222263e-02
   1.7730000e+02   1.9240200e-02
   1.7740000e+02   1.9258165e-02
   1.7750000e+02   1.9276159e-02
   1.7760000e+02   1.9294182e-02
   1.7770000e+02   1.9312234e-02
   1.7780000e+02   1.9330315e-02
   1.7790000e+02   1.9348425e-02
   1.7800000e+02   1.9366564e-02
   1.7810000e+02   1.9384733e-02
   1.7820000e+02   1.9402931e-02
   1.7830000e+02   1.9421158e-02
   1.7840000e+02   1.9439415e-02
   1.7850000e+02   1.9457702e-02
   1.7860000e+02   1.9476017e-02
   1.7870000e+02   1.9494363e-02
   1.7880000e+02   1.9512738e-02
   1.7890000e+02   1.9531143e-02
   1.7900000e+02   1.9549578e-02
   1.7910000e+02   1.9568043e-02
   1.7920000e+02   1.9586537e-02
   1.7930000e+02   1.9605062e-02
   1.7940000e+02   1.9623617e-02
   1.7950000e+02   1.9642202e-02
   1.7960000e+02   1.9660817e-02
   1.7970000e+02   1.9679463e-02
   1.7980000e+02   1.9698139e-02
   1.7990000e+02   1.9716845e-02
   1.8000000e+02   1.9735582e-02
   1.8010000e+02   1.9754349e-02
   1.8020000e+02   1.9773147e-02
   1.8030000e+02   1.9791975e-02
   1.8040000e+02   1.9810835e-02
   1.8050000e+02   1.9829725e-02
   1.8060000e+02   1.9848646e-02
   1.8070000e+02   1.9867598e-02
   1.8080000e+02   1.9886581e-02
   1.8090000e+02   1.9905595e-02
   1.8100000e+02   1.9924641e-02
   1.8110000e+02   1.9943717e-02
   1.8120000e+02   1.9962825e-02
   1.8130000e+02   1.9981964e-02
   1.8140000e+02   2.0001135e-02
   1.8150000e+02   2.0020337e-02
   1.8160000e+02   2.0039571e-02
   1.8170000e+02   2.0058836e-02
   1.8180000e+02   2.0078133e-02
   1.8190000e+02   2.0097462e-02
   1.8200000e+02   2.0116823e-02
   1.8210000e+02   2.0136215e-02
   1.8220000e+02   2.0155640e-02
   1.8230000e+02   2.0175097e-02
   1.8240000e+02   2.0194585e-02
   1.8250000e+02   2.0214106e-02
   1.8260000e+02   2.0233660e-02
   1.8270000e+02   2.0253245e-02
   1.8280000e+02   2.0272863e-02
   1.8290000e+02   2.0292514e-02
   1.8300000e+02   2.0312197e-02
   1.8310000e+02   2.0331913e-02
   1.8320000e+02   2.0351661e-02
   1.8330000e+02   2.0371442e-02
   1.8340000e+02   2.0391256e-02
   1.8350000e+02   2.0411103e-02
   1.8360000e+02   2.0430983e-02
   1.8370000e+02   2.0450897e-02
   1.8380000e+02   2.0470843e-02
   1.8390000e+02   2.0490822e-02
   1.8400000e+02   2.0510835e-02
   1.8410000e+02   2.0530881e-02
   1.8420000e+02   2.0550960e-02
   1.8430000e+02   2.0571073e-02
   1.8440000e+02   2.0591220e-02
   1.8450000e+02   2.0611400e-02
   1.8460000e+02   2.0631614e-02
   1.8470000e+02   2.0651862e-02
   1.8480000e+02   2.0672144e-02
   1.8490000e+02   2.0692459e-02
   1.8500000e+02   2.0712809e-02
   1.8510000e+02   2.0733193e-02
   1.8520000e+02   2.0753611e-02
   1.8530000e+02   2.0774063e-02
   1.8540000e+02   2.0794550e-02
   1.8550000e+02   2.0815071e-02
   1.8560000e+02   2.0835626e-02
   1.8570000e+02   2.0856216e-02
   1.8580000e+02   2.0876841e-02
   1.8590000e+02   2.0897500e-02
   1.8600000e+02   2.0918195e-02
   1.8610000e+02   2.0938924e-02
   1.8620000e+02   2.0959688e-02
   1.8630000e+02   2.0980487e-02
   1.8640000e+02   2.1001321e-02
   1.8650000e+02   2.1022191e-02
   1.8660000e+02   2.1043096e-02
   1.8670000e+02   2.1064036e-02
   1.8680000e+02   2.1085011e-02
   1.8690000e+02   2.1106022e-02
   1.8700000e+02   2.1127069e-02
   1.8710000e+02   2.1148151e-02
   1.8720000e+02   2.1169269e-02
   1.8730000e+02   2.1190423e-02
   1.8740000e+02   2.1211613e-02
   1.8750000e+02   2.1232839e-02
   1.8760000e+02   2.1254101e-02
   1.8770000e+02   2.1275399e-02
   1.8780000e+02   2.1296733e-02
   1.8790000e+02   2.1318104e-02
   1.8800000e+02   2.1339511e-02
   1.8810000e+02   2.1360955e-02
   1.8820000e+02   2.1382435e-02
   1.8830000e+02   2.1403952e-02
   1.8840000e+02   2.1425505e-02
   1.8850000e+02   2.1447096e-02
   1.8860000e+02   2.1468723e-02
   1.8870000e+02   2.1490387e-02
   1.8880000e+02   2.1512088e-02
   1.8890000e+02   2.1533827e-02
   1.8900000e+02   2.1555603e-02
   1.8910000e+02   2.1577416e-02
   1.8920000e+02   2.1599266e-02
   1.8930000e+02   2.1621154e-02
   1.8940000e+02   2.1643080e-02
   1.8950000e+02   2.1665043e-02
   1.8960000e+02   2.1687044e-02
   1.8970000e+02   2.1709083e-02
   1.8980000e+02   2.1731159e-02
   1.8990000e+02   2.1753274e-02
   1.9000000e+02   2.1775427e-02
   1.9010000e+02   2.1797618e-02
   1.9020000e+02   2.1819848e-02
   1.9030000e+02   2.1842115e-02
   1.9040000e+02   2.1864421e-02
   1.9050000e+02   2.1886766e-02
   1.9060000e+02   2.1909149e-02
   1.9070000e+02   2.1931571e-02
   1.9080000e+02   2.1954032e-02
   1.9090000e+02   2.1976532e-02
   1.9100000e+02   2.1999071e-02
   1.9110000e+02   2.2021648e-02
   1.9120000e+02   2.2044265e-02
   1.9130000e+02   2.2066922e-02
   1.9140000e+02   2.2089617e-02
   1.9150000e+02   2.2112352e-02
   1.9160000e+02   2.2135126e-02
   1.9170000e+02   2.2157941e-02
   1.9180000e+02   2.2180794e-02
   1.9190000e+02   2.2203688e-02
   1.9200000e+02   2.2226622e-02
   1.9210000e+02   2.2249595e-02
   1.9220000e+02   2.2272609e-02
   1.9230000e+02   2.2295662e-02
   1.9240000e+02   2.2318756e-02
   1.9250000e+02   2.2341891e-02
   1.9260000e+02   2.2365065e-02
   1.9270000e+02   2.2388281e-02
   1.9280000e+02   2.2411537e-02
   1.9290000e+02   2.2434833e-02
   1.9300000e+02   2.2458171e-02
   1.9310000e+02   2.2481549e-02
   1.9320000e+02   2.2504969e-02
   1.9330000e+02   2.2528429e-02
   1.9340000e+02   2.2551931e-02
   1.9350000e+02   2.2575474e-02
   1.9360000e+02   2.2599058e-02
   1.9370000e+02   2.2622684e-02
   1.9380000e+02   2.2646352e-02
   1.9390000e+02   2.2670061e-02
   1.9400000e+02   2.2693812e-02
   1.9410000e+02   2.2717605e-02
   1.9420000e+02   2.2741440e-02
   1.9430000e+02   2.2765316e-02
   1.9440000e+02   2.2789236e-02
   1.9450000e+02   2.2813197e-02
   1.9460000e+02   2.2837201e-02
   1.9470000e+02   2.2861247e-02
   1.9480000e+02   2.2885335e-02
   1.9490000e+02   2.2909467e-02
   1.9500000e+02   2.2933641e-02
   1.9510000e+02   2.2957858e-02
   1.9520000e+02   2.2982118e-02
   1.9530000e+02   2.3006421e-02
   1.9540000e+02   2.3030767e-02
   1.9550000e+02   2.3055157e-02
   1.9560000e+02   2.3079590e-02
   1.9570000e+02   2.3104066e-02
   1.9580000e+02   2.3128586e-02
   1.9590000e+02   2.3153150e-02
   1.9600000e+02   2.3177757e-02
   1.9610000e+02   2.3202408e-02
   1.9620000e+02   2.3227103e-02
   1.9630000e+02   2.3251843e-02
   1.9640000e+02   2.3276626e-02
   1.9650000e+02   2.3301454e-02
   1.9660000e+02   2.3326326e-02
   1.9670000e+02   2.3351243e-02
   1.9680000e+02   2.3376205e-02
   1.9690000e+02   2.3401211e-02
   1.9700000e+02   2.3426261e-02
   1.9710000e+02   2.3451357e-02
   1.9720000e+02   2.3476498e-02
   1.9730000e+02   2.3501684e-02
   1.9740000e+02   2.3526915e-02
   1.9750000e+02   2.3552192e-02
   1.9760000e+02   2.3577514e-02
   1.9770000e+02   2.3602882e-02
   1.9780000e+02   2.3628295e-02
   1.9790000e+02   2.3653754e-02
   1.9800000e+02   2.3679259e-02
   1.9810000e+02   2.3704810e-02
   1.9820000e+02   2.3730407e-02
   1.9830000e+02   2.3756051e-02
   1.9840000e+02   2.3781740e-02
   1.9850000e+02   2.3807477e-02
   1.9860000e+02   2.3833259e-02
   1.9870000e+02   2.3859089e-02
   1.9880000e+02   2.3884965e-02
   1.9890000e+02   2.3910888e-02
   1.9900000e+02   2.3936858e-02
   1.9910000e+02   2.3962875e-02
   1.9920000e+02   2.3988939e-02
   1.9930000e+02   2.4015051e-02
   1.9940000e+02   2.4041210e-02
   1.9950000e+02   2.4067417e-02
   1.9960000e+02   2.4093671e-02
   1.9970000e+02   2.4119973e-02
   1.9980000e+02   2.4146324e-02
   1.9990000e+02   2.4172722e-02
   2.0000000e+02   2.4199168e-02
   2.0010000e+02   2.4225662e-02
   2.0020000e+02   2.4252205e-02
   2.0030000e+02   2.4278797e-02
   2.0040000e+02   2.4305437e-02
   2.0050000e+02   2.4332125e-02
   2.0060000e+02   2.4358863e-02
   2.0070000e+02   2.4385649e-02
   2.0080000e+02   2.4412485e-02
   2.0090000e+02   2.4439370e-02
   2.0100000e+02   2.4466304e-02
   2.0110000e+02   2.4493287e-02
   2.0120000e+02   2.4520320e-02
   2.0130000e+02   2.4547403e-02
   2.0140000e+02   2.4574535e-02
   2.0150000e+02   2.4601718e-02
   2.0160000e+02   2.4628950e-02
   2.0170000e+02   2.4656233e-02
   2.0180000e+02   2.4683566e-02
   2.0190000e+02   2.4710949e-02
   2.0200000e+02   2.4738382e-02
   2.0210000e+02   2.4765867e-02
   2.0220000e+02   2.4793402e-02
   2.0230000e+02   2.4820988e-02
   2.0240000e+02   2.4848625e-02
   2.0250000e+02   2.4876313e-02
   2.0260000e+02   2.4904052e-02
   2.0270000e+02   2.4931843e-02
   2.0280000e+02   2.4959685e-02
   2.0290000e+02   2.4987579e-02
   2.0300000e+02   2.5015525e-02
   2.0310000e+02   2.5043522e-02
   2.0320000e+02   2.5071572e-02
   2.0330000e+02   2.5099673e-02
   2.0340000e+02   2.5127827e-02
   2.0350000e+02   2.5156034e-02
   2.0360000e+02   2.5184292e-02
   2.0370000e+02   2.5212604e-02
   2.0380000e+02   2.5240968e-02
   2.0390000e+02   2.5269385e-02
   2.0400000e+02   2.5297855e-02
   2.0410000e+02   2.5326379e-02
   2.0420000e+02   2.5354955e-02
   2.0430000e+02   2.5383585e-02
   2.0440000e+02   2.5412269e-02
   2.0450000e+02   2.5441006e-02
   2.0460000e+02   2.5469797e-02
   2.0470000e+02   2.5498642e-02
   2.0480000e+02   2.5527541e-02
   2.0490000e+02   2.5556494e-02
   2.0500000e+02   2.5585502e-02
   2.0510000e+02   2.5614564e-02
   2.0520000e+02   2.5643680e-02
   2.0530000e+02   2.5672852e-02
   2.0540000e+02   2.5702078e-02
   2.0550000e+02   2.5731359e-02
   2.0560000e+02   2.5760696e-02
   2.0570000e+02   2.5790088e-02
   2.0580000e+02   2.5819535e-02
   2.0590000e+02   2.5849038e-02
   2.0600000e+02   2.5878596e-02
   2.0610000e+02   2.5908210e-02
   2.0620000e+02   2.5937881e-02
   2.0630000e+02   2.5967607e-02
   2.0640000e+02   2.5997389e-02
   2.0650000e+02   2.6027228e-02
   2.0660000e+02   2.6057124e-02
   2.0670000e+02   2.6087076e-02
   2.0680000e+02   2.6117085e-02
   2.0690000e+02   2.6147151e-02
   2.0700000e+02   2.6177274e-02
   2.0710000e+02   2.6207454e-02
   2.0720000e+02   2.6237692e-02
   2.0730000e+02   2.6267987e-02
   2.0740000e+02   2.6298340e-02
   2.0750000e+02   2.6328750e-02
   2.0760000e+02   2.6359219e-02
   2.0770000e+02   2.6389745e-02
   2.0780000e+02   2.6420330e-02
   2.0790000e+02   2.6450974e-02
   2.0800000e+02   2.6481675e-02
   2.0810000e+02   2.6512436e-02
   2.0820000e+02   2.6543255e-02
   2.0830000e+02   2.6574133e-02
   2.0840000e+02   2.6605071e-02
   2.0850000e+02   2.6636067e-02
   2.0860000e+02   2.6667123e-02
   2.0870000e+02   2.6698239e-02
   2.0880000e+02   2.6729414e-02
   2.0890000e+02   2.6760649e-02
   2.0900000e+02   2.6791944e-02
   2.0910000e+02   2.6823300e-02
   2.0920000e+02   2.6854715e-02
   2.0930000e+02   2.6886191e-02
   2.0940000e+02   2.6917728e-02
   2.0950000e+02   2.6949325e-02
   2.0960000e+02   2.6980984e-02
   2.0970000e+02   2.7012703e-02
   2.0980000e+02   2.7044484e-02
   2.0990000e+02   2.7076326e-02
   2.1000000e+02   2.7108229e-02
   2.1010000e+02   2.7140194e-02
   2.1020000e+02   2.7172221e-02
   2.1030000e+02   2.7204310e-02
   2.1040000e+02   2.7236461e-02
   2.1050000e+02   2.7268675e-02
   2.1060000e+02   2.7300951e-02
   2.1070000e+02   2.7333290e-02
   2.1080000e+02   2.7365691e-02
   2.1090000e+02   2.7398155e-02
   2.1100000e+02   2.7430683e-02
   2.1110000e+02   2.7463273e-02
   2.1120000e+02   2.7495927e-02
   2.1130000e+02   2.7528645e-02
   2.1140000e+02   2.7561426e-02
   2.1150000e+02   2.7594272e-02
   2.1160000e+02   2.7627181e-02
   2.1170000e+02   2.7660155e-02
   2.1180000e+02   2.7693193e-02
   2.1190000e+02   2.7726295e-02
   2.1200000e+02   2.7759463e-02
   2.1210000e+02   2.7792695e-02
   2.1220000e+02   2.7825992e-02
   2.1230000e+02   2.7859354e-02
   2.1240000e+02   2.7892782e-02
   2.1250000e+02   2.7926276e-02
   2.1260000e+02   2.7959835e-02
   2.1270000e+02   2.7993460e-02
   2.1280000e+02   2.8027151e-02
   2.1290000e+02   2.8060908e-02
   2.1300000e+02   2.8094732e-02
   2.1310000e+02   2.8128622e-02
   2.1320000e+02   2.8162579e-02
   2.1330000e+02   2.8196602e-02
   2.1340000e+02   2.8230693e-02
   2.1350000e+02   2.8264851e-02
   2.1360000e+02   2.8299077e-02
   2.1370000e+02   2.8333370e-02
   2.1380000e+02   2.8367731e-02
   2.1390000e+02   2.8402160e-02
   2.1400000e+02   2.8436657e-02
   2.1410000e+02   2.8471222e-02
   2.1420000e+02   2.8505856e-02
   2.1430000e+02   2.8540558e-02
   2.1440000e+02   2.8575329e-02
   2.1450000e+02   2.8610169e-02
   2.1460000e+02   2.8645078e-02
   2.1470000e+02   2.8680057e-02
   2.1480000e+02   2.8715105e-02
   2.1490000e+02   2.8750223e-02
   2.1500000e+02   2.8785411e-02
   2.1510000e+02   2.8820668e-02
   2.1520000e+02   2.8855996e-02
   2.1530000e+02   2.8891395e-02
   2.1540000e+02   2.8926864e-02
   2.1550000e+02   2.8962404e-02
   2.1560000e+02   2.8998015e-02
   2.1570000e+02   2.9033697e-02
   2.1580000e+02   2.9069450e-02
   2.1590000e+02   2.9105275e-02
   2.1600000e+02   2.9141171e-02
   2.1610000e+02   2.9177140e-02
   2.1620000e+02   2.9213181e-02
   2.1630000e+02   2.9249293e-02
   2.1640000e+02   2.9285479e-02
   2.1650000e+02   2.9321737e-02
   2.1660000e+02   2.9358067e-02
   2.1670000e+02   2.9394471e-02
   2.1680000e+02   2.9430948e-02
   2.1690000e+02   2.9467499e-02
   2.1700000e+02   2.9504123e-02
   2.1710000e+02   2.9540821e-02
   2.1720000e+02   2.9577592e-02
   2.1730000e+02   2.9614438e-02
   2.1740000e+02   2.9651359e-02
   2.1750000e+02   2.9688354e-02
   2.1760000e+02   2.9725423e-02
   2.1770000e+02   2.9762568e-02
   2.1780000e+02   2.9799788e-02
   2.1790000e+02   2.9837083e-02
   2.1800000e+02   2.9874454e-02
   2.1810000e+02   2.9911900e-02
   2.1820000e+02   2.9949422e-02
   2.1830000e+02   2.9987021e-02
   2.1840000e+02   3.0024696e-02
   2.1850000e+02   3.0062447e-02
   2.1860000e+02   3.0100275e-02
   2.1870000e+02   3.0138180e-02
   2.1880000e+02   3.0176163e-02
   2.1890000e+02   3.0214222e-02
   2.1900000e+02   3.0252359e-02
   2.1910000e+02   3.0290574e-02
   2.1920000e+02   3.0328867e-02
   2.1930000e+02   3.0367238e-02
   2.1940000e+02   3.0405687e-02
   2.1950000e+02   3.0444215e-02
   2.1960000e+02   3.0482822e-02
   2.1970000e+02   3.0521508e-02
   2.1980000e+02   3.0560273e-02
   2.1990000e+02   3.0599117e-02
   2.2000000e+02   3.0638041e-02
   2.2010000e+02   3.0677045e-02
   2.2020000e+02   3.0716129e-02
   2.2030000e+02   3.0755293e-02
   2.2040000e+02   3.0794538e-02
   2.2050000e+02   3.0833863e-02
   2.2060000e+02   3.0873269e-02
   2.2070000e+02   3.0912757e-02
   2.2080000e+02   3.0952325e-02
   2.2090000e+02   3.0991975e-02
   2.2100000e+02   3.1031707e-02
   2.2110000e+02   3.1071521e-02
   2.2120000e+02   3.1111418e-02
   2.2130000e+02   3.1151396e-02
   2.2140000e+02   3.1191457e-02
   2.2150000e+02   3.1231601e-02
   2.2160000e+02   3.1271828e-02
   2.2170000e+02   3.1312139e-02
   2.2180000e+02   3.1352533e-02
   2.2190000e+02   3.1393010e-02
   2.2200000e+02   3.1433572e-02
   2.2210000e+02   3.1474218e-02
   2.2220000e+02   3.1514948e-02
   2.2230000e+02   3.1555763e-02
   2.2240000e+02   3.1596663e-02
   2.2250000e+02   3.1637648e-02
   2.2260000e+02   3.1678718e-02
   2.2270000e+02   3.1719874e-02
   2.2280000e+02   3.1761115e-02
   2.2290000e+02   3.1802443e-02
   2.2300000e+02   3.1843857e-02
   2.2310000e+02   3.1885357e-02
   2.2320000e+02   3.1926944e-02
   2.2330000e+02   3.1968618e-02
   2.2340000e+02   3.2010379e-02
   2.2350000e+02   3.2052228e-02
   2.2360000e+02   3.2094164e-02
   2.2370000e+02   3.2136188e-02
   2.2380000e+02   3.2178300e-02
   2.2390000e+02   3.2220500e-02
   2.2400000e+02   3.2262790e-02
   2.2410000e+02   3.2305168e-02
   2.2420000e+02   3.2347635e-02
   2.2430000e+02   3.2390191e-02
   2.2440000e+02   3.2432837e-02
   2.2450000e+02   3.2475573e-02
   2.2460000e+02   3.2518398e-02
   2.2470000e+02   3.2561314e-02
   2.2480000e+02   3.2604321e-02
   2.2490000e+02   3.2647418e-02
   2.2500000e+02   3.2690607e-02
   2.2510000e+02   3.2733886e-02
   2.2520000e+02   3.2777257e-02
   2.2530000e+02   3.2820720e-02
   2.2540000e+02   3.2864275e-02
   2.2550000e+02   3.2907923e-02
   2.2560000e+02   3.2951662e-02
   2.2570000e+02   3.2995495e-02
   2.2580000e+02   3.3039420e-02
   2.2590000e+02   3.3083439e-02
   2.2600000e+02   3.3127551e-02
   2.2610000e+02   3.3171757e-02
   2.2620000e+02   3.3216058e-02
   2.2630000e+02   3.3260452e-02
   2.2640000e+02   3.3304941e-02
   2.2650000e+02   3.3349525e-02
   2.2660000e+02   3.3394204e-02
   2.2670000e+02   3.3438978e-02
   2.2680000e+02   3.3483848e-02
   2.2690000e+02   3.3528813e-02
   2.2700000e+02   3.3573875e-02
   2.2710000e+02   3.3619033e-02
   2.2720000e+02   3.3664288e-02
   2.2730000e+02   3.3709640e-02
   2.2740000e+02   3.3755089e-02
   2.2750000e+02   3.3800635e-02
   2.2760000e+02   3.3846279e-02
   2.2770000e+02   3.3892021e-02
   2.2780000e+02   3.3937861e-02
   2.2790000e+02   3.3983800e-02
   2.2800000e+02   3.4029838e-02
   2.2810000e+02   3.4075974e-02
   2.2820000e+02   3.4122210e-02
   2.2830000e+02   3.4168546e-02
   2.2840000e+02   3.4214981e-02
   2.2850000e+02   3.4261517e-02
   2.2860000e+02   3.4308153e-02
   2.2870000e+02   3.4354890e-02
   2.2880000e+02   3.4401727e-02
   2.2890000e+02   3.4448666e-02
   2.2900000e+02   3.4495707e-02
   2.2910000e+02   3.4542849e-02
   2.2920000e+02   3.4590094e-02
   2.2930000e+02   3.4637441e-02
   2.2940000e+02   3.4684890e-02
   2.2950000e+02   3.4732443e-02
   2.2960000e+02   3.4780099e-02
   2.2970000e+02   3.4827858e-02
   2.2980000e+02   3.4875721e-02
   2.2990000e+02   3.4923689e-02
   2.3000000e+02   3.4971760e-02
   2.3010000e+02   3.5019937e-02
   2.3020000e+02   3.5068218e-02
   2.3030000e+02   3.5116605e-02
   2.3040000e+02   3.5165097e-02
   2.3050000e+02   3.5213695e-02
   2.3060000e+02   3.5262400e-02
   2.3070000e+02   3.5311210e-02
   2.3080000e+02   3.5360128e-02
   2.3090000e+02   3.5409152e-02
   2.3100000e+02   3.5458284e-02
   2.3110000e+02   3.5507524e-02
   2.3120000e+02   3.5556871e-02
   2.3130000e+02   3.5606327e-02
   2.3140000e+02   3.5655891e-02
   2.3150000e+02   3.5705565e-02
   2.3160000e+02   3.5755347e-02
   2.3170000e+02   3.5805239e-02
   2.3180000e+02   3.5855241e-02
   2.3190000e+02   3.5905352e-02
   2.3200000e+02   3.5955574e-02
   2.3210000e+02   3.6005907e-02
   2.3220000e+02   3.6056351e-02
   2.3230000e+02   3.6106906e-02
   2.3240000e+02   3.6157573e-02
   2.3250000e+02   3.6208352e-02
   2.3260000e+02   3.6259243e-02
   2.3270000e+02   3.6310247e-02
   2.3280000e+02   3.6361363e-02
   2.3290000e+02   3.6412593e-02
   2.3300000e+02   3.6463936e-02
   2.3310000e+02   3.6515393e-02
   2.3320000e+02   3.6566965e-02
   2.3330000e+02   3.6618651e-02
   2.3340000e+02   3.6670452e-02
   2.3350000e+02   3.6722368e-02
   2.3360000e+02   3.6774399e-02
   2.3370000e+02   3.6826546e-02
   2.3380000e+02   3.6878810e-02
   2.3390000e+02   3.6931189e-02
   2.3400000e+02   3.6983686e-02
   2.3410000e+02   3.7036300e-02
   2.3420000e+02   3.7089031e-02
   2.3430000e+02   3.7141880e-02
   2.3440000e+02   3.7194848e-02
   2.3450000e+02   3.7247933e-02
   2.3460000e+02   3.7301138e-02
   2.3470000e+02   3.7354461e-02
   2.3480000e+02   3.7407905e-02
   2.3490000e+02   3.7461468e-02
   2.3500000e+02   3.7515151e-02
   2.3510000e+02   3.7568954e-02
   2.3520000e+02   3.7622879e-02
   2.3530000e+02   3.7676925e-02
   2.3540000e+02   3.7731092e-02
   2.3550000e+02   3.7785381e-02
   2.3560000e+02   3.7839793e-02
   2.3570000e+02   3.7894327e-02
   2.3580000e+02   3.7948984e-02
   2.3590000e+02   3.8003764e-02
   2.3600000e+02   3.8058668e-02
   2.3610000e+02   3.8113696e-02
   2.3620000e+02   3.8168848e-02
   2.3630000e+02   3.8224125e-02
   2.3640000e+02   3.8279527e-02
   2.3650000e+02   3.8335055e-02
   2.3660000e+02   3.8390708e-02
   2.3670000e+02   3.8446488e-02
   2.3680000e+02   3.8502394e-02
   2.3690000e+02   3.8558427e-02
   2.3700000e+02   3.8614587e-02
   2.3710000e+02   3.8670875e-02
   2.3720000e+02   3.8727290e-02
   2.3730000e+02   3.8783835e-02
   2.3740000e+02   3.8840507e-02
   2.3750000e+02   3.8897309e-02
   2.3760000e+02   3.8954241e-02
   2.3770000e+02   3.9011302e-02
   2.3780000e+02   3.9068494e-02
   2.3790000e+02   3.9125816e-02
   2.3800000e+02   3.9183269e-02
   2.3810000e+02   3.9240853e-02
   2.3820000e+02   3.9298570e-02
   2.3830000e+02   3.9356418e-02
   2.3840000e+02   3.9414399e-02
   2.3850000e+02   3.9472512e-02
   2.3860000e+02   3.9530759e-02
   2.3870000e+02   3.9589140e-02
   2.3880000e+02   3.9647655e-02
   2.3890000e+02   3.9706304e-02
   2.3900000e+02   3.9765088e-02
   2.3910000e+02   3.9824007e-02
   2.3920000e+02   3.9883062e-02
   2.3930000e+02   3.9942253e-02
   2.3940000e+02   4.0001580e-02
   2.3950000e+02   4.0061044e-02
   2.3960000e+02   4.0120645e-02
   2.3970000e+02   4.0180384e-02
   2.3980000e+02   4.0240261e-02
   2.3990000e+02   4.0300276e-02
   2.4000000e+02   4.0360430e-02
   2.4010000e+02   4.0420724e-02
   2.4020000e+02   4.0481157e-02
   2.4030000e+02   4.0541730e-02
   2.4040000e+02   4.0602443e-02
   2.4050000e+02   4.0663298e-02
   2.4060000e+02   4.0724293e-02
   2.4070000e+02   4.0785430e-02
   2.4080000e+02   4.0846710e-02
   2.4090000e+02   4.0908132e-02
   2.4100000e+02   4.0969697e-02
   2.4110000e+02   4.1031405e-02
   2.4120000e+02   4.1093257e-02
   2.4130000e+02   4.1155253e-02
   2.4140000e+02   4.1217394e-02
   2.4150000e+02   4.1279680e-02
   2.4160000e+02   4.1342111e-02
   2.4170000e+02   4.1404689e-02
   2.4180000e+02   4.1467412e-02
   2.4190000e+02   4.1530283e-02
   2.4200000e+02   4.1593301e-02
   2.4210000e+02   4.1656466e-02
   2.4220000e+02   4.1719779e-02
   2.4230000e+02   4.1783241e-02
   2.4240000e+02   4.1846852e-02
   2.4250000e+02   4.1910612e-02
   2.4260000e+02   4.1974523e-02
   2.4270000e+02   4.2038583e-02
   2.4280000e+02   4.2102794e-02
   2.4290000e+02   4.2167157e-02
   2.4300000e+02   4.2231671e-02
   2.4310000e+02   4.2296337e-02
   2.4320000e+02   4.2361155e-02
   2.4330000e+02   4.2426127e-02
   2.4340000e+02   4.2491252e-02
   2.4350000e+02   4.2556531e-02
   2.4360000e+02   4.2621964e-02
   2.4370000e+02   4.2687553e-02
   2.4380000e+02   4.2753296e-02
   2.4390000e+02   4.2819195e-02
   2.4400000e+02   4.2885251e-02
   2.4410000e+02   4.2951463e-02
   2.4420000e+02   4.3017832e-02
   2.4430000e+02   4.3084359e-02
   2.4440000e+02   4.3151044e-02
   2.4450000e+02   4.3217887e-02
   2.4460000e+02   4.3284890e-02
   2.4470000e+02   4.3352052e-02
   2.4480000e+02   4.3419374e-02
   2.4490000e+02   4.3486856e-02
   2.4500000e+02   4.3554500e-02
   2.4510000e+02   4.3622305e-02
   2.4520000e+02   4.3690272e-02
   2.4530000e+02   4.3758401e-02
   2.4540000e+02   4.3826693e-02
   2.4550000e+02   4.3895148e-02
   2.4560000e+02   4.3963768e-02
   2.4570000e+02   4.4032552e-02
   2.4580000e+02   4.4101500e-02
   2.4590000e+02   4.4170614e-02
   2.4600000e+02   4.4239894e-02
   2.4610000e+02   4.4309340e-02
   2.4620000e+02   4.4378953e-02
   2.4630000e+02   4.4448734e-02
   2.4640000e+02   4.4518682e-02
   2.4650000e+02   4.4588799e-02
   2.4660000e+02   4.4659084e-02
   2.4670000e+02   4.4729539e-02
   2.4680000e+02   4.4800164e-02
   2.4690000e+02   4.4870959e-02
   2.4700000e+02   4.4941925e-02
   2.4710000e+02   4.5013063e-02
   2.4720000e+02   4.5084373e-02
   2.4730000e+02   4.5155855e-02
   2.4740000e+02   4.5227510e-02
   2.4750000e+02   4.5299339e-02
   2.4760000e+02   4.5371342e-02
   2.4770000e+02   4.5443519e-02
   2.4780000e+02   4.5515872e-02
   2.4790000e+02   4.5588400e-02
   2.4800000e+02   4.5661105e-02
   2.4810000e+02   4.5733986e-02
   2.4820000e+02   4.5807044e-02
   2.4830000e+02   4.5880281e-02
   2.4840000e+02   4.5953695e-02
   2.4850000e+02   4.6027289e-02
   2.4860000e+02   4.6101062e-02
   2.4870000e+02   4.6175015e-02
   2.4880000e+02   4.6249149e-02
   2.4890000e+02   4.6323463e-02
   2.4900000e+02   4.6397960e-02
   2.4910000e+02   4.6472639e-02
   2.4920000e+02   4.6547500e-02
   2.4930000e+02   4.6622545e-02
   2.4940000e+02   4.6697773e-02
   2.4950000e+02   4.6773187e-02
   2.4960000e+02   4.6848785e-02
   2.4970000e+02   4.6924569e-02
   2.4980000e+02   4.7000538e-02
   2.4990000e+02   4.7076695e-02
   2.5000000e+02   4.7153039e-02
   2.5010000e+02   4.7229571e-02
   2.5020000e+02   4.7306292e-02
   2.5030000e+02   4.7383201e-02
   2.5040000e+02   4.7460300e-02
   2.5050000e+02   4.7537589e-02
   2.5060000e+02   4.7615070e-02
   2.5070000e+02   4.7692741e-02
   2.5080000e+02   4.7770605e-02
   2.5090000e+02   4.7848661e-02
   2.5100000e+02   4.7926910e-02
   2.5110000e+02   4.8005353e-02
   2.5120000e+02   4.8083991e-02
   2.5130000e+02   4.8162823e-02
   2.5140000e+02   4.8241851e-02
   2.5150000e+02   4.8321075e-02
   2.5160000e+02   4.8400496e-02
   2.5170000e+02   4.8480115e-02
   2.5180000e+02   4.8559931e-02
   2.5190000e+02   4.8639947e-02
   2.5200000e+02   4.8720161e-02
   2.5210000e+02   4.8800575e-02
   2.5220000e+02   4.8881190e-02
   2.5230000e+02   4.8962006e-02
   2.5240000e+02   4.9043023e-02
   2.5250000e+02   4.9124243e-02
   2.5260000e+02   4.9205667e-02
   2.5270000e+02   4.9287293e-02
   2.5280000e+02   4.9369124e-02
   2.5290000e+02   4.9451160e-02
   2.5300000e+02   4.9533401e-02
   2.5310000e+02   4.9615849e-02
   2.5320000e+02   4.9698504e-02
   2.5330000e+02   4.9781366e-02
   2.5340000e+02   4.9864436e-02
   2.5350000e+02   4.9947715e-02
   2.5360000e+02   5.0031203e-02
   2.5370000e+02   5.0114901e-02
   2.5380000e+02   5.0198811e-02
   2.5390000e+02   5.0282931e-02
   2.5400000e+02   5.0367264e-02
   2.5410000e+02   5.0451810e-02
   2.5420000e+02   5.0536568e-02
   2.5430000e+02   5.0621542e-02
   2.5440000e+02   5.0706729e-02
   2.5450000e+02   5.0792133e-02
   2.5460000e+02   5.0877752e-02
   2.5470000e+02   5.0963588e-02
   2.5480000e+02   5.1049642e-02
   2.5490000e+02   5.1135914e-02
   2.5500000e+02   5.1222404e-02
   2.5510000e+02   5.1309115e-02
   2.5520000e+02   5.1396045e-02
   2.5530000e+02   5.1483197e-02
   2.5540000e+02   5.1570570e-02
   2.5550000e+02   5.1658165e-02
   2.5560000e+02   5.1745984e-02
   2.5570000e+02   5.1834026e-02
   2.5580000e+02   5.1922293e-02
   2.5590000e+02   5.2010785e-02
   2.5600000e+02   5.2099503e-02
   2.5610000e+02   5.2188447e-02
   2.5620000e+02   5.2277619e-02
   2.5630000e+02   5.2367019e-02
   2.5640000e+02   5.2456647e-02
   2.5650000e+02   5.2546505e-02
   2.5660000e+02   5.2636594e-02
   2.5670000e+02   5.2726913e-02
   2.5680000e+02   5.2817464e-02
   2.5690000e+02   5.2908247e-02
   2.5700000e+02   5.2999264e-02
   2.5710000e+02   5.3090514e-02
   2.5720000e+02   5.3182000e-02
   2.5730000e+02   5.3273720e-02
   2.5740000e+02   5.3365677e-02
   2.5750000e+02   5.3457871e-02
   2.5760000e+02   5.3550302e-02
   2.5770000e+02   5.3642972e-02
   2.5780000e+02   5.3735881e-02
   2.5790000e+02   5.3829031e-02
   2.5800000e+02   5.3922420e-02
   2.5810000e+02   5.4016052e-02
   2.5820000e+02   5.4109925e-02
   2.5830000e+02   5.4204042e-02
   2.5840000e+02   5.4298403e-02
   2.5850000e+02   5.4393008e-02
   2.5860000e+02   5.4487859e-02
   2.5870000e+02   5.4582955e-02
   2.5880000e+02   5.4678299e-02
   2.5890000e+02   5.4773891e-02
   2.5900000e+02   5.4869731e-02
   2.5910000e+02   5.4965821e-02
   2.5920000e+02   5.5062161e-02
   2.5930000e+02   5.5158752e-02
   2.5940000e+02   5.5255594e-02
   2.5950000e+02   5.5352690e-02
   2.5960000e+02   5.5450039e-02
   2.5970000e+02   5.5547642e-02
   2.5980000e+02   5.5645500e-02
   2.5990000e+02   5.5743614e-02
   2.6000000e+02   5.5841985e-02
   2.6010000e+02   5.5940613e-02
   2.6020000e+02   5.6039500e-02
   2.6030000e+02   5.6138646e-02
   2.6040000e+02   5.6238052e-02
   2.6050000e+02   5.6337720e-02
   2.6060000e+02   5.6437648e-02
   2.6070000e+02   5.6537840e-02
   2.6080000e+02   5.6638295e-02
   2.6090000e+02   5.6739014e-02
   2.6100000e+02   5.6839999e-02
   2.6110000e+02   5.6941250e-02
   2.6120000e+02   5.7042767e-02
   2.6130000e+02   5.7144553e-02
   2.6140000e+02   5.7246607e-02
   2.6150000e+02   5.7348931e-02
   2.6160000e+02   5.7451525e-02
   2.6170000e+02   5.7554390e-02
   2.6180000e+02   5.7657528e-02
   2.6190000e+02   5.7760939e-02
   2.6200000e+02   5.7864623e-02
   2.6210000e+02   5.7968583e-02
   2.6220000e+02   5.8072818e-02
   2.6230000e+02   5.8177330e-02
   2.6240000e+02   5.8282120e-02
   2.6250000e+02   5.8387188e-02
   2.6260000e+02   5.8492536e-02
   2.6270000e+02   5.8598164e-02
   2.6280000e+02   5.8704073e-02
   2.6290000e+02   5.8810265e-02
   2.6300000e+02   5.8916739e-02
   2.6310000e+02   5.9023498e-02
   2.6320000e+02   5.9130541e-02
   2.6330000e+02   5.9237871e-02
   2.6340000e+02   5.9345487e-02
   2.6350000e+02   5.9453391e-02
   2.6360000e+02   5.9561584e-02
   2.6370000e+02   5.9670067e-02
   2.6380000e+02   5.9778840e-02
   2.6390000e+02   5.9887905e-02
   2.6400000e+02   5.9997263e-02
   2.6410000e+02   6.0106914e-02
   2.6420000e+02   6.0216859e-02
   2.6430000e+02   6.0327100e-02
   2.6440000e+02   6.0437638e-02
   2.6450000e+02   6.0548473e-02
   2.6460000e+02   6.0659607e-02
   2.6470000e+02   6.0771039e-02
   2.6480000e+02   6.0882773e-02
   2.6490000e+02   6.0994808e-02
   2.6500000e+02   6.1107145e-02
   2.6510000e+02   6.1219786e-02
   2.6520000e+02   6.1332731e-02
   2.6530000e+02   6.1445981e-02
   2.6540000e+02   6.1559538e-02
   2.6550000e+02   6.1673403e-02
   2.6560000e+02   6.1787576e-02
   2.6570000e+02   6.1902058e-02
   2.6580000e+02   6.2016852e-02
   2.6590000e+02   6.2131956e-02
   2.6600000e+02   6.2247374e-02
   2.6610000e+02   6.2363105e-02
   2.6620000e+02   6.2479151e-02
   2.6630000e+02   6.2595513e-02
   2.6640000e+02   6.2712191e-02
   2.6650000e+02   6.2829188e-02
   2.6660000e+02   6.2946503e-02
   2.6670000e+02   6.3064139e-02
   2.6680000e+02   6.3182096e-02
   2.6690000e+02   6.3300374e-02
   2.6700000e+02   6.3418977e-02
   2.6710000e+02   6.3537903e-02
   2.6720000e+02   6.3657155e-02
   2.6730000e+02   6.3776734e-02
   2.6740000e+02   6.3896640e-02
   2.6750000e+02   6.4016875e-02
   2.6760000e+02   6.4137440e-02
   2.6770000e+02   6.4258336e-02
   2.6780000e+02   6.4379563e-02
   2.6790000e+02   6.4501124e-02
   2.6800000e+02   6.4623020e-02
   2.6810000e+02   6.4745251e-02
   2.6820000e+02   6.4867818e-02
   2.6830000e+02   6.4990723e-02
   2.6840000e+02   6.5113968e-02
   2.6850000e+02   6.5237552e-02
   2.6860000e+02   6.5361477e-02
   2.6870000e+02   6.5485744e-02
   2.6880000e+02   6.5610355e-02
   2.6890000e+02   6.5735311e-02
   2.6900000e+02   6.5860613e-02
   2.6910000e+02   6.5986261e-02
   2.6920000e+02   6.6112258e-02
   2.6930000e+02   6.6238604e-02
   2.6940000e+02   6.6365300e-02
   2.6950000e+02   6.6492349e-02
   2.6960000e+02   6.6619750e-02
   2.6970000e+02   6.6747505e-02
   2.6980000e+02   6.6875616e-02
   2.6990000e+02   6.7004083e-02
   2.7000000e+02   6.7132908e-02
   2.7010000e+02   6.7262092e-02
   2.7020000e+02   6.7391636e-02
   2.7030000e+02   6.7521541e-02
   2.7040000e+02   6.7651810e-02
   2.7050000e+02   6.7782442e-02
   2.7060000e+02   6.7913439e-02
   2.7070000e+02   6.8044802e-02
   2.7080000e+02   6.8176534e-02
   2.7090000e+02   6.8308634e-02
   2.7100000e+02   6.8441104e-02
   2.7110000e+02   6.8573946e-02
   2.7120000e+02   6.8707160e-02
   2.7130000e+02   6.8840749e-02
   2.7140000e+02   6.8974712e-02
   2.7150000e+02   6.9109053e-02
   2.7160000e+02   6.9243771e-02
   2.7170000e+02   6.9378868e-02
   2.7180000e+02   6.9514346e-02
   2.7190000e+02   6.9650205e-02
   2.7200000e+02   6.9786448e-02
   2.7210000e+02   6.9923075e-02
   2.7220000e+02   7.0060088e-02
   2.7230000e+02   7.0197487e-02
   2.7240000e+02   7.0335275e-02
   2.7250000e+02   7.0473453e-02
   2.7260000e+02   7.0612022e-02
   2.7270000e+02   7.0750984e-02
   2.7280000e+02   7.0890339e-02
   2.7290000e+02   7.1030089e-02
   2.7300000e+02   7.1170236e-02
   2.7310000e+02   7.1310780e-02
   2.7320000e+02   7.1451724e-02
   2.7330000e+02   7.1593069e-02
   2.7340000e+02   7.1734815e-02
   2.7350000e+02   7.1876965e-02
   2.7360000e+02   7.2019520e-02
   2.7370000e+02   7.2162481e-02
   2.7380000e+02   7.2305850e-02
   2.7390000e+02   7.2449628e-02
   2.7400000e+02   7.2593816e-02
   2.7410000e+02   7.2738416e-02
   2.7420000e+02   7.2883430e-02
   2.7430000e+02   7.3028858e-02
   2.7440000e+02   7.3174703e-02
   2.7450000e+02   7.3320965e-02
   2.7460000e+02   7.3467646e-02
   2.7470000e+02   7.3614748e-02
   2.7480000e+02   7.3762272e-02
   2.7490000e+02   7.3910220e-02
   2.7500000e+02   7.4058593e-02
   2.7510000e+02   7.4207392e-02
   2.7520000e+02   7.4356619e-02
   2.7530000e+02   7.4506275e-02
   2.7540000e+02   7.4656363e-02
   2.7550000e+02   7.4806883e-02
   2.7560000e+02   7.4957837e-02
   2.7570000e+02   7.5109227e-02
   2.7580000e+02   7.5261054e-02
   2.7590000e+02   7.5413320e-02
   2.7600000e+02   7.5566025e-02
   2.7610000e+02   7.5719172e-02
   2.7620000e+02   7.5872763e-02
   2.7630000e+02   7.6026799e-02
   2.7640000e+02   7.6181280e-02
   2.7650000e+02   7.6336210e-02
   2.7660000e+02   7.6491589e-02
   2.7670000e+02   7.6647420e-02
   2.7680000e+02   7.6803703e-02
   2.7690000e+02   7.6960440e-02
   2.7700000e+02   7.7117634e-02
   2.7710000e+02   7.7275285e-02
   2.7720000e+02   7.7433395e-02
   2.7730000e+02   7.7591966e-02
   2.7740000e+02   7.7750999e-02
   2.7750000e+02   7.7910496e-02
   2.7760000e+02   7.8070459e-02
   2.7770000e+02   7.8230889e-02
   2.7780000e+02   7.8391789e-02
   2.7790000e+02   7.8553159e-02
   2.7800000e+02   7.8715001e-02
   2.7810000e+02   7.8877317e-02
   2.7820000e+02   7.9040109e-02
   2.7830000e+02   7.9203378e-02
   2.7840000e+02   7.9367127e-02
   2.7850000e+02   7.9531356e-02
   2.7860000e+02   7.9696068e-02
   2.7870000e+02   7.9861264e-02
   2.7880000e+02   8.0026945e-02
   2.7890000e+02   8.0193115e-02
   2.7900000e+02   8.0359774e-02
   2.7910000e+02   8.0526924e-02
   2.7920000e+02   8.0694567e-02
   2.7930000e+02   8.0862704e-02
   2.7940000e+02   8.1031338e-02
   2.7950000e+02   8.1200471e-02
   2.7960000e+02   8.1370103e-02
   2.7970000e+02   8.1540237e-02
   2.7980000e+02   8.1710874e-02
   2.7990000e+02   8.1882017e-02
   2.8000000e+02   8.2053668e-02
   2.8010000e+02   8.2225827e-02
   2.8020000e+02   8.2398497e-02
   2.8030000e+02   8.2571680e-02
   2.8040000e+02   8.2745377e-02
   2.8050000e+02   8.2919591e-02
   2.8060000e+02   8.3094323e-02
   2.8070000e+02   8.3269574e-02
   2.8080000e+02   8.3445348e-02
   2.8090000e+02   8.3621646e-02
   2.8100000e+02   8.3798470e-02
   2.8110000e+02   8.3975821e-02
   2.8120000e+02   8.4153702e-02
   2.8130000e+02   8.4332114e-02
   2.8140000e+02   8.4511059e-02
   2.8150000e+02   8.4690540e-02
   2.8160000e+02   8.4870558e-02
   2.8170000e+02   8.5051115e-02
   2.8180000e+02   8.5232214e-02
   2.8190000e+02   8.5413855e-02
   2.8200000e+02   8.5596041e-02
   2.8210000e+02   8.5778775e-02
   2.8220000e+02   8.5962057e-02
   2.8230000e+02   8.6145891e-02
   2.8240000e+02   8.6330277e-02
   2.8250000e+02   8.6515219e-02
   2.8260000e+02   8.6700717e-02
   2.8270000e+02   8.6886775e-02
   2.8280000e+02   8.7073393e-02
   2.8290000e+02   8.7260575e-02
   2.8300000e+02   8.7448322e-02
   2.8310000e+02   8.7636636e-02
   2.8320000e+02   8.7825520e-02
   2.8330000e+02   8.8014975e-02
   2.8340000e+02   8.8205003e-02
   2.8350000e+02   8.8395607e-02
   2.8360000e+02   8.8586788e-02
   2.8370000e+02   8.8778550e-02
   2.8380000e+02   8.8970893e-02
   2.8390000e+02   8.9163820e-02
   2.8400000e+02   8.9357333e-02
   2.8410000e+02   8.9551435e-02
   2.8420000e+02   8.9746127e-02
   2.8430000e+02   8.9941412e-02
   2.8440000e+02   9.0137291e-02
   2.8450000e+02   9.0333768e-02
   2.8460000e+02   9.0530843e-02
   2.8470000e+02   9.0728520e-02
   2.8480000e+02   9.0926801e-02
   2.8490000e+02   9.1125687e-02
   2.8500000e+02   9.1325181e-02
   2.8510000e+02   9.1525286e-02
   2.8520000e+02   9.1726003e-02
   2.8530000e+02   9.1927335e-02
   2.8540000e+02   9.2129284e-02
   2.8550000e+02   9.2331852e-02
   2.8560000e+02   9.2535042e-02
   2.8570000e+02   9.2738855e-02
   2.8580000e+02   9.2943295e-02
   2.8590000e+02   9.3148364e-02
   2.8600000e+02   9.3354063e-02
   2.8610000e+02   9.3560395e-02
   2.8620000e+02   9.3767363e-02
   2.8630000e+02   9.3974969e-02
   2.8640000e+02   9.4183214e-02
   2.8650000e+02   9.4392103e-02
   2.8660000e+02   9.4601636e-02
   2.8670000e+02   9.4811817e-02
   2.8680000e+02   9.5022648e-02
   2.8690000e+02   9.5234130e-02
   2.8700000e+02   9.5446268e-02
   2.8710000e+02   9.5659062e-02
   2.8720000e+02   9.5872516e-02
   2.8730000e+02   9.6086632e-02
   2.8740000e+02   9.6301412e-02
   2.8750000e+02   9.6516859e-02
   2.8760000e+02   9.6732975e-02
   2.8770000e+02   9.6949764e-02
   2.8780000e+02   9.7167226e-02
   2.8790000e+02   9.7385366e-02
   2.8800000e+02   9.7604184e-02
   2.8810000e+02   9.7823685e-02
   2.8820000e+02   9.8043871e-02
   2.8830000e+02   9.8264743e-02
   2.8840000e+02   9.8486305e-02
   2.8850000e+02   9.8708559e-02
   2.8860000e+02   9.8931508e-02
   2.8870000e+02   9.9155154e-02
   2.8880000e+02   9.9379501e-02
   2.8890000e+02   9.9604550e-02
   2.8900000e+02   9.9830304e-02
   2.8910000e+02   1.0005677e-01
   2.8920000e+02   1.0028394e-01
   2.8930000e+02   1.0051183e-01
   2.8940000e+02   1.0074043e-01
   2.8950000e+02   1.0096975e-01
   2.8960000e+02   1.0119979e-01
   2.8970000e+02   1.0143056e-01
   2.8980000e+02   1.0166205e-01
   2.8990000e+02   1.0189427e-01
   2.9000000e+02   1.0212723e-01
   2.9010000e+02   1.0236092e-01
   2.9020000e+02   1.0259534e-01
   2.9030000e+02   1.0283051e-01
   2.9040000e+02   1.0306642e-01
   2.9050000e+02   1.0330308e-01
   2.9060000e+02   1.0354049e-01
   2.9070000e+02   1.0377865e-01
   2.9080000e+02   1.0401756e-01
   2.9090000e+02   1.0425723e-01
   2.9100000e+02   1.0449766e-01
   2.9110000e+02   1.0473886e-01
   2.9120000e+02   1.0498082e-01
   2.9130000e+02   1.0522355e-01
   2.9140000e+02   1.0546705e-01
   2.9150000e+02   1.0571133e-01
   2.9160000e+02   1.0595638e-01
   2.9170000e+02   1.0620222e-01
   2.9180000e+02   1.0644884e-01
   2.9190000e+02   1.0669625e-01
   2.9200000e+02   1.0694444e-01
   2.9210000e+02   1.0719343e-01
   2.9220000e+02   1.0744322e-01
   2.9230000e+02   1.0769380e-01
   2.9240000e+02   1.0794519e-01
   2.9250000e+02   1.0819738e-01
   2.9260000e+02   1.0845038e-01
   2.9270000e+02   1.0870419e-01
   2.9280000e+02   1.0895882e-01
   2.9290000e+02   1.0921426e-01
   2.9300000e+02   1.0947052e-01
   2.9310000e+02   1.0972761e-01
   2.9320000e+02   1.0998552e-01
   2.9330000e+02   1.1024427e-01
   2.9340000e+02   1.1050384e-01
   2.9350000e+02   1.1076426e-01
   2.9360000e+02   1.1102551e-01
   2.9370000e+02   1.1128761e-01
   2.9380000e+02   1.1155055e-01
   2.9390000e+02   1.1181434e-01
   2.9400000e+02   1.1207898e-01
   2.9410000e+02   1.1234448e-01
   2.9420000e+02   1.1261084e-01
   2.9430000e+02   1.1287807e-01
   2.9440000e+02   1.1314615e-01
   2.9450000e+02   1.1341511e-01
   2.9460000e+02   1.1368494e-01
   2.9470000e+02   1.1395565e-01
   2.9480000e+02   1.1422723e-01
   2.9490000e+02   1.1449970e-01
   2.9500000e+02   1.1477305e-01
   2.9510000e+02   1.1504729e-01
   2.9520000e+02   1.1532243e-01
   2.9530000e+02   1.1559846e-01
   2.9540000e+02   1.1587540e-01
   2.9550000e+02   1.1615323e-01
   2.9560000e+02   1.1643198e-01
   2.9570000e+02   1.1671163e-01
   2.9580000e+02   1.1699220e-01
   2.9590000e+02   1.1727368e-01
   2.9600000e+02   1.1755609e-01
   2.9610000e+02   1.1783942e-01
   2.9620000e+02   1.1812368e-01
   2.9630000e+02   1.1840887e-01
   2.9640000e+02   1.1869500e-01
   2.9650000e+02   1.1898206e-01
   2.9660000e+02   1.1927007e-01
   2.9670000e+02   1.1955903e-01
   2.9680000e+02   1.1984893e-01
   2.9690000e+02   1.2013979e-01
   2.9700000e+02   1.2043161e-01
   2.9710000e+02   1.2072439e-01
   2.9720000e+02   1.2101813e-01
   2.9730000e+02   1.2131285e-01
   2.9740000e+02   1.2160853e-01
   2.9750000e+02   1.2190519e-01
   2.9760000e+02   1.2220284e-01
   2.9770000e+02   1.2250146e-01
   2.9780000e+02   1.2280108e-01
   2.9790000e+02   1.2310169e-01
   2.9800000e+02   1.2340329e-01
   2.9810000e+02   1.2370589e-01
   2.9820000e+02   1.2400950e-01
   2.9830000e+02   1.2431411e-01
   2.9840000e+02   1.2461974e-01
   2.9850000e+02   1.2492638e-01
   2.9860000e+02   1.2523404e-01
   2.9870000e+02   1.2554272e-01
   2.9880000e+02   1.2585244e-01
   2.9890000e+02   1.2616318e-01
   2.9900000e+02   1.2647496e-01
   2.9910000e+02   1.2678778e-01
   2.9920000e+02   1.2710164e-01
   2.9930000e+02   1.2741656e-01
   2.9940000e+02   1.2773252e-01
   2.9950000e+02   1.2804954e-01
   2.9960000e+02   1.2836762e-01
   2.9970000e+02   1.2868677e-01
   2.9980000e+02   1.2900698e-01
   2.9990000e+02   1.2932827e-01
   3.0000000e+02   1.2965064e-01
   3.0010000e+02   1.2997409e-01
   3.0020000e+02   1.3029862e-01
   3.0030000e+02   1.3062425e-01
   3.0040000e+02   1.3095096e-01
   3.0050000e+02   1.3127878e-01
   3.0060000e+02   1.3160770e-01
   3.0070000e+02   1.3193773e-01
   3.0080000e+02   1.3226888e-01
   3.0090000e+02   1.3260114e-01
   3.0100000e+02   1.3293452e-01
   3.0110000e+02   1.3326902e-01
   3.0120000e+02   1.3360466e-01
   3.0130000e+02   1.3394143e-01
   3.0140000e+02   1.3427934e-01
   3.0150000e+02   1.3461839e-01
   3.0160000e+02   1.3495859e-01
   3.0170000e+02   1.3529995e-01
   3.0180000e+02   1.3564246e-01
   3.0190000e+02   1.3598614e-01
   3.0200000e+02   1.3633098e-01
   3.0210000e+02   1.3667699e-01
   3.0220000e+02   1.3702418e-01
   3.0230000e+02   1.3737255e-01
   3.0240000e+02   1.3772211e-01
   3.0250000e+02   1.3807285e-01
   3.0260000e+02   1.3842480e-01
   3.0270000e+02   1.3877794e-01
   3.0280000e+02   1.3913228e-01
   3.0290000e+02   1.3948784e-01
   3.0300000e+02   1.3984461e-01
   3.0310000e+02   1.4020260e-01
   3.0320000e+02   1.4056182e-01
   3.0330000e+02   1.4092226e-01
   3.0340000e+02   1.4128394e-01
   3.0350000e+02   1.4164686e-01
   3.0360000e+02   1.4201102e-01
   3.0370000e+02   1.4237643e-01
   3.0380000e+02   1.4274310e-01
   3.0390000e+02   1.4311102e-01
   3.0400000e+02   1.4348021e-01
   3.0410000e+02   1.4385067e-01
   3.0420000e+02   1.4422241e-01
   3.0430000e+02   1.4459542e-01
   3.0440000e+02   1.4496972e-01
   3.0450000e+02   1.4534531e-01
   3.0460000e+02   1.4572220e-01
   3.0470000e+02   1.4610039e-01
   3.0480000e+02   1.4647988e-01
   3.0490000e+02   1.4686068e-01
   3.0500000e+02   1.4724281e-01
   3.0510000e+02   1.4762625e-01
   3.0520000e+02   1.4801102e-01
   3.0530000e+02   1.4839712e-01
   3.0540000e+02   1.4878457e-01
   3.0550000e+02   1.4917335e-01
   3.0560000e+02   1.4956349e-01
   3.0570000e+02   1.4995498e-01
   3.0580000e+02   1.5034783e-01
   3.0590000e+02   1.5074205e-01
   3.0600000e+02   1.5113764e-01
   3.0610000e+02   1.5153460e-01
   3.0620000e+02   1.5193295e-01
   3.0630000e+02   1.5233269e-01
   3.0640000e+02   1.5273382e-01
   3.0650000e+02   1.5313635e-01
   3.0660000e+02   1.5354029e-01
   3.0670000e+02   1.5394564e-01
   3.0680000e+02   1.5435241e-01
   3.0690000e+02   1.5476059e-01
   3.0700000e+02   1.5517021e-01
   3.0710000e+02   1.5558126e-01
   3.0720000e+02   1.5599376e-01
   3.0730000e+02   1.5640770e-01
   3.0740000e+02   1.5682309e-01
   3.0750000e+02   1.5723994e-01
   3.0760000e+02   1.5765825e-01
   3.0770000e+02   1.5807804e-01
   3.0780000e+02   1.5849930e-01
   3.0790000e+02   1.5892205e-01
   3.0800000e+02   1.5934628e-01
   3.0810000e+02   1.5977201e-01
   3.0820000e+02   1.6019924e-01
   3.0830000e+02   1.6062798e-01
   3.0840000e+02   1.6105823e-01
   3.0850000e+02   1.6149000e-01
   3.0860000e+02   1.6192330e-01
   3.0870000e+02   1.6235813e-01
   3.0880000e+02   1.6279449e-01
   3.0890000e+02   1.6323241e-01
   3.0900000e+02   1.6367187e-01
   3.0910000e+02   1.6411290e-01
   3.0920000e+02   1.6455549e-01
   3.0930000e+02   1.6499964e-01
   3.0940000e+02   1.6544538e-01
   3.0950000e+02   1.6589270e-01
   3.0960000e+02   1.6634161e-01
   3.0970000e+02   1.6679212e-01
   3.0980000e+02   1.6724424e-01
   3.0990000e+02   1.6769796e-01
   3.1000000e+02   1.6815330e-01
   3.1010000e+02   1.6861027e-01
   3.1020000e+02   1.6906886e-01
   3.1030000e+02   1.6952910e-01
   3.1040000e+02   1.6999098e-01
   3.1050000e+02   1.7045451e-01
   3.1060000e+02   1.7091970e-01
   3.1070000e+02   1.7138655e-01
   3.1080000e+02   1.7185508e-01
   3.1090000e+02   1.7232529e-01
   3.1100000e+02   1.7279718e-01
   3.1110000e+02   1.7327076e-01
   3.1120000e+02   1.7374605e-01
   3.1130000e+02   1.7422305e-01
   3.1140000e+02   1.7470176e-01
   3.1150000e+02   1.7518219e-01
   3.1160000e+02   1.7566435e-01
   3.1170000e+02   1.7614825e-01
   3.1180000e+02   1.7663389e-01
   3.1190000e+02   1.7712128e-01
   3.1200000e+02   1.7761043e-01
   3.1210000e+02   1.7810135e-01
   3.1220000e+02   1.7859404e-01
   3.1230000e+02   1.7908851e-01
   3.1240000e+02   1.7958477e-01
   3.1250000e+02   1.8008283e-01
   3.1260000e+02   1.8058269e-01
   3.1270000e+02   1.8108436e-01
   3.1280000e+02   1.8158785e-01
   3.1290000e+02   1.8209317e-01
   3.1300000e+02   1.8260032e-01
   3.1310000e+02   1.8310931e-01
   3.1320000e+02   1.8362016e-01
   3.1330000e+02   1.8413286e-01
   3.1340000e+02   1.8464743e-01
   3.1350000e+02   1.8516387e-01
   3.1360000e+02   1.8568219e-01
   3.1370000e+02   1.8620240e-01
   3.1380000e+02   1.8672451e-01
   3.1390000e+02   1.8724853e-01
   3.1400000e+02   1.8777445e-01
   3.1410000e+02   1.8830231e-01
   3.1420000e+02   1.8883209e-01
   3.1430000e+02   1.8936381e-01
   3.1440000e+02   1.8989747e-01
   3.1450000e+02   1.9043309e-01
   3.1460000e+02   1.9097068e-01
   3.1470000e+02   1.9151023e-01
   3.1480000e+02   1.9205177e-01
   3.1490000e+02   1.9259529e-01
   3.1500000e+02   1.9314081e-01
   3.1510000e+02   1.9368834e-01
   3.1520000e+02   1.9423788e-01
   3.1530000e+02   1.9478944e-01
   3.1540000e+02   1.9534304e-01
   3.1550000e+02   1.9589867e-01
   3.1560000e+02   1.9645636e-01
   3.1570000e+02   1.9701610e-01
   3.1580000e+02   1.9757791e-01
   3.1590000e+02   1.9814179e-01
   3.1600000e+02   1.9870776e-01
   3.1610000e+02   1.9927582e-01
   3.1620000e+02   1.9984598e-01
   3.1630000e+02   2.0041826e-01
   3.1640000e+02   2.0099266e-01
   3.1650000e+02   2.0156918e-01
   3.1660000e+02   2.0214784e-01
   3.1670000e+02   2.0272865e-01
   3.1680000e+02   2.0331162e-01
   3.1690000e+02   2.0389676e-01
   3.1700000e+02   2.0448407e-01
   3.1710000e+02   2.0507357e-01
   3.1720000e+02   2.0566526e-01
   3.1730000e+02   2.0625915e-01
   3.1740000e+02   2.0685526e-01
   3.1750000e+02   2.0745359e-01
   3.1760000e+02   2.0805416e-01
   3.1770000e+02   2.0865697e-01
   3.1780000e+02   2.0926203e-01
   3.1790000e+02   2.0986935e-01
   3.1800000e+02   2.1047895e-01
   3.1810000e+02   2.1109082e-01
   3.1820000e+02   2.1170499e-01
   3.1830000e+02   2.1232146e-01
   3.1840000e+02   2.1294024e-01
   3.1850000e+02   2.1356135e-01
   3.1860000e+02   2.1418478e-01
   3.1870000e+02   2.1481056e-01
   3.1880000e+02   2.1543869e-01
   3.1890000e+02   2.1606918e-01
   3.1900000e+02   2.1670205e-01
   3.1910000e+02   2.1733729e-01
   3.1920000e+02   2.1797493e-01
   3.1930000e+02   2.1861498e-01
   3.1940000e+02   2.1925744e-01
   3.1950000e+02   2.1990233e-01
   3.1960000e+02   2.2054965e-01
   3.1970000e+02   2.2119941e-01
   3.1980000e+02   2.2185164e-01
   3.1990000e+02   2.2250633e-01
   3.2000000e+02   2.2316350e-01
   3.2010000e+02   2.2382316e-01
   3.2020000e+02   2.2448532e-01
   3.2030000e+02   2.2514999e-01
   3.2040000e+02   2.2581719e-01
   3.2050000e+02   2.2648692e-01
   3.2060000e+02   2.2715919e-01
   3.2070000e+02   2.2783402e-01
   3.2080000e+02   2.2851141e-01
   3.2090000e+02   2.2919139e-01
   3.2100000e+02   2.2987395e-01
   3.2110000e+02   2.3055912e-01
   3.2120000e+02   2.3124689e-01
   3.2130000e+02   2.3193730e-01
   3.2140000e+02   2.3263033e-01
   3.2150000e+02   2.3332602e-01
   3.2160000e+02   2.3402436e-01
   3.2170000e+02   2.3472538e-01
   3.2180000e+02   2.3542907e-01
   3.2190000e+02   2.3613546e-01
   3.2200000e+02   2.3684456e-01
   3.2210000e+02   2.3755638e-01
   3.2220000e+02   2.3827093e-01
   3.2230000e+02   2.3898822e-01
   3.2240000e+02   2.3970826e-01
   3.2250000e+02   2.4043107e-01
   3.2260000e+02   2.4115666e-01
   3.2270000e+02   2.4188504e-01
   3.2280000e+02   2.4261623e-01
   3.2290000e+02   2.4335023e-01
   3.2300000e+02   2.4408706e-01
   3.2310000e+02   2.4482674e-01
   3.2320000e+02   2.4556926e-01
   3.2330000e+02   2.4631466e-01
   3.2340000e+02   2.4706293e-01
   3.2350000e+02   2.4781410e-01
   3.2360000e+02   2.4856817e-01
   3.2370000e+02   2.4932516e-01
   3.2380000e+02   2.5008508e-01
   3.2390000e+02   2.5084795e-01
   3.2400000e+02   2.5161377e-01
   3.2410000e+02   2.5238257e-01
   3.2420000e+02   2.5315435e-01
   3.2430000e+02   2.5392912e-01
   3.2440000e+02   2.5470691e-01
   3.2450000e+02   2.5548772e-01
   3.2460000e+02   2.5627157e-01
   3.2470000e+02   2.5705847e-01
   3.2480000e+02   2.5784844e-01
   3.2490000e+02   2.5864149e-01
   3.2500000e+02   2.5943763e-01
   3.2510000e+02   2.6023687e-01
   3.2520000e+02   2.6103924e-01
   3.2530000e+02   2.6184474e-01
   3.2540000e+02   2.6265339e-01
   3.2550000e+02   2.6346521e-01
   3.2560000e+02   2.6428020e-01
   3.2570000e+02   2.6509838e-01
   3.2580000e+02   2.6591977e-01
   3.2590000e+02   2.6674438e-01
   3.2600000e+02   2.6757223e-01
   3.2610000e+02   2.6840332e-01
   3.2620000e+02   2.6923768e-01
   3.2630000e+02   2.7007532e-01
   3.2640000e+02   2.7091625e-01
   3.2650000e+02   2.7176049e-01
   3.2660000e+02   2.7260806e-01
   3.2670000e+02   2.7345896e-01
   3.2680000e+02   2.7431322e-01
   3.2690000e+02   2.7517085e-01
   3.2700000e+02   2.7603186e-01
   3.2710000e+02   2.7689627e-01
   3.2720000e+02   2.7776410e-01
   3.2730000e+02   2.7863535e-01
   3.2740000e+02   2.7951006e-01
   3.2750000e+02   2.8038823e-01
   3.2760000e+02   2.8126987e-01
   3.2770000e+02   2.8215501e-01
   3.2780000e+02   2.8304366e-01
   3.2790000e+02   2.8393583e-01
   3.2800000e+02   2.8483154e-01
   3.2810000e+02   2.8573082e-01
   3.2820000e+02   2.8663366e-01
   3.2830000e+02   2.8754010e-01
   3.2840000e+02   2.8845015e-01
   3.2850000e+02   2.8936381e-01
   3.2860000e+02   2.9028112e-01
   3.2870000e+02   2.9120208e-01
   3.2880000e+02   2.9212672e-01
   3.2890000e+02   2.9305505e-01
   3.2900000e+02   2.9398708e-01
   3.2910000e+02   2.9492284e-01
   3.2920000e+02   2.9586234e-01
   3.2930000e+02   2.9680559e-01
   3.2940000e+02   2.9775262e-01
   3.2950000e+02   2.9870345e-01
   3.2960000e+02   2.9965808e-01
   3.2970000e+02   3.0061655e-01
   3.2980000e+02   3.0157885e-01
   3.2990000e+02   3.0254502e-01
   3.3000000e+02   3.0351507e-01
   3.3010000e+02   3.0448902e-01
   3.3020000e+02   3.0546689e-01
   3.3030000e+02   3.0644869e-01
   3.3040000e+02   3.0743444e-01
   3.3050000e+02   3.0842417e-01
   3.3060000e+02   3.0941788e-01
   3.3070000e+02   3.1041560e-01
   3.3080000e+02   3.1141735e-01
   3.3090000e+02   3.1242314e-01
   3.3100000e+02   3.1343300e-01
   3.3110000e+02   3.1444694e-01
   3.3120000e+02   3.1546498e-01
   3.3130000e+02   3.1648714e-01
   3.3140000e+02   3.1751343e-01
   3.3150000e+02   3.1854389e-01
   3.3160000e+02   3.1957853e-01
   3.3170000e+02   3.2061736e-01
   3.3180000e+02   3.2166041e-01
   3.3190000e+02   3.2270769e-01
   3.3200000e+02   3.2375924e-01
   3.3210000e+02   3.2481505e-01
   3.3220000e+02   3.2587516e-01
   3.3230000e+02   3.2693959e-01
   3.3240000e+02   3.2800836e-01
   3.3250000e+02   3.2908148e-01
   3.3260000e+02   3.3015897e-01
   3.3270000e+02   3.3124086e-01
   3.3280000e+02   3.3232717e-01
   3.3290000e+02   3.3341792e-01
   3.3300000e+02   3.3451313e-01
   3.3310000e+02   3.3561281e-01
   3.3320000e+02   3.3671700e-01
   3.3330000e+02   3.3782570e-01
   3.3340000e+02   3.3893895e-01
   3.3350000e+02   3.4005676e-01
   3.3360000e+02   3.4117916e-01
   3.3370000e+02   3.4230617e-01
   3.3380000e+02   3.4343780e-01
   3.3390000e+02   3.4457408e-01
   3.3400000e+02   3.4571503e-01
   3.3410000e+02   3.4686068e-01
   3.3420000e+02   3.4801104e-01
   3.3430000e+02   3.4916614e-01
   3.3440000e+02   3.5032600e-01
   3.3450000e+02   3.5149065e-01
   3.3460000e+02   3.5266010e-01
   3.3470000e+02   3.5383437e-01
   3.3480000e+02   3.5501350e-01
   3.3490000e+02   3.5619750e-01
   3.3500000e+02   3.5738639e-01
   3.3510000e+02   3.5858021e-01
   3.3520000e+02   3.5977896e-01
   3.3530000e+02   3.6098268e-01
   3.3540000e+02   3.6219140e-01
   3.3550000e+02   3.6340512e-01
   3.3560000e+02   3.6462388e-01
   3.3570000e+02   3.6584770e-01
   3.3580000e+02   3.6707661e-01
   3.3590000e+02   3.6831062e-01
   3.3600000e+02   3.6954977e-01
   3.3610000e+02   3.7079407e-01
   3.3620000e+02   3.7204356e-01
   3.3630000e+02   3.7329825e-01
   3.3640000e+02   3.7455817e-01
   3.3650000e+02   3.7582335e-01
   3.3660000e+02   3.7709380e-01
   3.3670000e+02   3.7836957e-01
   3.3680000e+02   3.7965066e-01
   3.3690000e+02   3.8093711e-01
   3.3700000e+02   3.8222894e-01
   3.3710000e+02   3.8352618e-01
   3.3720000e+02   3.8482885e-01
   3.3730000e+02   3.8613698e-01
   3.3740000e+02   3.8745060e-01
   3.3750000e+02   3.8876972e-01
   3.3760000e+02   3.9009439e-01
   3.3770000e+02   3.9142461e-01
   3.3780000e+02   3.9276043e-01
   3.3790000e+02   3.9410187e-01
   3.3800000e+02   3.9544895e-01
   3.3810000e+02   3.9680170e-01
   3.3820000e+02   3.9816015e-01
   3.3830000e+02   3.9952432e-01
   3.3840000e+02   4.0089425e-01
   3.3850000e+02   4.0226996e-01
   3.3860000e+02   4.0365147e-01
   3.3870000e+02   4.0503883e-01
   3.3880000e+02   4.0643204e-01
   3.3890000e+02   4.0783115e-01
   3.3900000e+02   4.0923618e-01
   3.3910000e+02   4.1064716e-01
   3.3920000e+02   4.1206411e-01
   3.3930000e+02   4.1348708e-01
   3.3940000e+02   4.1491608e-01
   3.3950000e+02   4.1635114e-01
   3.3960000e+02   4.1779230e-01
   3.3970000e+02   4.1923957e-01
   3.3980000e+02   4.2069301e-01
   3.3990000e+02   4.2215262e-01
   3.4000000e+02   4.2361845e-01
   3.4010000e+02   4.2509052e-01
   3.4020000e+02   4.2656886e-01
   3.4030000e+02   4.2805350e-01
   3.4040000e+02   4.2954448e-01
   3.4050000e+02   4.3104182e-01
   3.4060000e+02   4.3254556e-01
   3.4070000e+02   4.3405572e-01
   3.4080000e+02   4.3557234e-01
   3.4090000e+02   4.3709544e-01
   3.4100000e+02   4.3862507e-01
   3.4110000e+02   4.4016125e-01
   3.4120000e+02   4.4170401e-01
   3.4130000e+02   4.4325338e-01
   3.4140000e+02   4.4480941e-01
   3.4150000e+02   4.4637211e-01
   3.4160000e+02   4.4794152e-01
   3.4170000e+02   4.4951768e-01
   3.4180000e+02   4.5110062e-01
   3.4190000e+02   4.5269037e-01
   3.4200000e+02   4.5428696e-01
   3.4210000e+02   4.5589043e-01
   3.4220000e+02   4.5750081e-01
   3.4230000e+02   4.5911813e-01
   3.4240000e+02   4.6074243e-01
   3.4250000e+02   4.6237375e-01
   3.4260000e+02   4.6401211e-01
   3.4270000e+02   4.6565755e-01
   3.4280000e+02   4.6731011e-01
   3.4290000e+02   4.6896982e-01
   3.4300000e+02   4.7063671e-01
   3.4310000e+02   4.7231083e-01
   3.4320000e+02   4.7399220e-01
   3.4330000e+02   4.7568086e-01
   3.4340000e+02   4.7737686e-01
   3.4350000e+02   4.7908021e-01
   3.4360000e+02   4.8079097e-01
   3.4370000e+02   4.8250916e-01
   3.4380000e+02   4.8423483e-01
   3.4390000e+02   4.8596800e-01
   3.4400000e+02   4.8770872e-01
   3.4410000e+02   4.8945703e-01
   3.4420000e+02   4.9121295e-01
   3.4430000e+02   4.9297654e-01
   3.4440000e+02   4.9474782e-01
   3.4450000e+02   4.9652683e-01
   3.4460000e+02   4.9831362e-01
   3.4470000e+02   5.0010822e-01
   3.4480000e+02   5.0191067e-01
   3.4490000e+02   5.0372101e-01
   3.4500000e+02   5.0553927e-01
   3.4510000e+02   5.0736550e-01
   3.4520000e+02   5.0919974e-01
   3.4530000e+02   5.1104202e-01
   3.4540000e+02   5.1289239e-01
   3.4550000e+02   5.1475088e-01
   3.4560000e+02   5.1661754e-01
   3.4570000e+02   5.1849240e-01
   3.4580000e+02   5.2037552e-01
   3.4590000e+02   5.2226692e-01
   3.4600000e+02   5.2416665e-01
   3.4610000e+02   5.2607475e-01
   3.4620000e+02   5.2799126e-01
   3.4630000e+02   5.2991623e-01
   3.4640000e+02   5.3184969e-01
   3.4650000e+02   5.3379169e-01
   3.4660000e+02   5.3574228e-01
   3.4670000e+02   5.3770148e-01
   3.4680000e+02   5.3966936e-01
   3.4690000e+02   5.4164594e-01
   3.4700000e+02   5.4363128e-01
   3.4710000e+02   5.4562541e-01
   3.4720000e+02   5.4762839e-01
   3.4730000e+02   5.4964025e-01
   3.4740000e+02   5.5166104e-01
   3.4750000e+02   5.5369080e-01
   3.4760000e+02   5.5572959e-01
   3.4770000e+02   5.5777744e-01
   3.4780000e+02   5.5983439e-01
   3.4790000e+02   5.6190051e-01
   3.4800000e+02   5.6397583e-01
   3.4810000e+02   5.6606039e-01
   3.4820000e+02   5.6815425e-01
   3.4830000e+02   5.7025745e-01
   3.4840000e+02   5.7237004e-01
   3.4850000e+02   5.7449206e-01
   3.4860000e+02   5.7662356e-01
   3.4870000e+02   5.7876460e-01
   3.4880000e+02   5.8091521e-01
   3.4890000e+02   5.8307545e-01
   3.4900000e+02   5.8524537e-01
   3.4910000e+02   5.8742500e-01
   3.4920000e+02   5.8961441e-01
   3.4930000e+02   5.9181365e-01
   3.4940000e+02   5.9402275e-01
   3.4950000e+02   5.9624178e-01
   3.4960000e+02   5.9847078e-01
   3.4970000e+02   6.0070980e-01
   3.4980000e+02   6.0295889e-01
   3.4990000e+02   6.0521810e-01
   3.5000000e+02   6.0748749e-01
   3.5010000e+02   6.0976711e-01
   3.5020000e+02   6.1205701e-01
   3.5030000e+02   6.1435723e-01
   3.5040000e+02   6.1666784e-01
   3.5050000e+02   6.1898889e-01
   3.5060000e+02   6.2132042e-01
   3.5070000e+02   6.2366250e-01
   3.5080000e+02   6.2601517e-01
   3.5090000e+02   6.2837848e-01
   3.5100000e+02   6.3075251e-01
   3.5110000e+02   6.3313729e-01
   3.5120000e+02   6.3553288e-01
   3.5130000e+02   6.3793934e-01
   3.5140000e+02   6.4035672e-01
   3.5150000e+02   6.4278509e-01
   3.5160000e+02   6.4522448e-01
   3.5170000e+02   6.4767497e-01
   3.5180000e+02   6.5013660e-01
   3.5190000e+02   6.5260944e-01
   3.5200000e+02   6.5509355e-01
   3.5210000e+02   6.5758897e-01
   3.5220000e+02   6.6009577e-01
   3.5230000e+02   6.6261400e-01
   3.5240000e+02   6.6514373e-01
   3.5250000e+02   6.6768501e-01
   3.5260000e+02   6.7023790e-01
   3.5270000e+02   6.7280247e-01
   3.5280000e+02   6.7537876e-01
   3.5290000e+02   6.7796685e-01
   3.5300000e+02   6.8056679e-01
   3.5310000e+02   6.8317864e-01
   3.5320000e+02   6.8580247e-01
   3.5330000e+02   6.8843833e-01
   3.5340000e+02   6.9108629e-01
   3.5350000e+02   6.9374641e-01
   3.5360000e+02   6.9641876e-01
   3.5370000e+02   6.9910339e-01
   3.5380000e+02   7.0180037e-01
   3.5390000e+02   7.0450976e-01
   3.5400000e+02   7.0723162e-01
   3.5410000e+02   7.0996603e-01
   3.5420000e+02   7.1271305e-01
   3.5430000e+02   7.1547273e-01
   3.5440000e+02   7.1824515e-01
   3.5450000e+02   7.2103038e-01
   3.5460000e+02   7.2382847e-01
   3.5470000e+02   7.2663949e-01
   3.5480000e+02   7.2946352e-01
   3.5490000e+02   7.3230062e-01
   3.5500000e+02   7.3515086e-01
   3.5510000e+02   7.3801430e-01
   3.5520000e+02   7.4089101e-01
   3.5530000e+02   7.4378107e-01
   3.5540000e+02   7.4668453e-01
   3.5550000e+02   7.4960148e-01
   3.5560000e+02   7.5253198e-01
   3.5570000e+02   7.5547610e-01
   3.5580000e+02   7.5843392e-01
   3.5590000e+02   7.6140550e-01
   3.5600000e+02   7.6439091e-01
   3.5610000e+02   7.6739023e-01
   3.5620000e+02   7.7040354e-01
   3.5630000e+02   7.7343089e-01
   3.5640000e+02   7.7647237e-01
   3.5650000e+02   7.7952805e-01
   3.5660000e+02   7.8259801e-01
   3.5670000e+02   7.8568231e-01
   3.5680000e+02   7.8878104e-01
   3.5690000e+02   7.9189427e-01
   3.5700000e+02   7.9502207e-01
   3.5710000e+02   7.9816452e-01
   3.5720000e+02   8.0132171e-01
   3.5730000e+02   8.0449369e-01
   3.5740000e+02   8.0768056e-01
   3.5750000e+02   8.1088239e-01
   3.5760000e+02   8.1409926e-01
   3.5770000e+02   8.1733124e-01
   3.5780000e+02   8.2057842e-01
   3.5790000e+02   8.2384088e-01
   3.5800000e+02   8.2711870e-01
   3.5810000e+02   8.3041196e-01
   3.5820000e+02   8.3372073e-01
   3.5830000e+02   8.3704511e-01
   3.5840000e+02   8.4038517e-01
   3.5850000e+02   8.4374099e-01
   3.5860000e+02   8.4711266e-01
   3.5870000e+02   8.5050027e-01
   3.5880000e+02   8.5390389e-01
   3.5890000e+02   8.5732361e-01
   3.5900000e+02   8.6075952e-01
   3.5910000e+02   8.6421170e-01
   3.5920000e+02   8.6768023e-01
   3.5930000e+02   8.7116521e-01
   3.5940000e+02   8.7466672e-01
   3.5950000e+02   8.7818485e-01
   3.5960000e+02   8.8171969e-01
   3.5970000e+02   8.8527131e-01
   3.5980000e+02   8.8883983e-01
   3.5990000e+02   8.9242531e-01
   3.6000000e+02   8.9602786e-01
   3.6010000e+02   8.9964756e-01
   3.6020000e+02   9.0328450e-01
   3.6030000e+02   9.0693878e-01
   3.6040000e+02   9.1061049e-01
   3.6050000e+02   9.1429972e-01
   3.6060000e+02   9.1800657e-01
   3.6070000e+02   9.2173112e-01
   3.6080000e+02   9.2547347e-01
   3.6090000e+02   9.2923372e-01
   3.6100000e+02   9.3301196e-01
   3.6110000e+02   9.3680829e-01
   3.6120000e+02   9.4062281e-01
   3.6130000e+02   9.4445560e-01
   3.6140000e+02   9.4830678e-01
   3.6150000e+02   9.5217643e-01
   3.6160000e+02   9.5606465e-01
   3.6170000e+02   9.5997155e-01
   3.6180000e+02   9.6389723e-01
   3.6190000e+02   9.6784178e-01
   3.6200000e+02   9.7180531e-01
   3.6210000e+02   9.7578791e-01
   3.6220000e+02   9.7978970e-01
   3.6230000e+02   9.8381076e-01
   3.6240000e+02   9.8785122e-01
   3.6250000e+02   9.9191116e-01
   3.6260000e+02   9.9599070e-01
   3.6270000e+02   1.0000899e+00
   3.6280000e+02   1.0042090e+00
   3.6290000e+02   1.0083479e+00
   3.6300000e+02   1.0125069e+00
   3.6310000e+02   1.0166860e+00
   3.6320000e+02   1.0208853e+00
   3.6330000e+02   1.0251050e+00
   3.6340000e+02   1.0293452e+00
   3.6350000e+02   1.0336059e+00
   3.6360000e+02   1.0378872e+00
   3.6370000e+02   1.0421894e+00
   3.6380000e+02   1.0465124e+00
   3.6390000e+02   1.0508565e+00
   3.6400000e+02   1.0552217e+00
   3.6410000e+02   1.0596081e+00
   3.6420000e+02   1.0640159e+00
   3.6430000e+02   1.0684452e+00
   3.6440000e+02   1.0728960e+00
   3.6450000e+02   1.0773685e+00
   3.6460000e+02   1.0818629e+00
   3.6470000e+02   1.0863792e+00
   3.6480000e+02   1.0909176e+00
   3.6490000e+02   1.0954781e+00
   3.6500000e+02   1.1000609e+00
   3.6510000e+02   1.1046662e+00
   3.6520000e+02   1.1092939e+00
   3.6530000e+02   1.1139444e+00
   3.6540000e+02   1.1186176e+00
   3.6550000e+02   1.1233137e+00
   3.6560000e+02   1.1280329e+00
   3.6570000e+02   1.1327752e+00
   3.6580000e+02   1.1375409e+00
   3.6590000e+02   1.1423299e+00
   3.6600000e+02   1.1471424e+00
   3.6610000e+02   1.1519787e+00
   3.6620000e+02   1.1568387e+00
   3.6630000e+02   1.1617227e+00
   3.6640000e+02   1.1666307e+00
   3.6650000e+02   1.1715629e+00
   3.6660000e+02   1.1765194e+00
   3.6670000e+02   1.1815004e+00
   3.6680000e+02   1.1865059e+00
   3.6690000e+02   1.1915362e+00
   3.6700000e+02   1.1965913e+00
   3.6710000e+02   1.2016715e+00
   3.6720000e+02   1.2067767e+00
   3.6730000e+02   1.2119073e+00
   3.6740000e+02   1.2170632e+00
   3.6750000e+02   1.2222447e+00
   3.6760000e+02   1.2274518e+00
   3.6770000e+02   1.2326848e+00
   3.6780000e+02   1.2379438e+00
   3.6790000e+02   1.2432289e+00
   3.6800000e+02   1.2485402e+00
   3.6810000e+02   1.2538779e+00
   3.6820000e+02   1.2592422e+00
   3.6830000e+02   1.2646332e+00
   3.6840000e+02   1.2700510e+00
   3.6850000e+02   1.2754958e+00
   3.6860000e+02   1.2809677e+00
   3.6870000e+02   1.2864669e+00
   3.6880000e+02   1.2919936e+00
   3.6890000e+02   1.2975478e+00
   3.6900000e+02   1.3031298e+00
   3.6910000e+02   1.3087396e+00
   3.6920000e+02   1.3143775e+00
   3.6930000e+02   1.3200437e+00
   3.6940000e+02   1.3257381e+00
   3.6950000e+02   1.3314611e+00
   3.6960000e+02   1.3372128e+00
   3.6970000e+02   1.3429933e+00
   3.6980000e+02   1.3488027e+00
   3.6990000e+02   1.3546414e+00
   3.7000000e+02   1.3605093e+00
   3.7010000e+02   1.3664067e+00
   3.7020000e+02   1.3723338e+00
   3.7030000e+02   1.3782907e+00
   3.7040000e+02   1.3842775e+00
   3.7050000e+02   1.3902945e+00
   3.7060000e+02   1.3963418e+00
   3.7070000e+02   1.4024195e+00
   3.7080000e+02   1.4085279e+00
   3.7090000e+02   1.4146671e+00
   3.7100000e+02   1.4208373e+00
   3.7110000e+02   1.4270387e+00
   3.7120000e+02   1.4332714e+00
   3.7130000e+02   1.4395356e+00
   3.7140000e+02   1.4458315e+00
   3.7150000e+02   1.4521592e+00
   3.7160000e+02   1.4585190e+00
   3.7170000e+02   1.4649110e+00
   3.7180000e+02   1.4713354e+00
   3.7190000e+02   1.4777923e+00
   3.7200000e+02   1.4842821e+00
   3.7210000e+02   1.4908047e+00
   3.7220000e+02   1.4973606e+00
   3.7230000e+02   1.5039497e+00
   3.7240000e+02   1.5105723e+00
   3.7250000e+02   1.5172286e+00
   3.7260000e+02   1.5239188e+00
   3.7270000e+02   1.5306431e+00
   3.7280000e+02   1.5374016e+00
   3.7290000e+02   1.5441946e+00
   3.7300000e+02   1.5510222e+00
   3.7310000e+02   1.5578847e+00
   3.7320000e+02   1.5647822e+00
   3.7330000e+02   1.5717149e+00
   3.7340000e+02   1.5786831e+00
   3.7350000e+02   1.5856869e+00
   3.7360000e+02   1.5927265e+00
   3.7370000e+02   1.5998022e+00
   3.7380000e+02   1.6069141e+00
   3.7390000e+02   1.6140625e+00
   3.7400000e+02   1.6212475e+00
   3.7410000e+02   1.6284694e+00
   3.7420000e+02   1.6357283e+00
   3.7430000e+02   1.6430245e+00
   3.7440000e+02   1.6503582e+00
   3.7450000e+02   1.6577296e+00
   3.7460000e+02   1.6651389e+00
   3.7470000e+02   1.6725863e+00
   3.7480000e+02   1.6800721e+00
   3.7490000e+02   1.6875965e+00
   3.7500000e+02   1.6951596e+00
   3.7510000e+02   1.7027617e+00
   3.7520000e+02   1.7104030e+00
   3.7530000e+02   1.7180838e+00
   3.7540000e+02   1.7258043e+00
   3.7550000e+02   1.7335646e+00
   3.7560000e+02   1.7413651e+00
   3.7570000e+02   1.7492059e+00
   3.7580000e+02   1.7570873e+00
   3.7590000e+02   1.7650095e+00
   3.7600000e+02   1.7729727e+00
   3.7610000e+02   1.7809773e+00
   3.7620000e+02   1.7890233e+00
   3.7630000e+02   1.7971111e+00
   3.7640000e+02   1.8052408e+00
   3.7650000e+02   1.8134128e+00
   3.7660000e+02   1.8216273e+00
   3.7670000e+02   1.8298845e+00
   3.7680000e+02   1.8381846e+00
   3.7690000e+02   1.8465279e+00
   3.7700000e+02   1.8549147e+00
   3.7710000e+02   1.8633452e+00
   3.7720000e+02   1.8718196e+00
   3.7730000e+02   1.8803382e+00
   3.7740000e+02   1.8889013e+00
   3.7750000e+02   1.8975091e+00
   3.7760000e+02   1.9061618e+00
   3.7770000e+02   1.9148598e+00
   3.7780000e+02   1.9236033e+00
   3.7790000e+02   1.9323925e+00
   3.7800000e+02   1.9412277e+00
   3.7810000e+02   1.9501091e+00
   3.7820000e+02   1.9590371e+00
   3.7830000e+02   1.9680119e+00
   3.7840000e+02   1.9770338e+00
   3.7850000e+02   1.9861031e+00
   3.7860000e+02   1.9952199e+00
   3.7870000e+02   2.0043847e+00
   3.7880000e+02   2.0135976e+00
   3.7890000e+02   2.0228590e+00
   3.7900000e+02   2.0321691e+00
   3.7910000e+02   2.0415282e+00
   3.7920000e+02   2.0509366e+00
   3.7930000e+02   2.0603945e+00
   3.7940000e+02   2.0699024e+00
   3.7950000e+02   2.0794604e+00
   3.7960000e+02   2.0890688e+00
   3.7970000e+02   2.0987280e+00
   3.7980000e+02   2.1084382e+00
   3.7990000e+02   2.1181997e+00
   3.8000000e+02   2.1280129e+00
   3.8010000e+02   2.1378779e+00
   3.8020000e+02   2.1477952e+00
   3.8030000e+02   2.1577650e+00
   3.8040000e+02   2.1677877e+00
   3.8050000e+02   2.1778635e+00
   3.8060000e+02   2.1879927e+00
   3.8070000e+02   2.1981758e+00
   3.8080000e+02   2.2084128e+00
   3.8090000e+02   2.2187043e+00
   3.8100000e+02   2.2290505e+00
   3.8110000e+02   2.2394517e+00
   3.8120000e+02   2.2499082e+00
   3.8130000e+02   2.2604204e+00
   3.8140000e+02   2.2709886e+00
   3.8150000e+02   2.2816131e+00
   3.8160000e+02   2.2922943e+00
   3.8170000e+02   2.3030324e+00
   3.8180000e+02   2.3138279e+00
   3.8190000e+02   2.3246810e+00
   3.8200000e+02   2.3355921e+00
   3.8210000e+02   2.3465615e+00
   3.8220000e+02   2.3575895e+00
   3.8230000e+02   2.3686766e+00
   3.8240000e+02   2.3798231e+00
   3.8250000e+02   2.3910292e+00
   3.8260000e+02   2.4022954e+00
   3.8270000e+02   2.4136220e+00
   3.8280000e+02   2.4250093e+00
   3.8290000e+02   2.4364578e+00
   3.8300000e+02   2.4479678e+00
   3.8310000e+02   2.4595396e+00
   3.8320000e+02   2.4711736e+00
   3.8330000e+02   2.4828701e+00
   3.8340000e+02   2.4946296e+00
   3.8350000e+02   2.5064524e+00
   3.8360000e+02   2.5183389e+00
   3.8370000e+02   2.5302894e+00
   3.8380000e+02   2.5423044e+00
   3.8390000e+02   2.5543842e+00
   3.8400000e+02   2.5665291e+00
   3.8410000e+02   2.5787397e+00
   3.8420000e+02   2.5910162e+00
   3.8430000e+02   2.6033591e+00
   3.8440000e+02   2.6157687e+00
   3.8450000e+02   2.6282455e+00
   3.8460000e+02   2.6407898e+00
   3.8470000e+02   2.6534021e+00
   3.8480000e+02   2.6660827e+00
   3.8490000e+02   2.6788320e+00
   3.8500000e+02   2.6916505e+00
   3.8510000e+02   2.7045386e+00
   3.8520000e+02   2.7174967e+00
   3.8530000e+02   2.7305251e+00
   3.8540000e+02   2.7436244e+00
   3.8550000e+02   2.7567949e+00
   3.8560000e+02   2.7700370e+00
   3.8570000e+02   2.7833513e+00
   3.8580000e+02   2.7967380e+00
   3.8590000e+02   2.8101977e+00
   3.8600000e+02   2.8237308e+00
   3.8610000e+02   2.8373376e+00
   3.8620000e+02   2.8510188e+00
   3.8630000e+02   2.8647746e+00
   3.8640000e+02   2.8786056e+00
   3.8650000e+02   2.8925122e+00
   3.8660000e+02   2.9064948e+00
   3.8670000e+02   2.9205539e+00
   3.8680000e+02   2.9346899e+00
   3.8690000e+02   2.9489034e+00
   3.8700000e+02   2.9631948e+00
   3.8710000e+02   2.9775645e+00
   3.8720000e+02   2.9920130e+00
   3.8730000e+02   3.0065407e+00
   3.8740000e+02   3.0211483e+00
   3.8750000e+02   3.0358361e+00
   3.8760000e+02   3.0506046e+00
   3.8770000e+02   3.0654543e+00
   3.8780000e+02   3.0803856e+00
   3.8790000e+02   3.0953992e+00
   3.8800000e+02   3.1104954e+00
   3.8810000e+02   3.1256748e+00
   3.8820000e+02   3.1409379e+00
   3.8830000e+02   3.1562851e+00
   3.8840000e+02   3.1717170e+00
   3.8850000e+02   3.1872342e+00
   3.8860000e+02   3.2028370e+00
   3.8870000e+02   3.2185260e+00
   3.8880000e+02   3.2343017e+00
   3.8890000e+02   3.2501647e+00
   3.8900000e+02   3.2661155e+00
   3.8910000e+02   3.2821547e+00
   3.8920000e+02   3.2982826e+00
   3.8930000e+02   3.3145000e+00
   3.8940000e+02   3.3308072e+00
   3.8950000e+02   3.3472050e+00
   3.8960000e+02   3.3636937e+00
   3.8970000e+02   3.3802740e+00
   3.8980000e+02   3.3969465e+00
   3.8990000e+02   3.4137116e+00
   3.9000000e+02   3.4305699e+00
   3.9010000e+02   3.4475221e+00
   3.9020000e+02   3.4645686e+00
   3.9030000e+02   3.4817101e+00
   3.9040000e+02   3.4989471e+00
   3.9050000e+02   3.5162802e+00
   3.9060000e+02   3.5337099e+00
   3.9070000e+02   3.5512370e+00
   3.9080000e+02   3.5688619e+00
   3.9090000e+02   3.5865852e+00
   3.9100000e+02   3.6044077e+00
   3.9110000e+02   3.6223297e+00
   3.9120000e+02   3.6403521e+00
   3.9130000e+02   3.6584753e+00
   3.9140000e+02   3.6767000e+00
   3.9150000e+02   3.6950268e+00
   3.9160000e+02   3.7134564e+00
   3.9170000e+02   3.7319893e+00
   3.9180000e+02   3.7506262e+00
   3.9190000e+02   3.7693677e+00
   3.9200000e+02   3.7882145e+00
   3.9210000e+02   3.8071672e+00
   3.9220000e+02   3.8262265e+00
   3.9230000e+02   3.8453929e+00
   3.9240000e+02   3.8646673e+00
   3.9250000e+02   3.8840501e+00
   3.9260000e+02   3.9035422e+00
   3.9270000e+02   3.9231440e+00
   3.9280000e+02   3.9428565e+00
   3.9290000e+02   3.9626801e+00
   3.9300000e+02   3.9826156e+00
   3.9310000e+02   4.0026637e+00
   3.9320000e+02   4.0228251e+00
   3.9330000e+02   4.0431004e+00
   3.9340000e+02   4.0634904e+00
   3.9350000e+02   4.0839957e+00
   3.9360000e+02   4.1046172e+00
   3.9370000e+02   4.1253554e+00
   3.9380000e+02   4.1462112e+00
   3.9390000e+02   4.1671851e+00
   3.9400000e+02   4.1882781e+00
   3.9410000e+02   4.2094907e+00
   3.9420000e+02   4.2308238e+00
   3.9430000e+02   4.2522780e+00
   3.9440000e+02   4.2738542e+00
   3.9450000e+02   4.2955531e+00
   3.9460000e+02   4.3173754e+00
   3.9470000e+02   4.3393219e+00
   3.9480000e+02   4.3613933e+00
   3.9490000e+02   4.3835905e+00
   3.9500000e+02   4.4059142e+00
   3.9510000e+02   4.4283652e+00
   3.9520000e+02   4.4509444e+00
   3.9530000e+02   4.4736523e+00
   3.9540000e+02   4.4964900e+00
   3.9550000e+02   4.5194582e+00
   3.9560000e+02   4.5425576e+00
   3.9570000e+02   4.5657892e+00
   3.9580000e+02   4.5891537e+00
   3.9590000e+02   4.6126519e+00
   3.9600000e+02   4.6362847e+00
   3.9610000e+02   4.6600530e+00
   3.9620000e+02   4.6839575e+00
   3.9630000e+02   4.7079991e+00
   3.9640000e+02   4.7321787e+00
   3.9650000e+02   4.7564972e+00
   3.9660000e+02   4.7809553e+00
   3.9670000e+02   4.8055540e+00
   3.9680000e+02   4.8302941e+00
   3.9690000e+02   4.8551765e+00
   3.9700000e+02   4.8802021e+00
   3.9710000e+02   4.9053719e+00
   3.9720000e+02   4.9306866e+00
   3.9730000e+02   4.9561472e+00
   3.9740000e+02   4.9817547e+00
   3.9750000e+02   5.0075099e+00
   3.9760000e+02   5.0334137e+00
   3.9770000e+02   5.0594672e+00
   3.9780000e+02   5.0856712e+00
   3.9790000e+02   5.1120266e+00
   3.9800000e+02   5.1385345e+00
   3.9810000e+02   5.1651957e+00
   3.9820000e+02   5.1920113e+00
   3.9830000e+02   5.2189821e+00
   3.9840000e+02   5.2461093e+00
   3.9850000e+02   5.2733937e+00
   3.9860000e+02   5.3008364e+00
   3.9870000e+02   5.3284383e+00
   3.9880000e+02   5.3562004e+00
   3.9890000e+02   5.3841238e+00
   3.9900000e+02   5.4122095e+00
   3.9910000e+02   5.4404584e+00
   3.9920000e+02   5.4688717e+00
   3.9930000e+02   5.4974503e+00
   3.9940000e+02   5.5261953e+00
   3.9950000e+02   5.5551078e+00
   3.9960000e+02   5.5841887e+00
   3.9970000e+02   5.6134392e+00
   3.9980000e+02   5.6428604e+00
   3.9990000e+02   5.6724532e+00
   4.0000000e+02   5.7022189e+00


==> data/AFD_pi2_1_1.dat <==
   1.0098919e+01   1.4324263e+00
   1.0182953e+01   1.5483749e+00
   1.0364377e+01   1.6821666e+00
   1.0544124e+01   1.8197384e+00
   1.0722136e+01   1.9610698e+00
   1.0800173e+01   2.0871655e+00
   1.0974739e+01   2.2349713e+00
   1.1147410e+01   2.3864731e+00
   1.1318128e+01   2.5416475e+00
   1.1389492e+01   2.6775852e+00
   1.1556372e+01   2.8390596e+00
   1.1721142e+01   3.0041346e+00
   1.1787131e+01   3.1469888e+00
   1.1947779e+01   3.3182205e+00
   1.2010080e+01   3.4652524e+00
   1.2166425e+01   3.6425408e+00
   1.2320406e+01   3.8232968e+00
   1.2376763e+01   3.9768992e+00
   1.2526167e+01   4.1635500e+00
   1.2578481e+01   4.3210908e+00
   1.2723132e+01   4.5135245e+00
   1.2865174e+01   4.7092766e+00
   1.2910997e+01   4.8730023e+00
   1.3048023e+01   5.0743573e+00
   1.3089461e+01   5.2417572e+00
   1.3128846e+01   5.4104896e+00
   1.3258228e+01   5.6195547e+00
   1.3293046e+01   5.7917973e+00
   1.3417009e+01   6.0061523e+00
   1.3447137e+01   6.1817887e+00
   1.3565521e+01   6.4012994e+00
   1.3590837e+01   6.5802098e+00
   1.3613921e+01   6.7602623e+00
   1.3723871e+01   6.9867989e+00
   1.3741976e+01   7.1699437e+00
   1.3757782e+01   7.3541446e+00
   1.3858984e+01   7.5873954e+00
   1.3869649e+01   7.7744998e+00
   1.3877949e+01   7.9625713e+00
   1.3883866e+01   8.1515813e+00
   1.3973106e+01   8.3929916e+00
   1.3973684e+01   8.5846461e+00
   1.3971818e+01   8.7771462e+00
   1.3967491e+01   8.9704621e+00
   1.3960687e+01   9.1645638e+00
   1.4034432e+01   9.4151318e+00
   1.4022064e+01   9.6115415e+00
   1.4007162e+01   9.8086397e+00
   1.3989712e+01   1.0006395e+01
   1.3969700e+01   1.0204777e+01
   1.3947112e+01   1.0403753e+01
   1.3921932e+01   1.0603292e+01
   1.3894149e+01   1.0803361e+01
   1.3863749e+01   1.1003930e+01
   1.3908420e+01   1.1267913e+01
   1.3795047e+01   1.1406431e+01
   1.3833147e+01   1.1672790e+01
   1.3715730e+01   1.1810536e+01
   1.3747183e+01   1.2079113e+01
   1.3700164e+01   1.2282732e+01
   1.3576654e+01   1.2419117e+01
   1.3524893e+01   1.2622490e+01
   1.3470416e+01   1.2826063e+01
   1.3413212e+01   1.3029802e+01
   1.3353274e+01   1.3233672e+01
   1.3290592e+01   1.3437640e+01
   1.3225160e+01   1.3641670e+01
   1.3156968e+01   1.3845728e+01
   1.3086012e+01   1.4049779e+01
   1.3012283e+01   1.4253788e+01
   1.2869097e+01   1.4383196e+01
   1.2790555e+01   1.4586353e+01
   1.2709230e+01   1.4789370e+01
   1.2625117e+01   1.4992212e+01
   1.2538212e+01   1.5194843e+01
   1.2385639e+01   1.5319463e+01
   1.2293918e+01   1.5520940e+01
   1.2199400e+01   1.5722107e+01
   1.2102082e+01   1.5922927e+01
   1.1942251e+01   1.6043150e+01
   1.1840131e+01   1.6242577e+01
   1.1735211e+01   1.6441558e+01
   1.1627489e+01   1.6640057e+01
   1.1460510e+01   1.6755498e+01
   1.1348013e+01   1.6952363e+01
   1.1232718e+01   1.7148646e+01
   1.1060673e+01   1.7260113e+01
   1.0940632e+01   1.7454586e+01
   1.0765542e+01   1.7563118e+01
   1.0640780e+01   1.7755670e+01
   1.0513238e+01   1.7947474e+01
   1.0333241e+01   1.8051707e+01
   1.0201019e+01   1.8241415e+01
   1.0018098e+01   1.8342511e+01
   9.8812283e+00   1.8530012e+01
   9.6954372e+00   1.8627896e+01
   9.5539560e+00   1.8813079e+01
   9.3653507e+00   1.8907676e+01
   9.2192960e+00   1.9090432e+01
   9.0705185e+00   1.9272148e+01
   8.8773468e+00   1.9361888e+01
   8.7240538e+00   1.9541005e+01
   8.5282109e+00   1.9627267e+01
   8.3315150e+00   1.9711567e+01
   8.1719954e+00   1.9886390e+01
   7.9727262e+00   1.9967114e+01
   7.8088117e+00   2.0139078e+01
   7.6070338e+00   2.0216158e+01
   7.4044952e+00   2.0291216e+01
   7.2345552e+00   2.0458524e+01
   7.0296116e+00   2.0529846e+01
   6.8554120e+00   2.0694041e+01
   6.6481322e+00   2.0761559e+01
   6.4401877e+00   2.0827001e+01
   6.2601845e+00   2.0986188e+01
   6.0500131e+00   2.1047740e+01
   5.8392367e+00   2.1107186e+01
   5.6535745e+00   2.1261164e+01
   5.4406837e+00   2.1316636e+01
   5.2272489e+00   2.1369976e+01
   5.0132913e+00   2.1421179e+01
   4.8206453e+00   2.1567832e+01
   4.6047295e+00   2.1614959e+01
   4.3883533e+00   2.1659925e+01
   4.1715383e+00   2.1702725e+01
   3.9543060e+00   2.1743354e+01
   3.7535865e+00   2.1880370e+01
   3.5345987e+00   2.1916811e+01
   3.3152575e+00   2.1951061e+01
   3.0955848e+00   2.1983115e+01
   2.8756026e+00   2.2012971e+01
   2.6553327e+00   2.2040626e+01
   2.4457649e+00   2.2165474e+01
   2.2239916e+00   2.2188823e+01
   2.0019959e+00   2.2209953e+01
   1.7798000e+00   2.2228862e+01
   1.5574260e+00   2.2245548e+01
   1.3348964e+00   2.2260010e+01
   1.1122333e+00   2.2272246e+01
   8.8945890e-01   2.2282254e+01
   6.6659560e-01   2.2290035e+01
   4.4366564e-01   2.2295586e+01
   2.2069131e-01   2.2298908e+01
  -2.2069131e-01   2.2298908e+01
  -4.4366564e-01   2.2295586e+01
  -6.6659560e-01   2.2290035e+01
  -8.8945890e-01   2.2282254e+01
  -1.1122333e+00   2.2272246e+01
  -1.3348964e+00   2.2260010e+01
  -1.5574260e+00   2.2245548e+01
  -1.7798000e+00   2.2228862e+01
  -2.0019959e+00   2.2209953e+01
  -2.2239916e+00   2.2188823e+01
  -2.4457649e+00   2.2165474e+01
  -2.6553327e+00   2.2040626e+01
  -2.8756026e+00   2.2012971e+01
  -3.0955848e+00   2.1983115e+01
  -3.3152575e+00   2.1951061e+01
  -3.5345987e+00   2.1916811e+01
  -3.7535865e+00   2.1880370e+01
  -3.9543060e+00   2.1743354e+01
  -4.1715383e+00   2.1702725e+01
  -4.3883533e+00   2.1659925e+01
  -4.6047295e+00   2.1614959e+01
  -4.8206453e+00   2.1567832e+01
  -5.0132913e+00   2.1421179e+01
  -5.2272489e+00   2.1369976e+01
  -5.4406837e+00   2.1316636e+01
  -5.6535745e+00   2.1261164e+01
  -5.8392367e+00   2.1107186e+01
  -6.0500131e+00   2.1047740e+01
  -6.2601845e+00   2.0986188e+01
  -6.4401877e+00   2.0827001e+01
  -6.6481322e+00   2.0761559e+01
  -6.8554120e+00   2.0694041e+01
  -7.0296116e+00   2.0529846e+01
  -7.2345552e+00   2.0458524e+01
  -7.4044952e+00   2.0291216e+01
  -7.6070338e+00   2.0216158e+01
  -7.8088117e+00   2.0139078e+01
  -7.9727262e+00   1.9967114e+01
  -8.1719954e+00   1.9886390e+01
  -8.3315150e+00   1.9711567e+01
  -8.5282109e+00   1.9627267e+01
  -8.7240538e+00   1.9541005e+01
  -8.8773468e+00   1.9361888e+01
  -9.0705185e+00   1.9272148e+01
  -9.2192960e+00   1.9090432e+01
  -9.3653507e+00   1.8907676e+01
  -9.5539560e+00   1.8813079e+01
  -9.6954372e+00   1.8627896e+01
  -9.8812283e+00   1.8530012e+01
  -1.0018098e+01   1.8342511e+01
  -1.0201019e+01   1.8241415e+01
  -1.0333241e+01   1.8051707e+01
  -1.0513238e+01   1.7947474e+01
  -1.0640780e+01   1.7755670e+01
  -1.0765542e+01   1.7563118e+01
  -1.0940632e+01   1.7454586e+01
  -1.1060673e+01   1.7260113e+01
  -1.1232718e+01   1.7148646e+01
  -1.1348013e+01   1.6952363e+01
  -1.1460510e+01   1.6755498e+01
  -1.1627489e+01   1.6640057e+01
  -1.1735211e+01   1.6441558e+01
  -1.1840131e+01   1.6242577e+01
  -1.1942251e+01   1.6043150e+01
  -1.2102082e+01   1.5922927e+01
  -1.2199400e+01   1.5722107e+01
  -1.2293918e+01   1.5520940e+01
  -1.2385639e+01   1.5319463e+01
  -1.2538212e+01   1.5194843e+01
  -1.2625117e+01   1.4992212e+01
  -1.2709230e+01   1.4789370e+01
  -1.2790555e+01   1.4586353e+01
  -1.2869097e+01   1.4383196e+01
  -1.3012283e+01   1.4253788e+01
  -1.3086012e+01   1.4049779e+01
  -1.3156968e+01   1.3845728e+01
  -1.3225160e+01   1.3641670e+01
  -1.3290592e+01   1.3437640e+01
  -1.3353274e+01   1.3233672e+01
  -1.3413212e+01   1.3029802e+01
  -1.3470416e+01   1.2826063e+01
  -1.3524893e+01   1.2622490e+01
  -1.3576654e+01   1.2419117e+01
  -1.3700164e+01   1.2282732e+01
  -1.3747183e+01   1.2079113e+01
  -1.3715730e+01   1.1810536e+01
  -1.3833147e+01   1.1672790e+01
  -1.3795047e+01   1.1406431e+01
  -1.3908420e+01   1.1267913e+01
  -1.3863749e+01   1.1003930e+01
  -1.3894149e+01   1.0803361e+01
  -1.3921932e+01   1.0603292e+01
  -1.3947112e+01   1.0403753e+01
  -1.3969700e+01   1.0204777e+01
  -1.3989712e+01   1.0006395e+01
  -1.4007162e+01   9.8086397e+00
  -1.4022064e+01   9.6115415e+00
  -1.4034432e+01   9.4151318e+00
  -1.3960687e+01   9.1645638e+00
  -1.3967491e+01   8.9704621e+00
  -1.3971818e+01   8.7771462e+00
  -1.3973684e+01   8.5846461e+00
  -1.3973106e+01   8.3929916e+00
  -1.3883866e+01   8.1515813e+00
  -1.3877949e+01   7.9625713e+00
  -1.3869649e+01   7.7744998e+00
  -1.3858984e+01   7.5873954e+00
  -1.3757782e+01   7.3541446e+00
  -1.3741976e+01   7.1699437e+00
  -1.3723871e+01   6.9867989e+00
  -1.3613921e+01   6.7602623e+00
  -1.3590837e+01   6.5802098e+00
  -1.3565521e+01   6.4012994e+00
  -1.3447137e+01   6.1817887e+00
  -1.3417009e+01   6.0061523e+00
  -1.3293046e+01   5.7917973e+00
  -1.3258228e+01   5.6195547e+00
  -1.3128846e+01   5.4104896e+00
  -1.3089461e+01   5.2417572e+00
  -1.3048023e+01   5.0743573e+00
  -1.2910997e+01   4.8730023e+00
  -1.2865174e+01   4.7092766e+00
  -1.2723132e+01   4.5135245e+00
  -1.2578481e+01   4.3210908e+00
  -1.2526167e+01   4.1635500e+00
  -1.2376763e+01   3.9768992e+00
  -1.2320406e+01   3.8232968e+00
  -1.2166425e+01   3.6425408e+00
  -1.2010080e+01   3.4652524e+00
  -1.1947779e+01   3.3182205e+00
  -1.1787131e+01   3.1469888e+00
  -1.1721142e+01   3.0041346e+00
  -1.1556372e+01   2.8390596e+00
  -1.1389492e+01   2.6775852e+00
  -1.1318128e+01   2.5416475e+00
  -1.1147410e+01   2.3864731e+00
  -1.0974739e+01   2.2349713e+00
  -1.0800173e+01   2.0871655e+00
  -1.0722136e+01   1.9610698e+00
  -1.0544124e+01   1.8197384e+00
  -1.0364377e+01   1.6821666e+00
  -1.0182953e+01   1.5483749e+00
  -1.0098919e+01   1.4324263e+00


==> data/AFD_pi2_1_10.dat <==
   1.1881081e+00   1.6852074e-01
   1.8784088e+00   2.8562256e-01
   2.4677089e+00   4.0051586e-01
   2.9562965e+00   5.1020702e-01
   3.3445196e+00   6.1170984e-01
   3.8291523e+00   7.3999505e-01
   4.2135160e+00   8.5806934e-01
   4.5958620e+00   9.8389680e-01
   4.9760736e+00   1.1174485e+00
   5.4513810e+00   1.2815792e+00
   6.0209671e+00   1.4791739e+00
   6.5870882e+00   1.6882740e+00
   7.2461872e+00   1.9346243e+00
   7.8045973e+00   2.1675473e+00
   8.4550964e+00   2.4395377e+00
   9.1008691e+00   2.7247352e+00
   9.7417163e+00   3.0230719e+00
   1.0377440e+01   3.3344770e+00
   1.1007843e+01   3.6588773e+00
   1.1632730e+01   3.9961968e+00
   1.2251905e+01   4.3463569e+00
   1.2865174e+01   4.7092766e+00
   1.3565903e+01   5.1201836e+00
   1.4166425e+01   5.5093022e+00
   1.4760456e+01   5.9109177e+00
   1.5440263e+01   6.3630406e+00
   1.6020359e+01   6.7902953e+00
   1.6685065e+01   7.2697042e+00
   1.7250440e+01   7.7221958e+00
   1.7899229e+01   8.2284620e+00
   1.8539546e+01   8.7484425e+00
   1.9171180e+01   9.2820178e+00
   1.9793925e+01   9.8290656e+00
   2.0407575e+01   1.0389461e+01
   2.0923267e+01   1.0916817e+01
   2.1518582e+01   1.1502636e+01
   2.2104202e+01   1.2101415e+01
   2.2679929e+01   1.2713019e+01
   2.3245564e+01   1.3337307e+01
   2.3887148e+01   1.4024770e+01
   2.4431504e+01   1.4674863e+01
   2.4965180e+01   1.5337203e+01
   2.5487984e+01   1.6011642e+01
   2.5999728e+01   1.6698029e+01
   2.6500225e+01   1.7396208e+01
   2.6989293e+01   1.8106023e+01
   2.7466748e+01   1.8827314e+01
   2.8014324e+01   1.9617279e+01
   2.8467438e+01   2.0361851e+01
   2.8908397e+01   2.1117400e+01
   2.9337028e+01   2.1883756e+01
   2.9753158e+01   2.2660749e+01
   3.0235563e+01   2.3509588e+01
   3.0625570e+01   2.4308116e+01
   3.1002567e+01   2.5116745e+01
   3.1366392e+01   2.5935294e+01
   3.1716885e+01   2.6763580e+01
   3.2053888e+01   2.7601418e+01
   3.2377245e+01   2.8448620e+01
   3.2686804e+01   2.9304997e+01
   3.2982414e+01   3.0170356e+01
   3.3263926e+01   3.1044503e+01
   3.3531196e+01   3.1927244e+01
   3.3784080e+01   3.2818378e+01
   3.4022437e+01   3.3717708e+01
   3.4246129e+01   3.4625029e+01
   3.4455021e+01   3.5540140e+01
   3.4648980e+01   3.6462833e+01
   3.4827876e+01   3.7392901e+01
   3.4924160e+01   3.8256282e+01
   3.5073291e+01   3.9199799e+01
   3.5206991e+01   4.0150065e+01
   3.5259966e+01   4.1031022e+01
   3.5363210e+01   4.1993492e+01
   3.5387035e+01   4.2884937e+01
   3.5459393e+01   4.3858767e+01
   3.5453673e+01   4.4759882e+01
   3.5433434e+01   4.5665214e+01
   3.5459101e+01   4.6654176e+01
   3.5408773e+01   4.7567939e+01
   3.5343674e+01   4.8485304e+01
   3.5263727e+01   4.9406068e+01
   3.5168860e+01   5.0330024e+01
   3.5059000e+01   5.1256966e+01
   3.4934078e+01   5.2186686e+01
   3.4794029e+01   5.3118975e+01
   3.4584836e+01   5.3969428e+01
   3.4415190e+01   5.4905689e+01
   3.4230241e+01   5.5843895e+01
   3.3978529e+01   5.6698056e+01
   3.3713125e+01   5.7552717e+01
   3.3483675e+01   5.8494474e+01
   3.3189918e+01   5.9350058e+01
   3.2882369e+01   6.0205563e+01
   3.2561000e+01   6.1060800e+01
   3.2225787e+01   6.1915577e+01
   3.1876706e+01   6.2769703e+01
   3.1513739e+01   6.3622985e+01
   3.1093381e+01   6.4385182e+01
   3.0703492e+01   6.5235769e+01
   3.0257999e+01   6.5994041e+01
   2.9841156e+01   6.6841195e+01
   2.9370521e+01   6.7594841e+01
   2.8887776e+01   6.8345712e+01
   2.8392933e+01   6.9093642e+01
   2.7886000e+01   6.9838463e+01
   2.7366993e+01   7.0580009e+01
   2.6835925e+01   7.1318112e+01
   2.6258534e+01   7.1958664e+01
   2.5704341e+01   7.2689042e+01
   2.5105756e+01   7.3320877e+01
   2.4528538e+01   7.4042898e+01
   2.3908879e+01   7.4665424e+01
   2.3279211e+01   7.5282922e+01
   2.2639571e+01   7.5895256e+01
   2.1990002e+01   7.6502286e+01
   2.1303882e+01   7.7007497e+01
   2.0635547e+01   7.7603249e+01
   1.9957417e+01   7.8193296e+01
   1.9245780e+01   7.8680366e+01
   1.8526390e+01   7.9160993e+01
   1.7799306e+01   7.9635072e+01
   1.7064586e+01   8.0102496e+01
   1.6322291e+01   8.0563160e+01
   1.5572484e+01   8.1016960e+01
   1.4815228e+01   8.1463790e+01
   1.4033679e+01   8.1804987e+01
   1.3246784e+01   8.2138680e+01
   1.2469550e+01   8.2563674e+01
   1.1671191e+01   8.2882286e+01
   1.0867705e+01   8.3193167e+01
   1.0059166e+01   8.3496247e+01
   9.2346820e+00   8.3692058e+01
   8.4172597e+00   8.3979222e+01
   7.5950158e+00   8.4258387e+01
   6.7600474e+00   8.4429804e+01
   5.9224094e+00   8.4592937e+01
   5.0821840e+00   8.4747752e+01
   4.2394541e+00   8.4894211e+01
   3.3943028e+00   8.5032280e+01
   2.5438245e+00   8.5061971e+01
   1.6950813e+00   8.5183136e+01
   8.4713795e-01   8.5595808e+01
  -8.4713795e-01   8.5595808e+01
  -1.6950813e+00   8.5183136e+01
  -2.5438245e+00   8.5061971e+01
  -3.3943028e+00   8.5032280e+01
  -4.2394541e+00   8.4894211e+01
  -5.0821840e+00   8.4747752e+01
  -5.9224094e+00   8.4592937e+01
  -6.7600474e+00   8.4429804e+01
  -7.5950158e+00   8.4258387e+01
  -8.4172597e+00   8.3979222e+01
  -9.2346820e+00   8.3692058e+01
  -1.0059166e+01   8.3496247e+01
  -1.0867705e+01   8.3193167e+01
  -1.1671191e+01   8.2882286e+01
  -1.2469550e+01   8.2563674e+01
  -1.3246784e+01   8.2138680e+01
  -1.4033679e+01   8.1804987e+01
  -1.4815228e+01   8.1463790e+01
  -1.5572484e+01   8.1016960e+01
  -1.6322291e+01   8.0563160e+01
  -1.7064586e+01   8.0102496e+01
  -1.7799306e+01   7.9635072e+01
  -1.8526390e+01   7.9160993e+01
  -1.9245780e+01   7.8680366e+01
  -1.9957417e+01   7.8193296e+01
  -2.0635547e+01   7.7603249e+01
  -2.1303882e+01   7.7007497e+01
  -2.1990002e+01   7.6502286e+01
  -2.2639571e+01   7.5895256e+01
  -2.3279211e+01   7.5282922e+01
  -2.3908879e+01   7.4665424e+01
  -2.4528538e+01   7.4042898e+01
  -2.5105756e+01   7.3320877e+01
  -2.5704341e+01   7.2689042e+01
  -2.6258534e+01   7.1958664e+01
  -2.6835925e+01   7.1318112e+01
  -2.7366993e+01   7.0580009e+01
  -2.7886000e+01   6.9838463e+01
  -2.8392933e+01   6.9093642e+01
  -2.8887776e+01   6.8345712e+01
  -2.9370521e+01   6.7594841e+01
  -2.9841156e+01   6.6841195e+01
  -3.0257999e+01   6.5994041e+01
  -3.0703492e+01   6.5235769e+01
  -3.1093381e+01   6.4385182e+01
  -3.1513739e+01   6.3622985e+01
  -3.1876706e+01   6.2769703e+01
  -3.2225787e+01   6.1915577e+01
  -3.2561000e+01   6.1060800e+01
  -3.2882369e+01   6.0205563e+01
  -3.3189918e+01   5.9350058e+01
  -3.3483675e+01   5.8494474e+01
  -3.3713125e+01   5.7552717e+01
  -3.3978529e+01   5.6698056e+01
  -3.4230241e+01   5.5843895e+01
  -3.4415190e+01   5.4905689e+01
  -3.4584836e+01   5.3969428e+01
  -3.4794029e+01   5.3118975e+01
  -3.4934078e+01   5.2186686e+01
  -3.5059000e+01   5.1256966e+01
  -3.5168860e+01   5.0330024e+01
  -3.5263727e+01   4.9406068e+01
  -3.5343674e+01   4.8485304e+01
  -3.5408773e+01   4.7567939e+01
  -3.5459101e+01   4.6654176e+01
  -3.5433434e+01   4.5665214e+01
  -3.5453673e+01   4.4759882e+01
  -3.5459393e+01   4.3858767e+01
  -3.5387035e+01   4.2884937e+01
  -3.5363210e+01   4.1993492e+01
  -3.5259966e+01   4.1031022e+01
  -3.5206991e+01   4.0150065e+01
  -3.5073291e+01   3.9199799e+01
  -3.4924160e+01   3.8256282e+01
  -3.4827876e+01   3.7392901e+01
  -3.4648980e+01   3.6462833e+01
  -3.4455021e+01   3.5540140e+01
  -3.4246129e+01   3.4625029e+01
  -3.4022437e+01   3.3717708e+01
  -3.3784080e+01   3.2818378e+01
  -3.3531196e+01   3.1927244e+01
  -3.3263926e+01   3.1044503e+01
  -3.2982414e+01   3.0170356e+01
  -3.2686804e+01   2.9304997e+01
  -3.2377245e+01   2.8448620e+01
  -3.2053888e+01   2.7601418e+01
  -3.1716885e+01   2.6763580e+01
  -3.1366392e+01   2.5935294e+01
  -3.1002567e+01   2.5116745e+01
  -3.0625570e+01   2.4308116e+01
  -3.0235563e+01   2.3509588e+01
  -2.9753158e+01   2.2660749e+01
  -2.9337028e+01   2.1883756e+01
  -2.8908397e+01   2.1117400e+01
  -2.8467438e+01   2.0361851e+01
  -2.8014324e+01   1.9617279e+01
  -2.7466748e+01   1.8827314e+01
  -2.6989293e+01   1.8106023e+01
  -2.6500225e+01   1.7396208e+01
  -2.5999728e+01   1.6698029e+01
  -2.5487984e+01   1.6011642e+01
  -2.4965180e+01   1.5337203e+01
  -2.4431504e+01   1.4674863e+01
  -2.3887148e+01   1.4024770e+01
  -2.3245564e+01   1.3337307e+01
  -2.2679929e+01   1.2713019e+01
  -2.2104202e+01   1.2101415e+01
  -2.1518582e+01   1.1502636e+01
  -2.0923267e+01   1.0916817e+01
  -2.0407575e+01   1.0389461e+01
  -1.9793925e+01   9.8290656e+00
  -1.9171180e+01   9.2820178e+00
  -1.8539546e+01   8.7484425e+00
  -1.7899229e+01   8.2284620e+00
  -1.7250440e+01   7.7221958e+00
  -1.6685065e+01   7.2697042e+00
  -1.6020359e+01   6.7902953e+00
  -1.5440263e+01   6.3630406e+00
  -1.4760456e+01   5.9109177e+00
  -1.4166425e+01   5.5093022e+00
  -1.3565903e+01   5.1201836e+00
  -1.2865174e+01   4.7092766e+00
  -1.2251905e+01   4.3463569e+00
  -1.1632730e+01   3.9961968e+00
  -1.1007843e+01   3.6588773e+00
  -1.0377440e+01   3.3344770e+00
  -9.7417163e+00   3.0230719e+00
  -9.1008691e+00   2.7247352e+00
  -8.4550964e+00   2.4395377e+00
  -7.8045973e+00   2.1675473e+00
  -7.2461872e+00   1.9346243e+00
  -6.5870882e+00   1.6882740e+00
  -6.0209671e+00   1.4791739e+00
  -5.4513810e+00   1.2815792e+00
  -4.9760736e+00   1.1174485e+00
  -4.5958620e+00   9.8389680e-01
  -4.2135160e+00   8.5806934e-01
  -3.8291523e+00   7.3999505e-01
  -3.3445196e+00   6.1170984e-01
  -2.9562965e+00   5.1020702e-01
  -2.4677089e+00   4.0051586e-01
  -1.8784088e+00   2.8562256e-01
  -1.1881081e+00   1.6852074e-01


==> data/AFD_pi2_1_5.dat <==
   9.0692249e+01   1.2863750e+01
   9.2969456e+01   1.3186748e+01
   9.1844306e+01   1.3965440e+01
   9.4118169e+01   1.4311194e+01
   9.3476812e+01   1.5171541e+01
   9.5747104e+01   1.5540015e+01
   9.4404401e+01   1.6292611e+01
   9.4700030e+01   1.6343631e+01
   9.6769438e+01   1.6700776e+01
   9.5909017e+01   1.7541679e+01
   9.8269854e+01   1.7973474e+01
   9.7299742e+01   1.8803464e+01
   9.9656143e+01   1.9258846e+01
   9.8576676e+01   2.0074832e+01
   1.0092841e+02   2.0553754e+01
   9.9739983e+01   2.1352654e+01
   1.0003334e+02   2.1415456e+01
   1.0218459e+02   2.1876003e+01
   1.0098502e+02   2.2677631e+01
   1.0118016e+02   2.2721452e+01
   1.0342428e+02   2.3225400e+01
   1.0201870e+02   2.3983840e+01
   1.0231074e+02   2.4052496e+01
   1.0454970e+02   2.4578859e+01
   1.0303623e+02   2.5312960e+01
   1.0556115e+02   2.5933259e+01
   1.0452159e+02   2.6788935e+01
   1.0704018e+02   2.7434452e+01
   1.0540787e+02   2.8142334e+01
   1.0569772e+02   2.8219719e+01
   1.0801650e+02   2.8838799e+01
   1.0666283e+02   2.9623146e+01
   1.0926436e+02   3.0345662e+01
   1.0751424e+02   3.1020940e+01
   1.0780248e+02   3.1104106e+01
   1.1020450e+02   3.1797156e+01
   1.0873144e+02   3.2553416e+01
   1.0911463e+02   3.2668141e+01
   1.1131800e+02   3.3327814e+01
   1.0983308e+02   3.4083654e+01
   1.1021510e+02   3.4202206e+01
   1.1250727e+02   3.4913517e+01
   1.1053402e+02   3.5516769e+01
   1.1081964e+02   3.5608543e+01
   1.1319978e+02   3.6373332e+01
   1.1150186e+02   3.7061903e+01
   1.1178655e+02   3.7156530e+01
   1.1425382e+02   3.7976623e+01
   1.1244973e+02   3.8629902e+01
   1.1519240e+02   3.9572095e+01
   1.1337725e+02   4.0220518e+01
   1.1365998e+02   4.0320819e+01
   1.1611036e+02   4.1190090e+01
   1.1419016e+02   4.1799126e+01
   1.1465969e+02   4.1970998e+01
   1.1700735e+02   4.2830355e+01
   1.1507628e+02   4.3433282e+01
   1.1535695e+02   4.3539217e+01
   1.1788302e+02   4.4492630e+01
   1.1575460e+02   4.5016799e+01
   1.1612740e+02   4.5161780e+01
   1.1864381e+02   4.6140406e+01
   1.1650548e+02   4.6655357e+01
   1.1696965e+02   4.6841235e+01
   1.1938331e+02   4.7807800e+01
   1.1723505e+02   4.8313386e+01
   1.1751242e+02   4.8427692e+01
   1.2010121e+02   4.9494549e+01
   1.1785091e+02   4.9951598e+01
   1.1812713e+02   5.0068672e+01
   1.2070512e+02   5.1161363e+01
   1.1844563e+02   5.1606911e+01
   1.2128759e+02   5.2845157e+01
   1.1901891e+02   5.3279065e+01
   1.1929273e+02   5.3401640e+01
   1.2193962e+02   5.4586527e+01
   1.1975220e+02   5.5051334e+01
   1.2265969e+02   5.6387937e+01
   1.2019052e+02   5.6715513e+01
   1.2055227e+02   5.6886214e+01
   1.2317493e+02   5.8123798e+01
   1.2069743e+02   5.8437493e+01
   1.2114746e+02   5.8655380e+01
   1.2357761e+02   5.9831974e+01
   1.2109225e+02   6.0130754e+01
   1.2154007e+02   6.0353131e+01
   1.2404790e+02   6.1598443e+01
   1.2164340e+02   6.1928445e+01
   1.2199987e+02   6.2109920e+01
   1.2467335e+02   6.3470985e+01
   1.2199328e+02   6.3650597e+01
   1.2500765e+02   6.5223359e+01
   1.2223260e+02   6.5338746e+01
   1.2258536e+02   6.5527314e+01
   1.2284994e+02   6.5668740e+01
   1.2523109e+02   6.6941573e+01
   1.2271341e+02   6.7182065e+01
   1.2306427e+02   6.7374150e+01
   1.2332741e+02   6.7518215e+01
   1.2578343e+02   6.8862817e+01
   1.2290777e+02   6.8894781e+01
   1.2343115e+02   6.9188159e+01
   1.2596083e+02   7.0606149e+01
   1.2308006e+02   7.0618055e+01
   1.2360048e+02   7.0916651e+01
   1.2611586e+02   7.2359867e+01
   1.2348879e+02   7.2503506e+01
   1.2383373e+02   7.2706030e+01
   1.2650702e+02   7.4275589e+01
   1.2361484e+02   7.4249656e+01
   1.2661520e+02   7.6051832e+01
   1.2380343e+02   7.6057870e+01
   1.2687083e+02   7.7942305e+01
   1.2388346e+02   7.7824029e+01
   1.2422217e+02   7.8036809e+01
   1.2693185e+02   7.9739043e+01
   1.2402459e+02   7.9653380e+01
   1.2713783e+02   8.1652821e+01
   1.2405784e+02   8.1438399e+01
   1.2706733e+02   8.3413994e+01
   1.2415075e+02   8.3287704e+01
   1.2448292e+02   8.3510548e+01
   1.2473206e+02   8.3677680e+01
   1.2714033e+02   8.5293294e+01
   1.2405402e+02   8.5033873e+01
   1.2438395e+02   8.5260027e+01
   1.2702340e+02   8.7069258e+01
   1.2409854e+02   8.6901106e+01
   1.2442619e+02   8.7130548e+01
   1.2712933e+02   8.9023443e+01
   1.2387402e+02   8.8603139e+01
   1.2688344e+02   9.0755678e+01
   1.2387006e+02   9.0486288e+01
   1.2419306e+02   9.0722236e+01
   1.2435456e+02   9.0840211e+01
   1.2685780e+02   9.2668812e+01
   1.2360027e+02   9.2198777e+01
   1.2664619e+02   9.4470861e+01
   1.2346765e+02   9.4036051e+01
   1.2386542e+02   9.4339003e+01
   1.2649070e+02   9.6338480e+01
   1.2323163e+02   9.5818450e+01
   1.2354741e+02   9.6063981e+01
   1.2623150e+02   9.8150994e+01
   1.2305056e+02   9.7667646e+01
   1.2336387e+02   9.7916322e+01
   1.2602696e+02   1.0003007e+02
   1.2276706e+02   9.9459791e+01
   1.2315556e+02   9.9774537e+01
   1.2338866e+02   9.9963385e+01
   1.2579738e+02   1.0191481e+02
   1.2238287e+02   1.0119225e+02
   1.2538850e+02   1.0367745e+02
   1.2212911e+02   1.0305591e+02
   1.2243482e+02   1.0331387e+02
   1.2258767e+02   1.0344285e+02
   1.2510974e+02   1.0557104e+02
   1.2162291e+02   1.0472879e+02
   1.2200179e+02   1.0505504e+02
   1.2222913e+02   1.0525080e+02
   1.2457823e+02   1.0727360e+02
   1.2132077e+02   1.0659982e+02
   1.2162125e+02   1.0686384e+02
   1.2177149e+02   1.0699586e+02
   1.2425049e+02   1.0917406e+02
   1.2091884e+02   1.0840846e+02
   1.2121667e+02   1.0867548e+02
   1.2382268e+02   1.1101187e+02
   1.2034523e+02   1.1008468e+02
   1.2329667e+02   1.1278448e+02
   1.1989635e+02   1.1189667e+02
   1.2018878e+02   1.1216959e+02
   1.2282065e+02   1.1462586e+02
   1.1935078e+02   1.1364168e+02
   1.1971289e+02   1.1398647e+02
   1.1985773e+02   1.1412438e+02
   1.2232007e+02   1.1646893e+02
   1.1871051e+02   1.1531723e+02
   1.1906916e+02   1.1566562e+02
   1.1921261e+02   1.1580498e+02
   1.2165138e+02   1.1817403e+02
   1.1819068e+02   1.1713208e+02
   1.2110283e+02   1.2001815e+02
   1.1757603e+02   1.1887690e+02
   1.1792763e+02   1.1923239e+02
   1.1806828e+02   1.1937459e+02
   1.2045918e+02   1.2179194e+02
   1.1686865e+02   1.2054928e+02
   1.1972250e+02   1.2349301e+02
   1.1620841e+02   1.2229185e+02
   1.1675948e+02   1.2287177e+02
   1.1903268e+02   1.2526397e+02
   1.1552495e+02   1.2403321e+02
   1.1607020e+02   1.2461861e+02
   1.1831936e+02   1.2703342e+02
   1.1468339e+02   1.2562536e+02
   1.1502049e+02   1.2599463e+02
   1.1515534e+02   1.2614233e+02
   1.1751508e+02   1.2872722e+02
   1.1395486e+02   1.2736209e+02
   1.1428825e+02   1.2773471e+02
   1.1675539e+02   1.3049211e+02
   1.1313707e+02   1.2902156e+02
   1.1346673e+02   1.2939750e+02
   1.1590616e+02   1.3217943e+02
   1.1223228e+02   1.3060152e+02
   1.1255815e+02   1.3098073e+02
   1.1503482e+02   1.3386276e+02
   1.1143598e+02   1.3232922e+02
   1.1175805e+02   1.3271167e+02
   1.1414136e+02   1.3554183e+02
   1.1055266e+02   1.3397686e+02
   1.1087089e+02   1.3436252e+02
   1.1099818e+02   1.3451678e+02
   1.1328943e+02   1.3729350e+02
   1.0964749e+02   1.3562002e+02
   1.0996184e+02   1.3600884e+02
   1.1235095e+02   1.3896386e+02
   1.0865837e+02   1.3718002e+02
   1.0896882e+02   1.3757197e+02
   1.1132826e+02   1.4055073e+02
   1.0771028e+02   1.3881277e+02
   1.1034633e+02   1.4221001e+02
   1.0667986e+02   1.4036060e+02
   1.0722445e+02   1.4107713e+02
   1.0934231e+02   1.4386365e+02
   1.0568892e+02   1.4198187e+02
   1.0598747e+02   1.4238295e+02
   1.0825650e+02   1.4543115e+02
   1.0455837e+02   1.4343569e+02
   1.0485290e+02   1.4383974e+02
   1.0508852e+02   1.4416297e+02
   1.0715024e+02   1.4699128e+02
   1.0352547e+02   1.4504384e+02
   1.0381595e+02   1.4545081e+02
   1.0393214e+02   1.4561360e+02
   1.0602356e+02   1.4854378e+02
   1.0241355e+02   1.4656365e+02
   1.0269994e+02   1.4697351e+02
   1.0493380e+02   1.5017036e+02
   1.0128155e+02   1.4807568e+02
   1.0156383e+02   1.4848838e+02
   1.0178966e+02   1.4881853e+02
   1.0376561e+02   1.5170741e+02
   1.0007390e+02   1.4949657e+02
   1.0035203e+02   1.4991207e+02
   1.0252151e+02   1.5315297e+02
   9.8902714e+01   1.5099173e+02
   9.9176682e+01   1.5140999e+02
   1.0131364e+02   1.5467242e+02
   9.7711603e+01   1.5247837e+02
   9.7981376e+01   1.5289935e+02
   1.0008560e+02   1.5618298e+02
   9.6500619e+01   1.5395623e+02
   9.6766168e+01   1.5437988e+02
   9.6872388e+01   1.5454935e+02
   9.8837453e+01   1.5768439e+02
   9.5165297e+01   1.5525455e+02
   9.7516993e+01   1.5909116e+02
   9.3916447e+01   1.5671308e+02
   9.4173471e+01   1.5714197e+02
   9.6178255e+01   1.6048724e+02
   9.2597369e+01   1.5807583e+02
   9.4871867e+01   1.6195869e+02
   9.1310081e+01   1.5951460e+02
   9.1558476e+01   1.5994854e+02
   9.1657835e+01   1.6012211e+02
   9.3545638e+01   1.6342002e+02
   8.9905631e+01   1.6076883e+02
   9.0149675e+01   1.6120523e+02
   9.2102023e+01   1.6469641e+02
   8.8533142e+01   1.6209865e+02
   8.8772809e+01   1.6253747e+02
   9.0690148e+01   1.6604800e+02
   8.7143023e+01   1.6341705e+02
   8.7378290e+01   1.6385824e+02
   8.9260429e+01   1.6738777e+02
   8.5735366e+01   1.6472382e+02
   8.5966210e+01   1.6516734e+02
   8.7812960e+01   1.6871551e+02
   8.4310266e+01   1.6601873e+02
   8.4536663e+01   1.6646454e+02
   8.4627222e+01   1.6664286e+02
   8.6347839e+01   1.7003100e+02
   8.2779047e+01   1.6712235e+02
   8.3045361e+01   1.6766001e+02
   8.3134132e+01   1.6783923e+02
   8.4820783e+01   1.7124440e+02
   8.1321149e+01   1.6839201e+02
   8.1538585e+01   1.6884226e+02
   8.1712534e+01   1.6920246e+02
   8.3321562e+01   1.7253428e+02
   7.9803529e+01   1.6955871e+02
   8.0059037e+01   1.7010159e+02
   8.0144206e+01   1.7028255e+02
   8.1762421e+01   1.7372077e+02
   7.8312369e+01   1.7080276e+02
   7.8520757e+01   1.7125726e+02
   8.0229542e+01   1.7498420e+02
   7.6763521e+01   1.7194258e+02
   7.6967354e+01   1.7239915e+02
   7.8638784e+01   1.7614299e+02
   7.5159840e+01   1.7297676e+02
   7.5398948e+01   1.7352705e+02
   7.5478651e+01   1.7371049e+02
   7.6993006e+01   1.7719570e+02
   7.3582072e+01   1.7408813e+02
   7.3815666e+01   1.7464080e+02
   7.3893531e+01   1.7482502e+02
   7.5411891e+01   1.7841731e+02
   7.1989578e+01   1.7518522e+02
   7.2217634e+01   1.7574019e+02
   7.2293652e+01   1.7592518e+02
   7.3776014e+01   1.7953248e+02
   7.0382485e+01   1.7626782e+02
   7.0679145e+01   1.7701079e+02
   7.2125360e+01   1.8063273e+02
   6.8760925e+01   1.7733577e+02
   6.8941684e+01   1.7780195e+02
   7.0423913e+01   1.8162465e+02
   6.7089812e+01   1.7829528e+02
   6.7265901e+01   1.7876325e+02
   6.8709828e+01   1.8260057e+02
   6.5406375e+01   1.7923908e+02
   6.5612055e+01   1.7980272e+02
   6.5680615e+01   1.7999060e+02
   6.7017538e+01   1.8365429e+02
   6.3744099e+01   1.8026128e+02
   6.3910794e+01   1.8073268e+02
   6.5311031e+01   1.8469239e+02
   6.2035513e+01   1.8117352e+02
   6.2229880e+01   1.8174117e+02
   6.2294669e+01   1.8193038e+02
   6.3558056e+01   1.8562008e+02
   6.0315047e+01   1.8206959e+02
   6.0503728e+01   1.8263915e+02
   6.1793048e+01   1.8653115e+02
   5.8582853e+01   1.8294934e+02
   5.8735334e+01   1.8342552e+02
   6.0016166e+01   1.8742545e+02
   5.6839088e+01   1.8381262e+02
   5.6986799e+01   1.8429030e+02
   5.8227569e+01   1.8830284e+02
   5.5083906e+01   1.8465929e+02
   5.5226833e+01   1.8513843e+02
   5.6427416e+01   1.8916317e+02
   5.3317467e+01   1.8548921e+02
   5.3455595e+01   1.8596975e+02
   5.4615872e+01   1.9000631e+02
   5.1513266e+01   1.8620586e+02
   5.1673245e+01   1.8678414e+02
   5.2793099e+01   1.9083210e+02
   4.9725757e+01   1.8700160e+02
   4.9931342e+01   1.8777474e+02
   5.0933566e+01   1.9154376e+02
   4.7902747e+01   1.8768329e+02
   4.8051129e+01   1.8826465e+02
   4.8100590e+01   1.8845844e+02
   4.9065075e+01   1.9223730e+02
   4.6094831e+01   1.8844433e+02
   4.6213632e+01   1.8893001e+02
   4.6308673e+01   1.8931856e+02
   4.7211561e+01   1.9300974e+02
   4.4253690e+01   1.8909059e+02
   4.4367628e+01   1.8957743e+02
   4.5324711e+01   1.9366693e+02
   4.2404228e+01   1.8971885e+02
   4.2535106e+01   1.9030440e+02
   4.2578731e+01   1.9049958e+02
   4.3451246e+01   1.9440326e+02
   4.0546623e+01   1.9032901e+02
   4.0671638e+01   1.9091584e+02
   4.0713310e+01   1.9111145e+02
   4.1546745e+01   1.9502366e+02
   3.8681051e+01   1.9092097e+02
   3.8780335e+01   1.9141101e+02
   3.9614321e+01   1.9552738e+02
   3.6807690e+01   1.9149463e+02
   3.6902069e+01   1.9198564e+02
   3.7694850e+01   1.9611014e+02
   3.4926721e+01   1.9204990e+02
   3.5016185e+01   1.9254183e+02
   3.5767682e+01   1.9667405e+02
   3.3021416e+01   1.9248812e+02
   3.3122864e+01   1.9307948e+02
   3.3833002e+01   1.9721901e+02
   3.1126759e+01   1.9300615e+02
   3.1254132e+01   1.9379595e+02
   3.1890997e+01   1.9774492e+02
   2.9225041e+01   1.9350552e+02
   2.9299709e+01   1.9399992e+02
   2.9359443e+01   1.9439543e+02
   2.9926919e+01   1.9815282e+02
   2.7302500e+01   1.9388712e+02
   2.7372221e+01   1.9438223e+02
   2.7971816e+01   1.9864022e+02
   2.5375250e+01   1.9424960e+02
   2.5478875e+01   1.9504286e+02
   2.5997002e+01   1.9900916e+02
   2.3443478e+01   1.9459292e+02
   2.3515244e+01   1.9518861e+02
   2.3539166e+01   1.9538717e+02
   2.4017604e+01   1.9935846e+02
   2.1507377e+01   1.9491702e+02
   2.1573182e+01   1.9551340e+02
   2.2033820e+01   1.9968806e+02
   1.9567137e+01   1.9522184e+02
   1.9626975e+01   1.9581885e+02
   1.9666867e+01   1.9621686e+02
   2.0045844e+01   1.9999791e+02
   1.7622950e+01   1.9550734e+02
   1.7676816e+01   1.9610492e+02
   1.8053873e+01   2.0028796e+02
   1.5675009e+01   1.9577348e+02
   1.5738859e+01   1.9657092e+02
   1.6058105e+01   2.0055816e+02
   1.3723508e+01   1.9602019e+02
   1.3758427e+01   1.9651897e+02
   1.4058738e+01   2.0080847e+02
   1.1762652e+01   1.9614762e+02
   1.1798569e+01   1.9674655e+02
   1.1822513e+01   1.9714583e+02
   1.2049984e+01   2.0093902e+02
   9.8056081e+00   1.9635532e+02
   9.8455088e+00   1.9715432e+02
   1.0045013e+01   2.0114934e+02
   7.8415973e+00   1.9644355e+02
   7.8655290e+00   1.9704308e+02
   8.0330504e+00   2.0123973e+02
   5.8797917e+00   1.9661210e+02
   5.8947378e+00   1.9711188e+02
   6.0232742e+00   2.0140996e+02
   3.9134095e+00   1.9666107e+02
   4.0089070e+00   2.0146012e+02
   1.9466359e+00   1.9669037e+02
   1.9525738e+00   1.9729034e+02
   1.9545531e+00   1.9749033e+02
   1.9941390e+00   2.0149013e+02
  -1.9941390e+00   2.0149013e+02
  -1.9545531e+00   1.9749033e+02
  -1.9525738e+00   1.9729034e+02
  -1.9466359e+00   1.9669037e+02
  -4.0089070e+00   2.0146012e+02
  -3.9134095e+00   1.9666107e+02
  -6.0232742e+00   2.0140996e+02
  -5.8947378e+00   1.9711188e+02
  -5.8797917e+00   1.9661210e+02
  -8.0330504e+00   2.0123973e+02
  -7.8655290e+00   1.9704308e+02
  -7.8415973e+00   1.9644355e+02
  -1.0045013e+01   2.0114934e+02
  -9.8455088e+00   1.9715432e+02
  -9.8056081e+00   1.9635532e+02
  -1.2049984e+01   2.0093902e+02
  -1.1822513e+01   1.9714583e+02
  -1.1798569e+01   1.9674655e+02
  -1.1762652e+01   1.9614762e+02
  -1.4058738e+01   2.0080847e+02
  -1.3758427e+01   1.9651897e+02
  -1.3723508e+01   1.9602019e+02
  -1.6058105e+01   2.0055816e+02
  -1.5738859e+01   1.9657092e+02
  -1.5675009e+01   1.9577348e+02
  -1.8053873e+01   2.0028796e+02
  -1.7676816e+01   1.9610492e+02
  -1.7622950e+01   1.9550734e+02
  -2.0045844e+01   1.9999791e+02
  -1.9666867e+01   1.9621686e+02
  -1.9626975e+01   1.9581885e+02
  -1.9567137e+01   1.9522184e+02
  -2.2033820e+01   1.9968806e+02
  -2.1573182e+01   1.9551340e+02
  -2.1507377e+01   1.9491702e+02
  -2.4017604e+01   1.9935846e+02
  -2.3539166e+01   1.9538717e+02
  -2.3515244e+01   1.9518861e+02
  -2.3443478e+01   1.9459292e+02
  -2.5997002e+01   1.9900916e+02
  -2.5478875e+01   1.9504286e+02
  -2.5375250e+01   1.9424960e+02
  -2.7971816e+01   1.9864022e+02
  -2.7372221e+01   1.9438223e+02
  -2.7302500e+01   1.9388712e+02
  -2.9926919e+01   1.9815282e+02
  -2.9359443e+01   1.9439543e+02
  -2.9299709e+01   1.9399992e+02
  -2.9225041e+01   1.9350552e+02
  -3.1890997e+01   1.9774492e+02
  -3.1254132e+01   1.9379595e+02
  -3.1126759e+01   1.9300615e+02
  -3.3833002e+01   1.9721901e+02
  -3.3122864e+01   1.9307948e+02
  -3.3021416e+01   1.9248812e+02
  -3.5767682e+01   1.9667405e+02
  -3.5016185e+01   1.9254183e+02
  -3.4926721e+01   1.9204990e+02
  -3.7694850e+01   1.9611014e+02
  -3.6902069e+01   1.9198564e+02
  -3.6807690e+01   1.9149463e+02
  -3.9614321e+01   1.9552738e+02
  -3.8780335e+01   1.9141101e+02
  -3.8681051e+01   1.9092097e+02
  -4.1546745e+01   1.9502366e+02
  -4.0713310e+01   1.9111145e+02
  -4.0671638e+01   1.9091584e+02
  -4.0546623e+01   1.9032901e+02
  -4.3451246e+01   1.9440326e+02
  -4.2578731e+01   1.9049958e+02
  -4.2535106e+01   1.9030440e+02
  -4.2404228e+01   1.8971885e+02
  -4.5324711e+01   1.9366693e+02
  -4.4367628e+01   1.8957743e+02
  -4.4253690e+01   1.8909059e+02
  -4.7211561e+01   1.9300974e+02
  -4.6308673e+01   1.8931856e+02
  -4.6213632e+01   1.8893001e+02
  -4.6094831e+01   1.8844433e+02
  -4.9065075e+01   1.9223730e+02
  -4.8100590e+01   1.8845844e+02
  -4.8051129e+01   1.8826465e+02
  -4.7902747e+01   1.8768329e+02
  -5.0933566e+01   1.9154376e+02
  -4.9931342e+01   1.8777474e+02
  -4.9725757e+01   1.8700160e+02
  -5.2793099e+01   1.9083210e+02
  -5.1673245e+01   1.8678414e+02
  -5.1513266e+01   1.8620586e+02
  -5.4615872e+01   1.9000631e+02
  -5.3455595e+01   1.8596975e+02
  -5.3317467e+01   1.8548921e+02
  -5.6427416e+01   1.8916317e+02
  -5.5226833e+01   1.8513843e+02
  -5.5083906e+01   1.8465929e+02
  -5.8227569e+01   1.8830284e+02
  -5.6986799e+01   1.8429030e+02
  -5.6839088e+01   1.8381262e+02
  -6.0016166e+01   1.8742545e+02
  -5.8735334e+01   1.8342552e+02
  -5.8582853e+01   1.8294934e+02
  -6.1793048e+01   1.8653115e+02
  -6.0503728e+01   1.8263915e+02
  -6.0315047e+01   1.8206959e+02
  -6.3558056e+01   1.8562008e+02
  -6.2294669e+01   1.8193038e+02
  -6.2229880e+01   1.8174117e+02
  -6.2035513e+01   1.8117352e+02
  -6.5311031e+01   1.8469239e+02
  -6.3910794e+01   1.8073268e+02
  -6.3744099e+01   1.8026128e+02
  -6.7017538e+01   1.8365429e+02
  -6.5680615e+01   1.7999060e+02
  -6.5612055e+01   1.7980272e+02
  -6.5406375e+01   1.7923908e+02
  -6.8709828e+01   1.8260057e+02
  -6.7265901e+01   1.7876325e+02
  -6.7089812e+01   1.7829528e+02
  -7.0423913e+01   1.8162465e+02
  -6.8941684e+01   1.7780195e+02
  -6.8760925e+01   1.7733577e+02
  -7.2125360e+01   1.8063273e+02
  -7.0679145e+01   1.7701079e+02
  -7.0382485e+01   1.7626782e+02
  -7.3776014e+01   1.7953248e+02
  -7.2293652e+01   1.7592518e+02
  -7.2217634e+01   1.7574019e+02
  -7.1989578e+01   1.7518522e+02
  -7.5411891e+01   1.7841731e+02
  -7.3893531e+01   1.7482502e+02
  -7.3815666e+01   1.7464080e+02
  -7.3582072e+01   1.7408813e+02
  -7.6993006e+01   1.7719570e+02
  -7.5478651e+01   1.7371049e+02
  -7.5398948e+01   1.7352705e+02
  -7.5159840e+01   1.7297676e+02
  -7.8638784e+01   1.7614299e+02
  -7.6967354e+01   1.7239915e+02
  -7.6763521e+01   1.7194258e+02
  -8.0229542e+01   1.7498420e+02
  -7.8520757e+01   1.7125726e+02
  -7.8312369e+01   1.7080276e+02
  -8.1762421e+01   1.7372077e+02
  -8.0144206e+01   1.7028255e+02
  -8.0059037e+01   1.7010159e+02
  -7.9803529e+01   1.6955871e+02
  -8.3321562e+01   1.7253428e+02
  -8.1712534e+01   1.6920246e+02
  -8.1538585e+01   1.6884226e+02
  -8.1321149e+01   1.6839201e+02
  -8.4820783e+01   1.7124440e+02
  -8.3134132e+01   1.6783923e+02
  -8.3045361e+01   1.6766001e+02
  -8.2779047e+01   1.6712235e+02
  -8.6347839e+01   1.7003100e+02
  -8.4627222e+01   1.6664286e+02
  -8.4536663e+01   1.6646454e+02
  -8.4310266e+01   1.6601873e+02
  -8.7812960e+01   1.6871551e+02
  -8.5966210e+01   1.6516734e+02
  -8.5735366e+01   1.6472382e+02
  -8.9260429e+01   1.6738777e+02
  -8.7378290e+01   1.6385824e+02
  -8.7143023e+01   1.6341705e+02
  -9.0690148e+01   1.6604800e+02
  -8.8772809e+01   1.6253747e+02
  -8.8533142e+01   1.6209865e+02
  -9.2102023e+01   1.6469641e+02
  -9.0149675e+01   1.6120523e+02
  -8.9905631e+01   1.6076883e+02
  -9.3545638e+01   1.6342002e+02
  -9.1657835e+01   1.6012211e+02
  -9.1558476e+01   1.5994854e+02
  -9.1310081e+01   1.5951460e+02
  -9.4871867e+01   1.6195869e+02
  -9.2597369e+01   1.5807583e+02
  -9.6178255e+01   1.6048724e+02
  -9.4173471e+01   1.5714197e+02
  -9.3916447e+01   1.5671308e+02
  -9.7516993e+01   1.5909116e+02
  -9.5165297e+01   1.5525455e+02
  -9.8837453e+01   1.5768439e+02
  -9.6872388e+01   1.5454935e+02
  -9.6766168e+01   1.5437988e+02
  -9.6500619e+01   1.5395623e+02
  -1.0008560e+02   1.5618298e+02
  -9.7981376e+01   1.5289935e+02
  -9.7711603e+01   1.5247837e+02
  -1.0131364e+02   1.5467242e+02
  -9.9176682e+01   1.5140999e+02
  -9.8902714e+01   1.5099173e+02
  -1.0252151e+02   1.5315297e+02
  -1.0035203e+02   1.4991207e+02
  -1.0007390e+02   1.4949657e+02
  -1.0376561e+02   1.5170741e+02
  -1.0178966e+02   1.4881853e+02
  -1.0156383e+02   1.4848838e+02
  -1.0128155e+02   1.4807568e+02
  -1.0493380e+02   1.5017036e+02
  -1.0269994e+02   1.4697351e+02
  -1.0241355e+02   1.4656365e+02
  -1.0602356e+02   1.4854378e+02
  -1.0393214e+02   1.4561360e+02
  -1.0381595e+02   1.4545081e+02
  -1.0352547e+02   1.4504384e+02
  -1.0715024e+02   1.4699128e+02
  -1.0508852e+02   1.4416297e+02
  -1.0485290e+02   1.4383974e+02
  -1.0455837e+02   1.4343569e+02
  -1.0825650e+02   1.4543115e+02
  -1.0598747e+02   1.4238295e+02
  -1.0568892e+02   1.4198187e+02
  -1.0934231e+02   1.4386365e+02
  -1.0722445e+02   1.4107713e+02
  -1.0667986e+02   1.4036060e+02
  -1.1034633e+02   1.4221001e+02
  -1.0771028e+02   1.3881277e+02
  -1.1132826e+02   1.4055073e+02
  -1.0896882e+02   1.3757197e+02
  -1.0865837e+02   1.3718002e+02
  -1.1235095e+02   1.3896386e+02
  -1.0996184e+02   1.3600884e+02
  -1.0964749e+02   1.3562002e+02
  -1.1328943e+02   1.3729350e+02
  -1.1099818e+02   1.3451678e+02
  -1.1087089e+02   1.3436252e+02
  -1.1055266e+02   1.3397686e+02
  -1.1414136e+02   1.3554183e+02
  -1.1175805e+02   1.3271167e+02
  -1.1143598e+02   1.3232922e+02
  -1.1503482e+02   1.3386276e+02
  -1.1255815e+02   1.3098073e+02
  -1.1223228e+02   1.3060152e+02
  -1.1590616e+02   1.3217943e+02
  -1.1346673e+02   1.2939750e+02
  -1.1313707e+02   1.2902156e+02
  -1.1675539e+02   1.3049211e+02
  -1.1428825e+02   1.2773471e+02
  -1.1395486e+02   1.2736209e+02
  -1.1751508e+02   1.2872722e+02
  -1.1515534e+02   1.2614233e+02
  -1.1502049e+02   1.2599463e+02
  -1.1468339e+02   1.2562536e+02
  -1.1831936e+02   1.2703342e+02
  -1.1607020e+02   1.2461861e+02
  -1.1552495e+02   1.2403321e+02
  -1.1903268e+02   1.2526397e+02
  -1.1675948e+02   1.2287177e+02
  -1.1620841e+02   1.2229185e+02
  -1.1972250e+02   1.2349301e+02
  -1.1686865e+02   1.2054928e+02
  -1.2045918e+02   1.2179194e+02
  -1.1806828e+02   1.1937459e+02
  -1.1792763e+02   1.1923239e+02
  -1.1757603e+02   1.1887690e+02
  -1.2110283e+02   1.2001815e+02
  -1.1819068e+02   1.1713208e+02
  -1.2165138e+02   1.1817403e+02
  -1.1921261e+02   1.1580498e+02
  -1.1906916e+02   1.1566562e+02
  -1.1871051e+02   1.1531723e+02
  -1.2232007e+02   1.1646893e+02
  -1.1985773e+02   1.1412438e+02
  -1.1971289e+02   1.1398647e+02
  -1.1935078e+02   1.1364168e+02
  -1.2282065e+02   1.1462586e+02
  -1.2018878e+02   1.1216959e+02
  -1.1989635e+02   1.1189667e+02
  -1.2329667e+02   1.1278448e+02
  -1.2034523e+02   1.1008468e+02
  -1.2382268e+02   1.1101187e+02
  -1.2121667e+02   1.0867548e+02
  -1.2091884e+02   1.0840846e+02
  -1.2425049e+02   1.0917406e+02
  -1.2177149e+02   1.0699586e+02
  -1.2162125e+02   1.0686384e+02
  -1.2132077e+02   1.0659982e+02
  -1.2457823e+02   1.0727360e+02
  -1.2222913e+02   1.0525080e+02
  -1.2200179e+02   1.0505504e+02
  -1.2162291e+02   1.0472879e+02
  -1.2510974e+02   1.0557104e+02
  -1.2258767e+02   1.0344285e+02
  -1.2243482e+02   1.0331387e+02
  -1.2212911e+02   1.0305591e+02
  -1.2538850e+02   1.0367745e+02
  -1.2238287e+02   1.0119225e+02
  -1.2579738e+02   1.0191481e+02
  -1.2338866e+02   9.9963385e+01
  -1.2315556e+02   9.9774537e+01
  -1.2276706e+02   9.9459791e+01
  -1.2602696e+02   1.0003007e+02
  -1.2336387e+02   9.7916322e+01
  -1.2305056e+02   9.7667646e+01
  -1.2623150e+02   9.8150994e+01
  -1.2354741e+02   9.6063981e+01
  -1.2323163e+02   9.5818450e+01
  -1.2649070e+02   9.6338480e+01
  -1.2386542e+02   9.4339003e+01
  -1.2346765e+02   9.4036051e+01
  -1.2664619e+02   9.4470861e+01
  -1.2360027e+02   9.2198777e+01
  -1.2685780e+02   9.2668812e+01
  -1.2435456e+02   9.0840211e+01
  -1.2419306e+02   9.0722236e+01
  -1.2387006e+02   9.0486288e+01
  -1.2688344e+02   9.0755678e+01
  -1.2387402e+02   8.8603139e+01
  -1.2712933e+02   8.9023443e+01
  -1.2442619e+02   8.7130548e+01
  -1.2409854e+02   8.6901106e+01
  -1.2702340e+02   8.7069258e+01
  -1.2438395e+02   8.5260027e+01
  -1.2405402e+02   8.5033873e+01
  -1.2714033e+02   8.5293294e+01
  -1.2473206e+02   8.3677680e+01
  -1.2448292e+02   8.3510548e+01
  -1.2415075e+02   8.3287704e+01
  -1.2706733e+02   8.3413994e+01
  -1.2405784e+02   8.1438399e+01
  -1.2713783e+02   8.1652821e+01
  -1.2402459e+02   7.9653380e+01
  -1.2693185e+02   7.9739043e+01
  -1.2422217e+02   7.8036809e+01
  -1.2388346e+02   7.7824029e+01
  -1.2687083e+02   7.7942305e+01
  -1.2380343e+02   7.6057870e+01
  -1.2661520e+02   7.6051832e+01
  -1.2361484e+02   7.4249656e+01
  -1.2650702e+02   7.4275589e+01
  -1.2383373e+02   7.2706030e+01
  -1.2348879e+02   7.2503506e+01
  -1.2611586e+02   7.2359867e+01
  -1.2360048e+02   7.0916651e+01
  -1.2308006e+02   7.0618055e+01
  -1.2596083e+02   7.0606149e+01
  -1.2343115e+02   6.9188159e+01
  -1.2290777e+02   6.8894781e+01
  -1.2578343e+02   6.8862817e+01
  -1.2332741e+02   6.7518215e+01
  -1.2306427e+02   6.7374150e+01
  -1.2271341e+02   6.7182065e+01
  -1.2523109e+02   6.6941573e+01
  -1.2284994e+02   6.5668740e+01
  -1.2258536e+02   6.5527314e+01
  -1.2223260e+02   6.5338746e+01
  -1.2500765e+02   6.5223359e+01
  -1.2199328e+02   6.3650597e+01
  -1.2467335e+02   6.3470985e+01
  -1.2199987e+02   6.2109920e+01
  -1.2164340e+02   6.1928445e+01
  -1.2404790e+02   6.1598443e+01
  -1.2154007e+02   6.0353131e+01
  -1.2109225e+02   6.0130754e+01
  -1.2357761e+02   5.9831974e+01
  -1.2114746e+02   5.8655380e+01
  -1.2069743e+02   5.8437493e+01
  -1.2317493e+02   5.8123798e+01
  -1.2055227e+02   5.6886214e+01
  -1.2019052e+02   5.6715513e+01
  -1.2265969e+02   5.6387937e+01
  -1.1975220e+02   5.5051334e+01
  -1.2193962e+02   5.4586527e+01
  -1.1929273e+02   5.3401640e+01
  -1.1901891e+02   5.3279065e+01
  -1.2128759e+02   5.2845157e+01
  -1.1844563e+02   5.1606911e+01
  -1.2070512e+02   5.1161363e+01
  -1.1812713e+02   5.0068672e+01
  -1.1785091e+02   4.9951598e+01
  -1.2010121e+02   4.9494549e+01
  -1.1751242e+02   4.8427692e+01
  -1.1723505e+02   4.8313386e+01
  -1.1938331e+02   4.7807800e+01
  -1.1696965e+02   4.6841235e+01
  -1.1650548e+02   4.6655357e+01
  -1.1864381e+02   4.6140406e+01
  -1.1612740e+02   4.5161780e+01
  -1.1575460e+02   4.5016799e+01
  -1.1788302e+02   4.4492630e+01
  -1.1535695e+02   4.3539217e+01
  -1.1507628e+02   4.3433282e+01
  -1.1700735e+02   4.2830355e+01
  -1.1465969e+02   4.1970998e+01
  -1.1419016e+02   4.1799126e+01
  -1.1611036e+02   4.1190090e+01
  -1.1365998e+02   4.0320819e+01
  -1.1337725e+02   4.0220518e+01
  -1.1519240e+02   3.9572095e+01
  -1.1244973e+02   3.8629902e+01
  -1.1425382e+02   3.7976623e+01
  -1.1178655e+02   3.7156530e+01
  -1.1150186e+02   3.7061903e+01
  -1.1319978e+02   3.6373332e+01
  -1.1081964e+02   3.5608543e+01
  -1.1053402e+02   3.5516769e+01
  -1.1250727e+02   3.4913517e+01
  -1.1021510e+02   3.4202206e+01
  -1.0983308e+02   3.4083654e+01
  -1.1131800e+02   3.3327814e+01
  -1.0911463e+02   3.2668141e+01
  -1.0873144e+02   3.2553416e+01
  -1.1020450e+02   3.1797156e+01
  -1.0780248e+02   3.1104106e+01
  -1.0751424e+02   3.1020940e+01
  -1.0926436e+02   3.0345662e+01
  -1.0666283e+02   2.9623146e+01
  -1.0801650e+02   2.8838799e+01
  -1.0569772e+02   2.8219719e+01
  -1.0540787e+02   2.8142334e+01
  -1.0704018e+02   2.7434452e+01
  -1.0452159e+02   2.6788935e+01
  -1.0556115e+02   2.5933259e+01
  -1.0303623e+02   2.5312960e+01
  -1.0454970e+02   2.4578859e+01
  -1.0231074e+02   2.4052496e+01
  -1.0201870e+02   2.3983840e+01
  -1.0342428e+02   2.3225400e+01
  -1.0118016e+02   2.2721452e+01
  -1.0098502e+02   2.2677631e+01
  -1.0218459e+02   2.1876003e+01
  -1.0003334e+02   2.1415456e+01
  -9.9739983e+01   2.1352654e+01
  -1.0092841e+02   2.0553754e+01
  -9.8576676e+01   2.0074832e+01
  -9.9656143e+01   1.9258846e+01
  -9.7299742e+01   1.8803464e+01
  -9.8269854e+01   1.7973474e+01
  -9.5909017e+01   1.7541679e+01
  -9.6769438e+01   1.6700776e+01
  -9.4700030e+01   1.6343631e+01
  -9.4404401e+01   1.6292611e+01
  -9.5747104e+01   1.5540015e+01
  -9.3476812e+01   1.5171541e+01
  -9.4118169e+01   1.4311194e+01
  -9.1844306e+01   1.3965440e+01
  -9.2969456e+01   1.3186748e+01
  -9.0692249e+01   1.2863750e+01


==> data/AFD_pi2_1_7.dat <==
   3.1435266e+00   1.2954693e+00
   3.2224859e+00   1.3658640e+00
   3.3003426e+00   1.4379635e+00
   3.3770703e+00   1.5117526e+00
   3.4526432e+00   1.5872160e+00
   3.5270355e+00   1.6643378e+00
   3.6002216e+00   1.7431019e+00
   3.6721761e+00   1.8234918e+00
   3.7428740e+00   1.9054906e+00
   3.8122901e+00   1.9890812e+00
   3.8804000e+00   2.0742459e+00
   3.9471789e+00   2.1609671e+00
   4.0126027e+00   2.2492264e+00
   3.9899102e+00   2.2892393e+00
   4.0530539e+00   2.3796542e+00
   4.1147797e+00   2.4715558e+00
   4.1750642e+00   2.5649247e+00
   4.2338843e+00   2.6597413e+00
   4.2912172e+00   2.7559853e+00
   4.3470401e+00   2.8536366e+00
   4.4013309e+00   2.9526745e+00
   4.4540673e+00   3.0530779e+00
   4.5052275e+00   3.1548256e+00
   4.5547901e+00   3.2578961e+00
   4.6027336e+00   3.3622675e+00
   4.5688814e+00   3.4081260e+00
   4.6141262e+00   3.5142339e+00
   4.6576977e+00   3.6215814e+00
   4.6995759e+00   3.7301456e+00
   4.7397408e+00   3.8399033e+00
   4.7781727e+00   3.9508310e+00
   4.8148524e+00   4.0629050e+00
   4.7739832e+00   4.1108495e+00
   4.8077580e+00   4.2243891e+00
   4.8397318e+00   4.3390087e+00
   4.8698866e+00   4.4546834e+00
   4.8982046e+00   4.5713884e+00
   4.8522465e+00   4.6201411e+00
   4.8775317e+00   4.7381098e+00
   4.9009355e+00   4.8570393e+00
   4.9224415e+00   4.9769036e+00
   4.8724272e+00   5.0258784e+00
   4.8908103e+00   5.1468413e+00
   4.9072545e+00   5.2686671e+00
   4.9217445e+00   5.3913293e+00
   4.8675860e+00   5.4402763e+00
   4.8788715e+00   5.5638667e+00
   4.8881653e+00   5.6882194e+00
   4.8954535e+00   5.8133067e+00
   4.8370767e+00   5.8619697e+00
   4.8410874e+00   5.9878104e+00
   4.8430587e+00   6.1143096e+00
   4.7816745e+00   6.1624337e+00
   4.7803225e+00   6.2895562e+00
   4.7769002e+00   6.4172599e+00
   4.7124899e+00   6.4647072e+00
   4.7057033e+00   6.5929019e+00
   4.6395401e+00   6.6396286e+00
   4.6293687e+00   6.7682306e+00
   4.6170836e+00   6.8972849e+00
   4.5478810e+00   6.9431101e+00
   4.5321782e+00   7.0724367e+00
   4.4612284e+00   7.1174041e+00
   4.4420924e+00   7.2469176e+00
   4.4208070e+00   7.3767517e+00
   4.3468197e+00   7.4205902e+00
   4.3220768e+00   7.5504737e+00
   4.2463572e+00   7.5933162e+00
   4.2181464e+00   7.7231626e+00
   4.1407052e+00   7.7649572e+00
   4.1090186e+00   7.8946796e+00
   4.0298677e+00   7.9353744e+00
   3.9946993e+00   8.0648854e+00
   3.9138521e+00   8.1044285e+00
   3.8751981e+00   8.2336407e+00
   3.7926693e+00   8.2719804e+00
   3.7097612e+00   8.3094929e+00
   3.6663336e+00   8.4378906e+00
   3.5817728e+00   8.4741314e+00
   3.5348631e+00   8.6020197e+00
   3.4486676e+00   8.6369376e+00
   3.3982791e+00   8.7642284e+00
   3.3104684e+00   8.7977724e+00
   3.2223266e+00   8.8304366e+00
   3.1672016e+00   8.9564968e+00
   3.0774798e+00   8.9877204e+00
   2.9874502e+00   9.0180453e+00
   2.9276179e+00   9.1427049e+00
   2.8360460e+00   9.1715235e+00
   2.7441905e+00   9.1994249e+00
   2.6796862e+00   9.3225148e+00
   2.5863286e+00   9.3488451e+00
   2.4927124e+00   9.3742405e+00
   2.3988469e+00   9.3986985e+00
   2.3285018e+00   9.5193529e+00
   2.2331934e+00   9.5421616e+00
   2.1376617e+00   9.5640160e+00
   2.0419163e+00   9.5849141e+00
   1.9658234e+00   9.7028624e+00
   1.8686981e+00   9.7220351e+00
   1.7713860e+00   9.7402357e+00
   1.6738967e+00   9.7574623e+00
   1.5762400e+00   9.7737131e+00
   1.4933593e+00   9.8878652e+00
   1.3944076e+00   9.9023042e+00
   1.2953165e+00   9.9157529e+00
   1.1960958e+00   9.9282100e+00
   1.0967556e+00   9.9396744e+00
   9.9730565e-01   9.9501448e+00
   8.9775600e-01   9.9596202e+00
   7.9811657e-01   9.9680996e+00
   7.0538130e-01   1.0075338e+01
   6.0459433e-01   1.0081888e+01
   5.0374690e-01   1.0087430e+01
   4.0284910e-01   1.0091963e+01
   3.0191101e-01   1.0095487e+01
   2.0094273e-01   1.0098001e+01
   9.9954361e-02   1.0099505e+01
  -9.9954361e-02   1.0099505e+01
  -2.0094273e-01   1.0098001e+01
  -3.0191101e-01   1.0095487e+01
  -4.0284910e-01   1.0091963e+01
  -5.0374690e-01   1.0087430e+01
  -6.0459433e-01   1.0081888e+01
  -7.0538130e-01   1.0075338e+01
  -7.9811657e-01   9.9680996e+00
  -8.9775600e-01   9.9596202e+00
  -9.9730565e-01   9.9501448e+00
  -1.0967556e+00   9.9396744e+00
  -1.1960958e+00   9.9282100e+00
  -1.2953165e+00   9.9157529e+00
  -1.3944076e+00   9.9023042e+00
  -1.4933593e+00   9.8878652e+00
  -1.5762400e+00   9.7737131e+00
  -1.6738967e+00   9.7574623e+00
  -1.7713860e+00   9.7402357e+00
  -1.8686981e+00   9.7220351e+00
  -1.9658234e+00   9.7028624e+00
  -2.0419163e+00   9.5849141e+00
  -2.1376617e+00   9.5640160e+00
  -2.2331934e+00   9.5421616e+00
  -2.3285018e+00   9.5193529e+00
  -2.3988469e+00   9.3986985e+00
  -2.4927124e+00   9.3742405e+00
  -2.5863286e+00   9.3488451e+00
  -2.6796862e+00   9.3225148e+00
  -2.7441905e+00   9.1994249e+00
  -2.8360460e+00   9.1715235e+00
  -2.9276179e+00   9.1427049e+00
  -2.9874502e+00   9.0180453e+00
  -3.0774798e+00   8.9877204e+00
  -3.1672016e+00   8.9564968e+00
  -3.2223266e+00   8.8304366e+00
  -3.3104684e+00   8.7977724e+00
  -3.3982791e+00   8.7642284e+00
  -3.4486676e+00   8.6369376e+00
  -3.5348631e+00   8.6020197e+00
  -3.5817728e+00   8.4741314e+00
  -3.6663336e+00   8.4378906e+00
  -3.7097612e+00   8.3094929e+00
  -3.7926693e+00   8.2719804e+00
  -3.8751981e+00   8.2336407e+00
  -3.9138521e+00   8.1044285e+00
  -3.9946993e+00   8.0648854e+00
  -4.0298677e+00   7.9353744e+00
  -4.1090186e+00   7.8946796e+00
  -4.1407052e+00   7.7649572e+00
  -4.2181464e+00   7.7231626e+00
  -4.2463572e+00   7.5933162e+00
  -4.3220768e+00   7.5504737e+00
  -4.3468197e+00   7.4205902e+00
  -4.4208070e+00   7.3767517e+00
  -4.4420924e+00   7.2469176e+00
  -4.4612284e+00   7.1174041e+00
  -4.5321782e+00   7.0724367e+00
  -4.5478810e+00   6.9431101e+00
  -4.6170836e+00   6.8972849e+00
  -4.6293687e+00   6.7682306e+00
  -4.6395401e+00   6.6396286e+00
  -4.7057033e+00   6.5929019e+00
  -4.7124899e+00   6.4647072e+00
  -4.7769002e+00   6.4172599e+00
  -4.7803225e+00   6.2895562e+00
  -4.7816745e+00   6.1624337e+00
  -4.8430587e+00   6.1143096e+00
  -4.8410874e+00   5.9878104e+00
  -4.8370767e+00   5.8619697e+00
  -4.8954535e+00   5.8133067e+00
  -4.8881653e+00   5.6882194e+00
  -4.8788715e+00   5.5638667e+00
  -4.8675860e+00   5.4402763e+00
  -4.9217445e+00   5.3913293e+00
  -4.9072545e+00   5.2686671e+00
  -4.8908103e+00   5.1468413e+00
  -4.8724272e+00   5.0258784e+00
  -4.9224415e+00   4.9769036e+00
  -4.9009355e+00   4.8570393e+00
  -4.8775317e+00   4.7381098e+00
  -4.8522465e+00   4.6201411e+00
  -4.8982046e+00   4.5713884e+00
  -4.8698866e+00   4.4546834e+00
  -4.8397318e+00   4.3390087e+00
  -4.8077580e+00   4.2243891e+00
  -4.7739832e+00   4.1108495e+00
  -4.8148524e+00   4.0629050e+00
  -4.7781727e+00   3.9508310e+00
  -4.7397408e+00   3.8399033e+00
  -4.6995759e+00   3.7301456e+00
  -4.6576977e+00   3.6215814e+00
  -4.6141262e+00   3.5142339e+00
  -4.5688814e+00   3.4081260e+00
  -4.6027336e+00   3.3622675e+00
  -4.5547901e+00   3.2578961e+00
  -4.5052275e+00   3.1548256e+00
  -4.4540673e+00   3.0530779e+00
  -4.4013309e+00   2.9526745e+00
  -4.3470401e+00   2.8536366e+00
  -4.2912172e+00   2.7559853e+00
  -4.2338843e+00   2.6597413e+00
  -4.1750642e+00   2.5649247e+00
  -4.1147797e+00   2.4715558e+00
  -4.0530539e+00   2.3796542e+00
  -3.9899102e+00   2.2892393e+00
  -4.0126027e+00   2.2492264e+00
  -3.9471789e+00   2.1609671e+00
  -3.8804000e+00   2.0742459e+00
  -3.8122901e+00   1.9890812e+00
  -3.7428740e+00   1.9054906e+00
  -3.6721761e+00   1.8234918e+00
  -3.6002216e+00   1.7431019e+00
  -3.5270355e+00   1.6643378e+00
  -3.4526432e+00   1.5872160e+00
  -3.3770703e+00   1.5117526e+00
  -3.3003426e+00   1.4379635e+00
  -3.2224859e+00   1.3658640e+00
  -3.1435266e+00   1.2954693e+00


==> data/AFD_pi2_3_1.dat <==
   1.0990000e+01   1.5588168e+00
   1.1171589e+01   1.6987026e+00
   1.1351461e+01   1.8423730e+00
   1.1431013e+01   1.9728005e+00
   1.1705818e+01   2.1409844e+00
   1.1880190e+01   2.2958821e+00
   1.1954627e+01   2.4345223e+00
   1.2125253e+01   2.5958128e+00
   1.2293829e+01   2.7607550e+00
   1.2460299e+01   2.9293239e+00
   1.2527496e+01   3.0776360e+00
   1.2786701e+01   3.2772377e+00
   1.2849905e+01   3.4307337e+00
   1.3007662e+01   3.6125788e+00
   1.3163048e+01   3.7979166e+00
   1.3316008e+01   3.9867179e+00
   1.3370983e+01   4.1493144e+00
   1.3519234e+01   4.3439976e+00
   1.3664909e+01   4.5420545e+00
   1.3713381e+01   4.7109637e+00
   1.3854077e+01   4.9147267e+00
   1.3992051e+01   5.1217680e+00
   1.4127251e+01   5.3320533e+00
   1.4166425e+01   5.5093022e+00
   1.4296290e+01   5.7250398e+00
   1.4330783e+01   5.9058161e+00
   1.4455151e+01   6.1268757e+00
   1.4484837e+01   6.3110619e+00
   1.4603547e+01   6.5373086e+00
   1.4719163e+01   6.7665525e+00
   1.4741200e+01   6.9560787e+00
   1.4850914e+01   7.1902955e+00
   1.4867835e+01   7.3829181e+00
   1.4971496e+01   7.6219624e+00
   1.4983187e+01   7.8175515e+00
   1.4992454e+01   8.0141320e+00
   1.5086995e+01   8.2596963e+00
   1.5090876e+01   8.4590470e+00
   1.5092269e+01   8.6592963e+00
   1.5177393e+01   8.9110454e+00
   1.5173250e+01   9.1138620e+00
   1.5251765e+01   9.3698271e+00
   1.5241984e+01   9.5750686e+00
   1.5229614e+01   9.7810460e+00
   1.5214640e+01   9.9877282e+00
   1.5280092e+01   1.0250794e+01
   1.5259305e+01   1.0459619e+01
   1.5235860e+01   1.0669047e+01
   1.5209745e+01   1.0879046e+01
   1.5261696e+01   1.1148571e+01
   1.5229605e+01   1.1360420e+01
   1.5194795e+01   1.1572736e+01
   1.5157254e+01   1.1785485e+01
   1.5116969e+01   1.1998635e+01
   1.5151630e+01   1.2275101e+01
   1.5105191e+01   1.2489724e+01
   1.5055967e+01   1.2704639e+01
   1.5003947e+01   1.2919813e+01
   1.4949122e+01   1.3135210e+01
   1.4891482e+01   1.3350796e+01
   1.4831018e+01   1.3566536e+01
   1.4767721e+01   1.3782395e+01
   1.4701583e+01   1.3998338e+01
   1.4632595e+01   1.4214329e+01
   1.4560751e+01   1.4430334e+01
   1.4486042e+01   1.4646316e+01
   1.4408463e+01   1.4862240e+01
   1.4328008e+01   1.5078070e+01
   1.4244669e+01   1.5293770e+01
   1.4158443e+01   1.5509303e+01
   1.4069324e+01   1.5724634e+01
   1.3977307e+01   1.5939726e+01
   1.3817214e+01   1.6078700e+01
   1.3720153e+01   1.6292557e+01
   1.3620190e+01   1.6506073e+01
   1.3517322e+01   1.6719211e+01
   1.3411547e+01   1.6931934e+01
   1.3302864e+01   1.7144207e+01
   1.3191270e+01   1.7355990e+01
   1.3017053e+01   1.7487033e+01
   1.2900441e+01   1.7697136e+01
   1.2780923e+01   1.7906647e+01
   1.2658498e+01   1.8115530e+01
   1.2476713e+01   1.8241207e+01
   1.2349308e+01   1.8448160e+01
   1.2219006e+01   1.8654380e+01
   1.2085808e+01   1.8859831e+01
   1.1896609e+01   1.8979744e+01
   1.1758480e+01   1.9183017e+01
   1.1617470e+01   1.9385417e+01
   1.1423038e+01   1.9500621e+01
   1.1277143e+01   1.9700661e+01
   1.1079576e+01   1.9812446e+01
   1.0928834e+01   2.0010012e+01
   1.0775244e+01   2.0206536e+01
   1.0572643e+01   2.0313277e+01
   1.0414265e+01   2.0507147e+01
   1.0208676e+01   2.0610263e+01
   1.0045554e+01   2.0801367e+01
   9.8796258e+00   2.0991260e+01
   9.6692228e+00   2.1089005e+01
   9.4986194e+00   2.1275954e+01
   9.2853884e+00   2.1369875e+01
   9.1101613e+00   2.1553769e+01
   8.8941717e+00   2.1643791e+01
   8.7143751e+00   2.1824520e+01
   8.4956979e+00   2.1910571e+01
   8.2761710e+00   2.1994431e+01
   8.0900966e+00   2.2170032e+01
   7.8679955e+00   2.2249824e+01
   7.6775021e+00   2.2421997e+01
   7.4529020e+00   2.2497650e+01
   7.2275566e+00   2.2571053e+01
   7.0310306e+00   2.2737735e+01
   6.8033055e+00   2.2806908e+01
   6.6025257e+00   2.2969908e+01
   6.3725003e+00   2.3034783e+01
   6.1418377e+00   2.3097355e+01
   5.9105609e+00   2.3157618e+01
   5.7024533e+00   2.3312701e+01
   5.4690451e+00   2.3368559e+01
   5.2350899e+00   2.3422080e+01
   5.0214471e+00   2.3571064e+01
   4.7854894e+00   2.3620099e+01
   4.5490530e+00   2.3666772e+01
   4.3121618e+00   2.3711079e+01
   4.0748394e+00   2.3753014e+01
   3.8530310e+00   2.3891299e+01
   3.6139294e+00   2.3928634e+01
   3.3744663e+00   2.3963576e+01
   3.1346659e+00   2.3996122e+01
   2.8945519e+00   2.4026268e+01
   2.6541485e+00   2.4054012e+01
   2.4234527e+00   2.4178852e+01
   2.1815471e+00   2.4201877e+01
   1.9394233e+00   2.4222482e+01
   1.6971055e+00   2.4240665e+01
   1.4546180e+00   2.4256424e+01
   1.2119851e+00   2.4269757e+01
   9.6923100e-01   2.4280663e+01
   7.2637996e-01   2.4289141e+01
   4.8345628e-01   2.4295190e+01
   2.4048425e-01   2.4298810e+01
  -2.4048425e-01   2.4298810e+01
  -4.8345628e-01   2.4295190e+01
  -7.2637996e-01   2.4289141e+01
  -9.6923100e-01   2.4280663e+01
  -1.2119851e+00   2.4269757e+01
  -1.4546180e+00   2.4256424e+01
  -1.6971055e+00   2.4240665e+01
  -1.9394233e+00   2.4222482e+01
  -2.1815471e+00   2.4201877e+01
  -2.4234527e+00   2.4178852e+01
  -2.6541485e+00   2.4054012e+01
  -2.8945519e+00   2.4026268e+01
  -3.1346659e+00   2.3996122e+01
  -3.3744663e+00   2.3963576e+01
  -3.6139294e+00   2.3928634e+01
  -3.8530310e+00   2.3891299e+01
  -4.0748394e+00   2.3753014e+01
  -4.3121618e+00   2.3711079e+01
  -4.5490530e+00   2.3666772e+01
  -4.7854894e+00   2.3620099e+01
  -5.0214471e+00   2.3571064e+01
  -5.2350899e+00   2.3422080e+01
  -5.4690451e+00   2.3368559e+01
  -5.7024533e+00   2.3312701e+01
  -5.9105609e+00   2.3157618e+01
  -6.1418377e+00   2.3097355e+01
  -6.3725003e+00   2.3034783e+01
  -6.6025257e+00   2.2969908e+01
  -6.8033055e+00   2.2806908e+01
  -7.0310306e+00   2.2737735e+01
  -7.2275566e+00   2.2571053e+01
  -7.4529020e+00   2.2497650e+01
  -7.6775021e+00   2.2421997e+01
  -7.8679955e+00   2.2249824e+01
  -8.0900966e+00   2.2170032e+01
  -8.2761710e+00   2.1994431e+01
  -8.4956979e+00   2.1910571e+01
  -8.7143751e+00   2.1824520e+01
  -8.8941717e+00   2.1643791e+01
  -9.1101613e+00   2.1553769e+01
  -9.2853884e+00   2.1369875e+01
  -9.4986194e+00   2.1275954e+01
  -9.6692228e+00   2.1089005e+01
  -9.8796258e+00   2.0991260e+01
  -1.0045554e+01   2.0801367e+01
  -1.0208676e+01   2.0610263e+01
  -1.0414265e+01   2.0507147e+01
  -1.0572643e+01   2.0313277e+01
  -1.0775244e+01   2.0206536e+01
  -1.0928834e+01   2.0010012e+01
  -1.1079576e+01   1.9812446e+01
  -1.1277143e+01   1.9700661e+01
  -1.1423038e+01   1.9500621e+01
  -1.1617470e+01   1.9385417e+01
  -1.1758480e+01   1.9183017e+01
  -1.1896609e+01   1.8979744e+01
  -1.2085808e+01   1.8859831e+01
  -1.2219006e+01   1.8654380e+01
  -1.2349308e+01   1.8448160e+01
  -1.2476713e+01   1.8241207e+01
  -1.2658498e+01   1.8115530e+01
  -1.2780923e+01   1.7906647e+01
  -1.2900441e+01   1.7697136e+01
  -1.3017053e+01   1.7487033e+01
  -1.3191270e+01   1.7355990e+01
  -1.3302864e+01   1.7144207e+01
  -1.3411547e+01   1.6931934e+01
  -1.3517322e+01   1.6719211e+01
  -1.3620190e+01   1.6506073e+01
  -1.3720153e+01   1.6292557e+01
  -1.3817214e+01   1.6078700e+01
  -1.3977307e+01   1.5939726e+01
  -1.4069324e+01   1.5724634e+01
  -1.4158443e+01   1.5509303e+01
  -1.4244669e+01   1.5293770e+01
  -1.4328008e+01   1.5078070e+01
  -1.4408463e+01   1.4862240e+01
  -1.4486042e+01   1.4646316e+01
  -1.4560751e+01   1.4430334e+01
  -1.4632595e+01   1.4214329e+01
  -1.4701583e+01   1.3998338e+01
  -1.4767721e+01   1.3782395e+01
  -1.4831018e+01   1.3566536e+01
  -1.4891482e+01   1.3350796e+01
  -1.4949122e+01   1.3135210e+01
  -1.5003947e+01   1.2919813e+01
  -1.5055967e+01   1.2704639e+01
  -1.5105191e+01   1.2489724e+01
  -1.5151630e+01   1.2275101e+01
  -1.5116969e+01   1.1998635e+01
  -1.5157254e+01   1.1785485e+01
  -1.5194795e+01   1.1572736e+01
  -1.5229605e+01   1.1360420e+01
  -1.5261696e+01   1.1148571e+01
  -1.5209745e+01   1.0879046e+01
  -1.5235860e+01   1.0669047e+01
  -1.5259305e+01   1.0459619e+01
  -1.5280092e+01   1.0250794e+01
  -1.5214640e+01   9.9877282e+00
  -1.5229614e+01   9.7810460e+00
  -1.5241984e+01   9.5750686e+00
  -1.5251765e+01   9.3698271e+00
  -1.5173250e+01   9.1138620e+00
  -1.5177393e+01   8.9110454e+00
  -1.5092269e+01   8.6592963e+00
  -1.5090876e+01   8.4590470e+00
  -1.5086995e+01   8.2596963e+00
  -1.4992454e+01   8.0141320e+00
  -1.4983187e+01   7.8175515e+00
  -1.4971496e+01   7.6219624e+00
  -1.4867835e+01   7.3829181e+00
  -1.4850914e+01   7.1902955e+00
  -1.4741200e+01   6.9560787e+00
  -1.4719163e+01   6.7665525e+00
  -1.4603547e+01   6.5373086e+00
  -1.4484837e+01   6.3110619e+00
  -1.4455151e+01   6.1268757e+00
  -1.4330783e+01   5.9058161e+00
  -1.4296290e+01   5.7250398e+00
  -1.4166425e+01   5.5093022e+00
  -1.4127251e+01   5.3320533e+00
  -1.3992051e+01   5.1217680e+00
  -1.3854077e+01   4.9147267e+00
  -1.3713381e+01   4.7109637e+00
  -1.3664909e+01   4.5420545e+00
  -1.3519234e+01   4.3439976e+00
  -1.3370983e+01   4.1493144e+00
  -1.3316008e+01   3.9867179e+00
  -1.3163048e+01   3.7979166e+00
  -1.3007662e+01   3.6125788e+00
  -1.2849905e+01   3.4307337e+00
  -1.2786701e+01   3.2772377e+00
  -1.2527496e+01   3.0776360e+00
  -1.2460299e+01   2.9293239e+00
  -1.2293829e+01   2.7607550e+00
  -1.2125253e+01   2.5958128e+00
  -1.1954627e+01   2.4345223e+00
  -1.1880190e+01   2.2958821e+00
  -1.1705818e+01   2.1409844e+00
  -1.1431013e+01   1.9728005e+00
  -1.1351461e+01   1.8423730e+00
  -1.1171589e+01   1.6987026e+00
  -1.0990000e+01   1.5588168e+00


==> data/AFD_pi2_3_10.dat <==
   1.1881081e+00   1.6852074e-01
   1.9772725e+00   3.0065533e-01
   2.5664172e+00   4.1653650e-01
   2.5621236e+00   4.4217941e-01
   3.0548397e+00   5.2721392e-01
   2.9510467e+00   5.3974398e-01
   3.2461513e+00   5.9371837e-01
   3.6396242e+00   6.6568424e-01
   3.3382353e+00   6.4512389e-01
   3.7309689e+00   7.2102082e-01
   3.9273357e+00   7.5896929e-01
   3.7235723e+00   7.5829384e-01
   4.4094935e+00   8.9797955e-01
   4.1069405e+00   8.7922692e-01
   4.4002934e+00   9.4202885e-01
   4.8892148e+00   1.0466987e+00
   4.3906532e+00   9.8598395e-01
   4.7809335e+00   1.0736270e+00
   5.2687839e+00   1.1831807e+00
   4.7699584e+00   1.1213818e+00
   4.9646505e+00   1.1671525e+00
   5.1593427e+00   1.2129232e+00
   5.6460732e+00   1.3273499e+00
   5.3411805e+00   1.3121704e+00
   5.5354052e+00   1.3598857e+00
   6.3123042e+00   1.5507468e+00
   5.9090056e+00   1.5144811e+00
   6.1027435e+00   1.5641362e+00
   6.2964814e+00   1.6137913e+00
   6.4902193e+00   1.6634464e+00
   6.8776950e+00   1.7627566e+00
   6.4732606e+00   1.7282643e+00
   6.6664922e+00   1.7798543e+00
   7.5360347e+00   2.0120092e+00
   6.9374198e+00   1.9267087e+00
   7.2264790e+00   2.0069882e+00
   7.4191851e+00   2.0605079e+00
   8.1900095e+00   2.2745866e+00
   7.4942900e+00   2.1623175e+00
   7.7825320e+00   2.2454836e+00
   8.0707739e+00   2.3286496e+00
   8.9354996e+00   2.5781478e+00
   8.1428829e+00   2.4379210e+00
   8.5260773e+00   2.5526467e+00
   8.8134732e+00   2.6386910e+00
   9.5798622e+00   2.8681424e+00
   8.6911390e+00   2.6970543e+00
   8.9776601e+00   2.7859682e+00
   9.6462093e+00   2.9934339e+00
   1.0123744e+01   3.1416237e+00
   1.0314758e+01   3.2008997e+00
   9.2349696e+00   2.9673786e+00
   9.7109990e+00   3.1203363e+00
   1.0758264e+01   3.4568431e+00
   9.7742058e+00   3.2488307e+00
   1.0153787e+01   3.3749989e+00
   1.0818053e+01   3.5957932e+00
   1.1387424e+01   3.7850455e+00
   1.0403255e+01   3.5738345e+00
   1.1159855e+01   3.8337497e+00
   1.2011030e+01   4.1261544e+00
   1.2200180e+01   4.1911332e+00
   1.0932469e+01   3.8782877e+00
   1.1309451e+01   4.0120218e+00
   1.1497942e+01   4.0788888e+00
   1.1780678e+01   4.1791893e+00
   1.2723132e+01   4.5135245e+00
   1.2911623e+01   4.5803915e+00
   1.1456579e+01   4.1936624e+00
   1.1926111e+01   4.3655338e+00
   1.2113923e+01   4.4342823e+00
   1.3334706e+01   4.8811480e+00
   1.3522519e+01   4.9498966e+00
   1.2068976e+01   4.5551978e+00
   1.2536765e+01   4.7317559e+00
   1.2723881e+01   4.8023791e+00
   1.3004555e+01   4.9083139e+00
   1.4314366e+01   5.4026765e+00
   1.2582022e+01   4.8931303e+00
   1.3048023e+01   5.0743573e+00
   1.3420823e+01   5.2193390e+00
   1.3607224e+01   5.2918298e+00
   1.3793624e+01   5.3643206e+00
   1.4539225e+01   5.6542839e+00
   1.4725626e+01   5.7267747e+00
   1.3182294e+01   5.2789328e+00
   1.3646459e+01   5.4648107e+00
   1.3924958e+01   5.5763375e+00
   1.4667623e+01   5.8737422e+00
   1.5503120e+01   6.2083224e+00
   1.3776043e+01   5.6772039e+00
   1.4238326e+01   5.8677141e+00
   1.4515696e+01   5.9820202e+00
   1.4977979e+01   6.1725304e+00
   1.5902546e+01   6.5535508e+00
   1.4363080e+01   6.0878510e+00
   1.4823435e+01   6.2829744e+00
   1.5099648e+01   6.4000485e+00
   1.5375861e+01   6.5171225e+00
   1.6664856e+01   7.0634681e+00
   1.6941069e+01   7.1805422e+00
   1.4851542e+01   6.4708356e+00
   1.5401599e+01   6.7104961e+00
   1.5676627e+01   6.8303264e+00
   1.5951656e+01   6.9501567e+00
   1.6501713e+01   7.1898173e+00
   1.7235122e+01   7.5093647e+00
   1.7418475e+01   7.5892516e+00
   1.7601827e+01   7.6691385e+00
   1.5424997e+01   6.9050322e+00
   1.5972630e+01   7.1501813e+00
   1.6246446e+01   7.2727558e+00
   1.6428991e+01   7.3544722e+00
   1.7250440e+01   7.7221958e+00
   1.8163162e+01   8.1307776e+00
   1.5991190e+01   7.3513163e+00
   1.6627203e+01   7.6436982e+00
   1.7172357e+01   7.8943112e+00
   1.8626102e+01   8.5626127e+00
   1.8807820e+01   8.6461504e+00
   1.6549936e+01   7.8095852e+00
   1.7182994e+01   8.1083126e+00
   1.7454304e+01   8.2363385e+00
   1.8087362e+01   8.5350658e+00
   1.9172603e+01   9.0471698e+00
   1.9443914e+01   9.1751958e+00
   1.7101053e+01   8.2797342e+00
   1.7731091e+01   8.5847770e+00
   1.8001108e+01   8.7155097e+00
   1.8361130e+01   8.8898199e+00
   1.8631147e+01   9.0205525e+00
   2.0161241e+01   9.7613709e+00
   1.7644359e+01   8.7616558e+00
   1.8271315e+01   9.0729836e+00
   1.8629577e+01   9.2508853e+00
   1.9525229e+01   9.6956394e+00
   2.0600013e+01   1.0229344e+01
   1.8179674e+01   9.2552401e+00
   1.8892602e+01   9.6181907e+00
   1.9159950e+01   9.7542972e+00
   1.9338182e+01   9.8450348e+00
   1.9605530e+01   9.9811413e+00
   1.9872878e+01   1.0117248e+01
   2.1298735e+01   1.0843149e+01
   1.8706819e+01   9.7603750e+00
   1.9416082e+01   1.0130437e+01
   1.9682056e+01   1.0269210e+01
   2.0745951e+01   1.0824302e+01
   2.1011925e+01   1.0963075e+01
   2.1809846e+01   1.1379395e+01
   2.2075820e+01   1.1518168e+01
   1.9225618e+01   1.0276946e+01
   1.9931145e+01   1.0654081e+01
   2.0283909e+01   1.0842649e+01
   2.0636673e+01   1.1031217e+01
   2.1518582e+01   1.1502636e+01
   2.2576873e+01   1.2068340e+01
   2.2753254e+01   1.2162624e+01
   1.9823610e+01   1.0852857e+01
   2.0525330e+01   1.1237029e+01
   2.0876191e+01   1.1429115e+01
   2.1051621e+01   1.1525158e+01
   2.1753342e+01   1.1909330e+01
   2.2016487e+01   1.2053394e+01
   2.2981353e+01   1.2581630e+01
   2.3156783e+01   1.2677673e+01
   2.0324705e+01   1.1392820e+01
   2.1022549e+01   1.1783990e+01
   2.1371471e+01   1.1979575e+01
   2.1894854e+01   1.2272953e+01
   2.2243776e+01   1.2468537e+01
   2.3552233e+01   1.3201981e+01
   2.3988386e+01   1.3446462e+01
   2.0816923e+01   1.1943857e+01
   2.1510820e+01   1.2341986e+01
   2.1944506e+01   1.2590816e+01
   2.2117981e+01   1.2690348e+01
   2.2291455e+01   1.2789880e+01
   2.2638404e+01   1.2988944e+01
   2.4112936e+01   1.3834968e+01
   2.4286410e+01   1.3934500e+01
   2.4459884e+01   1.4034032e+01
   2.1300092e+01   1.2505842e+01
   2.2076209e+01   1.2961521e+01
   2.2421149e+01   1.3164044e+01
   2.2679855e+01   1.3315937e+01
   2.2852325e+01   1.3417199e+01
   2.3111031e+01   1.3569092e+01
   2.4749499e+01   1.4531080e+01
   2.4921970e+01   1.4632342e+01
   2.5094440e+01   1.4733604e+01
   2.1774043e+01   1.3078649e+01
   2.2631288e+01   1.3593557e+01
   2.2974187e+01   1.3799520e+01
   2.3831432e+01   1.4314427e+01
   2.5803098e+01   1.5498715e+01
   2.2323813e+01   1.3714496e+01
   2.3090661e+01   1.4185604e+01
   2.3431483e+01   1.4394986e+01
   2.3687099e+01   1.4552022e+01
   2.4027921e+01   1.4761404e+01
   2.5902439e+01   1.5913002e+01
   2.6158055e+01   1.6070039e+01
   2.2778298e+01   1.4309408e+01
   2.3540397e+01   1.4788161e+01
   2.3963785e+01   1.5054136e+01
   2.4217818e+01   1.5213720e+01
   2.4387174e+01   1.5320110e+01
   2.4556529e+01   1.5426499e+01
   2.6588794e+01   1.6703175e+01
   2.6758149e+01   1.6809565e+01
   2.6927504e+01   1.6915954e+01
   2.3223058e+01   1.4914744e+01
   2.4064473e+01   1.5455134e+01
   2.4485180e+01   1.5725328e+01
   2.4737605e+01   1.5887445e+01
   2.4905888e+01   1.5995523e+01
   2.5074171e+01   1.6103601e+01
   2.5494878e+01   1.6373795e+01
   2.7177709e+01   1.7454574e+01
   2.7345992e+01   1.7562652e+01
   2.3741527e+01   1.5585246e+01
   2.4577496e+01   1.6134022e+01
   2.4995481e+01   1.6408411e+01
   2.5246272e+01   1.6573044e+01
   2.5413465e+01   1.6682799e+01
   2.7419792e+01   1.7999862e+01
   2.7837776e+01   1.8274250e+01
   2.4165798e+01   1.6211854e+01
   2.4996238e+01   1.6768963e+01
   2.5411458e+01   1.7047517e+01
   2.5660589e+01   1.7214649e+01
   2.5909721e+01   1.7381782e+01
   2.8151909e+01   1.8885974e+01
   2.8484085e+01   1.9108818e+01
   2.4579853e+01   1.6848467e+01
   2.5487163e+01   1.7470390e+01
   2.5899576e+01   1.7753083e+01
   2.6147025e+01   1.7922698e+01
   2.6641921e+01   1.8261929e+01
   2.8456541e+01   1.9505775e+01
   2.8621506e+01   1.9618852e+01
   2.8951437e+01   1.9845006e+01
   2.4983535e+01   1.7494942e+01
   2.5884580e+01   1.8125907e+01
   2.6376059e+01   1.8470070e+01
   2.6621799e+01   1.8642151e+01
   2.7113278e+01   1.8986314e+01
   2.8833456e+01   2.0190884e+01
   2.9079196e+01   2.0362965e+01
   2.9324936e+01   2.0535047e+01
   2.9488762e+01   2.0649768e+01
   2.5458023e+01   1.8209312e+01
   2.6352714e+01   1.8849256e+01
   2.6759392e+01   1.9140140e+01
   2.7084734e+01   1.9372847e+01
   2.7247405e+01   1.9489200e+01
   2.7410076e+01   1.9605554e+01
   2.7572747e+01   1.9721907e+01
   2.9687471e+01   2.1234502e+01
   3.0012813e+01   2.1467208e+01
   2.5839908e+01   1.8875888e+01
   2.6808905e+01   1.9583734e+01
   2.7212653e+01   1.9878669e+01
   2.7535652e+01   2.0114618e+01
   2.7697152e+01   2.0232592e+01
   2.8020150e+01   2.0468541e+01
   2.8343149e+01   2.0704490e+01
   2.8585398e+01   2.0881451e+01
   2.8827648e+01   2.1058412e+01
   3.0361892e+01   2.2179168e+01
   3.0523392e+01   2.2297143e+01
   2.6210951e+01   1.9551881e+01
   2.7172821e+01   2.0269381e+01
   2.7653756e+01   2.0628131e+01
   2.7894223e+01   2.0807506e+01
   2.8134691e+01   2.0986881e+01
   2.8295002e+01   2.1106464e+01
   2.8455314e+01   2.1226048e+01
   2.8775937e+01   2.1465215e+01
   2.9016405e+01   2.1644590e+01
   3.0379054e+01   2.2661048e+01
   3.0619521e+01   2.2840423e+01
   3.0779833e+01   2.2960007e+01
   2.6650556e+01   2.0297730e+01
   2.7605203e+01   2.1024813e+01
   2.8002973e+01   2.1327764e+01
   2.8321188e+01   2.1570125e+01
   2.8559850e+01   2.1751896e+01
   2.8718958e+01   2.1873076e+01
   2.8878065e+01   2.1994257e+01
   2.9196281e+01   2.2236618e+01
   2.9514497e+01   2.2478979e+01
   3.0310036e+01   2.3084881e+01
   3.0787359e+01   2.3448423e+01
   3.1026021e+01   2.3630193e+01
   3.1344236e+01   2.3872554e+01
   2.6998858e+01   2.0992896e+01
   2.7946186e+01   2.1729488e+01
   2.8419851e+01   2.2097785e+01
   2.8735627e+01   2.2343316e+01
   2.8972459e+01   2.2527464e+01
   2.9130347e+01   2.2650229e+01
   2.9604011e+01   2.3018526e+01
   2.9919787e+01   2.3264057e+01
   3.1498668e+01   2.4491711e+01
   3.1735500e+01   2.4675860e+01
   2.7335867e+01   2.1697014e+01
   2.8354108e+01   2.2505212e+01
   2.8824066e+01   2.2878226e+01
   2.9137371e+01   2.3126903e+01
   2.9998960e+01   2.3810763e+01
   3.1957116e+01   2.5364990e+01
   3.2113769e+01   2.5489328e+01
   3.2270421e+01   2.5613667e+01
   2.7739139e+01   2.2472877e+01
   2.8671547e+01   2.3228268e+01
   2.9137751e+01   2.3605963e+01
   2.9448553e+01   2.3857760e+01
   2.9681655e+01   2.4046608e+01
   3.0380961e+01   2.4613151e+01
   3.0769465e+01   2.4927897e+01
   3.2012675e+01   2.5935085e+01
   3.2478879e+01   2.6312780e+01
   2.8052498e+01   2.3195201e+01
   2.9054373e+01   2.4023602e+01
   2.9516776e+01   2.4405940e+01
   2.9825046e+01   2.4660832e+01
   3.0056248e+01   2.4852002e+01
   3.0518651e+01   2.5234340e+01
   3.0749853e+01   2.5425509e+01
   3.1751728e+01   2.6253909e+01
   3.2984805e+01   2.7273479e+01
   2.8354131e+01   2.3925996e+01
   2.9424098e+01   2.4828864e+01
   2.9882655e+01   2.5215807e+01
   3.0188360e+01   2.5473769e+01
   3.0417639e+01   2.5667241e+01
   3.3092557e+01   2.7924410e+01
   2.8719677e+01   2.4730349e+01
   2.9704785e+01   2.5578619e+01
   3.0235227e+01   2.6035380e+01
   3.0538337e+01   2.6296387e+01
   3.0765670e+01   2.6492142e+01
   3.1220335e+01   2.6883651e+01
   3.1447667e+01   2.7079406e+01
   3.3266328e+01   2.8645444e+01
   3.3569438e+01   2.8906450e+01
   3.3796770e+01   2.9102205e+01
   2.8996790e+01   2.5478347e+01
   3.0048487e+01   2.6402432e+01
   3.0499215e+01   2.6798468e+01
   3.0799699e+01   2.7062493e+01
   3.1250427e+01   2.7458529e+01
   3.1400669e+01   2.7590541e+01
   3.1550912e+01   2.7722554e+01
   3.1776275e+01   2.7920572e+01
   3.3203578e+01   2.9174687e+01
   3.3804548e+01   2.9702736e+01
   3.4029912e+01   2.9900754e+01
   2.9261763e+01   2.6234314e+01
   3.0304167e+01   2.7168870e+01
   3.0825369e+01   2.7636147e+01
   3.1123198e+01   2.7903163e+01
   3.1346571e+01   2.8103425e+01
   3.1569943e+01   2.8303687e+01
   3.1718858e+01   2.8437195e+01
   3.1867772e+01   2.8570703e+01
   3.2091145e+01   2.8770965e+01
   3.3133548e+01   2.9705521e+01
   3.4027037e+01   3.0506569e+01
   3.4250410e+01   3.0706831e+01
   2.9514464e+01   2.6998081e+01
   3.0621257e+01   2.8010509e+01
   3.1063974e+01   2.8415481e+01
   3.1432904e+01   2.8752957e+01
   3.1654263e+01   2.8955442e+01
   3.2465911e+01   2.9697890e+01
   3.4384351e+01   3.1452765e+01
   3.4679496e+01   3.1722746e+01
   2.9754765e+01   2.7769479e+01
   3.0851378e+01   2.8792924e+01
   3.1363131e+01   2.9270532e+01
   3.1655561e+01   2.9543451e+01
   3.1947991e+01   2.9816369e+01
   3.2094206e+01   2.9952829e+01
   3.2532851e+01   3.0362207e+01
   3.2752174e+01   3.0566896e+01
   3.4141217e+01   3.1863260e+01
   3.4579862e+01   3.2272638e+01
   3.5018507e+01   3.2682016e+01
   2.9982538e+01   2.8548334e+01
   3.1068862e+01   2.9582694e+01
   3.1575813e+01   3.0065396e+01
   3.1937921e+01   3.0410182e+01
   3.2155186e+01   3.0617054e+01
   3.2372451e+01   3.0823926e+01
   3.2517294e+01   3.0961841e+01
   3.2662137e+01   3.1099756e+01
   3.2806980e+01   3.1237670e+01
   3.3096667e+01   3.1513500e+01
   3.4617520e+01   3.2961604e+01
   3.4979628e+01   3.3306390e+01
   3.5341736e+01   3.3651177e+01
   3.0269388e+01   2.9404152e+01
   3.1345314e+01   3.0449323e+01
   3.1847413e+01   3.0937070e+01
   3.2134326e+01   3.1215782e+01
   3.2421240e+01   3.1494495e+01
   3.2779882e+01   3.1842885e+01
   3.2923339e+01   3.1982241e+01
   3.3425438e+01   3.2469988e+01
   3.3712351e+01   3.2748700e+01
   3.4716549e+01   3.3724193e+01
   3.5146919e+01   3.4142262e+01
   3.5577290e+01   3.4560330e+01
   3.0471034e+01   3.0198114e+01
   3.1536455e+01   3.1253992e+01
   3.2033651e+01   3.1746735e+01
   3.2388791e+01   3.2098695e+01
   3.2814960e+01   3.2521046e+01
   3.3383184e+01   3.3084181e+01
   3.3738324e+01   3.3436140e+01
   3.5229914e+01   3.4914369e+01
   3.5371970e+01   3.5055153e+01
   3.5656082e+01   3.5336721e+01
   3.5798138e+01   3.5477504e+01
   3.0659779e+01   3.0999000e+01
   3.1784908e+01   3.2136578e+01
   3.2277152e+01   3.2634268e+01
   3.2628755e+01   3.2989761e+01
   3.2839717e+01   3.3203057e+01
   3.3050679e+01   3.3416353e+01
   3.3613243e+01   3.3985142e+01
   3.3894526e+01   3.4269536e+01
   3.5511899e+01   3.5904805e+01
   3.5863502e+01   3.6260298e+01
   3.6004144e+01   3.6402495e+01
   3.6144785e+01   3.6544692e+01
   3.0835503e+01   3.1806630e+01
   3.1949201e+01   3.2955402e+01
   3.2436444e+01   3.3457990e+01
   3.2784474e+01   3.3816982e+01
   3.3062899e+01   3.4104175e+01
   3.3271717e+01   3.4319569e+01
   3.3410929e+01   3.4463166e+01
   3.3689354e+01   3.4750359e+01
   3.5151082e+01   3.6258122e+01
   3.5638325e+01   3.6760710e+01
   3.5916749e+01   3.7047903e+01
   3.6125567e+01   3.7263298e+01
   3.0998093e+01   3.2620825e+01
   3.2100248e+01   3.3780676e+01
   3.2651325e+01   3.4360602e+01
   3.2995748e+01   3.4723056e+01
   3.3202402e+01   3.4940528e+01
   3.3409056e+01   3.5158000e+01
   3.3753479e+01   3.5520454e+01
   3.6164442e+01   3.8057629e+01
   3.6508865e+01   3.8420083e+01
   3.1147435e+01   3.3441401e+01
   3.2237936e+01   3.4612216e+01
   3.2783186e+01   3.5197623e+01
   3.3123968e+01   3.5563503e+01
   3.3396593e+01   3.5856207e+01
   3.3601062e+01   3.6075735e+01
   3.3737375e+01   3.6222087e+01
   3.4146313e+01   3.6661142e+01
   3.5645751e+01   3.8271013e+01
   3.6122846e+01   3.8783244e+01
   3.6531783e+01   3.9222300e+01
   3.6668096e+01   3.9368652e+01
   3.1283417e+01   3.4268175e+01
   3.2362156e+01   3.5449836e+01
   3.2901525e+01   3.6040667e+01
   3.3238631e+01   3.6409936e+01
   3.3508315e+01   3.6705351e+01
   3.3710579e+01   3.6926913e+01
   3.4047685e+01   3.7296182e+01
   3.4384790e+01   3.7665451e+01
   3.4654475e+01   3.7960866e+01
   3.4924160e+01   3.8256282e+01
   3.6407425e+01   3.9881066e+01
   3.6542267e+01   4.0028773e+01
   3.6744531e+01   4.0250335e+01
   3.1405932e+01   3.5100961e+01
   3.2472800e+01   3.6293350e+01
   3.3006234e+01   3.6889545e+01
   3.3406310e+01   3.7336691e+01
   3.3673027e+01   3.7634788e+01
   3.4006423e+01   3.8007410e+01
   3.4406498e+01   3.8454556e+01
   3.4606536e+01   3.8678129e+01
   3.6273518e+01   4.0541237e+01
   3.6406876e+01   4.0690286e+01
   3.6673593e+01   4.0988383e+01
   3.7006990e+01   4.1361005e+01
   3.1448942e+01   3.5864384e+01
   3.2635694e+01   3.7217757e+01
   3.3163140e+01   3.7819256e+01
   3.3492793e+01   3.8195193e+01
   3.3756516e+01   3.8495943e+01
   3.3954308e+01   3.8721505e+01
   3.4283962e+01   3.9097442e+01
   3.4613615e+01   3.9473379e+01
   3.6789328e+01   4.1954563e+01
   3.7053051e+01   4.2255312e+01
   3.1544960e+01   3.6707976e+01
   3.2718120e+01   3.8073148e+01
   3.3239524e+01   3.8679892e+01
   3.3565402e+01   3.9059106e+01
   3.3826104e+01   3.9362478e+01
   3.4021631e+01   3.9590007e+01
   3.4217157e+01   3.9817536e+01
   3.4347508e+01   3.9969221e+01
   3.4477859e+01   4.0120907e+01
   3.4608211e+01   4.0272593e+01
   3.4803737e+01   4.0500122e+01
   3.5520668e+01   4.1334394e+01
   3.6824179e+01   4.2851253e+01
   3.7084881e+01   4.3154624e+01
   3.7280408e+01   4.3382153e+01
   3.1627206e+01   3.7557021e+01
   3.2786656e+01   3.8933857e+01
   3.3301967e+01   3.9545784e+01
   3.3624036e+01   3.9928238e+01
   3.3881692e+01   4.0234202e+01
   3.4268175e+01   4.0693147e+01
   3.4783486e+01   4.1305074e+01
   3.5685280e+01   4.2375946e+01
   3.6651488e+01   4.3523309e+01
   3.6973557e+01   4.3905764e+01
   3.1695581e+01   3.8411328e+01
   3.2777559e+01   3.9722558e+01
   3.3350371e+01   4.0416739e+01
   3.3668599e+01   4.0802395e+01
   3.3986828e+01   4.1188051e+01
   3.4177765e+01   4.1419444e+01
   3.4495994e+01   4.1805100e+01
   3.4623286e+01   4.1959362e+01
   3.7041824e+01   4.4890347e+01
   3.7232761e+01   4.5121741e+01
   3.7423698e+01   4.5353134e+01
   3.1687117e+01   3.9192941e+01
   3.2818800e+01   4.0592689e+01
   3.3384641e+01   4.1292562e+01
   3.3698998e+01   4.1681381e+01
   3.4013354e+01   4.2070200e+01
   3.4201968e+01   4.2303491e+01
   3.4516324e+01   4.2692310e+01
   3.4642067e+01   4.2847838e+01
   3.4767809e+01   4.3003365e+01
   3.7094046e+01   4.5880625e+01
   3.7219789e+01   4.6036152e+01
   3.1728244e+01   4.0056567e+01
   3.2845873e+01   4.1467562e+01
   3.3404687e+01   4.2173059e+01
   3.3715139e+01   4.2565002e+01
   3.4025592e+01   4.2956945e+01
   3.4211863e+01   4.3192110e+01
   3.4398135e+01   4.3427276e+01
   3.4522316e+01   4.3584053e+01
   3.4894859e+01   4.4054385e+01
   3.5702035e+01   4.5073436e+01
   3.6819664e+01   4.6484431e+01
   3.7068026e+01   4.6797985e+01
   3.7192207e+01   4.6954762e+01
   3.7378479e+01   4.7189928e+01
   3.1693919e+01   4.0845875e+01
   3.2858686e+01   4.2346980e+01
   3.3410418e+01   4.3058030e+01
   3.3716935e+01   4.3453058e+01
   3.4023453e+01   4.3848086e+01
   3.4207364e+01   4.4085103e+01
   3.4391274e+01   4.4322119e+01
   3.4881702e+01   4.4954164e+01
   3.6536897e+01   4.7087314e+01
   3.6782111e+01   4.7403336e+01
   3.6966022e+01   4.7640353e+01
   3.7149932e+01   4.7877370e+01
   3.1707456e+01   4.1718069e+01
   3.2857153e+01   4.3230747e+01
   3.3341237e+01   4.3867664e+01
   3.3704299e+01   4.4345352e+01
   3.4006851e+01   4.4743425e+01
   3.4188382e+01   4.4982269e+01
   3.4369914e+01   4.5221113e+01
   3.5277570e+01   4.6415332e+01
   3.5580122e+01   4.6813405e+01
   3.6911351e+01   4.8564927e+01
   3.7032372e+01   4.8724157e+01
   3.7153393e+01   4.8883386e+01
   3.7274413e+01   4.9042615e+01
   3.1646964e+01   4.2514347e+01
   3.2781478e+01   4.4038446e+01
   3.3318879e+01   4.4760388e+01
   3.3677147e+01   4.5241682e+01
   3.3975703e+01   4.5642761e+01
   3.4154837e+01   4.5883408e+01
   3.4333970e+01   4.6124055e+01
   3.5169928e+01   4.7247076e+01
   3.6662709e+01   4.9252470e+01
   3.6841843e+01   4.9493117e+01
   3.7140399e+01   4.9894196e+01
   3.7379244e+01   5.0215058e+01
   3.1632588e+01   4.3394347e+01
   3.2751804e+01   4.4929715e+01
   3.3281960e+01   4.5656995e+01
   3.3635396e+01   4.6141848e+01
   3.3871021e+01   4.6465083e+01
   3.4106645e+01   4.6788318e+01
   3.4283364e+01   4.7030745e+01
   3.4872425e+01   4.7838833e+01
   3.6639609e+01   5.0263099e+01
   3.6875233e+01   5.0586334e+01
   3.7051951e+01   5.0828760e+01
   3.7228670e+01   5.1071187e+01
   3.1545641e+01   4.4196861e+01
   3.2649448e+01   4.5743344e+01
   3.3230399e+01   4.6557283e+01
   3.3578969e+01   4.7045646e+01
   3.3811350e+01   4.7371221e+01
   3.4043730e+01   4.7696797e+01
   3.4334206e+01   4.8103766e+01
   3.6193249e+01   5.0708369e+01
   3.6541820e+01   5.1196732e+01
   3.6716105e+01   5.1440914e+01
   3.6948485e+01   5.1766489e+01
   3.7180866e+01   5.2092065e+01
   3.1503050e+01   4.5083898e+01
   3.2591337e+01   4.6641341e+01
   3.3106842e+01   4.7379078e+01
   3.3507790e+01   4.7952873e+01
   3.3736903e+01   4.8280756e+01
   3.3966016e+01   4.8608639e+01
   3.4137851e+01   4.8854551e+01
   3.4710634e+01   4.9674258e+01
   3.4882468e+01   4.9920170e+01
   3.6600817e+01   5.2379292e+01
   3.6887208e+01   5.2789146e+01
   3.7116321e+01   5.3117028e+01
   3.1389378e+01   4.5891905e+01
   3.2518492e+01   4.7542693e+01
   3.3026594e+01   4.8285548e+01
   3.3365328e+01   4.8780784e+01
   3.3647607e+01   4.9193481e+01
   3.3816974e+01   4.9441099e+01
   3.4155708e+01   4.9936336e+01
   3.6301025e+01   5.3072833e+01
   3.6526848e+01   5.3402990e+01
   3.6752671e+01   5.3733148e+01
   3.6865582e+01   5.3898227e+01
   3.1262662e+01   4.6702098e+01
   3.2375212e+01   4.8364094e+01
   3.2875860e+01   4.9111993e+01
   3.3265253e+01   4.9693691e+01
   3.3487763e+01   5.0026091e+01
   3.3710273e+01   5.0358490e+01
   3.3877155e+01   5.0607789e+01
   3.4155293e+01   5.1023289e+01
   3.4266548e+01   5.1189488e+01
   3.4377803e+01   5.1355688e+01
   3.4711568e+01   5.1854287e+01
   3.6324766e+01   5.4264181e+01
   3.6436021e+01   5.4430381e+01
   3.6714158e+01   5.4845880e+01
   3.6936668e+01   5.5178279e+01
   3.1122848e+01   4.7514296e+01
   3.2218723e+01   4.9187334e+01
   3.2766661e+01   5.0023854e+01
   3.3095423e+01   5.0525765e+01
   3.3369392e+01   5.0944025e+01
   3.4629648e+01   5.2868019e+01
   3.6163873e+01   5.5210273e+01
   3.6273461e+01   5.5377577e+01
   3.6492636e+01   5.5712185e+01
   3.6602223e+01   5.5879489e+01
   3.0969884e+01   4.8328317e+01
   3.2048974e+01   5.0012231e+01
   3.2588519e+01   5.0854188e+01
   3.2912246e+01   5.1359362e+01
   3.3182019e+01   5.1780340e+01
   3.3397837e+01   5.2117123e+01
   3.3559700e+01   5.2369710e+01
   3.3721564e+01   5.2622297e+01
   3.3829473e+01   5.2790688e+01
   3.4153200e+01   5.3295862e+01
   3.4315063e+01   5.3548449e+01
   3.4584836e+01   5.3969428e+01
   3.4800654e+01   5.4306210e+01
   3.5663926e+01   5.5653341e+01
   3.5987653e+01   5.6158515e+01
   3.6095562e+01   5.6326907e+01
   3.6311380e+01   5.6663689e+01
   3.6419289e+01   5.6832081e+01
   3.0803720e+01   4.9143981e+01
   3.1919027e+01   5.0923332e+01
   3.2397016e+01   5.1685911e+01
   3.2768785e+01   5.2279028e+01
   3.3034334e+01   5.2702683e+01
   3.3193664e+01   5.2956876e+01
   3.3512323e+01   5.3465262e+01
   3.4043421e+01   5.4312572e+01
   3.4202751e+01   5.4566765e+01
   3.5955376e+01   5.7362888e+01
   3.6220926e+01   5.7786543e+01
   3.0624307e+01   4.9961103e+01
   3.1721766e+01   5.1751518e+01
   3.2192105e+01   5.2518838e+01
   3.2557924e+01   5.3115643e+01
   3.2819224e+01   5.3541933e+01
   3.3028263e+01   5.3882964e+01
   3.3185043e+01   5.4138738e+01
   3.3446343e+01   5.4565027e+01
   3.3655382e+01   5.4906058e+01
   3.3759902e+01   5.5076574e+01
   3.3916682e+01   5.5332348e+01
   3.4125721e+01   5.5673379e+01
   3.4491541e+01   5.6270184e+01
   3.5588999e+01   5.8060599e+01
   3.5693519e+01   5.8231115e+01
   3.5902558e+01   5.8572146e+01
   3.0380197e+01   5.0693724e+01
   3.1511101e+01   5.2580800e+01
   3.2025149e+01   5.3438561e+01
   3.2333577e+01   5.3953219e+01
   3.2590601e+01   5.4382099e+01
   3.2796220e+01   5.4725204e+01
   3.2950434e+01   5.4982533e+01
   3.3104648e+01   5.5239861e+01
   3.3618695e+01   5.6097623e+01
   3.4903814e+01   5.8242028e+01
   3.5160837e+01   5.8670909e+01
   3.5366456e+01   5.9014013e+01
   3.5726289e+01   5.9614447e+01
   3.0175016e+01   5.1512701e+01
   3.1236449e+01   5.3324706e+01
   3.1792437e+01   5.4273851e+01
   3.2095704e+01   5.4791567e+01
   3.2348426e+01   5.5222997e+01
   3.2550603e+01   5.5568140e+01
   3.2853870e+01   5.6085856e+01
   3.3713125e+01   5.7552717e+01
   3.5077824e+01   5.9882437e+01
   3.5229457e+01   6.0141295e+01
   3.5431635e+01   6.0486438e+01
   3.5532724e+01   6.0659010e+01
   2.9956463e+01   5.2332593e+01
   3.0999723e+01   5.4155121e+01
   3.1496513e+01   5.5022992e+01
   3.1844267e+01   5.5630501e+01
   3.2092662e+01   5.6064437e+01
   3.2291378e+01   5.6411585e+01
   3.2837848e+01   5.7366242e+01
   3.2937206e+01   5.7539817e+01
   3.3185601e+01   5.7973752e+01
   3.4924367e+01   6.1011299e+01
   3.5073404e+01   6.1271660e+01
   3.5222442e+01   6.1532021e+01
   2.9675691e+01   5.3065934e+01
   3.0749483e+01   5.4986083e+01
   3.1237570e+01   5.5858878e+01
   3.1579231e+01   5.6469834e+01
   3.1823274e+01   5.6906232e+01
   3.2018509e+01   5.7255350e+01
   3.2457788e+01   5.8040865e+01
   3.2555405e+01   5.8215424e+01
   3.2653022e+01   5.8389983e+01
   3.2750640e+01   5.8564542e+01
   3.3043492e+01   5.9088219e+01
   3.4410136e+01   6.1532045e+01
   3.4556562e+01   6.1793883e+01
   3.4800605e+01   6.2230281e+01
   3.4898223e+01   6.2404840e+01
   2.9431158e+01   5.3886612e+01
   3.0485695e+01   5.5817402e+01
   3.0965030e+01   5.6695035e+01
   3.1300564e+01   5.7309377e+01
   3.1540231e+01   5.7748193e+01
   3.1731965e+01   5.8099246e+01
   3.2163367e+01   5.8889115e+01
   3.2259234e+01   5.9064641e+01
   3.2355101e+01   5.9240168e+01
   3.2450968e+01   5.9415694e+01
   3.3888972e+01   6.2048590e+01
   3.4080706e+01   6.2399643e+01
   3.4272440e+01   6.2750696e+01
   3.4368307e+01   6.2926223e+01
   3.4560041e+01   6.3277275e+01
   2.9126097e+01   5.4619415e+01
   3.0161273e+01   5.6560654e+01
   3.0678861e+01   5.7531274e+01
   3.1008236e+01   5.8148941e+01
   3.1243503e+01   5.8590132e+01
   3.1431717e+01   5.8943084e+01
   3.1572877e+01   5.9207799e+01
   3.1714038e+01   5.9472513e+01
   3.1949305e+01   5.9913704e+01
   3.2043412e+01   6.0090180e+01
   3.2137519e+01   6.0266657e+01
   3.3784390e+01   6.3354992e+01
   3.4019657e+01   6.3796183e+01
   3.4160818e+01   6.4060897e+01
   3.4254925e+01   6.4237373e+01
   2.8855468e+01   5.5440166e+01
   2.9871180e+01   5.7391660e+01
   3.0332868e+01   5.8278702e+01
   3.0656049e+01   5.8899632e+01
   3.0933062e+01   5.9431858e+01
   3.1117737e+01   5.9786675e+01
   3.1256243e+01   6.0052787e+01
   3.1394749e+01   6.0318900e+01
   3.1625593e+01   6.0762422e+01
   3.1717930e+01   6.0939830e+01
   3.2087280e+01   6.1649464e+01
   3.3056824e+01   6.3512254e+01
   3.3657018e+01   6.4665409e+01
   3.3795524e+01   6.4931522e+01
   3.3934030e+01   6.5197635e+01
   3.4072537e+01   6.5463748e+01
   2.8526030e+01   5.6171751e+01
   2.9522177e+01   5.8133304e+01
   3.0020250e+01   5.9114081e+01
   3.0337206e+01   5.9738211e+01
   3.0563603e+01   6.0184019e+01
   3.0744721e+01   6.0540665e+01
   3.0925839e+01   6.0897311e+01
   3.1605030e+01   6.2234734e+01
   3.2782295e+01   6.4552933e+01
   3.3144530e+01   6.5266225e+01
   3.3370927e+01   6.5712033e+01
   3.3506765e+01   6.5979517e+01
   2.8184823e+01   5.6902247e+01
   2.9205691e+01   5.8963274e+01
   2.9649546e+01   5.9859372e+01
   2.9960245e+01   6.0486641e+01
   3.0226558e+01   6.1024300e+01
   3.0404101e+01   6.1382739e+01
   3.0537257e+01   6.1651569e+01
   3.0803570e+01   6.2189228e+01
   3.1158655e+01   6.2906106e+01
   3.2934077e+01   6.6490500e+01
   3.3156005e+01   6.6938549e+01
   3.3244776e+01   6.7117769e+01
   2.7831837e+01   5.7631492e+01
   2.8832044e+01   5.9702623e+01
   2.9310403e+01   6.0693165e+01
   2.9614814e+01   6.1323509e+01
   2.9832250e+01   6.1773755e+01
   3.0006199e+01   6.2133952e+01
   3.0180148e+01   6.2494149e+01
   3.0310610e+01   6.2764296e+01
   3.0528046e+01   6.3214543e+01
   3.0615021e+01   6.3394641e+01
   3.2484972e+01   6.7266757e+01
   3.2571947e+01   6.7446855e+01
   3.2702409e+01   6.7717003e+01
   3.2832870e+01   6.7987150e+01
   2.7467063e+01   5.8359322e+01
   2.8446509e+01   6.0440352e+01
   2.8914939e+01   6.1435627e+01
   2.9213032e+01   6.2068984e+01
   2.9425955e+01   6.2521382e+01
   2.9638878e+01   6.2973780e+01
   2.9766631e+01   6.3245218e+01
   2.9894385e+01   6.3516657e+01
   3.0022139e+01   6.3788096e+01
   3.1555184e+01   6.7045360e+01
   3.1938446e+01   6.7859676e+01
   3.2108784e+01   6.8221595e+01
   3.2236538e+01   6.8493033e+01
   3.2321707e+01   6.8673993e+01
   2.7090495e+01   5.9085574e+01
   2.8049082e+01   6.1176295e+01
   2.8507536e+01   6.2176204e+01
   2.8799280e+01   6.2812511e+01
   2.9049346e+01   6.3357916e+01
   2.9216057e+01   6.3721519e+01
   2.9341090e+01   6.3994222e+01
   2.9591156e+01   6.4539627e+01
   3.0007933e+01   6.5448636e+01
   3.0924842e+01   6.7448456e+01
   3.1299941e+01   6.8266564e+01
   3.1383296e+01   6.8448365e+01
   3.1633362e+01   6.8993771e+01
   3.1758395e+01   6.9266473e+01
   2.6702127e+01   5.9810086e+01
   2.7639759e+01   6.1910288e+01
   2.8088192e+01   6.2914732e+01
   2.8373558e+01   6.3553923e+01
   2.8618158e+01   6.4101802e+01
   2.8781224e+01   6.4467055e+01
   2.9351957e+01   6.5745438e+01
   2.9433490e+01   6.5928064e+01
   2.9637323e+01   6.6384630e+01
   3.0982621e+01   6.9397962e+01
   3.1145688e+01   6.9763215e+01
   3.1227221e+01   6.9945841e+01
   3.1390287e+01   7.0311094e+01
   2.6262107e+01   6.0440977e+01
   2.7218542e+01   6.2642166e+01
   2.7656908e+01   6.3651044e+01
   2.7935868e+01   6.4293058e+01
   2.8174977e+01   6.4843355e+01
   2.8334383e+01   6.5210220e+01
   2.8493789e+01   6.5577085e+01
   2.8613343e+01   6.5852233e+01
   2.8812600e+01   6.6310814e+01
   2.8892303e+01   6.6494247e+01
   2.8972006e+01   6.6677679e+01
   2.9051709e+01   6.6861111e+01
   2.9529926e+01   6.7961706e+01
   3.0725470e+01   7.0713192e+01
   3.0845024e+01   7.0988340e+01
   3.0964579e+01   7.1263489e+01
   2.5851056e+01   6.1161122e+01
   2.6785432e+01   6.3371765e+01
   2.7213687e+01   6.4384977e+01
   2.7486213e+01   6.5029748e+01
   2.7719807e+01   6.5582408e+01
   2.7875536e+01   6.5950849e+01
   2.8031266e+01   6.6319289e+01
   2.8148063e+01   6.6595620e+01
   2.8342724e+01   6.7056170e+01
   2.8576318e+01   6.7608831e+01
   2.8965641e+01   6.8529932e+01
   2.9588558e+01   7.0003694e+01
   2.9938949e+01   7.0832686e+01
   3.0055746e+01   7.1109016e+01
   3.0250407e+01   7.1569567e+01
   3.0406137e+01   7.1938007e+01
   2.5390200e+01   6.1786550e+01
   2.6302422e+01   6.4006426e+01
   2.6758534e+01   6.5116364e+01
   2.7024599e+01   6.5763828e+01
   2.7252654e+01   6.6318797e+01
   2.7404691e+01   6.6688776e+01
   2.7556729e+01   6.7058756e+01
   2.7670756e+01   6.7336240e+01
   2.7860803e+01   6.7798714e+01
   2.8088859e+01   6.8353683e+01
   2.9723258e+01   7.2330961e+01
   2.9799276e+01   7.2515951e+01
   2.9951313e+01   7.2885930e+01
   2.4956487e+01   6.2501710e+01
   2.5846466e+01   6.4730597e+01
   2.6254373e+01   6.5752170e+01
   2.6551032e+01   6.6495133e+01
   2.6736445e+01   6.6959484e+01
   2.6921857e+01   6.7423836e+01
   2.7366846e+01   6.8538279e+01
   2.7441011e+01   6.8724020e+01
   2.7589341e+01   6.9095501e+01
   2.8627649e+01   7.1695869e+01
   2.8775979e+01   7.2067351e+01
   2.8961391e+01   7.2531702e+01
   2.9146804e+01   7.2996054e+01
   2.9220969e+01   7.3181794e+01
   2.9295133e+01   7.3367535e+01
   2.9406381e+01   7.3646146e+01
   2.4474840e+01   6.3121092e+01
   2.5342486e+01   6.5358767e+01
   2.5776309e+01   6.6477605e+01
   2.6029372e+01   6.7130260e+01
   2.6246284e+01   6.7689679e+01
   2.6427043e+01   6.8155861e+01
   2.6535499e+01   6.8435570e+01
   2.6752410e+01   6.8994989e+01
   2.6933170e+01   6.9461172e+01
   2.7005474e+01   6.9647645e+01
   2.7439297e+01   7.0766482e+01
   2.8090031e+01   7.2444739e+01
   2.8632309e+01   7.3843286e+01
   2.8704613e+01   7.4029759e+01
   2.4018505e+01   6.3830646e+01
   2.4863731e+01   6.6076886e+01
   2.5251126e+01   6.7106413e+01
   2.5532868e+01   6.7855159e+01
   2.5744175e+01   6.8416719e+01
   2.5885046e+01   6.8791093e+01
   2.6025917e+01   6.9165466e+01
   2.6131570e+01   6.9446246e+01
   2.6237223e+01   6.9727026e+01
   2.6659836e+01   7.0850146e+01
   2.6976796e+01   7.1692486e+01
   2.7610715e+01   7.3377165e+01
   2.7786804e+01   7.3845132e+01
   2.7857239e+01   7.4032319e+01
   2.8068546e+01   7.4593879e+01
   2.8138981e+01   7.4781065e+01
   2.3516128e+01   6.4443399e+01
   2.4338850e+01   6.6697979e+01
   2.4750211e+01   6.7825269e+01
   2.4990171e+01   6.8482854e+01
   2.5195852e+01   6.9046499e+01
   2.5367252e+01   6.9516203e+01
   2.5470092e+01   6.9798026e+01
   2.5778613e+01   7.0643493e+01
   2.6052854e+01   7.1395020e+01
   2.7184096e+01   7.4495066e+01
   2.7355496e+01   7.4964771e+01
   2.7526897e+01   7.5434475e+01
   2.7595457e+01   7.5622356e+01
   2.3003885e+01   6.5052450e+01
   2.3804020e+01   6.7315144e+01
   2.4204088e+01   6.8446491e+01
   2.4470800e+01   6.9200722e+01
   2.4637494e+01   6.9672117e+01
   2.4804189e+01   7.0143511e+01
   2.4937545e+01   7.0520627e+01
   2.5037562e+01   7.0803464e+01
   2.5137579e+01   7.1086301e+01
   2.5771019e+01   7.2877600e+01
   2.6304443e+01   7.4386063e+01
   2.6471137e+01   7.4857457e+01
   2.6637832e+01   7.5328852e+01
   2.6871205e+01   7.5988804e+01
   2.7004561e+01   7.6365920e+01
   2.2481799e+01   6.5657663e+01
   2.3291663e+01   6.8022852e+01
   2.3648002e+01   6.9063536e+01
   2.3907158e+01   6.9820397e+01
   2.4101526e+01   7.0388042e+01
   2.4231104e+01   7.0766472e+01
   2.4360682e+01   7.1144903e+01
   2.4555049e+01   7.1712548e+01
   2.4717022e+01   7.2185586e+01
   2.4846600e+01   7.2564016e+01
   2.5526885e+01   7.4550776e+01
   2.5818435e+01   7.5402244e+01
   2.6045197e+01   7.6064497e+01
   2.6142381e+01   7.6348320e+01
   2.6239564e+01   7.6632143e+01
   2.6336748e+01   7.6915965e+01
   2.6401537e+01   7.7105180e+01
   2.1949897e+01   6.6258901e+01
   2.2736068e+01   6.8632071e+01
   2.3081983e+01   6.9676266e+01
   2.3333558e+01   7.0435680e+01
   2.3522239e+01   7.1005241e+01
   2.3679473e+01   7.1479875e+01
   2.3773814e+01   7.1764655e+01
   2.4056836e+01   7.2618997e+01
   2.5220369e+01   7.6131288e+01
   2.5314709e+01   7.6416068e+01
   2.5692071e+01   7.7555190e+01
   2.5754965e+01   7.7745043e+01
   2.5912199e+01   7.8219677e+01
   2.1377710e+01   6.6760793e+01
   2.2140110e+01   6.9141706e+01
   2.2506062e+01   7.0284544e+01
   2.2750031e+01   7.1046436e+01
   2.2933007e+01   7.1617855e+01
   2.3054991e+01   7.1998801e+01
   2.3176975e+01   7.2379747e+01
   2.3451439e+01   7.3236876e+01
   2.4732272e+01   7.7236809e+01
   2.4854256e+01   7.7617755e+01
   2.5006736e+01   7.8093938e+01
   2.5098224e+01   7.8379648e+01
   2.0827213e+01   6.7353376e+01
   2.1565766e+01   6.9741793e+01
   2.1920272e+01   7.0888234e+01
   2.2156609e+01   7.1652527e+01
   2.2333862e+01   7.2225748e+01
   2.2452031e+01   7.2607894e+01
   2.2570199e+01   7.2990041e+01
   2.2836078e+01   7.3849872e+01
   2.3131500e+01   7.4805239e+01
   2.3220126e+01   7.5091849e+01
   2.3338295e+01   7.5473995e+01
   2.4224559e+01   7.8340097e+01
   2.4342728e+01   7.8722243e+01
   2.4431354e+01   7.9008853e+01
   2.0266990e+01   6.7941586e+01
   2.0981623e+01   7.0337270e+01
   2.1324647e+01   7.1487198e+01
   2.1553329e+01   7.2253817e+01
   2.1724841e+01   7.2828781e+01
   2.1839182e+01   7.3212090e+01
   2.1953524e+01   7.3595399e+01
   2.2210792e+01   7.4457845e+01
   2.2582401e+01   7.5703601e+01
   2.2696742e+01   7.6086910e+01
   2.3382790e+01   7.8386766e+01
   2.3611472e+01   7.9153385e+01
   2.3725813e+01   7.9536695e+01
   2.3782984e+01   7.9728349e+01
   1.9669449e+01   6.8429181e+01
   2.0360090e+01   7.0831891e+01
   2.0691597e+01   7.1985192e+01
   2.0912602e+01   7.2754059e+01
   2.1078356e+01   7.3330709e+01
   2.1216484e+01   7.3811251e+01
   2.1326987e+01   7.4195685e+01
   2.1409864e+01   7.4484010e+01
   2.1492741e+01   7.4772335e+01
   2.1630869e+01   7.5252877e+01
   2.1796623e+01   7.5829528e+01
   2.2404386e+01   7.7943912e+01
   2.2708268e+01   7.9001105e+01
   2.2901648e+01   7.9673864e+01
   2.3067402e+01   8.0250514e+01
   2.3205530e+01   8.0731056e+01
   1.9064175e+01   6.8911590e+01
   1.9757417e+01   7.1417466e+01
   2.0077376e+01   7.2574024e+01
   2.0290681e+01   7.3345063e+01
   2.0450660e+01   7.3923342e+01
   2.0583976e+01   7.4405241e+01
   2.0770618e+01   7.5079900e+01
   2.0850608e+01   7.5369040e+01
   2.1037250e+01   7.6043699e+01
   2.1090576e+01   7.6236458e+01
   2.1303882e+01   7.7007497e+01
   2.1437198e+01   7.7489396e+01
   2.2103777e+01   7.9898893e+01
   2.2157104e+01   8.0091652e+01
   2.2263756e+01   8.0477172e+01
   2.2343746e+01   8.0766311e+01
   2.2397072e+01   8.0959071e+01
   2.2477062e+01   8.1248210e+01
   1.8476909e+01   6.9485350e+01
   1.9119361e+01   7.1901391e+01
   1.9427738e+01   7.3061091e+01
   1.9633322e+01   7.3834224e+01
   1.9787511e+01   7.4414074e+01
   1.9916001e+01   7.4897282e+01
   2.0018793e+01   7.5283849e+01
   2.0095887e+01   7.5573774e+01
   2.0172982e+01   7.5863699e+01
   2.0250076e+01   7.6153624e+01
   2.0507056e+01   7.7120040e+01
   2.1329395e+01   8.0212573e+01
   2.1637771e+01   8.1372273e+01
   2.1689168e+01   8.1565557e+01
   1.7855335e+01   6.9957323e+01
   1.8473594e+01   7.2379668e+01
   1.8795089e+01   7.3639287e+01
   1.8992932e+01   7.4414438e+01
   1.9141314e+01   7.4995800e+01
   1.9240236e+01   7.5383376e+01
   1.9339157e+01   7.5770951e+01
   1.9438079e+01   7.6158526e+01
   1.9685383e+01   7.7127464e+01
   1.9734844e+01   7.7321252e+01
   2.0649868e+01   8.0906322e+01
   2.0822980e+01   8.1584579e+01
   2.0921902e+01   8.1972154e+01
   2.0971363e+01   8.2165942e+01
   1.7226161e+01   7.0423784e+01
   1.7843927e+01   7.2949327e+01
   1.8129049e+01   7.4114962e+01
   1.8319131e+01   7.4892052e+01
   1.8461693e+01   7.5474869e+01
   1.8580494e+01   7.5960551e+01
   1.8675535e+01   7.6349096e+01
   1.8746815e+01   7.6640504e+01
   1.8818096e+01   7.6931913e+01
   1.8936897e+01   7.7417594e+01
   1.9768505e+01   8.0817363e+01
   1.9934826e+01   8.1497317e+01
   2.0029867e+01   8.1885862e+01
   2.0172429e+01   8.2468680e+01
   2.0219949e+01   8.2662952e+01
   2.0314990e+01   8.3051497e+01
   1.6589437e+01   7.0884629e+01
   1.7181917e+01   7.3416223e+01
   1.7455369e+01   7.4584651e+01
   1.7637670e+01   7.5363603e+01
   1.7774396e+01   7.5947817e+01
   1.7888335e+01   7.6434661e+01
   1.7979486e+01   7.6824137e+01
   1.8047849e+01   7.7116244e+01
   1.8184575e+01   7.7700458e+01
   1.8936568e+01   8.0913635e+01
   1.9187233e+01   8.1984694e+01
   1.9346747e+01   8.2666277e+01
   1.9437898e+01   8.3055753e+01
   1.9483473e+01   8.3250491e+01
   1.5923398e+01   7.1242160e+01
   1.6512346e+01   7.3877144e+01
   1.6774101e+01   7.5048248e+01
   1.6948604e+01   7.5828984e+01
   1.7079481e+01   7.6414536e+01
   1.7188545e+01   7.6902496e+01
   1.7275797e+01   7.7292864e+01
   1.7341235e+01   7.7585640e+01
   1.7406674e+01   7.7878416e+01
   1.7472113e+01   7.8171192e+01
   1.8453692e+01   8.2562832e+01
   1.8540943e+01   8.2953200e+01
   1.8650008e+01   8.3441160e+01
   1.8715446e+01   8.3733936e+01
   1.5272700e+01   7.1691245e+01
   1.5814433e+01   7.4234182e+01
   1.6085300e+01   7.5505650e+01
   1.6251987e+01   7.6288092e+01
   1.6377002e+01   7.6874923e+01
   1.6481181e+01   7.7363949e+01
   1.6564525e+01   7.7755170e+01
   1.6627032e+01   7.8048586e+01
   1.6689540e+01   7.8342002e+01
   1.6752048e+01   7.8635418e+01
   1.7168765e+01   8.0591522e+01
   1.7814678e+01   8.3623485e+01
   1.7918857e+01   8.4112511e+01
   1.7960529e+01   8.4308122e+01
   1.4614606e+01   7.2134411e+01
   1.5130883e+01   7.4682638e+01
   1.5369165e+01   7.5858742e+01
   1.5547876e+01   7.6740821e+01
   1.5667017e+01   7.7328873e+01
   1.5766301e+01   7.7818916e+01
   1.5845728e+01   7.8210951e+01
   1.5905299e+01   7.8504977e+01
   1.5964869e+01   7.8799004e+01
   1.6024439e+01   7.9093030e+01
   1.6858425e+01   8.3209396e+01
   1.7017280e+01   8.3993465e+01
   1.7096707e+01   8.4385500e+01
   1.7156277e+01   8.4679526e+01
   1.7235704e+01   8.5071561e+01
   1.3930295e+01   7.2473353e+01
   1.4439940e+01   7.5124817e+01
   1.4666449e+01   7.6303246e+01
   1.4817455e+01   7.7088865e+01
   1.4930709e+01   7.7678079e+01
   1.5025088e+01   7.8169091e+01
   1.5100591e+01   7.8561900e+01
   1.5176094e+01   7.8954710e+01
   1.5232721e+01   7.9249317e+01
   1.5327100e+01   7.9740329e+01
   1.6138757e+01   8.3963031e+01
   1.6346390e+01   8.5043257e+01
   1.6384141e+01   8.5239662e+01
   1.3258556e+01   7.2904189e+01
   1.3723768e+01   7.5462230e+01
   1.3938481e+01   7.6642865e+01
   1.4099517e+01   7.7528341e+01
   1.4206873e+01   7.8118658e+01
   1.4296337e+01   7.8610589e+01
   1.4367908e+01   7.9004134e+01
   1.4528943e+01   7.9889610e+01
   1.5316226e+01   8.4218604e+01
   1.5441476e+01   8.4907307e+01
   1.5495154e+01   8.5202466e+01
   1.5548832e+01   8.5497625e+01
   1.2562679e+01   7.3230247e+01
   1.3002288e+01   7.5792813e+01
   1.3222093e+01   7.7074096e+01
   1.3357357e+01   7.7862578e+01
   1.3458806e+01   7.8453939e+01
   1.3543346e+01   7.8946740e+01
   1.3610978e+01   7.9340981e+01
   1.3678610e+01   7.9735222e+01
   1.3729334e+01   8.0030903e+01
   1.3813874e+01   8.0523704e+01
   1.3949139e+01   8.1312186e+01
   1.4135127e+01   8.2396348e+01
   1.4524012e+01   8.4663233e+01
   1.4659277e+01   8.5451715e+01
   1.4743817e+01   8.5944516e+01
   1.4794541e+01   8.6240197e+01
   1.1861604e+01   7.3549659e+01
   1.2291487e+01   7.6215217e+01
   1.2482547e+01   7.7399910e+01
   1.2609920e+01   7.8189705e+01
   1.2721371e+01   7.8880775e+01
   1.2800979e+01   7.9374397e+01
   1.2864666e+01   7.9769295e+01
   1.2912430e+01   8.0065468e+01
   1.2960195e+01   8.0361641e+01
   1.3007960e+01   8.0657814e+01
   1.3199020e+01   8.1842507e+01
   1.3660746e+01   8.4705513e+01
   1.3708511e+01   8.5001687e+01
   1.3819963e+01   8.5692757e+01
   1.3883649e+01   8.6087655e+01
   1.3931414e+01   8.6383828e+01
   1.3979179e+01   8.6680001e+01
   1.4011022e+01   8.6877450e+01
   1.1155394e+01   7.3862353e+01
   1.1558601e+01   7.6532077e+01
   1.1737804e+01   7.7718620e+01
   1.1872206e+01   7.8608528e+01
   1.1961808e+01   7.9201800e+01
   1.2036476e+01   7.9696193e+01
   1.2096210e+01   8.0091708e+01
   1.2141011e+01   8.0388344e+01
   1.2230612e+01   8.0981616e+01
   1.2305280e+01   8.1476009e+01
   1.2335147e+01   8.1673767e+01
   1.3081827e+01   8.6617699e+01
   1.3111694e+01   8.6815456e+01
   1.0444113e+01   7.4168258e+01
   1.0820603e+01   7.6841880e+01
   1.0987932e+01   7.8030157e+01
   1.1113428e+01   7.8921364e+01
   1.1197093e+01   7.9515502e+01
   1.1266813e+01   8.0010618e+01
   1.1322590e+01   8.0406710e+01
   1.1448086e+01   8.1297917e+01
   1.1517807e+01   8.1793032e+01
   1.1545695e+01   8.1991078e+01
   1.1573583e+01   8.2189124e+01
   1.1643303e+01   8.2684240e+01
   1.2089514e+01   8.5852977e+01
   1.2131346e+01   8.6150046e+01
   1.2173178e+01   8.6447115e+01
   1.2215010e+01   8.6744184e+01
   1.2270787e+01   8.7140277e+01
   9.7278267e+00   7.4467304e+01
   1.0064609e+01   7.7045400e+01
   1.0233000e+01   7.8334448e+01
   1.0336625e+01   7.9127708e+01
   1.0427298e+01   7.9821811e+01
   1.0492063e+01   8.0317598e+01
   1.0543876e+01   8.0714228e+01
   1.0582736e+01   8.1011701e+01
   1.0660455e+01   8.1606646e+01
   1.0725220e+01   8.2102434e+01
   1.0751127e+01   8.2300749e+01
   1.0777033e+01   8.2499064e+01
   1.0841799e+01   8.2994852e+01
   1.1295160e+01   8.6465365e+01
   1.1321066e+01   8.6663680e+01
   1.1398785e+01   8.7258625e+01
   1.1424691e+01   8.7456940e+01
   1.1450598e+01   8.7655255e+01
   8.9946406e+00   7.4660140e+01
   9.3175865e+00   7.7340756e+01
   9.4730790e+00   7.8631424e+01
   9.5687666e+00   7.9425680e+01
   9.6524933e+00   8.0120655e+01
   9.7122981e+00   8.0617066e+01
   9.7601420e+00   8.1014194e+01
   9.7960248e+00   8.1312040e+01
   9.8319077e+00   8.1609887e+01
   9.8677906e+00   8.1907733e+01
   1.0358190e+01   8.5978299e+01
   1.0417995e+01   8.6474710e+01
   1.0453878e+01   8.6772556e+01
   1.0489760e+01   8.7070402e+01
   1.0537604e+01   8.7467531e+01
   1.0573487e+01   8.7765377e+01
   1.0609370e+01   8.8063223e+01
   8.2695371e+00   7.4945145e+01
   8.5656611e+00   7.7628857e+01
   8.6972717e+00   7.8821618e+01
   8.7959797e+00   7.9716189e+01
   8.8617851e+00   8.0312569e+01
   8.9166229e+00   8.0809553e+01
   8.9604931e+00   8.1207140e+01
   9.0043633e+00   8.1604727e+01
   9.0372660e+00   8.1902917e+01
   9.0921037e+00   8.2399901e+01
   9.2017793e+00   8.3393868e+01
   9.2346820e+00   8.3692058e+01
   9.6953193e+00   8.7866722e+01
   9.7391895e+00   8.8264309e+01
   7.5296577e+00   7.5123593e+01
   7.7989302e+00   7.7810132e+01
   7.9285800e+00   7.9103651e+01
   8.0083644e+00   7.9899663e+01
   8.0781758e+00   8.0596173e+01
   8.1280411e+00   8.1093680e+01
   8.1679333e+00   8.1491686e+01
   8.3075561e+00   8.2884706e+01
   8.3474483e+00   8.3282712e+01
   8.6865322e+00   8.6665761e+01
   8.7064784e+00   8.6864764e+01
   8.7463706e+00   8.7262770e+01
   8.7663167e+00   8.7461773e+01
   8.8361281e+00   8.8158283e+01
   8.8760203e+00   8.8556289e+01
   6.7960129e+00   7.5394325e+01
   7.0384070e+00   7.8083422e+01
   7.1461378e+00   7.9278577e+01
   7.2269358e+00   8.0174942e+01
   7.2808012e+00   8.0772520e+01
   7.3256890e+00   8.1270501e+01
   7.3615992e+00   8.1668885e+01
   7.3975094e+00   8.2067270e+01
   7.4244421e+00   8.2366059e+01
   7.5591055e+00   8.3860002e+01
   7.7925221e+00   8.6449503e+01
   7.8284323e+00   8.6847888e+01
   7.8463874e+00   8.7047080e+01
   7.9182079e+00   8.7843850e+01
   7.9541182e+00   8.8242235e+01
   7.9810508e+00   8.8541023e+01
   7.9990060e+00   8.8740216e+01
   6.0497236e+00   7.5558195e+01
   6.2652151e+00   7.8249582e+01
   6.3689702e+00   7.9545435e+01
   6.4328196e+00   8.0342883e+01
   6.4807066e+00   8.0940969e+01
   6.5206124e+00   8.1439374e+01
   6.5605182e+00   8.1937779e+01
   6.5844617e+00   8.2236822e+01
   6.6084052e+00   8.2535865e+01
   6.6323487e+00   8.2834908e+01
   6.6882169e+00   8.3532675e+01
   6.7440850e+00   8.4230442e+01
   6.8159155e+00   8.5127571e+01
   7.0473693e+00   8.8018320e+01
   7.0872751e+00   8.8516725e+01
   7.1112186e+00   8.8815768e+01
   5.3008357e+00   7.5714669e+01
   5.4894030e+00   7.8408076e+01
   5.5801947e+00   7.9704902e+01
   5.6360665e+00   8.0502949e+01
   5.6849543e+00   8.1201239e+01
   5.7198741e+00   8.1700019e+01
   5.7478100e+00   8.2099042e+01
   5.7687619e+00   8.2398309e+01
   5.8106658e+00   8.2996844e+01
   5.8455857e+00   8.3495623e+01
   5.8595536e+00   8.3695135e+01
   5.8735215e+00   8.3894647e+01
   6.0760568e+00   8.6787566e+01
   6.1389125e+00   8.7685368e+01
   6.1598645e+00   8.7984635e+01
   6.1808164e+00   8.8283903e+01
   6.2087523e+00   8.8682926e+01
   6.2297042e+00   8.8982194e+01
   6.2576401e+00   8.9381217e+01
   4.5494227e+00   7.5863712e+01
   4.7110469e+00   7.8558870e+01
   4.7888660e+00   7.9856539e+01
   4.8367547e+00   8.0655104e+01
   4.8786572e+00   8.1353849e+01
   4.9085877e+00   8.1852952e+01
   4.9325320e+00   8.2252235e+01
   4.9504902e+00   8.2551697e+01
   4.9864067e+00   8.3150621e+01
   5.0163371e+00   8.3649724e+01
   5.0402815e+00   8.4049007e+01
   5.1121145e+00   8.5246855e+01
   5.2737387e+00   8.7942013e+01
   5.2976830e+00   8.8341296e+01
   5.3335995e+00   8.8940220e+01
   5.3575438e+00   8.9339503e+01
   3.7955584e+00   7.6005288e+01
   3.9302234e+00   7.8701927e+01
   3.9950621e+00   8.0000309e+01
   4.0349628e+00   8.0799314e+01
   4.0648884e+00   8.1398567e+01
   4.0898263e+00   8.1897945e+01
   4.1147643e+00   8.2397322e+01
   4.1297271e+00   8.2696949e+01
   4.1446899e+00   8.2996576e+01
   4.1596527e+00   8.3296202e+01
   4.1845906e+00   8.3795580e+01
   4.1945658e+00   8.3995331e+01
   4.2045410e+00   8.4195082e+01
   4.2444417e+00   8.4994086e+01
   4.3940695e+00   8.7990353e+01
   4.4090323e+00   8.8289979e+01
   4.4239951e+00   8.8589606e+01
   4.4439455e+00   8.8989108e+01
   4.4589082e+00   8.9288735e+01
   4.4788586e+00   8.9688237e+01
   3.0353284e+00   7.6039442e+01
   3.1430207e+00   7.8737294e+01
   3.1948726e+00   8.0036259e+01
   3.2307700e+00   8.0935543e+01
   3.2547016e+00   8.1535066e+01
   3.2746447e+00   8.2034668e+01
   3.2905991e+00   8.2434349e+01
   3.3065535e+00   8.2834031e+01
   3.3185193e+00   8.3133792e+01
   3.3304851e+00   8.3433554e+01
   3.4262117e+00   8.5831644e+01
   3.4381775e+00   8.6131405e+01
   3.5339040e+00   8.8529495e+01
   3.5618242e+00   8.9228938e+01
   3.5777786e+00   8.9628620e+01
   2.2777841e+00   7.6165948e+01
   2.3584930e+00   7.8864742e+01
   2.3973528e+00   8.0164161e+01
   2.4212665e+00   8.0963803e+01
   2.4421911e+00   8.1663491e+01
   2.4571372e+00   8.2163267e+01
   2.4690940e+00   8.2563088e+01
   2.5049646e+00   8.3762552e+01
   2.5557813e+00   8.5461793e+01
   2.6006196e+00   8.6961122e+01
   2.6245334e+00   8.7760765e+01
   2.6335010e+00   8.8060631e+01
   2.6454579e+00   8.8460452e+01
   2.6514363e+00   8.8660363e+01
   2.6723608e+00   8.9360050e+01
   2.6783393e+00   8.9559960e+01
   1.5160234e+00   7.6184918e+01
   1.5697408e+00   7.8884383e+01
   1.5956047e+00   8.0184126e+01
   1.6135105e+00   8.1083948e+01
   1.6254477e+00   8.1683829e+01
   1.6353953e+00   8.2183730e+01
   1.6433534e+00   8.2583651e+01
   1.6513116e+00   8.2983572e+01
   1.6572802e+00   8.3283512e+01
   1.6632488e+00   8.3583453e+01
   1.7090080e+00   8.5882998e+01
   1.7189557e+00   8.6382899e+01
   1.7487986e+00   8.7882602e+01
   1.7607358e+00   8.8482483e+01
   1.7647149e+00   8.8682443e+01
   1.7706835e+00   8.8982384e+01
   1.7806312e+00   8.9482285e+01
   1.7846102e+00   8.9682246e+01
   7.5806970e-01   7.6596249e+01
   7.8479018e-01   7.9296117e+01
   7.9765559e-01   8.0596053e+01
   8.0557277e-01   8.1396014e+01
   8.1250030e-01   8.2095979e+01
   8.1744853e-01   8.2595955e+01
   8.2140712e-01   8.2995935e+01
   8.2536571e-01   8.3395916e+01
   8.2833465e-01   8.3695901e+01
   8.7682736e-01   8.8595661e+01
   8.8375489e-01   8.9295627e+01
   8.8771348e-01   8.9695607e+01
   8.9068242e-01   8.9995593e+01
   8.9266172e-01   9.0195583e+01
  -8.9266172e-01   9.0195583e+01
  -8.9068242e-01   8.9995593e+01
  -8.8771348e-01   8.9695607e+01
  -8.8375489e-01   8.9295627e+01
  -8.7682736e-01   8.8595661e+01
  -8.2833465e-01   8.3695901e+01
  -8.2536571e-01   8.3395916e+01
  -8.2140712e-01   8.2995935e+01
  -8.1744853e-01   8.2595955e+01
  -8.1250030e-01   8.2095979e+01
  -8.0557277e-01   8.1396014e+01
  -7.9765559e-01   8.0596053e+01
  -7.8479018e-01   7.9296117e+01
  -7.5806970e-01   7.6596249e+01
  -1.7846102e+00   8.9682246e+01
  -1.7806312e+00   8.9482285e+01
  -1.7706835e+00   8.8982384e+01
  -1.7647149e+00   8.8682443e+01
  -1.7607358e+00   8.8482483e+01
  -1.7487986e+00   8.7882602e+01
  -1.7189557e+00   8.6382899e+01
  -1.7090080e+00   8.5882998e+01
  -1.6632488e+00   8.3583453e+01
  -1.6572802e+00   8.3283512e+01
  -1.6513116e+00   8.2983572e+01
  -1.6433534e+00   8.2583651e+01
  -1.6353953e+00   8.2183730e+01
  -1.6254477e+00   8.1683829e+01
  -1.6135105e+00   8.1083948e+01
  -1.5956047e+00   8.0184126e+01
  -1.5697408e+00   7.8884383e+01
  -1.5160234e+00   7.6184918e+01
  -2.6783393e+00   8.9559960e+01
  -2.6723608e+00   8.9360050e+01
  -2.6514363e+00   8.8660363e+01
  -2.6454579e+00   8.8460452e+01
  -2.6335010e+00   8.8060631e+01
  -2.6245334e+00   8.7760765e+01
  -2.6006196e+00   8.6961122e+01
  -2.5557813e+00   8.5461793e+01
  -2.5049646e+00   8.3762552e+01
  -2.4690940e+00   8.2563088e+01
  -2.4571372e+00   8.2163267e+01
  -2.4421911e+00   8.1663491e+01
  -2.4212665e+00   8.0963803e+01
  -2.3973528e+00   8.0164161e+01
  -2.3584930e+00   7.8864742e+01
  -2.2777841e+00   7.6165948e+01
  -3.5777786e+00   8.9628620e+01
  -3.5618242e+00   8.9228938e+01
  -3.5339040e+00   8.8529495e+01
  -3.4381775e+00   8.6131405e+01
  -3.4262117e+00   8.5831644e+01
  -3.3304851e+00   8.3433554e+01
  -3.3185193e+00   8.3133792e+01
  -3.3065535e+00   8.2834031e+01
  -3.2905991e+00   8.2434349e+01
  -3.2746447e+00   8.2034668e+01
  -3.2547016e+00   8.1535066e+01
  -3.2307700e+00   8.0935543e+01
  -3.1948726e+00   8.0036259e+01
  -3.1430207e+00   7.8737294e+01
  -3.0353284e+00   7.6039442e+01
  -4.4788586e+00   8.9688237e+01
  -4.4589082e+00   8.9288735e+01
  -4.4439455e+00   8.8989108e+01
  -4.4239951e+00   8.8589606e+01
  -4.4090323e+00   8.8289979e+01
  -4.3940695e+00   8.7990353e+01
  -4.2444417e+00   8.4994086e+01
  -4.2045410e+00   8.4195082e+01
  -4.1945658e+00   8.3995331e+01
  -4.1845906e+00   8.3795580e+01
  -4.1596527e+00   8.3296202e+01
  -4.1446899e+00   8.2996576e+01
  -4.1297271e+00   8.2696949e+01
  -4.1147643e+00   8.2397322e+01
  -4.0898263e+00   8.1897945e+01
  -4.0648884e+00   8.1398567e+01
  -4.0349628e+00   8.0799314e+01
  -3.9950621e+00   8.0000309e+01
  -3.9302234e+00   7.8701927e+01
  -3.7955584e+00   7.6005288e+01
  -5.3575438e+00   8.9339503e+01
  -5.3335995e+00   8.8940220e+01
  -5.2976830e+00   8.8341296e+01
  -5.2737387e+00   8.7942013e+01
  -5.1121145e+00   8.5246855e+01
  -5.0402815e+00   8.4049007e+01
  -5.0163371e+00   8.3649724e+01
  -4.9864067e+00   8.3150621e+01
  -4.9504902e+00   8.2551697e+01
  -4.9325320e+00   8.2252235e+01
  -4.9085877e+00   8.1852952e+01
  -4.8786572e+00   8.1353849e+01
  -4.8367547e+00   8.0655104e+01
  -4.7888660e+00   7.9856539e+01
  -4.7110469e+00   7.8558870e+01
  -4.5494227e+00   7.5863712e+01
  -6.2576401e+00   8.9381217e+01
  -6.2297042e+00   8.8982194e+01
  -6.2087523e+00   8.8682926e+01
  -6.1808164e+00   8.8283903e+01
  -6.1598645e+00   8.7984635e+01
  -6.1389125e+00   8.7685368e+01
  -6.0760568e+00   8.6787566e+01
  -5.8735215e+00   8.3894647e+01
  -5.8595536e+00   8.3695135e+01
  -5.8455857e+00   8.3495623e+01
  -5.8106658e+00   8.2996844e+01
  -5.7687619e+00   8.2398309e+01
  -5.7478100e+00   8.2099042e+01
  -5.7198741e+00   8.1700019e+01
  -5.6849543e+00   8.1201239e+01
  -5.6360665e+00   8.0502949e+01
  -5.5801947e+00   7.9704902e+01
  -5.4894030e+00   7.8408076e+01
  -5.3008357e+00   7.5714669e+01
  -7.1112186e+00   8.8815768e+01
  -7.0872751e+00   8.8516725e+01
  -7.0473693e+00   8.8018320e+01
  -6.8159155e+00   8.5127571e+01
  -6.7440850e+00   8.4230442e+01
  -6.6882169e+00   8.3532675e+01
  -6.6323487e+00   8.2834908e+01
  -6.6084052e+00   8.2535865e+01
  -6.5844617e+00   8.2236822e+01
  -6.5605182e+00   8.1937779e+01
  -6.5206124e+00   8.1439374e+01
  -6.4807066e+00   8.0940969e+01
  -6.4328196e+00   8.0342883e+01
  -6.3689702e+00   7.9545435e+01
  -6.2652151e+00   7.8249582e+01
  -6.0497236e+00   7.5558195e+01
  -7.9990060e+00   8.8740216e+01
  -7.9810508e+00   8.8541023e+01
  -7.9541182e+00   8.8242235e+01
  -7.9182079e+00   8.7843850e+01
  -7.8463874e+00   8.7047080e+01
  -7.8284323e+00   8.6847888e+01
  -7.7925221e+00   8.6449503e+01
  -7.5591055e+00   8.3860002e+01
  -7.4244421e+00   8.2366059e+01
  -7.3975094e+00   8.2067270e+01
  -7.3615992e+00   8.1668885e+01
  -7.3256890e+00   8.1270501e+01
  -7.2808012e+00   8.0772520e+01
  -7.2269358e+00   8.0174942e+01
  -7.1461378e+00   7.9278577e+01
  -7.0384070e+00   7.8083422e+01
  -6.7960129e+00   7.5394325e+01
  -8.8760203e+00   8.8556289e+01
  -8.8361281e+00   8.8158283e+01
  -8.7663167e+00   8.7461773e+01
  -8.7463706e+00   8.7262770e+01
  -8.7064784e+00   8.6864764e+01
  -8.6865322e+00   8.6665761e+01
  -8.3474483e+00   8.3282712e+01
  -8.3075561e+00   8.2884706e+01
  -8.1679333e+00   8.1491686e+01
  -8.1280411e+00   8.1093680e+01
  -8.0781758e+00   8.0596173e+01
  -8.0083644e+00   7.9899663e+01
  -7.9285800e+00   7.9103651e+01
  -7.7989302e+00   7.7810132e+01
  -7.5296577e+00   7.5123593e+01
  -9.7391895e+00   8.8264309e+01
  -9.6953193e+00   8.7866722e+01
  -9.2346820e+00   8.3692058e+01
  -9.2017793e+00   8.3393868e+01
  -9.0921037e+00   8.2399901e+01
  -9.0372660e+00   8.1902917e+01
  -9.0043633e+00   8.1604727e+01
  -8.9604931e+00   8.1207140e+01
  -8.9166229e+00   8.0809553e+01
  -8.8617851e+00   8.0312569e+01
  -8.7959797e+00   7.9716189e+01
  -8.6972717e+00   7.8821618e+01
  -8.5656611e+00   7.7628857e+01
  -8.2695371e+00   7.4945145e+01
  -1.0609370e+01   8.8063223e+01
  -1.0573487e+01   8.7765377e+01
  -1.0537604e+01   8.7467531e+01
  -1.0489760e+01   8.7070402e+01
  -1.0453878e+01   8.6772556e+01
  -1.0417995e+01   8.6474710e+01
  -1.0358190e+01   8.5978299e+01
  -9.8677906e+00   8.1907733e+01
  -9.8319077e+00   8.1609887e+01
  -9.7960248e+00   8.1312040e+01
  -9.7601420e+00   8.1014194e+01
  -9.7122981e+00   8.0617066e+01
  -9.6524933e+00   8.0120655e+01
  -9.5687666e+00   7.9425680e+01
  -9.4730790e+00   7.8631424e+01
  -9.3175865e+00   7.7340756e+01
  -8.9946406e+00   7.4660140e+01
  -1.1450598e+01   8.7655255e+01
  -1.1424691e+01   8.7456940e+01
  -1.1398785e+01   8.7258625e+01
  -1.1321066e+01   8.6663680e+01
  -1.1295160e+01   8.6465365e+01
  -1.0841799e+01   8.2994852e+01
  -1.0777033e+01   8.2499064e+01
  -1.0751127e+01   8.2300749e+01
  -1.0725220e+01   8.2102434e+01
  -1.0660455e+01   8.1606646e+01
  -1.0582736e+01   8.1011701e+01
  -1.0543876e+01   8.0714228e+01
  -1.0492063e+01   8.0317598e+01
  -1.0427298e+01   7.9821811e+01
  -1.0336625e+01   7.9127708e+01
  -1.0233000e+01   7.8334448e+01
  -1.0064609e+01   7.7045400e+01
  -9.7278267e+00   7.4467304e+01
  -1.2270787e+01   8.7140277e+01
  -1.2215010e+01   8.6744184e+01
  -1.2173178e+01   8.6447115e+01
  -1.2131346e+01   8.6150046e+01
  -1.2089514e+01   8.5852977e+01
  -1.1643303e+01   8.2684240e+01
  -1.1573583e+01   8.2189124e+01
  -1.1545695e+01   8.1991078e+01
  -1.1517807e+01   8.1793032e+01
  -1.1448086e+01   8.1297917e+01
  -1.1322590e+01   8.0406710e+01
  -1.1266813e+01   8.0010618e+01
  -1.1197093e+01   7.9515502e+01
  -1.1113428e+01   7.8921364e+01
  -1.0987932e+01   7.8030157e+01
  -1.0820603e+01   7.6841880e+01
  -1.0444113e+01   7.4168258e+01
  -1.3111694e+01   8.6815456e+01
  -1.3081827e+01   8.6617699e+01
  -1.2335147e+01   8.1673767e+01
  -1.2305280e+01   8.1476009e+01
  -1.2230612e+01   8.0981616e+01
  -1.2141011e+01   8.0388344e+01
  -1.2096210e+01   8.0091708e+01
  -1.2036476e+01   7.9696193e+01
  -1.1961808e+01   7.9201800e+01
  -1.1872206e+01   7.8608528e+01
  -1.1737804e+01   7.7718620e+01
  -1.1558601e+01   7.6532077e+01
  -1.1155394e+01   7.3862353e+01
  -1.4011022e+01   8.6877450e+01
  -1.3979179e+01   8.6680001e+01
  -1.3931414e+01   8.6383828e+01
  -1.3883649e+01   8.6087655e+01
  -1.3819963e+01   8.5692757e+01
  -1.3708511e+01   8.5001687e+01
  -1.3660746e+01   8.4705513e+01
  -1.3199020e+01   8.1842507e+01
  -1.3007960e+01   8.0657814e+01
  -1.2960195e+01   8.0361641e+01
  -1.2912430e+01   8.0065468e+01
  -1.2864666e+01   7.9769295e+01
  -1.2800979e+01   7.9374397e+01
  -1.2721371e+01   7.8880775e+01
  -1.2609920e+01   7.8189705e+01
  -1.2482547e+01   7.7399910e+01
  -1.2291487e+01   7.6215217e+01
  -1.1861604e+01   7.3549659e+01
  -1.4794541e+01   8.6240197e+01
  -1.4743817e+01   8.5944516e+01
  -1.4659277e+01   8.5451715e+01
  -1.4524012e+01   8.4663233e+01
  -1.4135127e+01   8.2396348e+01
  -1.3949139e+01   8.1312186e+01
  -1.3813874e+01   8.0523704e+01
  -1.3729334e+01   8.0030903e+01
  -1.3678610e+01   7.9735222e+01
  -1.3610978e+01   7.9340981e+01
  -1.3543346e+01   7.8946740e+01
  -1.3458806e+01   7.8453939e+01
  -1.3357357e+01   7.7862578e+01
  -1.3222093e+01   7.7074096e+01
  -1.3002288e+01   7.5792813e+01
  -1.2562679e+01   7.3230247e+01
  -1.5548832e+01   8.5497625e+01
  -1.5495154e+01   8.5202466e+01
  -1.5441476e+01   8.4907307e+01
  -1.5316226e+01   8.4218604e+01
  -1.4528943e+01   7.9889610e+01
  -1.4367908e+01   7.9004134e+01
  -1.4296337e+01   7.8610589e+01
  -1.4206873e+01   7.8118658e+01
  -1.4099517e+01   7.7528341e+01
  -1.3938481e+01   7.6642865e+01
  -1.3723768e+01   7.5462230e+01
  -1.3258556e+01   7.2904189e+01
  -1.6384141e+01   8.5239662e+01
  -1.6346390e+01   8.5043257e+01
  -1.6138757e+01   8.3963031e+01
  -1.5327100e+01   7.9740329e+01
  -1.5232721e+01   7.9249317e+01
  -1.5176094e+01   7.8954710e+01
  -1.5100591e+01   7.8561900e+01
  -1.5025088e+01   7.8169091e+01
  -1.4930709e+01   7.7678079e+01
  -1.4817455e+01   7.7088865e+01
  -1.4666449e+01   7.6303246e+01
  -1.4439940e+01   7.5124817e+01
  -1.3930295e+01   7.2473353e+01
  -1.7235704e+01   8.5071561e+01
  -1.7156277e+01   8.4679526e+01
  -1.7096707e+01   8.4385500e+01
  -1.7017280e+01   8.3993465e+01
  -1.6858425e+01   8.3209396e+01
  -1.6024439e+01   7.9093030e+01
  -1.5964869e+01   7.8799004e+01
  -1.5905299e+01   7.8504977e+01
  -1.5845728e+01   7.8210951e+01
  -1.5766301e+01   7.7818916e+01
  -1.5667017e+01   7.7328873e+01
  -1.5547876e+01   7.6740821e+01
  -1.5369165e+01   7.5858742e+01
  -1.5130883e+01   7.4682638e+01
  -1.4614606e+01   7.2134411e+01
  -1.7960529e+01   8.4308122e+01
  -1.7918857e+01   8.4112511e+01
  -1.7814678e+01   8.3623485e+01
  -1.7168765e+01   8.0591522e+01
  -1.6752048e+01   7.8635418e+01
  -1.6689540e+01   7.8342002e+01
  -1.6627032e+01   7.8048586e+01
  -1.6564525e+01   7.7755170e+01
  -1.6481181e+01   7.7363949e+01
  -1.6377002e+01   7.6874923e+01
  -1.6251987e+01   7.6288092e+01
  -1.6085300e+01   7.5505650e+01
  -1.5814433e+01   7.4234182e+01
  -1.5272700e+01   7.1691245e+01
  -1.8715446e+01   8.3733936e+01
  -1.8650008e+01   8.3441160e+01
  -1.8540943e+01   8.2953200e+01
  -1.8453692e+01   8.2562832e+01
  -1.7472113e+01   7.8171192e+01
  -1.7406674e+01   7.7878416e+01
  -1.7341235e+01   7.7585640e+01
  -1.7275797e+01   7.7292864e+01
  -1.7188545e+01   7.6902496e+01
  -1.7079481e+01   7.6414536e+01
  -1.6948604e+01   7.5828984e+01
  -1.6774101e+01   7.5048248e+01
  -1.6512346e+01   7.3877144e+01
  -1.5923398e+01   7.1242160e+01
  -1.9483473e+01   8.3250491e+01
  -1.9437898e+01   8.3055753e+01
  -1.9346747e+01   8.2666277e+01
  -1.9187233e+01   8.1984694e+01
  -1.8936568e+01   8.0913635e+01
  -1.8184575e+01   7.7700458e+01
  -1.8047849e+01   7.7116244e+01
  -1.7979486e+01   7.6824137e+01
  -1.7888335e+01   7.6434661e+01
  -1.7774396e+01   7.5947817e+01
  -1.7637670e+01   7.5363603e+01
  -1.7455369e+01   7.4584651e+01
  -1.7181917e+01   7.3416223e+01
  -1.6589437e+01   7.0884629e+01
  -2.0314990e+01   8.3051497e+01
  -2.0219949e+01   8.2662952e+01
  -2.0172429e+01   8.2468680e+01
  -2.0029867e+01   8.1885862e+01
  -1.9934826e+01   8.1497317e+01
  -1.9768505e+01   8.0817363e+01
  -1.8936897e+01   7.7417594e+01
  -1.8818096e+01   7.6931913e+01
  -1.8746815e+01   7.6640504e+01
  -1.8675535e+01   7.6349096e+01
  -1.8580494e+01   7.5960551e+01
  -1.8461693e+01   7.5474869e+01
  -1.8319131e+01   7.4892052e+01
  -1.8129049e+01   7.4114962e+01
  -1.7843927e+01   7.2949327e+01
  -1.7226161e+01   7.0423784e+01
  -2.0971363e+01   8.2165942e+01
  -2.0921902e+01   8.1972154e+01
  -2.0822980e+01   8.1584579e+01
  -2.0649868e+01   8.0906322e+01
  -1.9734844e+01   7.7321252e+01
  -1.9685383e+01   7.7127464e+01
  -1.9438079e+01   7.6158526e+01
  -1.9339157e+01   7.5770951e+01
  -1.9240236e+01   7.5383376e+01
  -1.9141314e+01   7.4995800e+01
  -1.8992932e+01   7.4414438e+01
  -1.8795089e+01   7.3639287e+01
  -1.8473594e+01   7.2379668e+01
  -1.7855335e+01   6.9957323e+01
  -2.1689168e+01   8.1565557e+01
  -2.1637771e+01   8.1372273e+01
  -2.1329395e+01   8.0212573e+01
  -2.0507056e+01   7.7120040e+01
  -2.0250076e+01   7.6153624e+01
  -2.0172982e+01   7.5863699e+01
  -2.0095887e+01   7.5573774e+01
  -2.0018793e+01   7.5283849e+01
  -1.9916001e+01   7.4897282e+01
  -1.9787511e+01   7.4414074e+01
  -1.9633322e+01   7.3834224e+01
  -1.9427738e+01   7.3061091e+01
  -1.9119361e+01   7.1901391e+01
  -1.8476909e+01   6.9485350e+01
  -2.2477062e+01   8.1248210e+01
  -2.2397072e+01   8.0959071e+01
  -2.2343746e+01   8.0766311e+01
  -2.2263756e+01   8.0477172e+01
  -2.2157104e+01   8.0091652e+01
  -2.2103777e+01   7.9898893e+01
  -2.1437198e+01   7.7489396e+01
  -2.1303882e+01   7.7007497e+01
  -2.1090576e+01   7.6236458e+01
  -2.1037250e+01   7.6043699e+01
  -2.0850608e+01   7.5369040e+01
  -2.0770618e+01   7.5079900e+01
  -2.0583976e+01   7.4405241e+01
  -2.0450660e+01   7.3923342e+01
  -2.0290681e+01   7.3345063e+01
  -2.0077376e+01   7.2574024e+01
  -1.9757417e+01   7.1417466e+01
  -1.9064175e+01   6.8911590e+01
  -2.3205530e+01   8.0731056e+01
  -2.3067402e+01   8.0250514e+01
  -2.2901648e+01   7.9673864e+01
  -2.2708268e+01   7.9001105e+01
  -2.2404386e+01   7.7943912e+01
  -2.1796623e+01   7.5829528e+01
  -2.1630869e+01   7.5252877e+01
  -2.1492741e+01   7.4772335e+01
  -2.1409864e+01   7.4484010e+01
  -2.1326987e+01   7.4195685e+01
  -2.1216484e+01   7.3811251e+01
  -2.1078356e+01   7.3330709e+01
  -2.0912602e+01   7.2754059e+01
  -2.0691597e+01   7.1985192e+01
  -2.0360090e+01   7.0831891e+01
  -1.9669449e+01   6.8429181e+01
  -2.3782984e+01   7.9728349e+01
  -2.3725813e+01   7.9536695e+01
  -2.3611472e+01   7.9153385e+01
  -2.3382790e+01   7.8386766e+01
  -2.2696742e+01   7.6086910e+01
  -2.2582401e+01   7.5703601e+01
  -2.2210792e+01   7.4457845e+01
  -2.1953524e+01   7.3595399e+01
  -2.1839182e+01   7.3212090e+01
  -2.1724841e+01   7.2828781e+01
  -2.1553329e+01   7.2253817e+01
  -2.1324647e+01   7.1487198e+01
  -2.0981623e+01   7.0337270e+01
  -2.0266990e+01   6.7941586e+01
  -2.4431354e+01   7.9008853e+01
  -2.4342728e+01   7.8722243e+01
  -2.4224559e+01   7.8340097e+01
  -2.3338295e+01   7.5473995e+01
  -2.3220126e+01   7.5091849e+01
  -2.3131500e+01   7.4805239e+01
  -2.2836078e+01   7.3849872e+01
  -2.2570199e+01   7.2990041e+01
  -2.2452031e+01   7.2607894e+01
  -2.2333862e+01   7.2225748e+01
  -2.2156609e+01   7.1652527e+01
  -2.1920272e+01   7.0888234e+01
  -2.1565766e+01   6.9741793e+01
  -2.0827213e+01   6.7353376e+01
  -2.5098224e+01   7.8379648e+01
  -2.5006736e+01   7.8093938e+01
  -2.4854256e+01   7.7617755e+01
  -2.4732272e+01   7.7236809e+01
  -2.3451439e+01   7.3236876e+01
  -2.3176975e+01   7.2379747e+01
  -2.3054991e+01   7.1998801e+01
  -2.2933007e+01   7.1617855e+01
  -2.2750031e+01   7.1046436e+01
  -2.2506062e+01   7.0284544e+01
  -2.2140110e+01   6.9141706e+01
  -2.1377710e+01   6.6760793e+01
  -2.5912199e+01   7.8219677e+01
  -2.5754965e+01   7.7745043e+01
  -2.5692071e+01   7.7555190e+01
  -2.5314709e+01   7.6416068e+01
  -2.5220369e+01   7.6131288e+01
  -2.4056836e+01   7.2618997e+01
  -2.3773814e+01   7.1764655e+01
  -2.3679473e+01   7.1479875e+01
  -2.3522239e+01   7.1005241e+01
  -2.3333558e+01   7.0435680e+01
  -2.3081983e+01   6.9676266e+01
  -2.2736068e+01   6.8632071e+01
  -2.1949897e+01   6.6258901e+01
  -2.6401537e+01   7.7105180e+01
  -2.6336748e+01   7.6915965e+01
  -2.6239564e+01   7.6632143e+01
  -2.6142381e+01   7.6348320e+01
  -2.6045197e+01   7.6064497e+01
  -2.5818435e+01   7.5402244e+01
  -2.5526885e+01   7.4550776e+01
  -2.4846600e+01   7.2564016e+01
  -2.4717022e+01   7.2185586e+01
  -2.4555049e+01   7.1712548e+01
  -2.4360682e+01   7.1144903e+01
  -2.4231104e+01   7.0766472e+01
  -2.4101526e+01   7.0388042e+01
  -2.3907158e+01   6.9820397e+01
  -2.3648002e+01   6.9063536e+01
  -2.3291663e+01   6.8022852e+01
  -2.2481799e+01   6.5657663e+01
  -2.7004561e+01   7.6365920e+01
  -2.6871205e+01   7.5988804e+01
  -2.6637832e+01   7.5328852e+01
  -2.6471137e+01   7.4857457e+01
  -2.6304443e+01   7.4386063e+01
  -2.5771019e+01   7.2877600e+01
  -2.5137579e+01   7.1086301e+01
  -2.5037562e+01   7.0803464e+01
  -2.4937545e+01   7.0520627e+01
  -2.4804189e+01   7.0143511e+01
  -2.4637494e+01   6.9672117e+01
  -2.4470800e+01   6.9200722e+01
  -2.4204088e+01   6.8446491e+01
  -2.3804020e+01   6.7315144e+01
  -2.3003885e+01   6.5052450e+01
  -2.7595457e+01   7.5622356e+01
  -2.7526897e+01   7.5434475e+01
  -2.7355496e+01   7.4964771e+01
  -2.7184096e+01   7.4495066e+01
  -2.6052854e+01   7.1395020e+01
  -2.5778613e+01   7.0643493e+01
  -2.5470092e+01   6.9798026e+01
  -2.5367252e+01   6.9516203e+01
  -2.5195852e+01   6.9046499e+01
  -2.4990171e+01   6.8482854e+01
  -2.4750211e+01   6.7825269e+01
  -2.4338850e+01   6.6697979e+01
  -2.3516128e+01   6.4443399e+01
  -2.8138981e+01   7.4781065e+01
  -2.8068546e+01   7.4593879e+01
  -2.7857239e+01   7.4032319e+01
  -2.7786804e+01   7.3845132e+01
  -2.7610715e+01   7.3377165e+01
  -2.6976796e+01   7.1692486e+01
  -2.6659836e+01   7.0850146e+01
  -2.6237223e+01   6.9727026e+01
  -2.6131570e+01   6.9446246e+01
  -2.6025917e+01   6.9165466e+01
  -2.5885046e+01   6.8791093e+01
  -2.5744175e+01   6.8416719e+01
  -2.5532868e+01   6.7855159e+01
  -2.5251126e+01   6.7106413e+01
  -2.4863731e+01   6.6076886e+01
  -2.4018505e+01   6.3830646e+01
  -2.8704613e+01   7.4029759e+01
  -2.8632309e+01   7.3843286e+01
  -2.8090031e+01   7.2444739e+01
  -2.7439297e+01   7.0766482e+01
  -2.7005474e+01   6.9647645e+01
  -2.6933170e+01   6.9461172e+01
  -2.6752410e+01   6.8994989e+01
  -2.6535499e+01   6.8435570e+01
  -2.6427043e+01   6.8155861e+01
  -2.6246284e+01   6.7689679e+01
  -2.6029372e+01   6.7130260e+01
  -2.5776309e+01   6.6477605e+01
  -2.5342486e+01   6.5358767e+01
  -2.4474840e+01   6.3121092e+01
  -2.9406381e+01   7.3646146e+01
  -2.9295133e+01   7.3367535e+01
  -2.9220969e+01   7.3181794e+01
  -2.9146804e+01   7.2996054e+01
  -2.8961391e+01   7.2531702e+01
  -2.8775979e+01   7.2067351e+01
  -2.8627649e+01   7.1695869e+01
  -2.7589341e+01   6.9095501e+01
  -2.7441011e+01   6.8724020e+01
  -2.7366846e+01   6.8538279e+01
  -2.6921857e+01   6.7423836e+01
  -2.6736445e+01   6.6959484e+01
  -2.6551032e+01   6.6495133e+01
  -2.6254373e+01   6.5752170e+01
  -2.5846466e+01   6.4730597e+01
  -2.4956487e+01   6.2501710e+01
  -2.9951313e+01   7.2885930e+01
  -2.9799276e+01   7.2515951e+01
  -2.9723258e+01   7.2330961e+01
  -2.8088859e+01   6.8353683e+01
  -2.7860803e+01   6.7798714e+01
  -2.7670756e+01   6.7336240e+01
  -2.7556729e+01   6.7058756e+01
  -2.7404691e+01   6.6688776e+01
  -2.7252654e+01   6.6318797e+01
  -2.7024599e+01   6.5763828e+01
  -2.6758534e+01   6.5116364e+01
  -2.6302422e+01   6.4006426e+01
  -2.5390200e+01   6.1786550e+01
  -3.0406137e+01   7.1938007e+01
  -3.0250407e+01   7.1569567e+01
  -3.0055746e+01   7.1109016e+01
  -2.9938949e+01   7.0832686e+01
  -2.9588558e+01   7.0003694e+01
  -2.8965641e+01   6.8529932e+01
  -2.8576318e+01   6.7608831e+01
  -2.8342724e+01   6.7056170e+01
  -2.8148063e+01   6.6595620e+01
  -2.8031266e+01   6.6319289e+01
  -2.7875536e+01   6.5950849e+01
  -2.7719807e+01   6.5582408e+01
  -2.7486213e+01   6.5029748e+01
  -2.7213687e+01   6.4384977e+01
  -2.6785432e+01   6.3371765e+01
  -2.5851056e+01   6.1161122e+01
  -3.0964579e+01   7.1263489e+01
  -3.0845024e+01   7.0988340e+01
  -3.0725470e+01   7.0713192e+01
  -2.9529926e+01   6.7961706e+01
  -2.9051709e+01   6.6861111e+01
  -2.8972006e+01   6.6677679e+01
  -2.8892303e+01   6.6494247e+01
  -2.8812600e+01   6.6310814e+01
  -2.8613343e+01   6.5852233e+01
  -2.8493789e+01   6.5577085e+01
  -2.8334383e+01   6.5210220e+01
  -2.8174977e+01   6.4843355e+01
  -2.7935868e+01   6.4293058e+01
  -2.7656908e+01   6.3651044e+01
  -2.7218542e+01   6.2642166e+01
  -2.6262107e+01   6.0440977e+01
  -3.1390287e+01   7.0311094e+01
  -3.1227221e+01   6.9945841e+01
  -3.1145688e+01   6.9763215e+01
  -3.0982621e+01   6.9397962e+01
  -2.9637323e+01   6.6384630e+01
  -2.9433490e+01   6.5928064e+01
  -2.9351957e+01   6.5745438e+01
  -2.8781224e+01   6.4467055e+01
  -2.8618158e+01   6.4101802e+01
  -2.8373558e+01   6.3553923e+01
  -2.8088192e+01   6.2914732e+01
  -2.7639759e+01   6.1910288e+01
  -2.6702127e+01   5.9810086e+01
  -3.1758395e+01   6.9266473e+01
  -3.1633362e+01   6.8993771e+01
  -3.1383296e+01   6.8448365e+01
  -3.1299941e+01   6.8266564e+01
  -3.0924842e+01   6.7448456e+01
  -3.0007933e+01   6.5448636e+01
  -2.9591156e+01   6.4539627e+01
  -2.9341090e+01   6.3994222e+01
  -2.9216057e+01   6.3721519e+01
  -2.9049346e+01   6.3357916e+01
  -2.8799280e+01   6.2812511e+01
  -2.8507536e+01   6.2176204e+01
  -2.8049082e+01   6.1176295e+01
  -2.7090495e+01   5.9085574e+01
  -3.2321707e+01   6.8673993e+01
  -3.2236538e+01   6.8493033e+01
  -3.2108784e+01   6.8221595e+01
  -3.1938446e+01   6.7859676e+01
  -3.1555184e+01   6.7045360e+01
  -3.0022139e+01   6.3788096e+01
  -2.9894385e+01   6.3516657e+01
  -2.9766631e+01   6.3245218e+01
  -2.9638878e+01   6.2973780e+01
  -2.9425955e+01   6.2521382e+01
  -2.9213032e+01   6.2068984e+01
  -2.8914939e+01   6.1435627e+01
  -2.8446509e+01   6.0440352e+01
  -2.7467063e+01   5.8359322e+01
  -3.2832870e+01   6.7987150e+01
  -3.2702409e+01   6.7717003e+01
  -3.2571947e+01   6.7446855e+01
  -3.2484972e+01   6.7266757e+01
  -3.0615021e+01   6.3394641e+01
  -3.0528046e+01   6.3214543e+01
  -3.0310610e+01   6.2764296e+01
  -3.0180148e+01   6.2494149e+01
  -3.0006199e+01   6.2133952e+01
  -2.9832250e+01   6.1773755e+01
  -2.9614814e+01   6.1323509e+01
  -2.9310403e+01   6.0693165e+01
  -2.8832044e+01   5.9702623e+01
  -2.7831837e+01   5.7631492e+01
  -3.3244776e+01   6.7117769e+01
  -3.3156005e+01   6.6938549e+01
  -3.2934077e+01   6.6490500e+01
  -3.1158655e+01   6.2906106e+01
  -3.0803570e+01   6.2189228e+01
  -3.0537257e+01   6.1651569e+01
  -3.0404101e+01   6.1382739e+01
  -3.0226558e+01   6.1024300e+01
  -2.9960245e+01   6.0486641e+01
  -2.9649546e+01   5.9859372e+01
  -2.9205691e+01   5.8963274e+01
  -2.8184823e+01   5.6902247e+01
  -3.3506765e+01   6.5979517e+01
  -3.3370927e+01   6.5712033e+01
  -3.3144530e+01   6.5266225e+01
  -3.2782295e+01   6.4552933e+01
  -3.1605030e+01   6.2234734e+01
  -3.0925839e+01   6.0897311e+01
  -3.0744721e+01   6.0540665e+01
  -3.0563603e+01   6.0184019e+01
  -3.0337206e+01   5.9738211e+01
  -3.0020250e+01   5.9114081e+01
  -2.9522177e+01   5.8133304e+01
  -2.8526030e+01   5.6171751e+01
  -3.4072537e+01   6.5463748e+01
  -3.3934030e+01   6.5197635e+01
  -3.3795524e+01   6.4931522e+01
  -3.3657018e+01   6.4665409e+01
  -3.3056824e+01   6.3512254e+01
  -3.2087280e+01   6.1649464e+01
  -3.1717930e+01   6.0939830e+01
  -3.1625593e+01   6.0762422e+01
  -3.1394749e+01   6.0318900e+01
  -3.1256243e+01   6.0052787e+01
  -3.1117737e+01   5.9786675e+01
  -3.0933062e+01   5.9431858e+01
  -3.0656049e+01   5.8899632e+01
  -3.0332868e+01   5.8278702e+01
  -2.9871180e+01   5.7391660e+01
  -2.8855468e+01   5.5440166e+01
  -3.4254925e+01   6.4237373e+01
  -3.4160818e+01   6.4060897e+01
  -3.4019657e+01   6.3796183e+01
  -3.3784390e+01   6.3354992e+01
  -3.2137519e+01   6.0266657e+01
  -3.2043412e+01   6.0090180e+01
  -3.1949305e+01   5.9913704e+01
  -3.1714038e+01   5.9472513e+01
  -3.1572877e+01   5.9207799e+01
  -3.1431717e+01   5.8943084e+01
  -3.1243503e+01   5.8590132e+01
  -3.1008236e+01   5.8148941e+01
  -3.0678861e+01   5.7531274e+01
  -3.0161273e+01   5.6560654e+01
  -2.9126097e+01   5.4619415e+01
  -3.4560041e+01   6.3277275e+01
  -3.4368307e+01   6.2926223e+01
  -3.4272440e+01   6.2750696e+01
  -3.4080706e+01   6.2399643e+01
  -3.3888972e+01   6.2048590e+01
  -3.2450968e+01   5.9415694e+01
  -3.2355101e+01   5.9240168e+01
  -3.2259234e+01   5.9064641e+01
  -3.2163367e+01   5.8889115e+01
  -3.1731965e+01   5.8099246e+01
  -3.1540231e+01   5.7748193e+01
  -3.1300564e+01   5.7309377e+01
  -3.0965030e+01   5.6695035e+01
  -3.0485695e+01   5.5817402e+01
  -2.9431158e+01   5.3886612e+01
  -3.4898223e+01   6.2404840e+01
  -3.4800605e+01   6.2230281e+01
  -3.4556562e+01   6.1793883e+01
  -3.4410136e+01   6.1532045e+01
  -3.3043492e+01   5.9088219e+01
  -3.2750640e+01   5.8564542e+01
  -3.2653022e+01   5.8389983e+01
  -3.2555405e+01   5.8215424e+01
  -3.2457788e+01   5.8040865e+01
  -3.2018509e+01   5.7255350e+01
  -3.1823274e+01   5.6906232e+01
  -3.1579231e+01   5.6469834e+01
  -3.1237570e+01   5.5858878e+01
  -3.0749483e+01   5.4986083e+01
  -2.9675691e+01   5.3065934e+01
  -3.5222442e+01   6.1532021e+01
  -3.5073404e+01   6.1271660e+01
  -3.4924367e+01   6.1011299e+01
  -3.3185601e+01   5.7973752e+01
  -3.2937206e+01   5.7539817e+01
  -3.2837848e+01   5.7366242e+01
  -3.2291378e+01   5.6411585e+01
  -3.2092662e+01   5.6064437e+01
  -3.1844267e+01   5.5630501e+01
  -3.1496513e+01   5.5022992e+01
  -3.0999723e+01   5.4155121e+01
  -2.9956463e+01   5.2332593e+01
  -3.5532724e+01   6.0659010e+01
  -3.5431635e+01   6.0486438e+01
  -3.5229457e+01   6.0141295e+01
  -3.5077824e+01   5.9882437e+01
  -3.3713125e+01   5.7552717e+01
  -3.2853870e+01   5.6085856e+01
  -3.2550603e+01   5.5568140e+01
  -3.2348426e+01   5.5222997e+01
  -3.2095704e+01   5.4791567e+01
  -3.1792437e+01   5.4273851e+01
  -3.1236449e+01   5.3324706e+01
  -3.0175016e+01   5.1512701e+01
  -3.5726289e+01   5.9614447e+01
  -3.5366456e+01   5.9014013e+01
  -3.5160837e+01   5.8670909e+01
  -3.4903814e+01   5.8242028e+01
  -3.3618695e+01   5.6097623e+01
  -3.3104648e+01   5.5239861e+01
  -3.2950434e+01   5.4982533e+01
  -3.2796220e+01   5.4725204e+01
  -3.2590601e+01   5.4382099e+01
  -3.2333577e+01   5.3953219e+01
  -3.2025149e+01   5.3438561e+01
  -3.1511101e+01   5.2580800e+01
  -3.0380197e+01   5.0693724e+01
  -3.5902558e+01   5.8572146e+01
  -3.5693519e+01   5.8231115e+01
  -3.5588999e+01   5.8060599e+01
  -3.4491541e+01   5.6270184e+01
  -3.4125721e+01   5.5673379e+01
  -3.3916682e+01   5.5332348e+01
  -3.3759902e+01   5.5076574e+01
  -3.3655382e+01   5.4906058e+01
  -3.3446343e+01   5.4565027e+01
  -3.3185043e+01   5.4138738e+01
  -3.3028263e+01   5.3882964e+01
  -3.2819224e+01   5.3541933e+01
  -3.2557924e+01   5.3115643e+01
  -3.2192105e+01   5.2518838e+01
  -3.1721766e+01   5.1751518e+01
  -3.0624307e+01   4.9961103e+01
  -3.6220926e+01   5.7786543e+01
  -3.5955376e+01   5.7362888e+01
  -3.4202751e+01   5.4566765e+01
  -3.4043421e+01   5.4312572e+01
  -3.3512323e+01   5.3465262e+01
  -3.3193664e+01   5.2956876e+01
  -3.3034334e+01   5.2702683e+01
  -3.2768785e+01   5.2279028e+01
  -3.2397016e+01   5.1685911e+01
  -3.1919027e+01   5.0923332e+01
  -3.0803720e+01   4.9143981e+01
  -3.6419289e+01   5.6832081e+01
  -3.6311380e+01   5.6663689e+01
  -3.6095562e+01   5.6326907e+01
  -3.5987653e+01   5.6158515e+01
  -3.5663926e+01   5.5653341e+01
  -3.4800654e+01   5.4306210e+01
  -3.4584836e+01   5.3969428e+01
  -3.4315063e+01   5.3548449e+01
  -3.4153200e+01   5.3295862e+01
  -3.3829473e+01   5.2790688e+01
  -3.3721564e+01   5.2622297e+01
  -3.3559700e+01   5.2369710e+01
  -3.3397837e+01   5.2117123e+01
  -3.3182019e+01   5.1780340e+01
  -3.2912246e+01   5.1359362e+01
  -3.2588519e+01   5.0854188e+01
  -3.2048974e+01   5.0012231e+01
  -3.0969884e+01   4.8328317e+01
  -3.6602223e+01   5.5879489e+01
  -3.6492636e+01   5.5712185e+01
  -3.6273461e+01   5.5377577e+01
  -3.6163873e+01   5.5210273e+01
  -3.4629648e+01   5.2868019e+01
  -3.3369392e+01   5.0944025e+01
  -3.3095423e+01   5.0525765e+01
  -3.2766661e+01   5.0023854e+01
  -3.2218723e+01   4.9187334e+01
  -3.1122848e+01   4.7514296e+01
  -3.6936668e+01   5.5178279e+01
  -3.6714158e+01   5.4845880e+01
  -3.6436021e+01   5.4430381e+01
  -3.6324766e+01   5.4264181e+01
  -3.4711568e+01   5.1854287e+01
  -3.4377803e+01   5.1355688e+01
  -3.4266548e+01   5.1189488e+01
  -3.4155293e+01   5.1023289e+01
  -3.3877155e+01   5.0607789e+01
  -3.3710273e+01   5.0358490e+01
  -3.3487763e+01   5.0026091e+01
  -3.3265253e+01   4.9693691e+01
  -3.2875860e+01   4.9111993e+01
  -3.2375212e+01   4.8364094e+01
  -3.1262662e+01   4.6702098e+01
  -3.6865582e+01   5.3898227e+01
  -3.6752671e+01   5.3733148e+01
  -3.6526848e+01   5.3402990e+01
  -3.6301025e+01   5.3072833e+01
  -3.4155708e+01   4.9936336e+01
  -3.3816974e+01   4.9441099e+01
  -3.3647607e+01   4.9193481e+01
  -3.3365328e+01   4.8780784e+01
  -3.3026594e+01   4.8285548e+01
  -3.2518492e+01   4.7542693e+01
  -3.1389378e+01   4.5891905e+01
  -3.7116321e+01   5.3117028e+01
  -3.6887208e+01   5.2789146e+01
  -3.6600817e+01   5.2379292e+01
  -3.4882468e+01   4.9920170e+01
  -3.4710634e+01   4.9674258e+01
  -3.4137851e+01   4.8854551e+01
  -3.3966016e+01   4.8608639e+01
  -3.3736903e+01   4.8280756e+01
  -3.3507790e+01   4.7952873e+01
  -3.3106842e+01   4.7379078e+01
  -3.2591337e+01   4.6641341e+01
  -3.1503050e+01   4.5083898e+01
  -3.7180866e+01   5.2092065e+01
  -3.6948485e+01   5.1766489e+01
  -3.6716105e+01   5.1440914e+01
  -3.6541820e+01   5.1196732e+01
  -3.6193249e+01   5.0708369e+01
  -3.4334206e+01   4.8103766e+01
  -3.4043730e+01   4.7696797e+01
  -3.3811350e+01   4.7371221e+01
  -3.3578969e+01   4.7045646e+01
  -3.3230399e+01   4.6557283e+01
  -3.2649448e+01   4.5743344e+01
  -3.1545641e+01   4.4196861e+01
  -3.7228670e+01   5.1071187e+01
  -3.7051951e+01   5.0828760e+01
  -3.6875233e+01   5.0586334e+01
  -3.6639609e+01   5.0263099e+01
  -3.4872425e+01   4.7838833e+01
  -3.4283364e+01   4.7030745e+01
  -3.4106645e+01   4.6788318e+01
  -3.3871021e+01   4.6465083e+01
  -3.3635396e+01   4.6141848e+01
  -3.3281960e+01   4.5656995e+01
  -3.2751804e+01   4.4929715e+01
  -3.1632588e+01   4.3394347e+01
  -3.7379244e+01   5.0215058e+01
  -3.7140399e+01   4.9894196e+01
  -3.6841843e+01   4.9493117e+01
  -3.6662709e+01   4.9252470e+01
  -3.5169928e+01   4.7247076e+01
  -3.4333970e+01   4.6124055e+01
  -3.4154837e+01   4.5883408e+01
  -3.3975703e+01   4.5642761e+01
  -3.3677147e+01   4.5241682e+01
  -3.3318879e+01   4.4760388e+01
  -3.2781478e+01   4.4038446e+01
  -3.1646964e+01   4.2514347e+01
  -3.7274413e+01   4.9042615e+01
  -3.7153393e+01   4.8883386e+01
  -3.7032372e+01   4.8724157e+01
  -3.6911351e+01   4.8564927e+01
  -3.5580122e+01   4.6813405e+01
  -3.5277570e+01   4.6415332e+01
  -3.4369914e+01   4.5221113e+01
  -3.4188382e+01   4.4982269e+01
  -3.4006851e+01   4.4743425e+01
  -3.3704299e+01   4.4345352e+01
  -3.3341237e+01   4.3867664e+01
  -3.2857153e+01   4.3230747e+01
  -3.1707456e+01   4.1718069e+01
  -3.7149932e+01   4.7877370e+01
  -3.6966022e+01   4.7640353e+01
  -3.6782111e+01   4.7403336e+01
  -3.6536897e+01   4.7087314e+01
  -3.4881702e+01   4.4954164e+01
  -3.4391274e+01   4.4322119e+01
  -3.4207364e+01   4.4085103e+01
  -3.4023453e+01   4.3848086e+01
  -3.3716935e+01   4.3453058e+01
  -3.3410418e+01   4.3058030e+01
  -3.2858686e+01   4.2346980e+01
  -3.1693919e+01   4.0845875e+01
  -3.7378479e+01   4.7189928e+01
  -3.7192207e+01   4.6954762e+01
  -3.7068026e+01   4.6797985e+01
  -3.6819664e+01   4.6484431e+01
  -3.5702035e+01   4.5073436e+01
  -3.4894859e+01   4.4054385e+01
  -3.4522316e+01   4.3584053e+01
  -3.4398135e+01   4.3427276e+01
  -3.4211863e+01   4.3192110e+01
  -3.4025592e+01   4.2956945e+01
  -3.3715139e+01   4.2565002e+01
  -3.3404687e+01   4.2173059e+01
  -3.2845873e+01   4.1467562e+01
  -3.1728244e+01   4.0056567e+01
  -3.7219789e+01   4.6036152e+01
  -3.7094046e+01   4.5880625e+01
  -3.4767809e+01   4.3003365e+01
  -3.4642067e+01   4.2847838e+01
  -3.4516324e+01   4.2692310e+01
  -3.4201968e+01   4.2303491e+01
  -3.4013354e+01   4.2070200e+01
  -3.3698998e+01   4.1681381e+01
  -3.3384641e+01   4.1292562e+01
  -3.2818800e+01   4.0592689e+01
  -3.1687117e+01   3.9192941e+01
  -3.7423698e+01   4.5353134e+01
  -3.7232761e+01   4.5121741e+01
  -3.7041824e+01   4.4890347e+01
  -3.4623286e+01   4.1959362e+01
  -3.4495994e+01   4.1805100e+01
  -3.4177765e+01   4.1419444e+01
  -3.3986828e+01   4.1188051e+01
  -3.3668599e+01   4.0802395e+01
  -3.3350371e+01   4.0416739e+01
  -3.2777559e+01   3.9722558e+01
  -3.1695581e+01   3.8411328e+01
  -3.6973557e+01   4.3905764e+01
  -3.6651488e+01   4.3523309e+01
  -3.5685280e+01   4.2375946e+01
  -3.4783486e+01   4.1305074e+01
  -3.4268175e+01   4.0693147e+01
  -3.3881692e+01   4.0234202e+01
  -3.3624036e+01   3.9928238e+01
  -3.3301967e+01   3.9545784e+01
  -3.2786656e+01   3.8933857e+01
  -3.1627206e+01   3.7557021e+01
  -3.7280408e+01   4.3382153e+01
  -3.7084881e+01   4.3154624e+01
  -3.6824179e+01   4.2851253e+01
  -3.5520668e+01   4.1334394e+01
  -3.4803737e+01   4.0500122e+01
  -3.4608211e+01   4.0272593e+01
  -3.4477859e+01   4.0120907e+01
  -3.4347508e+01   3.9969221e+01
  -3.4217157e+01   3.9817536e+01
  -3.4021631e+01   3.9590007e+01
  -3.3826104e+01   3.9362478e+01
  -3.3565402e+01   3.9059106e+01
  -3.3239524e+01   3.8679892e+01
  -3.2718120e+01   3.8073148e+01
  -3.1544960e+01   3.6707976e+01
  -3.7053051e+01   4.2255312e+01
  -3.6789328e+01   4.1954563e+01
  -3.4613615e+01   3.9473379e+01
  -3.4283962e+01   3.9097442e+01
  -3.3954308e+01   3.8721505e+01
  -3.3756516e+01   3.8495943e+01
  -3.3492793e+01   3.8195193e+01
  -3.3163140e+01   3.7819256e+01
  -3.2635694e+01   3.7217757e+01
  -3.1448942e+01   3.5864384e+01
  -3.7006990e+01   4.1361005e+01
  -3.6673593e+01   4.0988383e+01
  -3.6406876e+01   4.0690286e+01
  -3.6273518e+01   4.0541237e+01
  -3.4606536e+01   3.8678129e+01
  -3.4406498e+01   3.8454556e+01
  -3.4006423e+01   3.8007410e+01
  -3.3673027e+01   3.7634788e+01
  -3.3406310e+01   3.7336691e+01
  -3.3006234e+01   3.6889545e+01
  -3.2472800e+01   3.6293350e+01
  -3.1405932e+01   3.5100961e+01
  -3.6744531e+01   4.0250335e+01
  -3.6542267e+01   4.0028773e+01
  -3.6407425e+01   3.9881066e+01
  -3.4924160e+01   3.8256282e+01
  -3.4654475e+01   3.7960866e+01
  -3.4384790e+01   3.7665451e+01
  -3.4047685e+01   3.7296182e+01
  -3.3710579e+01   3.6926913e+01
  -3.3508315e+01   3.6705351e+01
  -3.3238631e+01   3.6409936e+01
  -3.2901525e+01   3.6040667e+01
  -3.2362156e+01   3.5449836e+01
  -3.1283417e+01   3.4268175e+01
  -3.6668096e+01   3.9368652e+01
  -3.6531783e+01   3.9222300e+01
  -3.6122846e+01   3.8783244e+01
  -3.5645751e+01   3.8271013e+01
  -3.4146313e+01   3.6661142e+01
  -3.3737375e+01   3.6222087e+01
  -3.3601062e+01   3.6075735e+01
  -3.3396593e+01   3.5856207e+01
  -3.3123968e+01   3.5563503e+01
  -3.2783186e+01   3.5197623e+01
  -3.2237936e+01   3.4612216e+01
  -3.1147435e+01   3.3441401e+01
  -3.6508865e+01   3.8420083e+01
  -3.6164442e+01   3.8057629e+01
  -3.3753479e+01   3.5520454e+01
  -3.3409056e+01   3.5158000e+01
  -3.3202402e+01   3.4940528e+01
  -3.2995748e+01   3.4723056e+01
  -3.2651325e+01   3.4360602e+01
  -3.2100248e+01   3.3780676e+01
  -3.0998093e+01   3.2620825e+01
  -3.6125567e+01   3.7263298e+01
  -3.5916749e+01   3.7047903e+01
  -3.5638325e+01   3.6760710e+01
  -3.5151082e+01   3.6258122e+01
  -3.3689354e+01   3.4750359e+01
  -3.3410929e+01   3.4463166e+01
  -3.3271717e+01   3.4319569e+01
  -3.3062899e+01   3.4104175e+01
  -3.2784474e+01   3.3816982e+01
  -3.2436444e+01   3.3457990e+01
  -3.1949201e+01   3.2955402e+01
  -3.0835503e+01   3.1806630e+01
  -3.6144785e+01   3.6544692e+01
  -3.6004144e+01   3.6402495e+01
  -3.5863502e+01   3.6260298e+01
  -3.5511899e+01   3.5904805e+01
  -3.3894526e+01   3.4269536e+01
  -3.3613243e+01   3.3985142e+01
  -3.3050679e+01   3.3416353e+01
  -3.2839717e+01   3.3203057e+01
  -3.2628755e+01   3.2989761e+01
  -3.2277152e+01   3.2634268e+01
  -3.1784908e+01   3.2136578e+01
  -3.0659779e+01   3.0999000e+01
  -3.5798138e+01   3.5477504e+01
  -3.5656082e+01   3.5336721e+01
  -3.5371970e+01   3.5055153e+01
  -3.5229914e+01   3.4914369e+01
  -3.3738324e+01   3.3436140e+01
  -3.3383184e+01   3.3084181e+01
  -3.2814960e+01   3.2521046e+01
  -3.2388791e+01   3.2098695e+01
  -3.2033651e+01   3.1746735e+01
  -3.1536455e+01   3.1253992e+01
  -3.0471034e+01   3.0198114e+01
  -3.5577290e+01   3.4560330e+01
  -3.5146919e+01   3.4142262e+01
  -3.4716549e+01   3.3724193e+01
  -3.3712351e+01   3.2748700e+01
  -3.3425438e+01   3.2469988e+01
  -3.2923339e+01   3.1982241e+01
  -3.2779882e+01   3.1842885e+01
  -3.2421240e+01   3.1494495e+01
  -3.2134326e+01   3.1215782e+01
  -3.1847413e+01   3.0937070e+01
  -3.1345314e+01   3.0449323e+01
  -3.0269388e+01   2.9404152e+01
  -3.5341736e+01   3.3651177e+01
  -3.4979628e+01   3.3306390e+01
  -3.4617520e+01   3.2961604e+01
  -3.3096667e+01   3.1513500e+01
  -3.2806980e+01   3.1237670e+01
  -3.2662137e+01   3.1099756e+01
  -3.2517294e+01   3.0961841e+01
  -3.2372451e+01   3.0823926e+01
  -3.2155186e+01   3.0617054e+01
  -3.1937921e+01   3.0410182e+01
  -3.1575813e+01   3.0065396e+01
  -3.1068862e+01   2.9582694e+01
  -2.9982538e+01   2.8548334e+01
  -3.5018507e+01   3.2682016e+01
  -3.4579862e+01   3.2272638e+01
  -3.4141217e+01   3.1863260e+01
  -3.2752174e+01   3.0566896e+01
  -3.2532851e+01   3.0362207e+01
  -3.2094206e+01   2.9952829e+01
  -3.1947991e+01   2.9816369e+01
  -3.1655561e+01   2.9543451e+01
  -3.1363131e+01   2.9270532e+01
  -3.0851378e+01   2.8792924e+01
  -2.9754765e+01   2.7769479e+01
  -3.4679496e+01   3.1722746e+01
  -3.4384351e+01   3.1452765e+01
  -3.2465911e+01   2.9697890e+01
  -3.1654263e+01   2.8955442e+01
  -3.1432904e+01   2.8752957e+01
  -3.1063974e+01   2.8415481e+01
  -3.0621257e+01   2.8010509e+01
  -2.9514464e+01   2.6998081e+01
  -3.4250410e+01   3.0706831e+01
  -3.4027037e+01   3.0506569e+01
  -3.3133548e+01   2.9705521e+01
  -3.2091145e+01   2.8770965e+01
  -3.1867772e+01   2.8570703e+01
  -3.1718858e+01   2.8437195e+01
  -3.1569943e+01   2.8303687e+01
  -3.1346571e+01   2.8103425e+01
  -3.1123198e+01   2.7903163e+01
  -3.0825369e+01   2.7636147e+01
  -3.0304167e+01   2.7168870e+01
  -2.9261763e+01   2.6234314e+01
  -3.4029912e+01   2.9900754e+01
  -3.3804548e+01   2.9702736e+01
  -3.3203578e+01   2.9174687e+01
  -3.1776275e+01   2.7920572e+01
  -3.1550912e+01   2.7722554e+01
  -3.1400669e+01   2.7590541e+01
  -3.1250427e+01   2.7458529e+01
  -3.0799699e+01   2.7062493e+01
  -3.0499215e+01   2.6798468e+01
  -3.0048487e+01   2.6402432e+01
  -2.8996790e+01   2.5478347e+01
  -3.3796770e+01   2.9102205e+01
  -3.3569438e+01   2.8906450e+01
  -3.3266328e+01   2.8645444e+01
  -3.1447667e+01   2.7079406e+01
  -3.1220335e+01   2.6883651e+01
  -3.0765670e+01   2.6492142e+01
  -3.0538337e+01   2.6296387e+01
  -3.0235227e+01   2.6035380e+01
  -2.9704785e+01   2.5578619e+01
  -2.8719677e+01   2.4730349e+01
  -3.3092557e+01   2.7924410e+01
  -3.0417639e+01   2.5667241e+01
  -3.0188360e+01   2.5473769e+01
  -2.9882655e+01   2.5215807e+01
  -2.9424098e+01   2.4828864e+01
  -2.8354131e+01   2.3925996e+01
  -3.2984805e+01   2.7273479e+01
  -3.1751728e+01   2.6253909e+01
  -3.0749853e+01   2.5425509e+01
  -3.0518651e+01   2.5234340e+01
  -3.0056248e+01   2.4852002e+01
  -2.9825046e+01   2.4660832e+01
  -2.9516776e+01   2.4405940e+01
  -2.9054373e+01   2.4023602e+01
  -2.8052498e+01   2.3195201e+01
  -3.2478879e+01   2.6312780e+01
  -3.2012675e+01   2.5935085e+01
  -3.0769465e+01   2.4927897e+01
  -3.0380961e+01   2.4613151e+01
  -2.9681655e+01   2.4046608e+01
  -2.9448553e+01   2.3857760e+01
  -2.9137751e+01   2.3605963e+01
  -2.8671547e+01   2.3228268e+01
  -2.7739139e+01   2.2472877e+01
  -3.2270421e+01   2.5613667e+01
  -3.2113769e+01   2.5489328e+01
  -3.1957116e+01   2.5364990e+01
  -2.9998960e+01   2.3810763e+01
  -2.9137371e+01   2.3126903e+01
  -2.8824066e+01   2.2878226e+01
  -2.8354108e+01   2.2505212e+01
  -2.7335867e+01   2.1697014e+01
  -3.1735500e+01   2.4675860e+01
  -3.1498668e+01   2.4491711e+01
  -2.9919787e+01   2.3264057e+01
  -2.9604011e+01   2.3018526e+01
  -2.9130347e+01   2.2650229e+01
  -2.8972459e+01   2.2527464e+01
  -2.8735627e+01   2.2343316e+01
  -2.8419851e+01   2.2097785e+01
  -2.7946186e+01   2.1729488e+01
  -2.6998858e+01   2.0992896e+01
  -3.1344236e+01   2.3872554e+01
  -3.1026021e+01   2.3630193e+01
  -3.0787359e+01   2.3448423e+01
  -3.0310036e+01   2.3084881e+01
  -2.9514497e+01   2.2478979e+01
  -2.9196281e+01   2.2236618e+01
  -2.8878065e+01   2.1994257e+01
  -2.8718958e+01   2.1873076e+01
  -2.8559850e+01   2.1751896e+01
  -2.8321188e+01   2.1570125e+01
  -2.8002973e+01   2.1327764e+01
  -2.7605203e+01   2.1024813e+01
  -2.6650556e+01   2.0297730e+01
  -3.0779833e+01   2.2960007e+01
  -3.0619521e+01   2.2840423e+01
  -3.0379054e+01   2.2661048e+01
  -2.9016405e+01   2.1644590e+01
  -2.8775937e+01   2.1465215e+01
  -2.8455314e+01   2.1226048e+01
  -2.8295002e+01   2.1106464e+01
  -2.8134691e+01   2.0986881e+01
  -2.7894223e+01   2.0807506e+01
  -2.7653756e+01   2.0628131e+01
  -2.7172821e+01   2.0269381e+01
  -2.6210951e+01   1.9551881e+01
  -3.0523392e+01   2.2297143e+01
  -3.0361892e+01   2.2179168e+01
  -2.8827648e+01   2.1058412e+01
  -2.8585398e+01   2.0881451e+01
  -2.8343149e+01   2.0704490e+01
  -2.8020150e+01   2.0468541e+01
  -2.7697152e+01   2.0232592e+01
  -2.7535652e+01   2.0114618e+01
  -2.7212653e+01   1.9878669e+01
  -2.6808905e+01   1.9583734e+01
  -2.5839908e+01   1.8875888e+01
  -3.0012813e+01   2.1467208e+01
  -2.9687471e+01   2.1234502e+01
  -2.7572747e+01   1.9721907e+01
  -2.7410076e+01   1.9605554e+01
  -2.7247405e+01   1.9489200e+01
  -2.7084734e+01   1.9372847e+01
  -2.6759392e+01   1.9140140e+01
  -2.6352714e+01   1.8849256e+01
  -2.5458023e+01   1.8209312e+01
  -2.9488762e+01   2.0649768e+01
  -2.9324936e+01   2.0535047e+01
  -2.9079196e+01   2.0362965e+01
  -2.8833456e+01   2.0190884e+01
  -2.7113278e+01   1.8986314e+01
  -2.6621799e+01   1.8642151e+01
  -2.6376059e+01   1.8470070e+01
  -2.5884580e+01   1.8125907e+01
  -2.4983535e+01   1.7494942e+01
  -2.8951437e+01   1.9845006e+01
  -2.8621506e+01   1.9618852e+01
  -2.8456541e+01   1.9505775e+01
  -2.6641921e+01   1.8261929e+01
  -2.6147025e+01   1.7922698e+01
  -2.5899576e+01   1.7753083e+01
  -2.5487163e+01   1.7470390e+01
  -2.4579853e+01   1.6848467e+01
  -2.8484085e+01   1.9108818e+01
  -2.8151909e+01   1.8885974e+01
  -2.5909721e+01   1.7381782e+01
  -2.5660589e+01   1.7214649e+01
  -2.5411458e+01   1.7047517e+01
  -2.4996238e+01   1.6768963e+01
  -2.4165798e+01   1.6211854e+01
  -2.7837776e+01   1.8274250e+01
  -2.7419792e+01   1.7999862e+01
  -2.5413465e+01   1.6682799e+01
  -2.5246272e+01   1.6573044e+01
  -2.4995481e+01   1.6408411e+01
  -2.4577496e+01   1.6134022e+01
  -2.3741527e+01   1.5585246e+01
  -2.7345992e+01   1.7562652e+01
  -2.7177709e+01   1.7454574e+01
  -2.5494878e+01   1.6373795e+01
  -2.5074171e+01   1.6103601e+01
  -2.4905888e+01   1.5995523e+01
  -2.4737605e+01   1.5887445e+01
  -2.4485180e+01   1.5725328e+01
  -2.4064473e+01   1.5455134e+01
  -2.3223058e+01   1.4914744e+01
  -2.6927504e+01   1.6915954e+01
  -2.6758149e+01   1.6809565e+01
  -2.6588794e+01   1.6703175e+01
  -2.4556529e+01   1.5426499e+01
  -2.4387174e+01   1.5320110e+01
  -2.4217818e+01   1.5213720e+01
  -2.3963785e+01   1.5054136e+01
  -2.3540397e+01   1.4788161e+01
  -2.2778298e+01   1.4309408e+01
  -2.6158055e+01   1.6070039e+01
  -2.5902439e+01   1.5913002e+01
  -2.4027921e+01   1.4761404e+01
  -2.3687099e+01   1.4552022e+01
  -2.3431483e+01   1.4394986e+01
  -2.3090661e+01   1.4185604e+01
  -2.2323813e+01   1.3714496e+01
  -2.5803098e+01   1.5498715e+01
  -2.3831432e+01   1.4314427e+01
  -2.2974187e+01   1.3799520e+01
  -2.2631288e+01   1.3593557e+01
  -2.1774043e+01   1.3078649e+01
  -2.5094440e+01   1.4733604e+01
  -2.4921970e+01   1.4632342e+01
  -2.4749499e+01   1.4531080e+01
  -2.3111031e+01   1.3569092e+01
  -2.2852325e+01   1.3417199e+01
  -2.2679855e+01   1.3315937e+01
  -2.2421149e+01   1.3164044e+01
  -2.2076209e+01   1.2961521e+01
  -2.1300092e+01   1.2505842e+01
  -2.4459884e+01   1.4034032e+01
  -2.4286410e+01   1.3934500e+01
  -2.4112936e+01   1.3834968e+01
  -2.2638404e+01   1.2988944e+01
  -2.2291455e+01   1.2789880e+01
  -2.2117981e+01   1.2690348e+01
  -2.1944506e+01   1.2590816e+01
  -2.1510820e+01   1.2341986e+01
  -2.0816923e+01   1.1943857e+01
  -2.3988386e+01   1.3446462e+01
  -2.3552233e+01   1.3201981e+01
  -2.2243776e+01   1.2468537e+01
  -2.1894854e+01   1.2272953e+01
  -2.1371471e+01   1.1979575e+01
  -2.1022549e+01   1.1783990e+01
  -2.0324705e+01   1.1392820e+01
  -2.3156783e+01   1.2677673e+01
  -2.2981353e+01   1.2581630e+01
  -2.2016487e+01   1.2053394e+01
  -2.1753342e+01   1.1909330e+01
  -2.1051621e+01   1.1525158e+01
  -2.0876191e+01   1.1429115e+01
  -2.0525330e+01   1.1237029e+01
  -1.9823610e+01   1.0852857e+01
  -2.2753254e+01   1.2162624e+01
  -2.2576873e+01   1.2068340e+01
  -2.1518582e+01   1.1502636e+01
  -2.0636673e+01   1.1031217e+01
  -2.0283909e+01   1.0842649e+01
  -1.9931145e+01   1.0654081e+01
  -1.9225618e+01   1.0276946e+01
  -2.2075820e+01   1.1518168e+01
  -2.1809846e+01   1.1379395e+01
  -2.1011925e+01   1.0963075e+01
  -2.0745951e+01   1.0824302e+01
  -1.9682056e+01   1.0269210e+01
  -1.9416082e+01   1.0130437e+01
  -1.8706819e+01   9.7603750e+00
  -2.1298735e+01   1.0843149e+01
  -1.9872878e+01   1.0117248e+01
  -1.9605530e+01   9.9811413e+00
  -1.9338182e+01   9.8450348e+00
  -1.9159950e+01   9.7542972e+00
  -1.8892602e+01   9.6181907e+00
  -1.8179674e+01   9.2552401e+00
  -2.0600013e+01   1.0229344e+01
  -1.9525229e+01   9.6956394e+00
  -1.8629577e+01   9.2508853e+00
  -1.8271315e+01   9.0729836e+00
  -1.7644359e+01   8.7616558e+00
  -2.0161241e+01   9.7613709e+00
  -1.8631147e+01   9.0205525e+00
  -1.8361130e+01   8.8898199e+00
  -1.8001108e+01   8.7155097e+00
  -1.7731091e+01   8.5847770e+00
  -1.7101053e+01   8.2797342e+00
  -1.9443914e+01   9.1751958e+00
  -1.9172603e+01   9.0471698e+00
  -1.8087362e+01   8.5350658e+00
  -1.7454304e+01   8.2363385e+00
  -1.7182994e+01   8.1083126e+00
  -1.6549936e+01   7.8095852e+00
  -1.8807820e+01   8.6461504e+00
  -1.8626102e+01   8.5626127e+00
  -1.7172357e+01   7.8943112e+00
  -1.6627203e+01   7.6436982e+00
  -1.5991190e+01   7.3513163e+00
  -1.8163162e+01   8.1307776e+00
  -1.7250440e+01   7.7221958e+00
  -1.6428991e+01   7.3544722e+00
  -1.6246446e+01   7.2727558e+00
  -1.5972630e+01   7.1501813e+00
  -1.5424997e+01   6.9050322e+00
  -1.7601827e+01   7.6691385e+00
  -1.7418475e+01   7.5892516e+00
  -1.7235122e+01   7.5093647e+00
  -1.6501713e+01   7.1898173e+00
  -1.5951656e+01   6.9501567e+00
  -1.5676627e+01   6.8303264e+00
  -1.5401599e+01   6.7104961e+00
  -1.4851542e+01   6.4708356e+00
  -1.6941069e+01   7.1805422e+00
  -1.6664856e+01   7.0634681e+00
  -1.5375861e+01   6.5171225e+00
  -1.5099648e+01   6.4000485e+00
  -1.4823435e+01   6.2829744e+00
  -1.4363080e+01   6.0878510e+00
  -1.5902546e+01   6.5535508e+00
  -1.4977979e+01   6.1725304e+00
  -1.4515696e+01   5.9820202e+00
  -1.4238326e+01   5.8677141e+00
  -1.3776043e+01   5.6772039e+00
  -1.5503120e+01   6.2083224e+00
  -1.4667623e+01   5.8737422e+00
  -1.3924958e+01   5.5763375e+00
  -1.3646459e+01   5.4648107e+00
  -1.3182294e+01   5.2789328e+00
  -1.4725626e+01   5.7267747e+00
  -1.4539225e+01   5.6542839e+00
  -1.3793624e+01   5.3643206e+00
  -1.3607224e+01   5.2918298e+00
  -1.3420823e+01   5.2193390e+00
  -1.3048023e+01   5.0743573e+00
  -1.2582022e+01   4.8931303e+00
  -1.4314366e+01   5.4026765e+00
  -1.3004555e+01   4.9083139e+00
  -1.2723881e+01   4.8023791e+00
  -1.2536765e+01   4.7317559e+00
  -1.2068976e+01   4.5551978e+00
  -1.3522519e+01   4.9498966e+00
  -1.3334706e+01   4.8811480e+00
  -1.2113923e+01   4.4342823e+00
  -1.1926111e+01   4.3655338e+00
  -1.1456579e+01   4.1936624e+00
  -1.2911623e+01   4.5803915e+00
  -1.2723132e+01   4.5135245e+00
  -1.1780678e+01   4.1791893e+00
  -1.1497942e+01   4.0788888e+00
  -1.1309451e+01   4.0120218e+00
  -1.0932469e+01   3.8782877e+00
  -1.2200180e+01   4.1911332e+00
  -1.2011030e+01   4.1261544e+00
  -1.1159855e+01   3.8337497e+00
  -1.0403255e+01   3.5738345e+00
  -1.1387424e+01   3.7850455e+00
  -1.0818053e+01   3.5957932e+00
  -1.0153787e+01   3.3749989e+00
  -9.7742058e+00   3.2488307e+00
  -1.0758264e+01   3.4568431e+00
  -9.7109990e+00   3.1203363e+00
  -9.2349696e+00   2.9673786e+00
  -1.0314758e+01   3.2008997e+00
  -1.0123744e+01   3.1416237e+00
  -9.6462093e+00   2.9934339e+00
  -8.9776601e+00   2.7859682e+00
  -8.6911390e+00   2.6970543e+00
  -9.5798622e+00   2.8681424e+00
  -8.8134732e+00   2.6386910e+00
  -8.5260773e+00   2.5526467e+00
  -8.1428829e+00   2.4379210e+00
  -8.9354996e+00   2.5781478e+00
  -8.0707739e+00   2.3286496e+00
  -7.7825320e+00   2.2454836e+00
  -7.4942900e+00   2.1623175e+00
  -8.1900095e+00   2.2745866e+00
  -7.4191851e+00   2.0605079e+00
  -7.2264790e+00   2.0069882e+00
  -6.9374198e+00   1.9267087e+00
  -7.5360347e+00   2.0120092e+00
  -6.6664922e+00   1.7798543e+00
  -6.4732606e+00   1.7282643e+00
  -6.8776950e+00   1.7627566e+00
  -6.4902193e+00   1.6634464e+00
  -6.2964814e+00   1.6137913e+00
  -6.1027435e+00   1.5641362e+00
  -5.9090056e+00   1.5144811e+00
  -6.3123042e+00   1.5507468e+00
  -5.5354052e+00   1.3598857e+00
  -5.3411805e+00   1.3121704e+00
  -5.6460732e+00   1.3273499e+00
  -5.1593427e+00   1.2129232e+00
  -4.9646505e+00   1.1671525e+00
  -4.7699584e+00   1.1213818e+00
  -5.2687839e+00   1.1831807e+00
  -4.7809335e+00   1.0736270e+00
  -4.3906532e+00   9.8598395e-01
  -4.8892148e+00   1.0466987e+00
  -4.4002934e+00   9.4202885e-01
  -4.1069405e+00   8.7922692e-01
  -4.4094935e+00   8.9797955e-01
  -3.7235723e+00   7.5829384e-01
  -3.9273357e+00   7.5896929e-01
  -3.7309689e+00   7.2102082e-01
  -3.3382353e+00   6.4512389e-01
  -3.6396242e+00   6.6568424e-01
  -3.2461513e+00   5.9371837e-01
  -2.9510467e+00   5.3974398e-01
  -3.0548397e+00   5.2721392e-01
  -2.5621236e+00   4.4217941e-01
  -2.5664172e+00   4.1653650e-01
  -1.9772725e+00   3.0065533e-01
  -1.1881081e+00   1.6852074e-01


==> data/AFD_pi2_3_5.dat <==
   3.5643242e+00   5.0556222e-01
   5.2397720e+00   7.9673661e-01
   6.7121681e+00   1.0894031e+00
   7.8834572e+00   1.3605520e+00
   9.0498764e+00   1.6552149e+00
   1.0014706e+01   1.9353717e+00
   1.1072728e+01   2.2549264e+00
   1.2027469e+01   2.5748788e+00
   1.2879249e+01   2.8922196e+00
   1.3823145e+01   3.2497187e+00
   1.4663968e+01   3.6025042e+00
   1.5499031e+01   3.9724093e+00
   1.6231459e+01   4.3335584e+00
   1.7054490e+01   4.7364922e+00
   1.7870999e+01   5.1562956e+00
   1.8584933e+01   5.5641962e+00
   1.9292419e+01   5.9868679e+00
   1.9993233e+01   6.4242218e+00
   2.0782049e+01   6.9077080e+00
   2.1468535e+01   7.3750948e+00
   2.2147675e+01   7.8568760e+00
   2.2819251e+01   8.3529504e+00
   2.3389488e+01   8.8279028e+00
   2.4045642e+01   9.3513156e+00
   2.4693592e+01   9.8887052e+00
   2.5333126e+01   1.0439959e+01
   2.5871958e+01   1.0965937e+01
   2.6494417e+01   1.1543651e+01
   2.7016563e+01   1.2094021e+01
   2.7621146e+01   1.2697728e+01
   2.8125847e+01   1.3272027e+01
   2.8711767e+01   1.3901238e+01
   2.9198279e+01   1.4498984e+01
   2.9675644e+01   1.5107818e+01
   3.0143690e+01   1.5727618e+01
   3.0602245e+01   1.6358258e+01
   3.1138856e+01   1.7047629e+01
   3.1577439e+01   1.7700434e+01
   3.2006019e+01   1.8363680e+01
   3.2424431e+01   1.9037233e+01
   3.2832513e+01   1.9720956e+01
   3.3144897e+01   2.0362362e+01
   3.3532364e+01   2.1065151e+01
   3.3909030e+01   2.1777688e+01
   3.4274740e+01   2.2499827e+01
   3.4546295e+01   2.3175709e+01
   3.4890194e+01   2.3915777e+01
   3.5140775e+01   2.4607640e+01
   3.5462294e+01   2.5365048e+01
   3.5691373e+01   2.6072320e+01
   3.5989960e+01   2.6846466e+01
   3.6197024e+01   2.7568559e+01
   3.6472142e+01   2.8358824e+01
   3.6656692e+01   2.9095136e+01
   3.6830117e+01   2.9837937e+01
   3.6992305e+01   3.0587079e+01
   3.7143147e+01   3.1342410e+01
   3.7282536e+01   3.2103777e+01
   3.7410367e+01   3.2871028e+01
   3.7526536e+01   3.3644006e+01
   3.7630942e+01   3.4422554e+01
   3.7723486e+01   3.5206514e+01
   3.7804070e+01   3.5995726e+01
   3.7800871e+01   3.6720351e+01
   3.7857951e+01   3.7518869e+01
   3.7902800e+01   3.8322158e+01
   3.7865720e+01   3.9058255e+01
   3.7886558e+01   3.9869897e+01
   3.7826753e+01   4.0612642e+01
   3.7755848e+01   4.1358142e+01
   3.7740461e+01   4.2180773e+01
   3.7646427e+01   4.2931999e+01
   3.7541110e+01   4.3685525e+01
   3.7424454e+01   4.4441200e+01
   3.7296407e+01   4.5198872e+01
   3.7156917e+01   4.5958389e+01
   3.7005936e+01   4.6719597e+01
   3.6843415e+01   4.7482342e+01
   3.6669309e+01   4.8246469e+01
   3.6423864e+01   4.8931607e+01
   3.6227266e+01   4.9697437e+01
   3.6018964e+01   5.0464188e+01
   3.5741643e+01   5.1149731e+01
   3.5510645e+01   5.1917281e+01
   3.5212216e+01   5.2602185e+01
   3.4903617e+01   5.3286279e+01
   3.4638790e+01   5.4053623e+01
   3.4308971e+01   5.4736227e+01
   3.3968942e+01   5.5417606e+01
   3.3618695e+01   5.6097623e+01
   3.3258225e+01   5.6776143e+01
   3.2887527e+01   5.7453029e+01
   3.2506596e+01   5.8128145e+01
   3.2115433e+01   5.8801352e+01
   3.1714038e+01   5.9472513e+01
   3.1256243e+01   6.0052787e+01
   3.0835280e+01   6.0718988e+01
   3.0359715e+01   6.1293129e+01
   2.9919225e+01   6.1953854e+01
   2.9425955e+01   6.2521382e+01
   2.8924313e+01   6.3085213e+01
   2.8455092e+01   6.3736550e+01
   2.7935868e+01   6.4293058e+01
   2.7408349e+01   6.4845527e+01
   2.6872562e+01   6.5393849e+01
   2.6328538e+01   6.5937911e+01
   2.5776309e+01   6.6477605e+01
   2.5215908e+01   6.7012819e+01
   2.4613091e+01   6.7449505e+01
   2.4037393e+01   6.7975096e+01
   2.3453635e+01   6.8495890e+01
   2.2830409e+01   6.8916852e+01
   2.2201102e+01   6.9332179e+01
   2.1595308e+01   6.9837330e+01
   2.0953038e+01   7.0241442e+01
   2.0304838e+01   7.0639674e+01
   1.9650765e+01   7.1031947e+01
   1.8990871e+01   7.1418183e+01
   1.8325212e+01   7.1798305e+01
   1.7653845e+01   7.2172237e+01
   1.6976827e+01   7.2539902e+01
   1.6294217e+01   7.2901224e+01
   1.5606074e+01   7.3256129e+01
   1.4892602e+01   7.3506533e+01
   1.4194556e+01   7.3848186e+01
   1.3473269e+01   7.4084823e+01
   1.2765576e+01   7.4412970e+01
   1.2036742e+01   7.4635627e+01
   1.1304730e+01   7.4851140e+01
   1.0569609e+01   7.5059465e+01
   9.8314520e+00   7.5260564e+01
   9.0903283e+00   7.5454396e+01
   8.3463100e+00   7.5640922e+01
   7.5994691e+00   7.5820103e+01
   6.8498783e+00   7.5991902e+01
   6.0896294e+00   7.6056600e+01
   5.3357556e+00   7.6213448e+01
   4.5733670e+00   7.6262994e+01
   3.8155087e+00   7.6404790e+01
   3.0512828e+00   7.6439124e+01
   2.2867517e+00   7.6465814e+01
   1.5239815e+00   7.6584838e+01
   7.5806970e-01   7.6596249e+01
  -7.5806970e-01   7.6596249e+01
  -1.5239815e+00   7.6584838e+01
  -2.2867517e+00   7.6465814e+01
  -3.0512828e+00   7.6439124e+01
  -3.8155087e+00   7.6404790e+01
  -4.5733670e+00   7.6262994e+01
  -5.3357556e+00   7.6213448e+01
  -6.0896294e+00   7.6056600e+01
  -6.8498783e+00   7.5991902e+01
  -7.5994691e+00   7.5820103e+01
  -8.3463100e+00   7.5640922e+01
  -9.0903283e+00   7.5454396e+01
  -9.8314520e+00   7.5260564e+01
  -1.0569609e+01   7.5059465e+01
  -1.1304730e+01   7.4851140e+01
  -1.2036742e+01   7.4635627e+01
  -1.2765576e+01   7.4412970e+01
  -1.3473269e+01   7.4084823e+01
  -1.4194556e+01   7.3848186e+01
  -1.4892602e+01   7.3506533e+01
  -1.5606074e+01   7.3256129e+01
  -1.6294217e+01   7.2901224e+01
  -1.6976827e+01   7.2539902e+01
  -1.7653845e+01   7.2172237e+01
  -1.8325212e+01   7.1798305e+01
  -1.8990871e+01   7.1418183e+01
  -1.9650765e+01   7.1031947e+01
  -2.0304838e+01   7.0639674e+01
  -2.0953038e+01   7.0241442e+01
  -2.1595308e+01   6.9837330e+01
  -2.2201102e+01   6.9332179e+01
  -2.2830409e+01   6.8916852e+01
  -2.3453635e+01   6.8495890e+01
  -2.4037393e+01   6.7975096e+01
  -2.4613091e+01   6.7449505e+01
  -2.5215908e+01   6.7012819e+01
  -2.5776309e+01   6.6477605e+01
  -2.6328538e+01   6.5937911e+01
  -2.6872562e+01   6.5393849e+01
  -2.7408349e+01   6.4845527e+01
  -2.7935868e+01   6.4293058e+01
  -2.8455092e+01   6.3736550e+01
  -2.8924313e+01   6.3085213e+01
  -2.9425955e+01   6.2521382e+01
  -2.9919225e+01   6.1953854e+01
  -3.0359715e+01   6.1293129e+01
  -3.0835280e+01   6.0718988e+01
  -3.1256243e+01   6.0052787e+01
  -3.1714038e+01   5.9472513e+01
  -3.2115433e+01   5.8801352e+01
  -3.2506596e+01   5.8128145e+01
  -3.2887527e+01   5.7453029e+01
  -3.3258225e+01   5.6776143e+01
  -3.3618695e+01   5.6097623e+01
  -3.3968942e+01   5.5417606e+01
  -3.4308971e+01   5.4736227e+01
  -3.4638790e+01   5.4053623e+01
  -3.4903617e+01   5.3286279e+01
  -3.5212216e+01   5.2602185e+01
  -3.5510645e+01   5.1917281e+01
  -3.5741643e+01   5.1149731e+01
  -3.6018964e+01   5.0464188e+01
  -3.6227266e+01   4.9697437e+01
  -3.6423864e+01   4.8931607e+01
  -3.6669309e+01   4.8246469e+01
  -3.6843415e+01   4.7482342e+01
  -3.7005936e+01   4.6719597e+01
  -3.7156917e+01   4.5958389e+01
  -3.7296407e+01   4.5198872e+01
  -3.7424454e+01   4.4441200e+01
  -3.7541110e+01   4.3685525e+01
  -3.7646427e+01   4.2931999e+01
  -3.7740461e+01   4.2180773e+01
  -3.7755848e+01   4.1358142e+01
  -3.7826753e+01   4.0612642e+01
  -3.7886558e+01   3.9869897e+01
  -3.7865720e+01   3.9058255e+01
  -3.7902800e+01   3.8322158e+01
  -3.7857951e+01   3.7518869e+01
  -3.7800871e+01   3.6720351e+01
  -3.7804070e+01   3.5995726e+01
  -3.7723486e+01   3.5206514e+01
  -3.7630942e+01   3.4422554e+01
  -3.7526536e+01   3.3644006e+01
  -3.7410367e+01   3.2871028e+01
  -3.7282536e+01   3.2103777e+01
  -3.7143147e+01   3.1342410e+01
  -3.6992305e+01   3.0587079e+01
  -3.6830117e+01   2.9837937e+01
  -3.6656692e+01   2.9095136e+01
  -3.6472142e+01   2.8358824e+01
  -3.6197024e+01   2.7568559e+01
  -3.5989960e+01   2.6846466e+01
  -3.5691373e+01   2.6072320e+01
  -3.5462294e+01   2.5365048e+01
  -3.5140775e+01   2.4607640e+01
  -3.4890194e+01   2.3915777e+01
  -3.4546295e+01   2.3175709e+01
  -3.4274740e+01   2.2499827e+01
  -3.3909030e+01   2.1777688e+01
  -3.3532364e+01   2.1065151e+01
  -3.3144897e+01   2.0362362e+01
  -3.2832513e+01   1.9720956e+01
  -3.2424431e+01   1.9037233e+01
  -3.2006019e+01   1.8363680e+01
  -3.1577439e+01   1.7700434e+01
  -3.1138856e+01   1.7047629e+01
  -3.0602245e+01   1.6358258e+01
  -3.0143690e+01   1.5727618e+01
  -2.9675644e+01   1.5107818e+01
  -2.9198279e+01   1.4498984e+01
  -2.8711767e+01   1.3901238e+01
  -2.8125847e+01   1.3272027e+01
  -2.7621146e+01   1.2697728e+01
  -2.7016563e+01   1.2094021e+01
  -2.6494417e+01   1.1543651e+01
  -2.5871958e+01   1.0965937e+01
  -2.5333126e+01   1.0439959e+01
  -2.4693592e+01   9.8887052e+00
  -2.4045642e+01   9.3513156e+00
  -2.3389488e+01   8.8279028e+00
  -2.2819251e+01   8.3529504e+00
  -2.2147675e+01   7.8568760e+00
  -2.1468535e+01   7.3750948e+00
  -2.0782049e+01   6.9077080e+00
  -1.9993233e+01   6.4242218e+00
  -1.9292419e+01   5.9868679e+00
  -1.8584933e+01   5.5641962e+00
  -1.7870999e+01   5.1562956e+00
  -1.7054490e+01   4.7364922e+00
  -1.6231459e+01   4.3335584e+00
  -1.5499031e+01   3.9724093e+00
  -1.4663968e+01   3.6025042e+00
  -1.3823145e+01   3.2497187e+00
  -1.2879249e+01   2.8922196e+00
  -1.2027469e+01   2.5748788e+00
  -1.1072728e+01   2.2549264e+00
  -1.0014706e+01   1.9353717e+00
  -9.0498764e+00   1.6552149e+00
  -7.8834572e+00   1.3605520e+00
  -6.7121681e+00   1.0894031e+00
  -5.2397720e+00   7.9673661e-01
  -3.5643242e+00   5.0556222e-01


==> data/AFD_pi2_3_7.dat <==
   7.8449328e-01   7.9266118e+01
   1.5767041e+00   7.9234314e+01
   2.3683574e+00   7.9194594e+01
   3.1593740e+00   7.9146967e+01
   3.9486775e+00   7.9071467e+01
   4.7361885e+00   7.8978117e+01
   5.5222277e+00   7.8876929e+01
   6.3059190e+00   7.8757955e+01
   7.0868859e+00   7.8621242e+01
   7.8657497e+00   7.8476792e+01
   8.6402405e+00   7.8304755e+01
   9.4120781e+00   7.8125085e+01
   1.0179892e+01   7.7927902e+01
   1.0943311e+01   7.7713283e+01
   1.1701963e+01   7.7481312e+01
   1.2455480e+01   7.7232078e+01
   1.3205185e+01   7.6975536e+01
   1.3949217e+01   7.6701897e+01
   1.4687212e+01   7.6411268e+01
   1.5418807e+01   7.6103764e+01
   1.6145724e+01   7.5789285e+01
   1.6865715e+01   7.5458135e+01
   1.7576144e+01   7.5100706e+01
   1.8283491e+01   7.4746347e+01
   1.8980567e+01   7.4365991e+01
   1.9669300e+01   7.3969522e+01
   2.0352006e+01   7.3566737e+01
   2.1025867e+01   7.3148103e+01
   2.1690539e+01   7.2713788e+01
   2.2348633e+01   7.2273516e+01
   2.2993999e+01   7.1808328e+01
   2.3632303e+01   7.1337485e+01
   2.4260259e+01   7.0851619e+01
   2.4877535e+01   7.0350925e+01
   2.5487232e+01   6.9844996e+01
   2.6085787e+01   6.9324575e+01
   2.6672876e+01   6.8789869e+01
   2.7248182e+01   6.8241094e+01
   2.7815192e+01   6.7687721e+01
   2.8366083e+01   6.7111437e+01
   2.8908244e+01   6.6530933e+01
   2.9437567e+01   6.5937196e+01
   2.9957919e+01   6.5339555e+01
   3.0465019e+01   6.4729083e+01
   3.0958570e+01   6.4106030e+01
   3.1438284e+01   6.3470648e+01
   3.1908402e+01   6.2832116e+01
   3.2359676e+01   6.2172819e+01
   3.2800973e+01   6.1510814e+01
   3.3232283e+01   6.0846234e+01
   3.3643839e+01   6.0161757e+01
   3.4045048e+01   5.9475168e+01
   3.4435910e+01   5.8786606e+01
   3.4806145e+01   5.8079053e+01
   3.5165694e+01   5.7370010e+01
   3.5509254e+01   5.6651148e+01
   3.5836580e+01   5.5922767e+01
   3.6152914e+01   5.5193543e+01
   3.6452709e+01   5.4455311e+01
   3.6735734e+01   5.3708386e+01
   3.7007492e+01   5.2961284e+01
   3.7262199e+01   5.2206016e+01
   3.7499638e+01   5.1442908e+01
   3.7725570e+01   5.0680310e+01
   3.7933977e+01   4.9910415e+01
   3.8124658e+01   4.9133558e+01
   3.8303627e+01   4.8357918e+01
   3.8464640e+01   4.7575875e+01
   3.8607509e+01   4.6787774e+01
   3.8738497e+01   4.6001614e+01
   3.8851138e+01   4.5209968e+01
   3.8951855e+01   4.4420709e+01
   3.9034039e+01   4.3626545e+01
   3.9097529e+01   4.2827833e+01
   3.9142170e+01   4.2024938e+01
   3.9174701e+01   4.1225474e+01
   3.9195196e+01   4.0429602e+01
   3.9189666e+01   3.9623263e+01
   3.9179073e+01   3.8828158e+01
   3.9142192e+01   3.8023331e+01
   3.9093174e+01   3.7223167e+01
   3.9024800e+01   3.6421002e+01
   3.8944336e+01   3.5623968e+01
   3.8844432e+01   3.4825551e+01
   3.8732500e+01   3.4032735e+01
   3.8601065e+01   3.3239155e+01
   3.8457678e+01   3.2451647e+01
   3.8294742e+01   3.1663999e+01
   3.8112178e+01   3.0876600e+01
   3.7917745e+01   3.0096058e+01
   3.7703668e+01   2.9316394e+01
   3.7477842e+01   2.8544062e+01
   3.7232376e+01   2.7773237e+01
   3.6975294e+01   2.7010216e+01
   3.6698594e+01   2.6249335e+01
   3.6402239e+01   2.5490991e+01
   3.6094442e+01   2.4741239e+01
   3.5775346e+01   2.4000229e+01
   3.5436737e+01   2.3262626e+01
   3.5078597e+01   2.2528829e+01
   3.4709384e+01   2.1804559e+01
   3.4329252e+01   2.1089963e+01
   3.3929788e+01   2.0380037e+01
   3.3510995e+01   1.9675183e+01
   3.3081560e+01   1.8980779e+01
   3.2641651e+01   1.8296967e+01
   3.2182665e+01   1.7619085e+01
   3.1704632e+01   1.6947532e+01
   3.1216450e+01   1.6287337e+01
   3.0709390e+01   1.5634097e+01
   3.0192453e+01   1.4992661e+01
   2.9656826e+01   1.4358802e+01
   2.9111609e+01   1.3737188e+01
   2.8556994e+01   1.3127947e+01
   2.7974920e+01   1.2523032e+01
   2.7392843e+01   1.1935097e+01
   2.6783462e+01   1.1352281e+01
   2.6165236e+01   1.0782877e+01
   2.5538373e+01   1.0227003e+01
   2.4893763e+01   9.6811489e+00
   2.4231509e+01   9.1457073e+00
   2.3561111e+01   8.6245073e+00
   2.2873365e+01   8.1143140e+00
   2.2168390e+01   7.6155164e+00
   2.1455805e+01   7.1316565e+00
   2.0716798e+01   6.6567174e+00
   1.9970518e+01   6.1972974e+00
   1.9207624e+01   5.7506254e+00
   1.8428267e+01   5.3170833e+00
   1.7632609e+01   4.8970512e+00
   1.6811154e+01   4.4883283e+00
   1.5983376e+01   4.0965471e+00
   1.5120396e+01   3.7146351e+00
   1.4241733e+01   3.3481257e+00
   1.3328072e+01   2.9930090e+00
   1.2389270e+01   2.6523346e+00
   1.1415689e+01   2.3247693e+00
   1.0387803e+01   2.0074738e+00
   9.3154707e+00   1.7037918e+00
   8.1593782e+00   1.4081714e+00
   6.8898432e+00   1.1182403e+00
   5.4374993e+00   8.2680215e-01
   3.6336305e+00   5.1539259e-01
  -3.6336305e+00   5.1539259e-01
  -3.6336305e+00   5.1539259e-01
  -5.4374993e+00   8.2680215e-01
  -6.8898432e+00   1.1182403e+00
  -8.1593782e+00   1.4081714e+00
  -9.3154707e+00   1.7037918e+00
  -1.0387803e+01   2.0074738e+00
  -1.1415689e+01   2.3247693e+00
  -1.2389270e+01   2.6523346e+00
  -1.3328072e+01   2.9930090e+00
  -1.4241733e+01   3.3481257e+00
  -1.5120396e+01   3.7146351e+00
  -1.5983376e+01   4.0965471e+00
  -1.6811154e+01   4.4883283e+00
  -1.7632609e+01   4.8970512e+00
  -1.8428267e+01   5.3170833e+00
  -1.9207624e+01   5.7506254e+00
  -1.9970518e+01   6.1972974e+00
  -2.0716798e+01   6.6567174e+00
  -2.1455805e+01   7.1316565e+00
  -2.2168390e+01   7.6155164e+00
  -2.2873365e+01   8.1143140e+00
  -2.3561111e+01   8.6245073e+00
  -2.4231509e+01   9.1457073e+00
  -2.4893763e+01   9.6811489e+00
  -2.5538373e+01   1.0227003e+01
  -2.6165236e+01   1.0782877e+01
  -2.6783462e+01   1.1352281e+01
  -2.7392843e+01   1.1935097e+01
  -2.7974920e+01   1.2523032e+01
  -2.8556994e+01   1.3127947e+01
  -2.9111609e+01   1.3737188e+01
  -2.9656826e+01   1.4358802e+01
  -3.0192453e+01   1.4992661e+01
  -3.0709390e+01   1.5634097e+01
  -3.1216450e+01   1.6287337e+01
  -3.1704632e+01   1.6947532e+01
  -3.2182665e+01   1.7619085e+01
  -3.2641651e+01   1.8296967e+01
  -3.3081560e+01   1.8980779e+01
  -3.3510995e+01   1.9675183e+01
  -3.3929788e+01   2.0380037e+01
  -3.4329252e+01   2.1089963e+01
  -3.4709384e+01   2.1804559e+01
  -3.5078597e+01   2.2528829e+01
  -3.5436737e+01   2.3262626e+01
  -3.5775346e+01   2.4000229e+01
  -3.6094442e+01   2.4741239e+01
  -3.6402239e+01   2.5490991e+01
  -3.6698594e+01   2.6249335e+01
  -3.6975294e+01   2.7010216e+01
  -3.7232376e+01   2.7773237e+01
  -3.7477842e+01   2.8544062e+01
  -3.7703668e+01   2.9316394e+01
  -3.7917745e+01   3.0096058e+01
  -3.8112178e+01   3.0876600e+01
  -3.8294742e+01   3.1663999e+01
  -3.8457678e+01   3.2451647e+01
  -3.8601065e+01   3.3239155e+01
  -3.8732500e+01   3.4032735e+01
  -3.8844432e+01   3.4825551e+01
  -3.8944336e+01   3.5623968e+01
  -3.9024800e+01   3.6421002e+01
  -3.9093174e+01   3.7223167e+01
  -3.9142192e+01   3.8023331e+01
  -3.9179073e+01   3.8828158e+01
  -3.9189666e+01   3.9623263e+01
  -3.9195196e+01   4.0429602e+01
  -3.9174701e+01   4.1225474e+01
  -3.9142170e+01   4.2024938e+01
  -3.9097529e+01   4.2827833e+01
  -3.9034039e+01   4.3626545e+01
  -3.8951855e+01   4.4420709e+01
  -3.8851138e+01   4.5209968e+01
  -3.8738497e+01   4.6001614e+01
  -3.8607509e+01   4.6787774e+01
  -3.8464640e+01   4.7575875e+01
  -3.8303627e+01   4.8357918e+01
  -3.8124658e+01   4.9133558e+01
  -3.7933977e+01   4.9910415e+01
  -3.7725570e+01   5.0680310e+01
  -3.7499638e+01   5.1442908e+01
  -3.7262199e+01   5.2206016e+01
  -3.7007492e+01   5.2961284e+01
  -3.6735734e+01   5.3708386e+01
  -3.6452709e+01   5.4455311e+01
  -3.6152914e+01   5.5193543e+01
  -3.5836580e+01   5.5922767e+01
  -3.5509254e+01   5.6651148e+01
  -3.5165694e+01   5.7370010e+01
  -3.4806145e+01   5.8079053e+01
  -3.4435910e+01   5.8786606e+01
  -3.4045048e+01   5.9475168e+01
  -3.3643839e+01   6.0161757e+01
  -3.3232283e+01   6.0846234e+01
  -3.2800973e+01   6.1510814e+01
  -3.2359676e+01   6.2172819e+01
  -3.1908402e+01   6.2832116e+01
  -3.1438284e+01   6.3470648e+01
  -3.0958570e+01   6.4106030e+01
  -3.0465019e+01   6.4729083e+01
  -2.9957919e+01   6.5339555e+01
  -2.9437567e+01   6.5937196e+01
  -2.8908244e+01   6.6530933e+01
  -2.8366083e+01   6.7111437e+01
  -2.7815192e+01   6.7687721e+01
  -2.7248182e+01   6.8241094e+01
  -2.6672876e+01   6.8789869e+01
  -2.6085787e+01   6.9324575e+01
  -2.5487232e+01   6.9844996e+01
  -2.4877535e+01   7.0350925e+01
  -2.4260259e+01   7.0851619e+01
  -2.3632303e+01   7.1337485e+01
  -2.2993999e+01   7.1808328e+01
  -2.2348633e+01   7.2273516e+01
  -2.1690539e+01   7.2713788e+01
  -2.1025867e+01   7.3148103e+01
  -2.0352006e+01   7.3566737e+01
  -1.9669300e+01   7.3969522e+01
  -1.8980567e+01   7.4365991e+01
  -1.8283491e+01   7.4746347e+01
  -1.7576144e+01   7.5100706e+01
  -1.6865715e+01   7.5458135e+01
  -1.6145724e+01   7.5789285e+01
  -1.5418807e+01   7.6103764e+01
  -1.4687212e+01   7.6411268e+01
  -1.3949217e+01   7.6701897e+01
  -1.3205185e+01   7.6975536e+01
  -1.2455480e+01   7.7232078e+01
  -1.1701963e+01   7.7481312e+01
  -1.0943311e+01   7.7713283e+01
  -1.0179892e+01   7.7927902e+01
  -9.4120781e+00   7.8125085e+01
  -8.6402405e+00   7.8304755e+01
  -7.8657497e+00   7.8476792e+01
  -7.0868859e+00   7.8621242e+01
  -6.3059190e+00   7.8757955e+01
  -5.5222277e+00   7.8876929e+01
  -4.7361885e+00   7.8978117e+01
  -3.9486775e+00   7.9071467e+01
  -3.1593740e+00   7.9146967e+01
  -2.3683574e+00   7.9194594e+01
  -1.5767041e+00   7.9234314e+01
  -7.8449328e-01   7.9266118e+01


==> data/AFD_pi2s_1_1.dat <==
   1.0598836e+01   2.9435827e+00
   1.1508878e+01   4.8780857e+00
   1.2072927e+01   7.0883316e+00
   1.2236325e+01   9.5143240e+00
   1.1954501e+01   1.2086766e+01
   1.0740598e+01   1.4131598e+01
   9.1906230e+00   1.6055605e+01
   7.0317169e+00   1.7111545e+01
   4.9468777e+00   1.8603519e+01
   2.4934842e+00   1.9087824e+01
  -2.4934842e+00   1.9087824e+01
  -4.9468777e+00   1.8603519e+01
  -7.0317169e+00   1.7111545e+01
  -9.1906230e+00   1.6055605e+01
  -1.0740598e+01   1.4131598e+01
  -1.1954501e+01   1.2086766e+01
  -1.2236325e+01   9.5143240e+00
  -1.2072927e+01   7.0883316e+00
  -1.1508878e+01   4.8780857e+00
  -1.0598836e+01   2.9435827e+00


==> data/AFD_pi6_3_1.dat <==
   1.0289318e+01   1.4594324e+00
   1.0445446e+01   1.5882884e+00
   1.0600009e+01   1.7204103e+00
   1.0752957e+01   1.8557794e+00
   1.0904241e+01   1.9943765e+00
   1.1053811e+01   2.1361817e+00
   1.1201618e+01   2.2811744e+00
   1.1347614e+01   2.4293334e+00
   1.1491750e+01   2.5806367e+00
   1.1633978e+01   2.7350618e+00
   1.1690148e+01   2.8719242e+00
   1.1912517e+01   3.0531841e+00
   1.1965062e+01   3.1944937e+00
   1.2182852e+01   3.3835067e+00
   1.2231617e+01   3.5291720e+00
   1.2361642e+01   3.7009874e+00
   1.2489438e+01   3.8757511e+00
   1.2614958e+01   4.0534357e+00
   1.2738157e+01   4.2340130e+00
   1.2858989e+01   4.4174540e+00
   1.2895791e+01   4.5747752e+00
   1.3012050e+01   4.7630402e+00
   1.3125817e+01   4.9540819e+00
   1.3237048e+01   5.1478690e+00
   1.3345700e+01   5.3443699e+00
   1.3371660e+01   5.5105548e+00
   1.3475358e+01   5.7115864e+00
   1.3576357e+01   5.9152362e+00
   1.3595571e+01   6.0860860e+00
   1.3691404e+01   6.2940809e+00
   1.3784421e+01   6.5045938e+00
   1.3796634e+01   6.6798497e+00
   1.3884278e+01   6.8945135e+00
   1.3891817e+01   7.0722998e+00
   1.3973960e+01   7.2909827e+00
   1.3976729e+01   7.4711815e+00
   1.4053246e+01   7.6937486e+00
   1.4051151e+01   7.8762394e+00
   1.4121921e+01   8.1025521e+00
   1.4114872e+01   8.2872115e+00
   1.4179775e+01   8.5171282e+00
   1.4167687e+01   8.7038301e+00
   1.4226607e+01   8.9372056e+00
   1.4209394e+01   9.1258215e+00
   1.4189824e+01   9.3149822e+00
   1.4239803e+01   9.5529064e+00
   1.4214995e+01   9.7437881e+00
   1.4258726e+01   9.9847998e+00
   1.4228606e+01   1.0177268e+01
   1.4196054e+01   1.0370127e+01
   1.4161062e+01   1.0563348e+01
   1.4192514e+01   1.0809373e+01
   1.4152080e+01   1.1003915e+01
   1.4109167e+01   1.1198723e+01
   1.4063767e+01   1.1393768e+01
   1.4082613e+01   1.1644205e+01
   1.4031656e+01   1.1840297e+01
   1.3978178e+01   1.2036529e+01
   1.3922173e+01   1.2232870e+01
   1.3863632e+01   1.2429288e+01
   1.3802549e+01   1.2625753e+01
   1.3738916e+01   1.2822234e+01
   1.3735447e+01   1.3078417e+01
   1.3666097e+01   1.3275458e+01
   1.3594173e+01   1.3472414e+01
   1.3519671e+01   1.3669253e+01
   1.3442586e+01   1.3865944e+01
   1.3362912e+01   1.4062453e+01
   1.3280647e+01   1.4258749e+01
   1.3195786e+01   1.4454799e+01
   1.3108327e+01   1.4650572e+01
   1.3018266e+01   1.4846035e+01
   1.2925601e+01   1.5041155e+01
   1.2830329e+01   1.5235900e+01
   1.2732450e+01   1.5430237e+01
   1.2631962e+01   1.5624133e+01
   1.2475092e+01   1.5749669e+01
   1.2370064e+01   1.5942052e+01
   1.2262432e+01   1.6133901e+01
   1.2152194e+01   1.6325186e+01
   1.2039351e+01   1.6515872e+01
   1.1923905e+01   1.6705927e+01
   1.1805857e+01   1.6895317e+01
   1.1636316e+01   1.7012529e+01
   1.1513787e+01   1.7200006e+01
   1.1388666e+01   1.7386727e+01
   1.1260959e+01   1.7572658e+01
   1.1084672e+01   1.7684387e+01
   1.0952535e+01   1.7868183e+01
   1.0817827e+01   1.8051098e+01
   1.0636778e+01   1.8158372e+01
   1.0497688e+01   1.8338990e+01
   1.0356046e+01   1.8518634e+01
   1.0170345e+01   1.8621267e+01
   1.0024377e+01   1.8798454e+01
   9.8758774e+00   1.8974576e+01
   9.6856410e+00   1.9072385e+01
   9.5328751e+00   1.9245890e+01
   9.3776038e+00   1.9418240e+01
   9.1829557e+00   1.9511044e+01
   9.0234833e+00   1.9680619e+01
   8.8262293e+00   1.9769868e+01
   8.6626049e+00   1.9936569e+01
   8.4628095e+00   2.0022197e+01
   8.2950847e+00   2.0185925e+01
   8.0928141e+00   2.0267865e+01
   7.9210426e+00   2.0428524e+01
   7.7163647e+00   2.0506711e+01
   7.5406026e+00   2.0664204e+01
   7.3335870e+00   2.0738575e+01
   7.1538925e+00   2.0892806e+01
   6.9446103e+00   2.0963299e+01
   6.7346335e+00   2.1031695e+01
   6.5495676e+00   2.1180726e+01
   6.3374364e+00   2.1245162e+01
   6.1485959e+00   2.1390705e+01
   5.9343850e+00   2.1451121e+01
   5.7195807e+00   2.1509391e+01
   5.5256215e+00   2.1649423e+01
   5.3088546e+00   2.1703596e+01
   5.0915568e+00   2.1755598e+01
   4.8926404e+00   2.1889942e+01
   4.6735000e+00   2.1937773e+01
   4.4538923e+00   2.1983411e+01
   4.2338391e+00   2.2026850e+01
   4.0288582e+00   2.2153291e+01
   3.8071276e+00   2.2192471e+01
   3.5850162e+00   2.2229432e+01
   3.3625463e+00   2.2264170e+01
   3.1397402e+00   2.2296682e+01
   2.9278379e+00   2.2412837e+01
   2.7035669e+00   2.2440994e+01
   2.4790255e+00   2.2466908e+01
   2.2542362e+00   2.2490574e+01
   2.0292215e+00   2.2511991e+01
   1.8040039e+00   2.2531158e+01
   1.5786059e+00   2.2548071e+01
   1.3530500e+00   2.2562729e+01
   1.1316782e+00   2.2661626e+01
   9.0500910e-01   2.2671810e+01
   6.7824953e-01   2.2679726e+01
   4.5142214e-01   2.2685375e+01
   2.2454960e-01   2.2688754e+01
  -2.2454960e-01   2.2688754e+01
  -4.5142214e-01   2.2685375e+01
  -6.7824953e-01   2.2679726e+01
  -9.0500910e-01   2.2671810e+01
  -1.1316782e+00   2.2661626e+01
  -1.3530500e+00   2.2562729e+01
  -1.5786059e+00   2.2548071e+01
  -1.8040039e+00   2.2531158e+01
  -2.0292215e+00   2.2511991e+01
  -2.2542362e+00   2.2490574e+01
  -2.4790255e+00   2.2466908e+01
  -2.7035669e+00   2.2440994e+01
  -2.9278379e+00   2.2412837e+01
  -3.1397402e+00   2.2296682e+01
  -3.3625463e+00   2.2264170e+01
  -3.5850162e+00   2.2229432e+01
  -3.8071276e+00   2.2192471e+01
  -4.0288582e+00   2.2153291e+01
  -4.2338391e+00   2.2026850e+01
  -4.4538923e+00   2.1983411e+01
  -4.6735000e+00   2.1937773e+01
  -4.8926404e+00   2.1889942e+01
  -5.0915568e+00   2.1755598e+01
  -5.3088546e+00   2.1703596e+01
  -5.5256215e+00   2.1649423e+01
  -5.7195807e+00   2.1509391e+01
  -5.9343850e+00   2.1451121e+01
  -6.1485959e+00   2.1390705e+01
  -6.3374364e+00   2.1245162e+01
  -6.5495676e+00   2.1180726e+01
  -6.7346335e+00   2.1031695e+01
  -6.9446103e+00   2.0963299e+01
  -7.1538925e+00   2.0892806e+01
  -7.3335870e+00   2.0738575e+01
  -7.5406026e+00   2.0664204e+01
  -7.7163647e+00   2.0506711e+01
  -7.9210426e+00   2.0428524e+01
  -8.0928141e+00   2.0267865e+01
  -8.2950847e+00   2.0185925e+01
  -8.4628095e+00   2.0022197e+01
  -8.6626049e+00   1.9936569e+01
  -8.8262293e+00   1.9769868e+01
  -9.0234833e+00   1.9680619e+01
  -9.1829557e+00   1.9511044e+01
  -9.3776038e+00   1.9418240e+01
  -9.5328751e+00   1.9245890e+01
  -9.6856410e+00   1.9072385e+01
  -9.8758774e+00   1.8974576e+01
  -1.0024377e+01   1.8798454e+01
  -1.0170345e+01   1.8621267e+01
  -1.0356046e+01   1.8518634e+01
  -1.0497688e+01   1.8338990e+01
  -1.0636778e+01   1.8158372e+01
  -1.0817827e+01   1.8051098e+01
  -1.0952535e+01   1.7868183e+01
  -1.1084672e+01   1.7684387e+01
  -1.1260959e+01   1.7572658e+01
  -1.1388666e+01   1.7386727e+01
  -1.1513787e+01   1.7200006e+01
  -1.1636316e+01   1.7012529e+01
  -1.1805857e+01   1.6895317e+01
  -1.1923905e+01   1.6705927e+01
  -1.2039351e+01   1.6515872e+01
  -1.2152194e+01   1.6325186e+01
  -1.2262432e+01   1.6133901e+01
  -1.2370064e+01   1.5942052e+01
  -1.2475092e+01   1.5749669e+01
  -1.2631962e+01   1.5624133e+01
  -1.2732450e+01   1.5430237e+01
  -1.2830329e+01   1.5235900e+01
  -1.2925601e+01   1.5041155e+01
  -1.3018266e+01   1.4846035e+01
  -1.3108327e+01   1.4650572e+01
  -1.3195786e+01   1.4454799e+01
  -1.3280647e+01   1.4258749e+01
  -1.3362912e+01   1.4062453e+01
  -1.3442586e+01   1.3865944e+01
  -1.3519671e+01   1.3669253e+01
  -1.3594173e+01   1.3472414e+01
  -1.3666097e+01   1.3275458e+01
  -1.3735447e+01   1.3078417e+01
  -1.3738916e+01   1.2822234e+01
  -1.3802549e+01   1.2625753e+01
  -1.3863632e+01   1.2429288e+01
  -1.3922173e+01   1.2232870e+01
  -1.3978178e+01   1.2036529e+01
  -1.4031656e+01   1.1840297e+01
  -1.4082613e+01   1.1644205e+01
  -1.4063767e+01   1.1393768e+01
  -1.4109167e+01   1.1198723e+01
  -1.4152080e+01   1.1003915e+01
  -1.4192514e+01   1.0809373e+01
  -1.4161062e+01   1.0563348e+01
  -1.4196054e+01   1.0370127e+01
  -1.4228606e+01   1.0177268e+01
  -1.4258726e+01   9.9847998e+00
  -1.4214995e+01   9.7437881e+00
  -1.4239803e+01   9.5529064e+00
  -1.4189824e+01   9.3149822e+00
  -1.4209394e+01   9.1258215e+00
  -1.4226607e+01   8.9372056e+00
  -1.4167687e+01   8.7038301e+00
  -1.4179775e+01   8.5171282e+00
  -1.4114872e+01   8.2872115e+00
  -1.4121921e+01   8.1025521e+00
  -1.4051151e+01   7.8762394e+00
  -1.4053246e+01   7.6937486e+00
  -1.3976729e+01   7.4711815e+00
  -1.3973960e+01   7.2909827e+00
  -1.3891817e+01   7.0722998e+00
  -1.3884278e+01   6.8945135e+00
  -1.3796634e+01   6.6798497e+00
  -1.3784421e+01   6.5045938e+00
  -1.3691404e+01   6.2940809e+00
  -1.3595571e+01   6.0860860e+00
  -1.3576357e+01   5.9152362e+00
  -1.3475358e+01   5.7115864e+00
  -1.3371660e+01   5.5105548e+00
  -1.3345700e+01   5.3443699e+00
  -1.3237048e+01   5.1478690e+00
  -1.3125817e+01   4.9540819e+00
  -1.3012050e+01   4.7630402e+00
  -1.2895791e+01   4.5747752e+00
  -1.2858989e+01   4.4174540e+00
  -1.2738157e+01   4.2340130e+00
  -1.2614958e+01   4.0534357e+00
  -1.2489438e+01   3.8757511e+00
  -1.2361642e+01   3.7009874e+00
  -1.2231617e+01   3.5291720e+00
  -1.2182852e+01   3.3835067e+00
  -1.1965062e+01   3.1944937e+00
  -1.1912517e+01   3.0531841e+00
  -1.1690148e+01   2.8719242e+00
  -1.1633978e+01   2.7350618e+00
  -1.1491750e+01   2.5806367e+00
  -1.1347614e+01   2.4293334e+00
  -1.1201618e+01   2.2811744e+00
  -1.1053811e+01   2.1361817e+00
  -1.0904241e+01   1.9943765e+00
  -1.0752957e+01   1.8557794e+00
  -1.0600009e+01   1.7204103e+00
  -1.0445446e+01   1.5882884e+00
  -1.0289318e+01   1.4594324e+00


==> data/AFD_pi6_3_10.dat <==
   9.6980624e+00  -1.2512256e-02
   9.6980626e+00  -1.2294903e-02
   9.6980622e+00  -1.2635249e-02
  -1.9809586e-01   2.7241859e-02
   9.6980633e+00  -1.1766923e-02
   9.6980617e+00  -1.3058739e-02
   9.6980600e+00  -1.4221378e-02
   2.4899818e+01  -7.4652622e+00
   7.2174743e-01   7.6581361e+01
   7.2856624e-01   7.6581297e+01
   7.3060918e-01   7.6581277e+01
   7.3153970e-01   7.6581269e+01
   7.3204769e-01   7.6581264e+01
   7.3235377e-01   7.6581261e+01
   7.3254912e-01   7.6581259e+01
   7.3267776e-01   7.6581258e+01
   7.3276331e-01   7.6581257e+01
   7.3281947e-01   7.6581256e+01
   7.3285466e-01   7.6581256e+01
   7.3287431e-01   7.6581256e+01
   7.3288206e-01   7.6581256e+01
   7.3288041e-01   7.6581256e+01
   7.3287117e-01   7.6581256e+01
   7.3285564e-01   7.6581256e+01
   7.3283478e-01   7.6581256e+01
   7.3280934e-01   7.6581256e+01
   7.3277987e-01   7.6581257e+01
   7.3274683e-01   7.6581257e+01
   7.3271056e-01   7.6581257e+01
   7.3267134e-01   7.6581258e+01
   7.3262940e-01   7.6581258e+01
   7.3258493e-01   7.6581259e+01
   7.3253807e-01   7.6581259e+01
   7.3248894e-01   7.6581259e+01
   7.3243765e-01   7.6581260e+01
   7.3238428e-01   7.6581260e+01
   7.3232890e-01   7.6581261e+01
   7.3227156e-01   7.6581262e+01
   7.3221229e-01   7.6581262e+01
   7.3215115e-01   7.6581263e+01
   7.3208814e-01   7.6581263e+01
   7.3202330e-01   7.6581264e+01
   7.3195662e-01   7.6581265e+01
   7.3188812e-01   7.6581265e+01
   7.3181779e-01   7.6581266e+01
   7.3174563e-01   7.6581267e+01
   7.3167163e-01   7.6581267e+01
   7.3159577e-01   7.6581268e+01
   7.3151803e-01   7.6581269e+01
   7.3143840e-01   7.6581270e+01
   7.3135684e-01   7.6581270e+01
   7.3127332e-01   7.6581271e+01
   7.3118781e-01   7.6581272e+01
   7.3110026e-01   7.6581273e+01
   7.3101064e-01   7.6581274e+01
   7.3091891e-01   7.6581274e+01
   7.3082500e-01   7.6581275e+01
   7.3072886e-01   7.6581276e+01
   7.3063045e-01   7.6581277e+01
   7.3052969e-01   7.6581278e+01
   7.3042651e-01   7.6581279e+01
   7.3032086e-01   7.6581280e+01
   7.3021264e-01   7.6581281e+01
   7.3010179e-01   7.6581282e+01
   7.2998821e-01   7.6581283e+01
   7.2987182e-01   7.6581284e+01
   7.2975251e-01   7.6581286e+01
   7.2963019e-01   7.6581287e+01
   7.2950474e-01   7.6581288e+01
   7.2937606e-01   7.6581289e+01
   7.2924402e-01   7.6581290e+01
   7.2910848e-01   7.6581292e+01
   7.2896932e-01   7.6581293e+01
   7.2882639e-01   7.6581294e+01
   7.2867953e-01   7.6581296e+01
   7.2852858e-01   7.6581297e+01
   7.2837336e-01   7.6581299e+01
   7.2821369e-01   7.6581300e+01
   7.2804938e-01   7.6581302e+01
   7.2788020e-01   7.6581303e+01
   7.2770594e-01   7.6581305e+01
   7.2752637e-01   7.6581307e+01
   7.2734121e-01   7.6581309e+01
   7.2715022e-01   7.6581310e+01
   7.2695309e-01   7.6581312e+01
   7.2674951e-01   7.6581314e+01
   7.2653916e-01   7.6581316e+01
   7.2632167e-01   7.6581318e+01
   7.2609667e-01   7.6581320e+01
   7.2586375e-01   7.6581323e+01
   7.2562247e-01   7.6581325e+01
   7.2537235e-01   7.6581327e+01
   7.2511288e-01   7.6581330e+01
   7.2484351e-01   7.6581332e+01
   7.2456364e-01   7.6581335e+01
   7.2427263e-01   7.6581338e+01
   7.2396978e-01   7.6581340e+01
   7.2365432e-01   7.6581343e+01
   7.2332544e-01   7.6581347e+01
   7.2298223e-01   7.6581350e+01
   7.2262370e-01   7.6581353e+01
   7.2224878e-01   7.6581357e+01
   7.2185629e-01   7.6581360e+01
   7.2144493e-01   7.6581364e+01
   7.2101328e-01   7.6581368e+01
   7.2055977e-01   7.6581373e+01
   7.2008265e-01   7.6581377e+01
   7.1957999e-01   7.6581382e+01
   7.1904966e-01   7.6581387e+01
   7.1848924e-01   7.6581392e+01
   7.1789608e-01   7.6581398e+01
   7.1726717e-01   7.6581404e+01
   7.1659912e-01   7.6581410e+01
   7.1588811e-01   7.6581416e+01
   7.1512983e-01   7.6581424e+01
   7.1431933e-01   7.6581431e+01
   7.1345096e-01   7.6581439e+01
   7.1251826e-01   7.6581448e+01
   7.1151374e-01   7.6581457e+01
   7.1042870e-01   7.6581467e+01
   7.0925299e-01   7.6581478e+01
   7.0797471e-01   7.6581490e+01
   7.0657974e-01   7.6581503e+01
   7.0505129e-01   7.6581517e+01
   7.0336917e-01   7.6581532e+01
   7.0150894e-01   7.6581550e+01
   6.9944067e-01   7.6581568e+01
   6.9712737e-01   7.6581590e+01
   6.9452274e-01   7.6581613e+01
   6.9156807e-01   7.6581640e+01
   6.8818777e-01   7.6581670e+01
   6.8428284e-01   7.6581705e+01
   6.7972111e-01   7.6581746e+01
   6.7432202e-01   7.6581794e+01
   6.6783232e-01   7.6581851e+01
   6.5988539e-01   7.6581919e+01
   6.4992996e-01   7.6582005e+01
   6.3709716e-01   7.6582112e+01
   6.1993365e-01   7.6582253e+01
   5.9581134e-01   7.6582445e+01
   5.5944153e-01   7.6582719e+01
  -5.5944153e-01   7.6582719e+01
  -5.9581134e-01   7.6582445e+01
  -6.1993365e-01   7.6582253e+01
  -6.3709716e-01   7.6582112e+01
  -6.4992996e-01   7.6582005e+01
  -6.5988539e-01   7.6581919e+01
  -6.6783232e-01   7.6581851e+01
  -6.7432202e-01   7.6581794e+01
  -6.7972111e-01   7.6581746e+01
  -6.8428284e-01   7.6581705e+01
  -6.8818777e-01   7.6581670e+01
  -6.9156807e-01   7.6581640e+01
  -6.9452274e-01   7.6581613e+01
  -6.9712737e-01   7.6581590e+01
  -6.9944067e-01   7.6581568e+01
  -7.0150894e-01   7.6581550e+01
  -7.0336917e-01   7.6581532e+01
  -7.0505129e-01   7.6581517e+01
  -7.0657974e-01   7.6581503e+01
  -7.0797471e-01   7.6581490e+01
  -7.0925299e-01   7.6581478e+01
  -7.1042870e-01   7.6581467e+01
  -7.1151374e-01   7.6581457e+01
  -7.1251826e-01   7.6581448e+01
  -7.1345096e-01   7.6581439e+01
  -7.1431933e-01   7.6581431e+01
  -7.1512983e-01   7.6581424e+01
  -7.1588811e-01   7.6581416e+01
  -7.1659912e-01   7.6581410e+01
  -7.1726717e-01   7.6581404e+01
  -7.1789608e-01   7.6581398e+01
  -7.1848924e-01   7.6581392e+01
  -7.1904966e-01   7.6581387e+01
  -7.1957999e-01   7.6581382e+01
  -7.2008265e-01   7.6581377e+01
  -7.2055977e-01   7.6581373e+01
  -7.2101328e-01   7.6581368e+01
  -7.2144493e-01   7.6581364e+01
  -7.2185629e-01   7.6581360e+01
  -7.2224878e-01   7.6581357e+01
  -7.2262370e-01   7.6581353e+01
  -7.2298223e-01   7.6581350e+01
  -7.2332544e-01   7.6581347e+01
  -7.2365432e-01   7.6581343e+01
  -7.2396978e-01   7.6581340e+01
  -7.2427263e-01   7.6581338e+01
  -7.2456364e-01   7.6581335e+01
  -7.2484351e-01   7.6581332e+01
  -7.2511288e-01   7.6581330e+01
  -7.2537235e-01   7.6581327e+01
  -7.2562247e-01   7.6581325e+01
  -7.2586375e-01   7.6581323e+01
  -7.2609667e-01   7.6581320e+01
  -7.2632167e-01   7.6581318e+01
  -7.2653916e-01   7.6581316e+01
  -7.2674951e-01   7.6581314e+01
  -7.2695309e-01   7.6581312e+01
  -7.2715022e-01   7.6581310e+01
  -7.2734121e-01   7.6581309e+01
  -7.2752637e-01   7.6581307e+01
  -7.2770594e-01   7.6581305e+01
  -7.2788020e-01   7.6581303e+01
  -7.2804938e-01   7.6581302e+01
  -7.2821369e-01   7.6581300e+01
  -7.2837336e-01   7.6581299e+01
  -7.2852858e-01   7.6581297e+01
  -7.2867953e-01   7.6581296e+01
  -7.2882639e-01   7.6581294e+01
  -7.2896932e-01   7.6581293e+01
  -7.2910848e-01   7.6581292e+01
  -7.2924402e-01   7.6581290e+01
  -7.2937606e-01   7.6581289e+01
  -7.2950474e-01   7.6581288e+01
  -7.2963019e-01   7.6581287e+01
  -7.2975251e-01   7.6581286e+01
  -7.2987182e-01   7.6581284e+01
  -7.2998821e-01   7.6581283e+01
  -7.3010179e-01   7.6581282e+01
  -7.3021264e-01   7.6581281e+01
  -7.3032086e-01   7.6581280e+01
  -7.3042651e-01   7.6581279e+01
  -7.3052969e-01   7.6581278e+01
  -7.3063045e-01   7.6581277e+01
  -7.3072886e-01   7.6581276e+01
  -7.3082500e-01   7.6581275e+01
  -7.3091891e-01   7.6581274e+01
  -7.3101064e-01   7.6581274e+01
  -7.3110026e-01   7.6581273e+01
  -7.3118781e-01   7.6581272e+01
  -7.3127332e-01   7.6581271e+01
  -7.3135684e-01   7.6581270e+01
  -7.3143840e-01   7.6581270e+01
  -7.3151803e-01   7.6581269e+01
  -7.3159577e-01   7.6581268e+01
  -7.3167163e-01   7.6581267e+01
  -7.3174563e-01   7.6581267e+01
  -7.3181779e-01   7.6581266e+01
  -7.3188812e-01   7.6581265e+01
  -7.3195662e-01   7.6581265e+01
  -7.3202330e-01   7.6581264e+01
  -7.3208814e-01   7.6581263e+01
  -7.3215115e-01   7.6581263e+01
  -7.3221229e-01   7.6581262e+01
  -7.3227156e-01   7.6581262e+01
  -7.3232890e-01   7.6581261e+01
  -7.3238428e-01   7.6581260e+01
  -7.3243765e-01   7.6581260e+01
  -7.3248894e-01   7.6581259e+01
  -7.3253807e-01   7.6581259e+01
  -7.3258493e-01   7.6581259e+01
  -7.3262940e-01   7.6581258e+01
  -7.3267134e-01   7.6581258e+01
  -7.3271056e-01   7.6581257e+01
  -7.3274683e-01   7.6581257e+01
  -7.3277987e-01   7.6581257e+01
  -7.3280934e-01   7.6581256e+01
  -7.3283478e-01   7.6581256e+01
  -7.3285564e-01   7.6581256e+01
  -7.3287117e-01   7.6581256e+01
  -7.3288041e-01   7.6581256e+01
  -7.3288206e-01   7.6581256e+01
  -7.3287431e-01   7.6581256e+01
  -7.3285466e-01   7.6581256e+01
  -7.3281947e-01   7.6581256e+01
  -7.3276331e-01   7.6581257e+01
  -7.3267776e-01   7.6581258e+01
  -7.3254912e-01   7.6581259e+01
  -7.3235377e-01   7.6581261e+01
  -7.3204769e-01   7.6581264e+01
  -7.3153970e-01   7.6581269e+01
  -7.3060918e-01   7.6581277e+01
  -7.2856624e-01   7.6581297e+01
  -7.2174743e-01   7.6581361e+01
  -2.4899818e+01  -7.4652622e+00
  -9.6980600e+00  -1.4221378e-02
  -9.6980617e+00  -1.3058739e-02
  -9.6980633e+00  -1.1766923e-02
   1.9809586e-01   2.7241859e-02
  -9.6980622e+00  -1.2635249e-02
  -9.6980626e+00  -1.2294903e-02
  -9.6980624e+00  -1.2512256e-02


==> data/AFD_pi6_3_5.dat <==
   7.4256754e-01   1.0532546e-01
   1.1863635e+00   1.8039320e-01
   1.5299795e+00   2.4831983e-01
   1.8230495e+00   3.1462766e-01
   2.0657327e+00   3.7782078e-01
   2.3564014e+00   4.5538157e-01
   2.5967017e+00   5.2881018e-01
   2.7868525e+00   5.9661827e-01
   3.0246722e+00   6.7923339e-01
   3.2610940e+00   7.6665900e-01
   3.4474892e+00   8.4694635e-01
   3.6325854e+00   9.3103344e-01
   3.8646332e+00   1.0317996e+00
   4.0468282e+00   1.1239134e+00
   4.2275482e+00   1.2197688e+00
   4.4067366e+00   1.3193455e+00
   4.5843371e+00   1.4226221e+00
   4.7602936e+00   1.5295766e+00
   4.9345505e+00   1.6401864e+00
   5.1070523e+00   1.7544278e+00
   5.2777438e+00   1.8722768e+00
   5.4465702e+00   1.9937083e+00
   5.6134770e+00   2.1186967e+00
   5.7318100e+00   2.2290927e+00
   5.8948990e+00   2.3606495e+00
   6.0559114e+00   2.4956836e+00
   6.2147943e+00   2.6341663e+00
   6.3256566e+00   2.7560966e+00
   6.4803241e+00   2.9009307e+00
   6.6327094e+00   3.0491255e+00
   6.7375422e+00   3.1793120e+00
   6.8854238e+00   3.3336825e+00
   6.9860912e+00   3.4690820e+00
   7.1292837e+00   3.6295059e+00
   7.2256197e+00   3.7700027e+00
   7.3639408e+00   3.9363531e+00
   7.4557824e+00   4.0818267e+00
   7.5890530e+00   4.2539716e+00
   7.6762403e+00   4.4042973e+00
   7.8042847e+00   4.5821001e+00
   7.8866611e+00   4.7371486e+00
   7.9667041e+00   4.8942952e+00
   8.0867190e+00   5.0801058e+00
   8.1617268e+00   5.2417760e+00
   8.2342972e+00   5.4054463e+00
   8.3043979e+00   5.5710839e+00
   8.4132382e+00   5.7669249e+00
   8.4780191e+00   5.9368082e+00
   8.5402314e+00   6.1085553e+00
   8.5998444e+00   6.2821314e+00
   8.6568279e+00   6.4575019e+00
   8.7111520e+00   6.6346312e+00
   8.7627873e+00   6.8134836e+00
   8.8117048e+00   6.9940230e+00
   8.8578762e+00   7.1762128e+00
   8.9012733e+00   7.3600159e+00
   8.9418687e+00   7.5453949e+00
   8.9796352e+00   7.7323122e+00
   9.0145462e+00   7.9207296e+00
   9.0465756e+00   8.1106085e+00
   9.0756978e+00   8.3019100e+00
   9.1018876e+00   8.4945949e+00
   9.1251203e+00   8.6886235e+00
   9.1095077e+00   8.8491169e+00
   9.1271046e+00   9.0453558e+00
   9.1416771e+00   9.2428210e+00
   9.1532025e+00   9.4414715e+00
   9.1272164e+00   9.6050206e+00
   9.1329459e+00   9.8055749e+00
   9.1018563e+00   9.9702664e+00
   9.1017191e+00   1.0172571e+01
   9.0984360e+00   1.0375860e+01
   9.0593998e+00   1.0542167e+01
   9.0501477e+00   1.0746968e+01
   9.0058730e+00   1.0914062e+01
   8.9591552e+00   1.1081337e+01
   8.9410315e+00   1.1287956e+01
   8.8890102e+00   1.1455806e+01
   8.8647753e+00   1.1663544e+01
   8.8074098e+00   1.1831823e+01
   8.7475593e+00   1.2000113e+01
   8.6852179e+00   1.2168381e+01
   8.6490193e+00   1.2377579e+01
   8.5812688e+00   1.2545988e+01
   8.5110095e+00   1.2714272e+01
   8.4382371e+00   1.2882397e+01
   8.3629478e+00   1.3050330e+01
   8.2851384e+00   1.3218036e+01
   8.2048059e+00   1.3385483e+01
   8.1219478e+00   1.3552637e+01
   8.0365620e+00   1.3719463e+01
   7.9486469e+00   1.3885929e+01
   7.8582012e+00   1.4051999e+01
   7.7652241e+00   1.4217640e+01
   7.6697153e+00   1.4382818e+01
   7.5485904e+00   1.4503147e+01
   7.4484633e+00   1.4667068e+01
   7.3458082e+00   1.4830428e+01
   7.2406264e+00   1.4993193e+01
   7.1116272e+00   1.5110088e+01
   7.0018510e+00   1.5271348e+01
   6.8691732e+00   1.5386259e+01
   6.7548212e+00   1.5545896e+01
   6.6184933e+00   1.5658721e+01
   6.4995870e+00   1.5816617e+01
   6.3596397e+00   1.5927256e+01
   6.2362038e+00   1.6083291e+01
   6.0926706e+00   1.6191645e+01
   5.9475922e+00   1.6298731e+01
   5.8176492e+00   1.6451670e+01
   5.6690416e+00   1.6556327e+01
   5.5189211e+00   1.6659652e+01
   5.3672994e+00   1.6761626e+01
   5.2141887e+00   1.6862228e+01
   5.0738938e+00   1.7009353e+01
   4.9173622e+00   1.7107295e+01
   4.7593779e+00   1.7203803e+01
   4.5999538e+00   1.7298856e+01
   4.4391033e+00   1.7392437e+01
   4.2768400e+00   1.7484526e+01
   4.1017838e+00   1.7526419e+01
   3.9372239e+00   1.7615356e+01
   3.7712943e+00   1.7702749e+01
   3.6040096e+00   1.7788581e+01
   3.4353844e+00   1.7872832e+01
   3.2564873e+00   1.7906292e+01
   3.0857186e+00   1.7987241e+01
   2.9136557e+00   1.8066561e+01
   2.7328474e+00   1.8094793e+01
   2.5587379e+00   1.8170728e+01
   2.3769057e+00   1.8195407e+01
   2.2008163e+00   1.8267906e+01
   2.0180303e+00   1.8289001e+01
   1.8400289e+00   1.8358017e+01
   1.6563598e+00   1.8375499e+01
   1.4725251e+00   1.8391144e+01
   1.2920351e+00   1.8454827e+01
   1.1074253e+00   1.8466825e+01
   9.2270473e-01   1.8476975e+01
   7.3789192e-01   1.8485278e+01
   5.5300532e-01   1.8491733e+01
   3.6806342e-01   1.8496338e+01
   1.8308472e-01   1.8499094e+01
  -1.8308472e-01   1.8499094e+01
  -3.6806342e-01   1.8496338e+01
  -5.5300532e-01   1.8491733e+01
  -7.3789192e-01   1.8485278e+01
  -9.2270473e-01   1.8476975e+01
  -1.1074253e+00   1.8466825e+01
  -1.2920351e+00   1.8454827e+01
  -1.4725251e+00   1.8391144e+01
  -1.6563598e+00   1.8375499e+01
  -1.8400289e+00   1.8358017e+01
  -2.0180303e+00   1.8289001e+01
  -2.2008163e+00   1.8267906e+01
  -2.3769057e+00   1.8195407e+01
  -2.5587379e+00   1.8170728e+01
  -2.7328474e+00   1.8094793e+01
  -2.9136557e+00   1.8066561e+01
  -3.0857186e+00   1.7987241e+01
  -3.2564873e+00   1.7906292e+01
  -3.4353844e+00   1.7872832e+01
  -3.6040096e+00   1.7788581e+01
  -3.7712943e+00   1.7702749e+01
  -3.9372239e+00   1.7615356e+01
  -4.1017838e+00   1.7526419e+01
  -4.2768400e+00   1.7484526e+01
  -4.4391033e+00   1.7392437e+01
  -4.5999538e+00   1.7298856e+01
  -4.7593779e+00   1.7203803e+01
  -4.9173622e+00   1.7107295e+01
  -5.0738938e+00   1.7009353e+01
  -5.2141887e+00   1.6862228e+01
  -5.3672994e+00   1.6761626e+01
  -5.5189211e+00   1.6659652e+01
  -5.6690416e+00   1.6556327e+01
  -5.8176492e+00   1.6451670e+01
  -5.9475922e+00   1.6298731e+01
  -6.0926706e+00   1.6191645e+01
  -6.2362038e+00   1.6083291e+01
  -6.3596397e+00   1.5927256e+01
  -6.4995870e+00   1.5816617e+01
  -6.6184933e+00   1.5658721e+01
  -6.7548212e+00   1.5545896e+01
  -6.8691732e+00   1.5386259e+01
  -7.0018510e+00   1.5271348e+01
  -7.1116272e+00   1.5110088e+01
  -7.2406264e+00   1.4993193e+01
  -7.3458082e+00   1.4830428e+01
  -7.4484633e+00   1.4667068e+01
  -7.5485904e+00   1.4503147e+01
  -7.6697153e+00   1.4382818e+01
  -7.7652241e+00   1.4217640e+01
  -7.8582012e+00   1.4051999e+01
  -7.9486469e+00   1.3885929e+01
  -8.0365620e+00   1.3719463e+01
  -8.1219478e+00   1.3552637e+01
  -8.2048059e+00   1.3385483e+01
  -8.2851384e+00   1.3218036e+01
  -8.3629478e+00   1.3050330e+01
  -8.4382371e+00   1.2882397e+01
  -8.5110095e+00   1.2714272e+01
  -8.5812688e+00   1.2545988e+01
  -8.6490193e+00   1.2377579e+01
  -8.6852179e+00   1.2168381e+01
  -8.7475593e+00   1.2000113e+01
  -8.8074098e+00   1.1831823e+01
  -8.8647753e+00   1.1663544e+01
  -8.8890102e+00   1.1455806e+01
  -8.9410315e+00   1.1287956e+01
  -8.9591552e+00   1.1081337e+01
  -9.0058730e+00   1.0914062e+01
  -9.0501477e+00   1.0746968e+01
  -9.0593998e+00   1.0542167e+01
  -9.0984360e+00   1.0375860e+01
  -9.1017191e+00   1.0172571e+01
  -9.1018563e+00   9.9702664e+00
  -9.1329459e+00   9.8055749e+00
  -9.1272164e+00   9.6050206e+00
  -9.1532025e+00   9.4414715e+00
  -9.1416771e+00   9.2428210e+00
  -9.1271046e+00   9.0453558e+00
  -9.1095077e+00   8.8491169e+00
  -9.1251203e+00   8.6886235e+00
  -9.1018876e+00   8.4945949e+00
  -9.0756978e+00   8.3019100e+00
  -9.0465756e+00   8.1106085e+00
  -9.0145462e+00   7.9207296e+00
  -8.9796352e+00   7.7323122e+00
  -8.9418687e+00   7.5453949e+00
  -8.9012733e+00   7.3600159e+00
  -8.8578762e+00   7.1762128e+00
  -8.8117048e+00   6.9940230e+00
  -8.7627873e+00   6.8134836e+00
  -8.7111520e+00   6.6346312e+00
  -8.6568279e+00   6.4575019e+00
  -8.5998444e+00   6.2821314e+00
  -8.5402314e+00   6.1085553e+00
  -8.4780191e+00   5.9368082e+00
  -8.4132382e+00   5.7669249e+00
  -8.3043979e+00   5.5710839e+00
  -8.2342972e+00   5.4054463e+00
  -8.1617268e+00   5.2417760e+00
  -8.0867190e+00   5.0801058e+00
  -7.9667041e+00   4.8942952e+00
  -7.8866611e+00   4.7371486e+00
  -7.8042847e+00   4.5821001e+00
  -7.6762403e+00   4.4042973e+00
  -7.5890530e+00   4.2539716e+00
  -7.4557824e+00   4.0818267e+00
  -7.3639408e+00   3.9363531e+00
  -7.2256197e+00   3.7700027e+00
  -7.1292837e+00   3.6295059e+00
  -6.9860912e+00   3.4690820e+00
  -6.8854238e+00   3.3336825e+00
  -6.7375422e+00   3.1793120e+00
  -6.6327094e+00   3.0491255e+00
  -6.4803241e+00   2.9009307e+00
  -6.3256566e+00   2.7560966e+00
  -6.2147943e+00   2.6341663e+00
  -6.0559114e+00   2.4956836e+00
  -5.8948990e+00   2.3606495e+00
  -5.7318100e+00   2.2290927e+00
  -5.6134770e+00   2.1186967e+00
  -5.4465702e+00   1.9937083e+00
  -5.2777438e+00   1.8722768e+00
  -5.1070523e+00   1.7544278e+00
  -4.9345505e+00   1.6401864e+00
  -4.7602936e+00   1.5295766e+00
  -4.5843371e+00   1.4226221e+00
  -4.4067366e+00   1.3193455e+00
  -4.2275482e+00   1.2197688e+00
  -4.0468282e+00   1.1239134e+00
  -3.8646332e+00   1.0317996e+00
  -3.6325854e+00   9.3103344e-01
  -3.4474892e+00   8.4694635e-01
  -3.2610940e+00   7.6665900e-01
  -3.0246722e+00   6.7923339e-01
  -2.7868525e+00   5.9661827e-01
  -2.5967017e+00   5.2881018e-01
  -2.3564014e+00   4.5538157e-01
  -2.0657327e+00   3.7782078e-01
  -1.8230495e+00   3.1462766e-01
  -1.5299795e+00   2.4831983e-01
  -1.1863635e+00   1.8039320e-01
  -7.4256754e-01   1.0532546e-01


==> data/AFD_pi6_3_7.dat <==
   1.8966587e-01   1.9164061e+01
   3.8129381e-01   1.9161207e+01
   5.7273416e-01   1.9151438e+01
   7.6401728e-01   1.9139757e+01
   9.5487470e-01   1.9121173e+01
   1.1454369e+00   1.9100686e+01
   1.3353357e+00   1.9073313e+01
   1.5248017e+00   1.9044054e+01
   1.7138162e+00   1.9012915e+01
   1.9018619e+00   1.8974926e+01
   2.0893194e+00   1.8935080e+01
   2.2755723e+00   1.8888420e+01
   2.4611013e+00   1.8839930e+01
   2.6458884e+00   1.8789622e+01
   2.8291691e+00   1.8732561e+01
   3.0115736e+00   1.8673715e+01
   3.1930847e+00   1.8613098e+01
   3.3727905e+00   1.8545802e+01
   3.5514702e+00   1.8476777e+01
   3.7281146e+00   1.8401135e+01
   3.9036022e+00   1.8323813e+01
   4.0779169e+00   1.8244824e+01
   4.2499038e+00   1.8159318e+01
   4.4194013e+00   1.8067343e+01
   4.5887221e+00   1.7978644e+01
   4.7554271e+00   1.7883538e+01
   4.9206901e+00   1.7786901e+01
   5.0831160e+00   1.7683946e+01
   5.2439765e+00   1.7579526e+01
   5.4017813e+00   1.7468886e+01
   5.5578996e+00   1.7356854e+01
   5.7123192e+00   1.7243452e+01
   5.8650285e+00   1.7128703e+01
   6.0143491e+00   1.7007916e+01
   6.1601287e+00   1.6881164e+01
   6.3039771e+00   1.6753205e+01
   6.4458848e+00   1.6624063e+01
   6.5858427e+00   1.6493765e+01
   6.7219413e+00   1.6357712e+01
   6.8559804e+00   1.6220593e+01
   6.9859596e+00   1.6077850e+01
   7.1137729e+00   1.5934137e+01
   7.2394138e+00   1.5789483e+01
   7.3607471e+00   1.5639393e+01
   7.4798062e+00   1.5488463e+01
   7.5965866e+00   1.5336724e+01
   7.7088200e+00   1.5179747e+01
   7.8186776e+00   1.5022067e+01
   7.9238040e+00   1.4859304e+01
   8.0288583e+00   1.4700338e+01
   8.1290895e+00   1.4536400e+01
   8.2243656e+00   1.4367597e+01
   8.3170835e+00   1.4198350e+01
   8.4072441e+00   1.4028695e+01
   8.4922354e+00   1.3854401e+01
   8.5772427e+00   1.3684057e+01
   8.6543021e+00   1.3504986e+01
   8.7313836e+00   1.3329935e+01
   8.8030539e+00   1.3150546e+01
   8.8720157e+00   1.2971066e+01
   8.9354106e+00   1.2787433e+01
   8.9960267e+00   1.2603838e+01
   9.0538711e+00   1.2420319e+01
   9.1059660e+00   1.2232902e+01
   9.1582508e+00   1.2049675e+01
   9.2016582e+00   1.1858735e+01
   9.2452749e+00   1.1672060e+01
   9.2829422e+00   1.1481821e+01
   9.3177372e+00   1.1292005e+01
   9.3464514e+00   1.1098826e+01
   9.3755011e+00   1.0910005e+01
   9.3984207e+00   1.0717962e+01
   9.4151116e+00   1.0522836e+01
   9.4322199e+00   1.0332150e+01
   9.4430571e+00   1.0138525e+01
   9.4475300e+00   9.9421025e+00
   9.4525087e+00   9.7502040e+00
   9.4510877e+00   9.5556549e+00
   9.4467308e+00   9.3621192e+00
   9.4358719e+00   9.1661522e+00
   9.4256699e+00   8.9747965e+00
   9.4052838e+00   8.7777481e+00
   9.3855996e+00   8.5853899e+00
   9.3630196e+00   8.3943129e+00
   9.3338113e+00   8.2012554e+00
   9.3016896e+00   8.0096315e+00
   9.2628588e+00   7.8162553e+00
   9.2211026e+00   7.6244666e+00
   9.1764489e+00   7.4343046e+00
   9.1289262e+00   7.2458078e+00
   9.0785634e+00   7.0590146e+00
   9.0214122e+00   6.8709331e+00
   8.9614200e+00   6.6847103e+00
   8.8986184e+00   6.5003839e+00
   8.8289726e+00   6.3150826e+00
   8.7565241e+00   6.1318338e+00
   8.6813071e+00   5.9506750e+00
   8.6033562e+00   5.7716429e+00
   8.5185267e+00   5.5920302e+00
   8.4309796e+00   5.4147006e+00
   8.3407521e+00   5.2396903e+00
   8.2478819e+00   5.0670350e+00
   8.1481210e+00   4.8941954e+00
   8.0500550e+00   4.7263982e+00
   7.9407887e+00   4.5560838e+00
   7.8332984e+00   4.3908810e+00
   7.7233134e+00   4.2282922e+00
   7.6064658e+00   4.0659934e+00
   7.4871605e+00   3.9064629e+00
   7.3609855e+00   3.7474649e+00
   7.2368740e+00   3.5936131e+00
   7.1059374e+00   3.4404475e+00
   6.9726779e+00   3.2902679e+00
   6.8371422e+00   3.1431054e+00
   6.6948138e+00   2.9969474e+00
   6.5502632e+00   2.8539580e+00
   6.4035399e+00   2.7141669e+00
   6.2546933e+00   2.5776030e+00
   6.0991317e+00   2.4424358e+00
   5.9415104e+00   2.3106449e+00
   5.7818813e+00   2.1822576e+00
   5.6156017e+00   2.0555820e+00
   5.4473856e+00   1.9324572e+00
   5.2772873e+00   1.8129088e+00
   5.1006171e+00   1.6953849e+00
   4.9221436e+00   1.5815822e+00
   4.7419237e+00   1.4715247e+00
   4.5552245e+00   1.3638017e+00
   4.3620611e+00   1.2585797e+00
   4.1672695e+00   1.1573632e+00
   3.9709106e+00   1.0601741e+00
   3.7682019e+00   9.6579202e-01
   3.5591684e+00   8.7438264e-01
   3.3438382e+00   7.8611154e-01
   3.1222423e+00   7.0114414e-01
   2.8944152e+00   6.1964564e-01
   2.6554950e+00   5.4078324e-01
   2.4054931e+00   4.6486869e-01
   2.1395088e+00   3.9131438e-01
   1.8624668e+00   3.2143042e-01
   1.5497212e+00   2.5152396e-01
   1.2011930e+00   1.8264811e-01
   7.2276574e-01   1.0251678e-01
  -7.2276574e-01   1.0251678e-01
  -1.2011930e+00   1.8264811e-01
  -1.5497212e+00   2.5152396e-01
  -1.8624668e+00   3.2143042e-01
  -2.1395088e+00   3.9131438e-01
  -2.4054931e+00   4.6486869e-01
  -2.6554950e+00   5.4078324e-01
  -2.8944152e+00   6.1964564e-01
  -3.1222423e+00   7.0114414e-01
  -3.3438382e+00   7.8611154e-01
  -3.5591684e+00   8.7438264e-01
  -3.7682019e+00   9.6579202e-01
  -3.9709106e+00   1.0601741e+00
  -4.1672695e+00   1.1573632e+00
  -4.3620611e+00   1.2585797e+00
  -4.5552245e+00   1.3638017e+00
  -4.7419237e+00   1.4715247e+00
  -4.9221436e+00   1.5815822e+00
  -5.1006171e+00   1.6953849e+00
  -5.2772873e+00   1.8129088e+00
  -5.4473856e+00   1.9324572e+00
  -5.6156017e+00   2.0555820e+00
  -5.7818813e+00   2.1822576e+00
  -5.9415104e+00   2.3106449e+00
  -6.0991317e+00   2.4424358e+00
  -6.2546933e+00   2.5776030e+00
  -6.4035399e+00   2.7141669e+00
  -6.5502632e+00   2.8539580e+00
  -6.6948138e+00   2.9969474e+00
  -6.8371422e+00   3.1431054e+00
  -6.9726779e+00   3.2902679e+00
  -7.1059374e+00   3.4404475e+00
  -7.2368740e+00   3.5936131e+00
  -7.3609855e+00   3.7474649e+00
  -7.4871605e+00   3.9064629e+00
  -7.6064658e+00   4.0659934e+00
  -7.7233134e+00   4.2282922e+00
  -7.8332984e+00   4.3908810e+00
  -7.9407887e+00   4.5560838e+00
  -8.0500550e+00   4.7263982e+00
  -8.1481210e+00   4.8941954e+00
  -8.2478819e+00   5.0670350e+00
  -8.3407521e+00   5.2396903e+00
  -8.4309796e+00   5.4147006e+00
  -8.5185267e+00   5.5920302e+00
  -8.6033562e+00   5.7716429e+00
  -8.6813071e+00   5.9506750e+00
  -8.7565241e+00   6.1318338e+00
  -8.8289726e+00   6.3150826e+00
  -8.8986184e+00   6.5003839e+00
  -8.9614200e+00   6.6847103e+00
  -9.0214122e+00   6.8709331e+00
  -9.0785634e+00   7.0590146e+00
  -9.1289262e+00   7.2458078e+00
  -9.1764489e+00   7.4343046e+00
  -9.2211026e+00   7.6244666e+00
  -9.2628588e+00   7.8162553e+00
  -9.3016896e+00   8.0096315e+00
  -9.3338113e+00   8.2012554e+00
  -9.3630196e+00   8.3943129e+00
  -9.3855996e+00   8.5853899e+00
  -9.4052838e+00   8.7777481e+00
  -9.4256699e+00   8.9747965e+00
  -9.4358719e+00   9.1661522e+00
  -9.4467308e+00   9.3621192e+00
  -9.4510877e+00   9.5556549e+00
  -9.4525087e+00   9.7502040e+00
  -9.4475300e+00   9.9421025e+00
  -9.4430571e+00   1.0138525e+01
  -9.4322199e+00   1.0332150e+01
  -9.4151116e+00   1.0522836e+01
  -9.3984207e+00   1.0717962e+01
  -9.3755011e+00   1.0910005e+01
  -9.3464514e+00   1.1098826e+01
  -9.3177372e+00   1.1292005e+01
  -9.2829422e+00   1.1481821e+01
  -9.2452749e+00   1.1672060e+01
  -9.2016582e+00   1.1858735e+01
  -9.1582508e+00   1.2049675e+01
  -9.1059660e+00   1.2232902e+01
  -9.0538711e+00   1.2420319e+01
  -8.9960267e+00   1.2603838e+01
  -8.9354106e+00   1.2787433e+01
  -8.8720157e+00   1.2971066e+01
  -8.8030539e+00   1.3150546e+01
  -8.7313836e+00   1.3329935e+01
  -8.6543021e+00   1.3504986e+01
  -8.5772427e+00   1.3684057e+01
  -8.4922354e+00   1.3854401e+01
  -8.4072441e+00   1.4028695e+01
  -8.3170835e+00   1.4198350e+01
  -8.2243656e+00   1.4367597e+01
  -8.1290895e+00   1.4536400e+01
  -8.0288583e+00   1.4700338e+01
  -7.9238040e+00   1.4859304e+01
  -7.8186776e+00   1.5022067e+01
  -7.7088200e+00   1.5179747e+01
  -7.5965866e+00   1.5336724e+01
  -7.4798062e+00   1.5488463e+01
  -7.3607471e+00   1.5639393e+01
  -7.2394138e+00   1.5789483e+01
  -7.1137729e+00   1.5934137e+01
  -6.9859596e+00   1.6077850e+01
  -6.8559804e+00   1.6220593e+01
  -6.7219413e+00   1.6357712e+01
  -6.5858427e+00   1.6493765e+01
  -6.4458848e+00   1.6624063e+01
  -6.3039771e+00   1.6753205e+01
  -6.1601287e+00   1.6881164e+01
  -6.0143491e+00   1.7007916e+01
  -5.8650285e+00   1.7128703e+01
  -5.7123192e+00   1.7243452e+01
  -5.5578996e+00   1.7356854e+01
  -5.4017813e+00   1.7468886e+01
  -5.2439765e+00   1.7579526e+01
  -5.0831160e+00   1.7683946e+01
  -4.9206901e+00   1.7786901e+01
  -4.7554271e+00   1.7883538e+01
  -4.5887221e+00   1.7978644e+01
  -4.4194013e+00   1.8067343e+01
  -4.2499038e+00   1.8159318e+01
  -4.0779169e+00   1.8244824e+01
  -3.9036022e+00   1.8323813e+01
  -3.7281146e+00   1.8401135e+01
  -3.5514702e+00   1.8476777e+01
  -3.3727905e+00   1.8545802e+01
  -3.1930847e+00   1.8613098e+01
  -3.0115736e+00   1.8673715e+01
  -2.8291691e+00   1.8732561e+01
  -2.6458884e+00   1.8789622e+01
  -2.4611013e+00   1.8839930e+01
  -2.2755723e+00   1.8888420e+01
  -2.0893194e+00   1.8935080e+01
  -1.9018619e+00   1.8974926e+01
  -1.7138162e+00   1.9012915e+01
  -1.5248017e+00   1.9044054e+01
  -1.3353357e+00   1.9073313e+01
  -1.1454369e+00   1.9100686e+01
  -9.5487470e-01   1.9121173e+01
  -7.6401728e-01   1.9139757e+01
  -5.7273416e-01   1.9151438e+01
  -3.8129381e-01   1.9161207e+01
  -1.8966587e-01   1.9164061e+01


==> data/afd_diagram_pi2_3.dat <==
   1.5000000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5100000e+01   0.0000000e+00
   2.5200000e+01   0.0000000e+00
   2.5300000e+01   0.0000000e+00
   2.5400000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.5600000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.5800000e+01   0.0000000e+00
   2.5900000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6100000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6300000e+01   0.0000000e+00
   2.6400000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.6600000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.6800000e+01   0.0000000e+00
   2.6900000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7100000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7300000e+01   0.0000000e+00
   2.7400000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.7600000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.7800000e+01   0.0000000e+00
   2.7900000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8100000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8300000e+01   0.0000000e+00
   2.8400000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.8600000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.8800000e+01   0.0000000e+00
   2.8900000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9100000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9300000e+01   0.0000000e+00
   2.9400000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   2.9600000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   2.9800000e+01   0.0000000e+00
   2.9900000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0100000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0300000e+01   0.0000000e+00
   3.0400000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.0600000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.0800000e+01   0.0000000e+00
   3.0900000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1100000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1300000e+01   0.0000000e+00
   3.1400000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.1600000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.1800000e+01   0.0000000e+00
   3.1900000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2100000e+01   0.0000000e+00
   3.2200000e+01   0.0000000e+00
   3.2300000e+01   0.0000000e+00
   3.2400000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.2600000e+01   0.0000000e+00
   3.2700000e+01   0.0000000e+00
   3.2800000e+01   0.0000000e+00
   3.2900000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3100000e+01   0.0000000e+00
   3.3200000e+01   0.0000000e+00
   3.3300000e+01   0.0000000e+00
   3.3400000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.3600000e+01   0.0000000e+00
   3.3700000e+01   0.0000000e+00
   3.3800000e+01   0.0000000e+00
   3.3900000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4100000e+01   0.0000000e+00
   3.4200000e+01   0.0000000e+00
   3.4300000e+01   0.0000000e+00
   3.4400000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.4600000e+01   0.0000000e+00
   3.4700000e+01   0.0000000e+00
   3.4800000e+01   0.0000000e+00
   3.4900000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5100000e+01   0.0000000e+00
   3.5200000e+01   0.0000000e+00
   3.5300000e+01   0.0000000e+00
   3.5400000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.5600000e+01   0.0000000e+00
   3.5700000e+01   0.0000000e+00
   3.5800000e+01   0.0000000e+00
   3.5900000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.6100000e+01   0.0000000e+00
   3.6200000e+01   0.0000000e+00
   3.6300000e+01   0.0000000e+00
   3.6400000e+01   0.0000000e+00
   3.6500000e+01   0.0000000e+00
   3.6600000e+01   0.0000000e+00
   3.6700000e+01   0.0000000e+00
   3.6800000e+01   0.0000000e+00
   3.6900000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7100000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7300000e+01   0.0000000e+00
   3.7400000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.7600000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.7800000e+01   0.0000000e+00
   3.7900000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8100000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8300000e+01   0.0000000e+00
   3.8400000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.8600000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.8800000e+01   0.0000000e+00
   3.8900000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9100000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9300000e+01   0.0000000e+00
   3.9400000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   3.9600000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0100000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0300000e+01   0.0000000e+00
   4.0400000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.0600000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.0100000e+01   0.0000000e+00
   6.0200000e+01   0.0000000e+00
   6.0300000e+01   0.0000000e+00
   6.0400000e+01   0.0000000e+00
   6.0500000e+01   0.0000000e+00
   6.0600000e+01   0.0000000e+00
   6.0700000e+01   0.0000000e+00
   6.0800000e+01   0.0000000e+00
   6.0900000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.1100000e+01   0.0000000e+00
   6.1200000e+01   0.0000000e+00
   6.1300000e+01   0.0000000e+00
   6.1400000e+01   0.0000000e+00
   6.1500000e+01   0.0000000e+00
   6.1600000e+01   0.0000000e+00
   6.1700000e+01   0.0000000e+00
   6.1800000e+01   0.0000000e+00
   6.1900000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.2100000e+01   0.0000000e+00
   6.2200000e+01   0.0000000e+00
   6.2300000e+01   0.0000000e+00
   6.2400000e+01   0.0000000e+00
   6.2500000e+01   0.0000000e+00
   6.2600000e+01   0.0000000e+00
   6.2700000e+01   0.0000000e+00
   6.2800000e+01   0.0000000e+00
   6.2900000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.3100000e+01   0.0000000e+00
   6.3200000e+01   0.0000000e+00
   6.3300000e+01   0.0000000e+00
   6.3400000e+01   0.0000000e+00
   6.3500000e+01   0.0000000e+00
   6.3600000e+01   0.0000000e+00
   6.3700000e+01   0.0000000e+00
   6.3800000e+01   0.0000000e+00
   6.3900000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.4100000e+01   0.0000000e+00
   6.4200000e+01   0.0000000e+00
   6.4300000e+01   0.0000000e+00
   6.4400000e+01   0.0000000e+00
   6.4500000e+01   0.0000000e+00
   6.4600000e+01   0.0000000e+00
   6.4700000e+01   0.0000000e+00
   6.4800000e+01   0.0000000e+00
   6.4900000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.5100000e+01   0.0000000e+00
   6.5200000e+01   0.0000000e+00
   6.5300000e+01   0.0000000e+00
   6.5400000e+01   0.0000000e+00
   6.5500000e+01   0.0000000e+00
   6.5600000e+01   0.0000000e+00
   6.5700000e+01   0.0000000e+00
   6.5800000e+01   0.0000000e+00
   6.5900000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.6100000e+01   0.0000000e+00
   6.6200000e+01   0.0000000e+00
   6.6300000e+01   0.0000000e+00
   6.6400000e+01   0.0000000e+00
   6.6500000e+01   0.0000000e+00
   6.6600000e+01   0.0000000e+00
   6.6700000e+01   0.0000000e+00
   6.6800000e+01   0.0000000e+00
   6.6900000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.7100000e+01   0.0000000e+00
   6.7200000e+01   0.0000000e+00
   6.7300000e+01   0.0000000e+00
   6.7400000e+01   0.0000000e+00
   6.7500000e+01   0.0000000e+00
   6.7600000e+01   0.0000000e+00
   6.7700000e+01   0.0000000e+00
   6.7800000e+01   0.0000000e+00
   6.7900000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.8100000e+01   0.0000000e+00
   6.8200000e+01   0.0000000e+00
   6.8300000e+01   0.0000000e+00
   6.8400000e+01   0.0000000e+00
   6.8500000e+01   0.0000000e+00
   6.8600000e+01   0.0000000e+00
   6.8700000e+01   0.0000000e+00
   6.8800000e+01   0.0000000e+00
   6.8900000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   6.9100000e+01   0.0000000e+00
   6.9200000e+01   0.0000000e+00
   6.9300000e+01   0.0000000e+00
   6.9400000e+01   0.0000000e+00
   6.9500000e+01   0.0000000e+00
   6.9600000e+01   0.0000000e+00
   6.9700000e+01   0.0000000e+00
   6.9800000e+01   0.0000000e+00
   6.9900000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.0100000e+01   0.0000000e+00
   7.0200000e+01   0.0000000e+00
   7.0300000e+01   0.0000000e+00
   7.0400000e+01   0.0000000e+00
   7.0500000e+01   0.0000000e+00
   7.0600000e+01   0.0000000e+00
   7.0700000e+01   0.0000000e+00
   7.0800000e+01   0.0000000e+00
   7.0900000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.1100000e+01   0.0000000e+00
   7.1200000e+01   0.0000000e+00
   7.1300000e+01   0.0000000e+00
   7.1400000e+01   0.0000000e+00
   7.1500000e+01   0.0000000e+00
   7.1600000e+01   0.0000000e+00
   7.1700000e+01   0.0000000e+00
   7.1800000e+01   0.0000000e+00
   7.1900000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.2100000e+01   0.0000000e+00
   7.2200000e+01   0.0000000e+00
   7.2300000e+01   0.0000000e+00
   7.2400000e+01   0.0000000e+00
   7.2500000e+01   0.0000000e+00
   7.2600000e+01   0.0000000e+00
   7.2700000e+01   0.0000000e+00
   7.2800000e+01   0.0000000e+00
   7.2900000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.3100000e+01   0.0000000e+00
   7.3200000e+01   0.0000000e+00
   7.3300000e+01   0.0000000e+00
   7.3400000e+01   0.0000000e+00
   7.3500000e+01   0.0000000e+00
   7.3600000e+01   0.0000000e+00
   7.3700000e+01   0.0000000e+00
   7.3800000e+01   0.0000000e+00
   7.3900000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.4100000e+01   0.0000000e+00
   7.4200000e+01   0.0000000e+00
   7.4300000e+01   0.0000000e+00
   7.4400000e+01   0.0000000e+00
   7.4500000e+01   0.0000000e+00
   7.4600000e+01   0.0000000e+00
   7.4700000e+01   0.0000000e+00
   7.4800000e+01   0.0000000e+00
   7.4900000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.5100000e+01   0.0000000e+00
   7.5200000e+01   0.0000000e+00
   7.5300000e+01   0.0000000e+00
   7.5400000e+01   0.0000000e+00
   7.5500000e+01   0.0000000e+00
   7.5600000e+01   0.0000000e+00
   7.5700000e+01   0.0000000e+00
   7.5800000e+01   0.0000000e+00
   7.5900000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.6100000e+01   0.0000000e+00
   7.6200000e+01   0.0000000e+00
   7.6300000e+01   0.0000000e+00
   7.6400000e+01   0.0000000e+00
   7.6500000e+01   0.0000000e+00
   7.6600000e+01   0.0000000e+00
   7.6700000e+01   0.0000000e+00
   7.6800000e+01   0.0000000e+00
   7.6900000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.7100000e+01   1.8049033e-02
   7.7200000e+01   1.7342388e-02
   7.7300000e+01   1.6663788e-02
   7.7400000e+01   1.6012106e-02
   7.7500000e+01   1.5386260e-02
   7.7600000e+01   1.4785213e-02
   7.7700000e+01   1.4207968e-02
   7.7800000e+01   1.3653571e-02
   7.7900000e+01   1.3121106e-02
   7.8000000e+01   1.2609693e-02
   7.8100000e+01   1.2118489e-02
   7.8200000e+01   1.1646685e-02
   7.8300000e+01   1.1193505e-02
   7.8400000e+01   1.0758203e-02
   7.8500000e+01   1.0340064e-02
   7.8600000e+01   9.9384044e-03
   7.8700000e+01   9.5525644e-03
   7.8800000e+01   9.1819130e-03
   7.8900000e+01   8.8258444e-03
   7.9000000e+01   8.4837771e-03
   7.9100000e+01   8.1551531e-03
   7.9200000e+01   7.8394372e-03
   7.9300000e+01   7.5361154e-03
   7.9400000e+01   7.2446947e-03
   7.9500000e+01   6.9647018e-03
   7.9600000e+01   6.6956825e-03
   7.9700000e+01   6.4372011e-03
   7.9800000e+01   1.2377678e-02
   7.9900000e+01   1.1900390e-02
   8.0000000e+01   1.1441766e-02
   8.0100000e+01   1.1001068e-02
   8.0200000e+01   1.0577585e-02
   8.0300000e+01   1.0170636e-02
   8.0400000e+01   9.7795654e-03
   8.0500000e+01   9.4037463e-03
   8.0600000e+01   9.0425755e-03
   8.0700000e+01   8.6954742e-03
   8.0800000e+01   8.3618870e-03
   8.0900000e+01   8.0412804e-03
   8.1000000e+01   7.7331424e-03
   8.1100000e+01   1.1155472e-02
   8.1200000e+01   1.0728489e-02
   8.1300000e+01   1.0318083e-02
   8.1400000e+01   9.9236032e-03
   8.1500000e+01   9.5444224e-03
   8.1600000e+01   9.1799391e-03
   8.1700000e+01   8.8295758e-03
   8.1800000e+01   8.4927780e-03
   8.1900000e+01   8.1690131e-03
   8.2000000e+01   1.0477027e-02
   8.2100000e+01   1.0078076e-02
   8.2200000e+01   9.6945386e-03
   8.2300000e+01   9.3258093e-03
   8.2400000e+01   8.9713089e-03
   8.2500000e+01   8.6304806e-03
   8.2600000e+01   1.0378487e-02
   8.2700000e+01   9.9846536e-03
   8.2800000e+01   9.6059837e-03
   8.2900000e+01   9.2418854e-03
   8.3000000e+01   8.8917901e-03
   8.3100000e+01   1.0266182e-02
   8.3200000e+01   9.8777349e-03
   8.3300000e+01   9.5042022e-03
   8.3400000e+01   9.1450030e-03
   8.3500000e+01   1.0266176e-02
   8.3600000e+01   9.8786294e-03
   8.3700000e+01   9.5059287e-03
   8.3800000e+01   9.1474976e-03
   8.3900000e+01   1.0060322e-02
   8.4000000e+01   9.6814283e-03
   8.4100000e+01   9.3170163e-03
   8.4200000e+01   1.0087341e-02
   8.4300000e+01   9.7080924e-03
   8.4400000e+01   9.3433152e-03
   8.4500000e+01   9.9916102e-03
   8.4600000e+01   9.6166180e-03
   8.4700000e+01   9.2559102e-03
   8.4800000e+01   9.7998287e-03
   8.4900000e+01   9.4326786e-03
   8.5000000e+01   9.9048988e-03
   8.5100000e+01   9.5342465e-03
   8.5200000e+01   9.9424797e-03
   8.5300000e+01   9.5708570e-03
   8.5400000e+01   9.9220525e-03
   8.5500000e+01   9.5516285e-03
   8.5600000e+01   9.8520461e-03
   8.5700000e+01   9.4846677e-03
   8.5800000e+01   9.7399430e-03
   8.5900000e+01   9.9632452e-03
   8.6000000e+01   9.5923755e-03
   8.6100000e+01   9.7787874e-03
   8.6200000e+01   9.9382802e-03
   8.6300000e+01   9.5689936e-03
   8.6400000e+01   9.6985672e-03
   8.6500000e+01   9.8055439e-03
   8.6600000e+01   9.8914458e-03
   8.6700000e+01   9.9577111e-03
   8.6800000e+01   1.0005699e-02
   8.6900000e+01   9.6352234e-03
   8.7000000e+01   9.6652885e-03
   8.7100000e+01   9.6801551e-03
   8.7200000e+01   9.6809233e-03
   8.7300000e+01   9.6686310e-03
   8.7400000e+01   9.9768178e-03
   8.7500000e+01   9.9290158e-03
   8.7600000e+01   9.8713851e-03
   8.7700000e+01   9.8047282e-03
   8.7800000e+01   9.7298004e-03
   8.7900000e+01   9.9229499e-03
   8.8000000e+01   9.8234310e-03
   8.8100000e+01   9.9737654e-03
   8.8200000e+01   9.8536582e-03
   8.8300000e+01   9.9664305e-03
   8.8400000e+01   9.8292764e-03
   8.8500000e+01   9.9091918e-03
   8.8600000e+01   9.9702512e-03
   8.8700000e+01   1.0013750e-02
   8.8800000e+01   9.8440309e-03
   8.8900000e+01   9.8632150e-03
   8.9000000e+01   9.8680423e-03
   8.9100000e+01   9.8595535e-03
   8.9200000e+01   1.0008364e-02
   8.9300000e+01   9.9699432e-03
   8.9400000e+01   9.9212193e-03
   8.9500000e+01   1.0014747e-02
   8.9600000e+01   9.9422891e-03
   8.9700000e+01   1.0002928e-02
   8.9800000e+01   9.9104386e-03
   8.9900000e+01   9.9424797e-03
   9.0000000e+01   9.9593090e-03
   9.0100000e+01   9.9620073e-03
   9.0200000e+01   9.9515954e-03
   9.0300000e+01   1.0041867e-02
   9.0400000e+01   1.0003981e-02
   9.0500000e+01   1.0060665e-02
   9.0600000e+01   9.9993324e-03
   9.0700000e+01   1.0026821e-02
   9.0800000e+01   1.0039451e-02
   9.0900000e+01   1.0038277e-02
   9.1000000e+01   1.0024297e-02
   9.1100000e+01   1.0082475e-02
   9.1200000e+01   1.0042625e-02
   9.1300000e+01   1.0070821e-02
   9.1400000e+01   1.0084153e-02
   9.1500000e+01   1.0083674e-02
   9.1600000e+01   1.0070377e-02
   9.1700000e+01   1.0112619e-02
   9.1800000e+01   1.0074027e-02
   9.1900000e+01   1.0088027e-02
   9.2000000e+01   1.0088246e-02
   9.2100000e+01   1.0133912e-02
   9.2200000e+01   1.0107389e-02
   9.2300000e+01   1.0124104e-02
   9.2400000e+01   1.0126867e-02
   9.2500000e+01   1.0116672e-02
   9.2600000e+01   1.0142992e-02
   9.2700000e+01   1.0154711e-02
   9.2800000e+01   1.0152858e-02
   9.2900000e+01   1.0181915e-02
   9.3000000e+01   1.0154224e-02
   9.3100000e+01   1.0196697e-02
   9.3200000e+01   1.0184436e-02
   9.3300000e+01   1.0197957e-02
   9.3400000e+01   1.0197824e-02
   9.3500000e+01   1.0185008e-02
   9.3600000e+01   1.0194182e-02
   9.3700000e+01   1.0222616e-02
   9.3800000e+01   1.0204991e-02
   9.3900000e+01   1.0236529e-02
   9.4000000e+01   1.0223997e-02
   9.4100000e+01   1.0227884e-02
   9.4200000e+01   1.0246061e-02
   9.4300000e+01   1.0250349e-02
   9.4400000e+01   1.0267014e-02
   9.4500000e+01   1.0269902e-02
   9.4600000e+01   1.0259984e-02
   9.4700000e+01   1.0283579e-02
   9.4800000e+01   1.0292946e-02
   9.4900000e+01   1.0289078e-02
   9.5000000e+01   1.0293295e-02
   9.5100000e+01   1.0304330e-02
   9.5200000e+01   1.0302050e-02
   9.5300000e+01   1.0305698e-02
   9.5400000e+01   1.0314234e-02
   9.5500000e+01   1.0326705e-02
   9.5600000e+01   1.0325800e-02
   9.5700000e+01   1.0344189e-02
   9.5800000e+01   1.0348805e-02
   9.5900000e+01   1.0355381e-02
   9.6000000e+01   1.0363273e-02
   9.6100000e+01   1.0371898e-02
   9.6200000e+01   1.0367455e-02
   9.6300000e+01   1.0376485e-02
   9.6400000e+01   1.0384810e-02
   9.6500000e+01   1.0392053e-02
   9.6600000e+01   1.0397879e-02
   9.6700000e+01   1.0401993e-02
   9.6800000e+01   1.0414862e-02
   9.6900000e+01   1.0414436e-02
   9.7000000e+01   1.0421625e-02
   9.7100000e+01   1.0425577e-02
   9.7200000e+01   1.0435498e-02
   9.7300000e+01   1.0441352e-02
   9.7400000e+01   1.0451788e-02
   9.7500000e+01   1.0457522e-02
   9.7600000e+01   1.0458595e-02
   9.7700000e+01   1.0470663e-02
   9.7800000e+01   1.0477105e-02
   9.7900000e+01   1.0485323e-02
   9.8000000e+01   1.0487680e-02
   9.8100000e+01   1.0497900e-02
   9.8200000e+01   1.0501664e-02
   9.8300000e+01   1.0505513e-02
   9.8400000e+01   1.0515118e-02
   9.8500000e+01   1.0523572e-02
   9.8600000e+01   1.0530554e-02
   9.8700000e+01   1.0535781e-02
   9.8800000e+01   1.0539003e-02
   9.8900000e+01   1.0550243e-02
   9.9000000e+01   1.0553428e-02
   9.9100000e+01   1.0563264e-02
   9.9200000e+01   1.0569435e-02
   9.9300000e+01   1.0576330e-02
   9.9400000e+01   1.0579154e-02
   9.9500000e+01   1.0586201e-02
   9.9600000e+01   1.0592618e-02
   9.9700000e+01   1.0601917e-02
   9.9800000e+01   1.0609639e-02
   9.9900000e+01   1.0615515e-02
   1.0000000e+02   1.0622797e-02
   1.0010000e+02   1.0627552e-02
   1.0020000e+02   1.0636126e-02
   1.0030000e+02   1.0641428e-02
   1.0040000e+02   1.0649437e-02
   1.0050000e+02   1.0656531e-02
   1.0060000e+02   1.0662379e-02
   1.0070000e+02   1.0669426e-02
   1.0080000e+02   1.0674492e-02
   1.0090000e+02   1.0682468e-02
   1.0100000e+02   1.0690180e-02
   1.0110000e+02   1.0694852e-02
   1.0120000e+02   1.0703282e-02
   1.0130000e+02   1.0710231e-02
   1.0140000e+02   1.0715429e-02
   1.0150000e+02   1.0722795e-02
   1.0160000e+02   1.0729694e-02
   1.0170000e+02   1.0737697e-02
   1.0180000e+02   1.0744407e-02
   1.0190000e+02   1.0751350e-02
   1.0200000e+02   1.0758091e-02
   1.0210000e+02   1.0764240e-02
   1.0220000e+02   1.0771081e-02
   1.0230000e+02   1.0778138e-02
   1.0240000e+02   1.0784979e-02
   1.0250000e+02   1.0792692e-02
   1.0260000e+02   1.0799356e-02
   1.0270000e+02   1.0806045e-02
   1.0280000e+02   1.0812350e-02
   1.0290000e+02   1.0820476e-02
   1.0300000e+02   1.0827351e-02
   1.0310000e+02   1.0833893e-02
   1.0320000e+02   1.0840893e-02
   1.0330000e+02   1.0847902e-02
   1.0340000e+02   1.0854516e-02
   1.0350000e+02   1.0861419e-02
   1.0360000e+02   1.0869196e-02
   1.0370000e+02   1.0876378e-02
   1.0380000e+02   1.0882620e-02
   1.0390000e+02   1.0890364e-02
   1.0400000e+02   1.0897289e-02
   1.0410000e+02   1.0903932e-02
   1.0420000e+02   1.0911578e-02
   1.0430000e+02   1.0918129e-02
   1.0440000e+02   1.0925614e-02
   1.0450000e+02   1.0932797e-02
   1.0460000e+02   1.0940034e-02
   1.0470000e+02   1.0946921e-02
   1.0480000e+02   1.0953773e-02
   1.0490000e+02   1.0960852e-02
   1.0500000e+02   1.0968374e-02
   1.0510000e+02   1.0975291e-02
   1.0520000e+02   1.0982447e-02
   1.0530000e+02   1.0990000e-02
   1.0540000e+02   1.0996965e-02
   1.0550000e+02   1.1004074e-02
   1.0560000e+02   1.1011440e-02
   1.0570000e+02   1.1018646e-02
   1.0580000e+02   1.1025800e-02
   1.0590000e+02   1.1032986e-02
   1.0600000e+02   1.1040262e-02
   1.0610000e+02   1.1047669e-02
   1.0620000e+02   1.1054805e-02
   1.0630000e+02   1.1062126e-02
   1.0640000e+02   1.1069623e-02
   1.0650000e+02   1.1076891e-02
   1.0660000e+02   1.1083937e-02
   1.0670000e+02   1.1091471e-02
   1.0680000e+02   1.1098714e-02
   1.0690000e+02   1.1105979e-02
   1.0700000e+02   1.1113529e-02
   1.0710000e+02   1.1120639e-02
   1.0720000e+02   1.1128181e-02
   1.0730000e+02   1.1135439e-02
   1.0740000e+02   1.1142909e-02
   1.0750000e+02   1.1150189e-02
   1.0760000e+02   1.1157714e-02
   1.0770000e+02   1.1165080e-02
   1.0780000e+02   1.1172420e-02
   1.0790000e+02   1.1179838e-02
   1.0800000e+02   1.1187416e-02
   1.0810000e+02   1.1194757e-02
   1.0820000e+02   1.1202381e-02
   1.0830000e+02   1.1209671e-02
   1.0840000e+02   1.1217304e-02
   1.0850000e+02   1.1224673e-02
   1.0860000e+02   1.1232193e-02
   1.0870000e+02   1.1239660e-02
   1.0880000e+02   1.1247241e-02
   1.0890000e+02   1.1254724e-02
   1.0900000e+02   1.1262418e-02
   1.0910000e+02   1.1269928e-02
   1.0920000e+02   1.1277370e-02
   1.0930000e+02   1.1284989e-02
   1.0940000e+02   1.1292542e-02
   1.0950000e+02   1.1300236e-02
   1.0960000e+02   1.1307825e-02
   1.0970000e+02   1.1315348e-02
   1.0980000e+02   1.1322961e-02
   1.0990000e+02   1.1330660e-02
   1.1000000e+02   1.1338313e-02
   1.1010000e+02   1.1345907e-02
   1.1020000e+02   1.1353534e-02
   1.1030000e+02   1.1361265e-02
   1.1040000e+02   1.1368935e-02
   1.1050000e+02   1.1376598e-02
   1.1060000e+02   1.1384288e-02
   1.1070000e+02   1.1392023e-02
   1.1080000e+02   1.1399715e-02
   1.1090000e+02   1.1407459e-02
   1.1100000e+02   1.1415235e-02
   1.1110000e+02   1.1423019e-02
   1.1120000e+02   1.1430776e-02
   1.1130000e+02   1.1438544e-02
   1.1140000e+02   1.1446270e-02
   1.1150000e+02   1.1454120e-02
   1.1160000e+02   1.1461866e-02
   1.1170000e+02   1.1469719e-02
   1.1180000e+02   1.1477513e-02
   1.1190000e+02   1.1485354e-02
   1.1200000e+02   1.1493198e-02
   1.1210000e+02   1.1501057e-02
   1.1220000e+02   1.1508930e-02
   1.1230000e+02   1.1516806e-02
   1.1240000e+02   1.1524720e-02
   1.1250000e+02   1.1532584e-02
   1.1260000e+02   1.1540520e-02
   1.1270000e+02   1.1548421e-02
   1.1280000e+02   1.1556381e-02
   1.1290000e+02   1.1564278e-02
   1.1300000e+02   1.1572227e-02
   1.1310000e+02   1.1580230e-02
   1.1320000e+02   1.1588190e-02
   1.1330000e+02   1.1596180e-02
   1.1340000e+02   1.1604172e-02
   1.1350000e+02   1.1612169e-02
   1.1360000e+02   1.1620205e-02
   1.1370000e+02   1.1628221e-02
   1.1380000e+02   1.1636266e-02
   1.1390000e+02   1.1644302e-02
   1.1400000e+02   1.1652351e-02
   1.1410000e+02   1.1660424e-02
   1.1420000e+02   1.1668520e-02
   1.1430000e+02   1.1676597e-02
   1.1440000e+02   1.1684697e-02
   1.1450000e+02   1.1692817e-02
   1.1460000e+02   1.1700945e-02
   1.1470000e+02   1.1709088e-02
   1.1480000e+02   1.1717241e-02
   1.1490000e+02   1.1725389e-02
   1.1500000e+02   1.1733559e-02
   1.1510000e+02   1.1741740e-02
   1.1520000e+02   1.1749935e-02
   1.1530000e+02   1.1758139e-02
   1.1540000e+02   1.1766357e-02
   1.1550000e+02   1.1774583e-02
   1.1560000e+02   1.1782823e-02
   1.1570000e+02   1.1791074e-02
   1.1580000e+02   1.1799339e-02
   1.1590000e+02   1.1807596e-02
   1.1600000e+02   1.1815884e-02
   1.1610000e+02   1.1824178e-02
   1.1620000e+02   1.1832496e-02
   1.1630000e+02   1.1840811e-02
   1.1640000e+02   1.1849137e-02
   1.1650000e+02   1.1857476e-02
   1.1660000e+02   1.1865822e-02
   1.1670000e+02   1.1874187e-02
   1.1680000e+02   1.1882572e-02
   1.1690000e+02   1.1890957e-02
   1.1700000e+02   1.1899350e-02
   1.1710000e+02   1.1907766e-02
   1.1720000e+02   1.1916180e-02
   1.1730000e+02   1.1924622e-02
   1.1740000e+02   1.1933062e-02
   1.1750000e+02   1.1941521e-02
   1.1760000e+02   1.1949986e-02
   1.1770000e+02   1.1958468e-02
   1.1780000e+02   1.1966956e-02
   1.1790000e+02   1.1975461e-02
   1.1800000e+02   1.1983974e-02
   1.1810000e+02   1.1992507e-02
   1.1820000e+02   1.2001041e-02
   1.1830000e+02   1.2009595e-02
   1.1840000e+02   1.2018159e-02
   1.1850000e+02   1.2026732e-02
   1.1860000e+02   1.2035319e-02
   1.1870000e+02   1.2043924e-02
   1.1880000e+02   1.2052533e-02
   1.1890000e+02   1.2061154e-02
   1.1900000e+02   1.2069793e-02
   1.1910000e+02   1.2078436e-02
   1.1920000e+02   1.2087099e-02
   1.1930000e+02   1.2095772e-02
   1.1940000e+02   1.2104456e-02
   1.1950000e+02   1.2113149e-02
   1.1960000e+02   1.2121859e-02
   1.1970000e+02   1.2130582e-02
   1.1980000e+02   1.2139312e-02
   1.1990000e+02   1.2148057e-02
   1.2000000e+02   1.2156816e-02
   1.2010000e+02   1.2165591e-02
   1.2020000e+02   1.2174373e-02
   1.2030000e+02   1.2183168e-02
   1.2040000e+02   1.2191972e-02
   1.2050000e+02   1.2200793e-02
   1.2060000e+02   1.2209625e-02
   1.2070000e+02   1.2218471e-02
   1.2080000e+02   1.2227330e-02
   1.2090000e+02   1.2236198e-02
   1.2100000e+02   1.2245082e-02
   1.2110000e+02   1.2253979e-02
   1.2120000e+02   1.2262884e-02
   1.2130000e+02   1.2271808e-02
   1.2140000e+02   1.2280739e-02
   1.2150000e+02   1.2289686e-02
   1.2160000e+02   1.2298644e-02
   1.2170000e+02   1.2307617e-02
   1.2180000e+02   1.2316602e-02
   1.2190000e+02   1.2325599e-02
   1.2200000e+02   1.2334611e-02
   1.2210000e+02   1.2343632e-02
   1.2220000e+02   1.2352669e-02
   1.2230000e+02   1.2361720e-02
   1.2240000e+02   1.2370780e-02
   1.2250000e+02   1.2379857e-02
   1.2260000e+02   1.2388944e-02
   1.2270000e+02   1.2398047e-02
   1.2280000e+02   1.2407160e-02
   1.2290000e+02   1.2416289e-02
   1.2300000e+02   1.2425429e-02
   1.2310000e+02   1.2434583e-02
   1.2320000e+02   1.2443749e-02
   1.2330000e+02   1.2452930e-02
   1.2340000e+02   1.2462122e-02
   1.2350000e+02   1.2471330e-02
   1.2360000e+02   1.2480550e-02
   1.2370000e+02   1.2489784e-02
   1.2380000e+02   1.2499031e-02
   1.2390000e+02   1.2508291e-02
   1.2400000e+02   1.2517564e-02
   1.2410000e+02   1.2526851e-02
   1.2420000e+02   1.2536152e-02
   1.2430000e+02   1.2545466e-02
   1.2440000e+02   1.2554795e-02
   1.2450000e+02   1.2564136e-02
   1.2460000e+02   1.2573491e-02
   1.2470000e+02   1.2582859e-02
   1.2480000e+02   1.2592242e-02
   1.2490000e+02   1.2601637e-02
   1.2500000e+02   1.2611047e-02
   1.2510000e+02   1.2620470e-02
   1.2520000e+02   1.2629907e-02
   1.2530000e+02   1.2639359e-02
   1.2540000e+02   1.2648824e-02
   1.2550000e+02   1.2658302e-02
   1.2560000e+02   1.2667795e-02
   1.2570000e+02   1.2677302e-02
   1.2580000e+02   1.2686822e-02
   1.2590000e+02   1.2696356e-02
   1.2600000e+02   1.2705905e-02
   1.2610000e+02   1.2715468e-02
   1.2620000e+02   1.2725045e-02
   1.2630000e+02   1.2734635e-02
   1.2640000e+02   1.2744240e-02
   1.2650000e+02   1.2753859e-02
   1.2660000e+02   1.2763493e-02
   1.2670000e+02   1.2773140e-02
   1.2680000e+02   1.2782802e-02
   1.2690000e+02   1.2792478e-02
   1.2700000e+02   1.2802169e-02
   1.2710000e+02   1.2811874e-02
   1.2720000e+02   1.2821593e-02
   1.2730000e+02   1.2831326e-02
   1.2740000e+02   1.2841074e-02
   1.2750000e+02   1.2850837e-02
   1.2760000e+02   1.2860614e-02
   1.2770000e+02   1.2870406e-02
   1.2780000e+02   1.2880212e-02
   1.2790000e+02   1.2890033e-02
   1.2800000e+02   1.2899868e-02
   1.2810000e+02   1.2909719e-02
   1.2820000e+02   1.2919583e-02
   1.2830000e+02   1.2929463e-02
   1.2840000e+02   1.2939357e-02
   1.2850000e+02   1.2949266e-02
   1.2860000e+02   1.2959191e-02
   1.2870000e+02   1.2969129e-02
   1.2880000e+02   1.2979083e-02
   1.2890000e+02   1.2989052e-02
   1.2900000e+02   1.2999036e-02
   1.2910000e+02   1.3009034e-02
   1.2920000e+02   1.3019048e-02
   1.2930000e+02   1.3029077e-02
   1.2940000e+02   1.3039121e-02
   1.2950000e+02   1.3049180e-02
   1.2960000e+02   1.3059254e-02
   1.2970000e+02   1.3069344e-02
   1.2980000e+02   1.3079448e-02
   1.2990000e+02   1.3089568e-02
   1.3000000e+02   1.3099703e-02
   1.3010000e+02   1.3109854e-02
   1.3020000e+02   1.3120020e-02
   1.3030000e+02   1.3130201e-02
   1.3040000e+02   1.3140398e-02
   1.3050000e+02   1.3150610e-02
   1.3060000e+02   1.3160838e-02
   1.3070000e+02   1.3171082e-02
   1.3080000e+02   1.3181341e-02
   1.3090000e+02   1.3191615e-02
   1.3100000e+02   1.3201905e-02
   1.3110000e+02   1.3212211e-02
   1.3120000e+02   1.3222533e-02
   1.3130000e+02   1.3232870e-02
   1.3140000e+02   1.3243223e-02
   1.3150000e+02   1.3253592e-02
   1.3160000e+02   1.3263977e-02
   1.3170000e+02   1.3274378e-02
   1.3180000e+02   1.3284794e-02
   1.3190000e+02   1.3295227e-02
   1.3200000e+02   1.3305675e-02
   1.3210000e+02   1.3316140e-02
   1.3220000e+02   1.3326621e-02
   1.3230000e+02   1.3337118e-02
   1.3240000e+02   1.3347631e-02
   1.3250000e+02   1.3358160e-02
   1.3260000e+02   1.3368705e-02
   1.3270000e+02   1.3379267e-02
   1.3280000e+02   1.3389845e-02
   1.3290000e+02   1.3400439e-02
   1.3300000e+02   1.3411050e-02
   1.3310000e+02   1.3421677e-02
   1.3320000e+02   1.3432320e-02
   1.3330000e+02   1.3442980e-02
   1.3340000e+02   1.3453657e-02
   1.3350000e+02   1.3464350e-02
   1.3360000e+02   1.3475060e-02
   1.3370000e+02   1.3485786e-02
   1.3380000e+02   1.3496529e-02
   1.3390000e+02   1.3507288e-02
   1.3400000e+02   1.3518065e-02
   1.3410000e+02   1.3528858e-02
   1.3420000e+02   1.3539668e-02
   1.3430000e+02   1.3550495e-02
   1.3440000e+02   1.3561339e-02
   1.3450000e+02   1.3572199e-02
   1.3460000e+02   1.3583077e-02
   1.3470000e+02   1.3593972e-02
   1.3480000e+02   1.3604883e-02
   1.3490000e+02   1.3615812e-02
   1.3500000e+02   1.3626758e-02
   1.3510000e+02   1.3637721e-02
   1.3520000e+02   1.3648702e-02
   1.3530000e+02   1.3659699e-02
   1.3540000e+02   1.3670714e-02
   1.3550000e+02   1.3681746e-02
   1.3560000e+02   1.3692796e-02
   1.3570000e+02   1.3703863e-02
   1.3580000e+02   1.3714947e-02
   1.3590000e+02   1.3726049e-02
   1.3600000e+02   1.3737169e-02
   1.3610000e+02   1.3748306e-02
   1.3620000e+02   1.3759460e-02
   1.3630000e+02   1.3770633e-02
   1.3640000e+02   1.3781823e-02
   1.3650000e+02   1.3793030e-02
   1.3660000e+02   1.3804256e-02
   1.3670000e+02   1.3815499e-02
   1.3680000e+02   1.3826760e-02
   1.3690000e+02   1.3838039e-02
   1.3700000e+02   1.3849336e-02
   1.3710000e+02   1.3860651e-02
   1.3720000e+02   1.3871984e-02
   1.3730000e+02   1.3883336e-02
   1.3740000e+02   1.3894705e-02
   1.3750000e+02   1.3906092e-02
   1.3760000e+02   1.3917498e-02
   1.3770000e+02   1.3928921e-02
   1.3780000e+02   1.3940363e-02
   1.3790000e+02   1.3951824e-02
   1.3800000e+02   1.3963303e-02
   1.3810000e+02   1.3974800e-02
   1.3820000e+02   1.3986315e-02
   1.3830000e+02   1.3997850e-02
   1.3840000e+02   1.4009402e-02
   1.3850000e+02   1.4020973e-02
   1.3860000e+02   1.4032563e-02
   1.3870000e+02   1.4044172e-02
   1.3880000e+02   1.4055799e-02
   1.3890000e+02   1.4067445e-02
   1.3900000e+02   1.4079110e-02
   1.3910000e+02   1.4090794e-02
   1.3920000e+02   1.4102496e-02
   1.3930000e+02   1.4114218e-02
   1.3940000e+02   1.4125958e-02
   1.3950000e+02   1.4137718e-02
   1.3960000e+02   1.4149496e-02
   1.3970000e+02   1.4161294e-02
   1.3980000e+02   1.4173111e-02
   1.3990000e+02   1.4184947e-02
   1.4000000e+02   1.4196802e-02
   1.4010000e+02   1.4208677e-02
   1.4020000e+02   1.4220571e-02
   1.4030000e+02   1.4232484e-02
   1.4040000e+02   1.4244417e-02
   1.4050000e+02   1.4256369e-02
   1.4060000e+02   1.4268341e-02
   1.4070000e+02   1.4280332e-02
   1.4080000e+02   1.4292343e-02
   1.4090000e+02   1.4304374e-02
   1.4100000e+02   1.4316424e-02
   1.4110000e+02   1.4328494e-02
   1.4120000e+02   1.4340584e-02
   1.4130000e+02   1.4352694e-02
   1.4140000e+02   1.4364824e-02
   1.4150000e+02   1.4376973e-02
   1.4160000e+02   1.4389143e-02
   1.4170000e+02   1.4401333e-02
   1.4180000e+02   1.4413543e-02
   1.4190000e+02   1.4425773e-02
   1.4200000e+02   1.4438023e-02
   1.4210000e+02   1.4450293e-02
   1.4220000e+02   1.4462584e-02
   1.4230000e+02   1.4474895e-02
   1.4240000e+02   1.4487227e-02
   1.4250000e+02   1.4499579e-02
   1.4260000e+02   1.4511951e-02
   1.4270000e+02   1.4524344e-02
   1.4280000e+02   1.4536758e-02
   1.4290000e+02   1.4549192e-02
   1.4300000e+02   1.4561647e-02
   1.4310000e+02   1.4574122e-02
   1.4320000e+02   1.4586619e-02
   1.4330000e+02   1.4599136e-02
   1.4340000e+02   1.4611674e-02
   1.4350000e+02   1.4624233e-02
   1.4360000e+02   1.4636813e-02
   1.4370000e+02   1.4649415e-02
   1.4380000e+02   1.4662037e-02
   1.4390000e+02   1.4674680e-02
   1.4400000e+02   1.4687345e-02
   1.4410000e+02   1.4700031e-02
   1.4420000e+02   1.4712738e-02
   1.4430000e+02   1.4725466e-02
   1.4440000e+02   1.4738216e-02
   1.4450000e+02   1.4750988e-02
   1.4460000e+02   1.4763781e-02
   1.4470000e+02   1.4776595e-02
   1.4480000e+02   1.4789431e-02
   1.4490000e+02   1.4802289e-02
   1.4500000e+02   1.4815169e-02
   1.4510000e+02   1.4828070e-02
   1.4520000e+02   1.4840993e-02
   1.4530000e+02   1.4853938e-02
   1.4540000e+02   1.4866905e-02
   1.4550000e+02   1.4879894e-02
   1.4560000e+02   1.4892905e-02
   1.4570000e+02   1.4905938e-02
   1.4580000e+02   1.4918994e-02
   1.4590000e+02   1.4932071e-02
   1.4600000e+02   1.4945171e-02
   1.4610000e+02   1.4958293e-02
   1.4620000e+02   1.4971438e-02
   1.4630000e+02   1.4984605e-02
   1.4640000e+02   1.4997794e-02
   1.4650000e+02   1.5011006e-02
   1.4660000e+02   1.5024241e-02
   1.4670000e+02   1.5037498e-02
   1.4680000e+02   1.5050778e-02
   1.4690000e+02   1.5064081e-02
   1.4700000e+02   1.5077407e-02
   1.4710000e+02   1.5090755e-02
   1.4720000e+02   1.5104127e-02
   1.4730000e+02   1.5117521e-02
   1.4740000e+02   1.5130939e-02
   1.4750000e+02   1.5144380e-02
   1.4760000e+02   1.5157843e-02
   1.4770000e+02   1.5171331e-02
   1.4780000e+02   1.5184841e-02
   1.4790000e+02   1.5198375e-02
   1.4800000e+02   1.5211932e-02
   1.4810000e+02   1.5225513e-02
   1.4820000e+02   1.5239117e-02
   1.4830000e+02   1.5252745e-02
   1.4840000e+02   1.5266396e-02
   1.4850000e+02   1.5280071e-02
   1.4860000e+02   1.5293770e-02
   1.4870000e+02   1.5307493e-02
   1.4880000e+02   1.5321240e-02
   1.4890000e+02   1.5335011e-02
   1.4900000e+02   1.5348805e-02
   1.4910000e+02   1.5362624e-02
   1.4920000e+02   1.5376467e-02
   1.4930000e+02   1.5390334e-02
   1.4940000e+02   1.5404225e-02
   1.4950000e+02   1.5418141e-02
   1.4960000e+02   1.5432081e-02
   1.4970000e+02   1.5446046e-02
   1.4980000e+02   1.5460035e-02
   1.4990000e+02   1.5474048e-02
   1.5000000e+02   1.5488087e-02
   1.5010000e+02   1.5502150e-02
   1.5020000e+02   1.5516237e-02
   1.5030000e+02   1.5530350e-02
   1.5040000e+02   1.5544487e-02
   1.5050000e+02   1.5558650e-02
   1.5060000e+02   1.5572837e-02
   1.5070000e+02   1.5587050e-02
   1.5080000e+02   1.5601288e-02
   1.5090000e+02   1.5615550e-02
   1.5100000e+02   1.5629839e-02
   1.5110000e+02   1.5644152e-02
   1.5120000e+02   1.5658491e-02
   1.5130000e+02   1.5672855e-02
   1.5140000e+02   1.5687245e-02
   1.5150000e+02   1.5701661e-02
   1.5160000e+02   1.5716102e-02
   1.5170000e+02   1.5730569e-02
   1.5180000e+02   1.5745062e-02
   1.5190000e+02   1.5759581e-02
   1.5200000e+02   1.5774125e-02
   1.5210000e+02   1.5788696e-02
   1.5220000e+02   1.5803293e-02
   1.5230000e+02   1.5817915e-02
   1.5240000e+02   1.5832564e-02
   1.5250000e+02   1.5847240e-02
   1.5260000e+02   1.5861941e-02
   1.5270000e+02   1.5876670e-02
   1.5280000e+02   1.5891424e-02
   1.5290000e+02   1.5906205e-02
   1.5300000e+02   1.5921013e-02
   1.5310000e+02   1.5935848e-02
   1.5320000e+02   1.5950709e-02
   1.5330000e+02   1.5965597e-02
   1.5340000e+02   1.5980512e-02
   1.5350000e+02   1.5995454e-02
   1.5360000e+02   1.6010423e-02
   1.5370000e+02   1.6025419e-02
   1.5380000e+02   1.6040443e-02
   1.5390000e+02   1.6055493e-02
   1.5400000e+02   1.6070571e-02
   1.5410000e+02   1.6085677e-02
   1.5420000e+02   1.6100809e-02
   1.5430000e+02   1.6115970e-02
   1.5440000e+02   1.6131158e-02
   1.5450000e+02   1.6146374e-02
   1.5460000e+02   1.6161617e-02
   1.5470000e+02   1.6176889e-02
   1.5480000e+02   1.6192188e-02
   1.5490000e+02   1.6207515e-02
   1.5500000e+02   1.6222871e-02
   1.5510000e+02   1.6238254e-02
   1.5520000e+02   1.6253666e-02
   1.5530000e+02   1.6269106e-02
   1.5540000e+02   1.6284574e-02
   1.5550000e+02   1.6300071e-02
   1.5560000e+02   1.6315597e-02
   1.5570000e+02   1.6331151e-02
   1.5580000e+02   1.6346733e-02
   1.5590000e+02   1.6362345e-02
   1.5600000e+02   1.6377985e-02
   1.5610000e+02   1.6393654e-02
   1.5620000e+02   1.6409352e-02
   1.5630000e+02   1.6425080e-02
   1.5640000e+02   1.6440836e-02
   1.5650000e+02   1.6456622e-02
   1.5660000e+02   1.6472437e-02
   1.5670000e+02   1.6488281e-02
   1.5680000e+02   1.6504155e-02
   1.5690000e+02   1.6520058e-02
   1.5700000e+02   1.6535991e-02
   1.5710000e+02   1.6551953e-02
   1.5720000e+02   1.6567946e-02
   1.5730000e+02   1.6583968e-02
   1.5740000e+02   1.6600020e-02
   1.5750000e+02   1.6616103e-02
   1.5760000e+02   1.6632215e-02
   1.5770000e+02   1.6648357e-02
   1.5780000e+02   1.6664530e-02
   1.5790000e+02   1.6680733e-02
   1.5800000e+02   1.6696967e-02
   1.5810000e+02   1.6713231e-02
   1.5820000e+02   1.6729526e-02
   1.5830000e+02   1.6745851e-02
   1.5840000e+02   1.6762207e-02
   1.5850000e+02   1.6778594e-02
   1.5860000e+02   1.6795012e-02
   1.5870000e+02   1.6811461e-02
   1.5880000e+02   1.6827941e-02
   1.5890000e+02   1.6844452e-02
   1.5900000e+02   1.6860995e-02
   1.5910000e+02   1.6877569e-02
   1.5920000e+02   1.6894174e-02
   1.5930000e+02   1.6910811e-02
   1.5940000e+02   1.6927480e-02
   1.5950000e+02   1.6944180e-02
   1.5960000e+02   1.6960912e-02
   1.5970000e+02   1.6977676e-02
   1.5980000e+02   1.6994472e-02
   1.5990000e+02   1.7011300e-02
   1.6000000e+02   1.7028160e-02
   1.6010000e+02   1.7045052e-02
   1.6020000e+02   1.7061977e-02
   1.6030000e+02   1.7078934e-02
   1.6040000e+02   1.7095924e-02
   1.6050000e+02   1.7112946e-02
   1.6060000e+02   1.7130001e-02
   1.6070000e+02   1.7147089e-02
   1.6080000e+02   1.7164209e-02
   1.6090000e+02   1.7181363e-02
   1.6100000e+02   1.7198550e-02
   1.6110000e+02   1.7215769e-02
   1.6120000e+02   1.7233022e-02
   1.6130000e+02   1.7250309e-02
   1.6140000e+02   1.7267629e-02
   1.6150000e+02   1.7284982e-02
   1.6160000e+02   1.7302369e-02
   1.6170000e+02   1.7319789e-02
   1.6180000e+02   1.7337244e-02
   1.6190000e+02   1.7354732e-02
   1.6200000e+02   1.7372255e-02
   1.6210000e+02   1.7389811e-02
   1.6220000e+02   1.7407402e-02
   1.6230000e+02   1.7425027e-02
   1.6240000e+02   1.7442686e-02
   1.6250000e+02   1.7460380e-02
   1.6260000e+02   1.7478108e-02
   1.6270000e+02   1.7495872e-02
   1.6280000e+02   1.7513669e-02
   1.6290000e+02   1.7531502e-02
   1.6300000e+02   1.7549370e-02
   1.6310000e+02   1.7567273e-02
   1.6320000e+02   1.7585211e-02
   1.6330000e+02   1.7603184e-02
   1.6340000e+02   1.7621192e-02
   1.6350000e+02   1.7639237e-02
   1.6360000e+02   1.7657316e-02
   1.6370000e+02   1.7675432e-02
   1.6380000e+02   1.7693583e-02
   1.6390000e+02   1.7711770e-02
   1.6400000e+02   1.7729993e-02
   1.6410000e+02   1.7748252e-02
   1.6420000e+02   1.7766547e-02
   1.6430000e+02   1.7784879e-02
   1.6440000e+02   1.7803247e-02
   1.6450000e+02   1.7821651e-02
   1.6460000e+02   1.7840092e-02
   1.6470000e+02   1.7858570e-02
   1.6480000e+02   1.7877085e-02
   1.6490000e+02   1.7895636e-02
   1.6500000e+02   1.7914225e-02
   1.6510000e+02   1.7932851e-02
   1.6520000e+02   1.7951514e-02
   1.6530000e+02   1.7970214e-02
   1.6540000e+02   1.7988952e-02
   1.6550000e+02   1.8007727e-02
   1.6560000e+02   1.8026540e-02
   1.6570000e+02   1.8045391e-02
   1.6580000e+02   1.8064280e-02
   1.6590000e+02   1.8083207e-02
   1.6600000e+02   1.8102172e-02
   1.6610000e+02   1.8121175e-02
   1.6620000e+02   1.8140216e-02
   1.6630000e+02   1.8159296e-02
   1.6640000e+02   1.8178415e-02
   1.6650000e+02   1.8197572e-02
   1.6660000e+02   1.8216768e-02
   1.6670000e+02   1.8236003e-02
   1.6680000e+02   1.8255277e-02
   1.6690000e+02   1.8274590e-02
   1.6700000e+02   1.8293942e-02
   1.6710000e+02   1.8313334e-02
   1.6720000e+02   1.8332765e-02
   1.6730000e+02   1.8352236e-02
   1.6740000e+02   1.8371747e-02
   1.6750000e+02   1.8391297e-02
   1.6760000e+02   1.8410887e-02
   1.6770000e+02   1.8430518e-02
   1.6780000e+02   1.8450188e-02
   1.6790000e+02   1.8469899e-02
   1.6800000e+02   1.8489651e-02
   1.6810000e+02   1.8509443e-02
   1.6820000e+02   1.8529275e-02
   1.6830000e+02   1.8549148e-02
   1.6840000e+02   1.8569063e-02
   1.6850000e+02   1.8589018e-02
   1.6860000e+02   1.8609014e-02
   1.6870000e+02   1.8629052e-02
   1.6880000e+02   1.8649131e-02
   1.6890000e+02   1.8669252e-02
   1.6900000e+02   1.8689414e-02
   1.6910000e+02   1.8709618e-02
   1.6920000e+02   1.8729864e-02
   1.6930000e+02   1.8750152e-02
   1.6940000e+02   1.8770482e-02
   1.6950000e+02   1.8790855e-02
   1.6960000e+02   1.8811270e-02
   1.6970000e+02   1.8831727e-02
   1.6980000e+02   1.8852227e-02
   1.6990000e+02   1.8872770e-02
   1.7000000e+02   1.8893355e-02
   1.7010000e+02   1.8913984e-02
   1.7020000e+02   1.8934656e-02
   1.7030000e+02   1.8955371e-02
   1.7040000e+02   1.8976130e-02
   1.7050000e+02   1.8996932e-02
   1.7060000e+02   1.9017778e-02
   1.7070000e+02   1.9038668e-02
   1.7080000e+02   1.9059602e-02
   1.7090000e+02   1.9080580e-02
   1.7100000e+02   1.9101602e-02
   1.7110000e+02   1.9122668e-02
   1.7120000e+02   1.9143779e-02
   1.7130000e+02   1.9164935e-02
   1.7140000e+02   1.9186135e-02
   1.7150000e+02   1.9207380e-02
   1.7160000e+02   1.9228671e-02
   1.7170000e+02   1.9250006e-02
   1.7180000e+02   1.9271387e-02
   1.7190000e+02   1.9292814e-02
   1.7200000e+02   1.9314285e-02
   1.7210000e+02   1.9335803e-02
   1.7220000e+02   1.9357367e-02
   1.7230000e+02   1.9378976e-02
   1.7240000e+02   1.9400632e-02
   1.7250000e+02   1.9422334e-02
   1.7260000e+02   1.9444083e-02
   1.7270000e+02   1.9465878e-02
   1.7280000e+02   1.9487720e-02
   1.7290000e+02   1.9509608e-02
   1.7300000e+02   1.9531544e-02
   1.7310000e+02   1.9553527e-02
   1.7320000e+02   1.9575557e-02
   1.7330000e+02   1.9597635e-02
   1.7340000e+02   1.9619760e-02
   1.7350000e+02   1.9641934e-02
   1.7360000e+02   1.9664155e-02
   1.7370000e+02   1.9686424e-02
   1.7380000e+02   1.9708741e-02
   1.7390000e+02   1.9731107e-02
   1.7400000e+02   1.9753521e-02
   1.7410000e+02   1.9775984e-02
   1.7420000e+02   1.9798495e-02
   1.7430000e+02   1.9821056e-02
   1.7440000e+02   1.9843666e-02
   1.7450000e+02   1.9866325e-02
   1.7460000e+02   1.9889033e-02
   1.7470000e+02   1.9911791e-02
   1.7480000e+02   1.9934599e-02
   1.7490000e+02   1.9957457e-02
   1.7500000e+02   1.9980365e-02
   1.7510000e+02   2.0003323e-02
   1.7520000e+02   2.0026331e-02
   1.7530000e+02   2.0049390e-02
   1.7540000e+02   2.0072499e-02
   1.7550000e+02   2.0095660e-02
   1.7560000e+02   2.0118871e-02
   1.7570000e+02   2.0142134e-02
   1.7580000e+02   2.0165448e-02
   1.7590000e+02   2.0188813e-02
   1.7600000e+02   2.0212230e-02
   1.7610000e+02   2.0235699e-02
   1.7620000e+02   2.0259220e-02
   1.7630000e+02   2.0282793e-02
   1.7640000e+02   2.0306419e-02
   1.7650000e+02   2.0330097e-02
   1.7660000e+02   2.0353827e-02
   1.7670000e+02   2.0377611e-02
   1.7680000e+02   2.0401447e-02
   1.7690000e+02   2.0425337e-02
   1.7700000e+02   2.0449280e-02
   1.7710000e+02   2.0473276e-02
   1.7720000e+02   2.0497326e-02
   1.7730000e+02   2.0521430e-02
   1.7740000e+02   2.0545588e-02
   1.7750000e+02   2.0569800e-02
   1.7760000e+02   2.0594067e-02
   1.7770000e+02   2.0618388e-02
   1.7780000e+02   2.0642764e-02
   1.7790000e+02   2.0667195e-02
   1.7800000e+02   2.0691680e-02
   1.7810000e+02   2.0716221e-02
   1.7820000e+02   2.0740818e-02
   1.7830000e+02   2.0765470e-02
   1.7840000e+02   2.0790178e-02
   1.7850000e+02   2.0814942e-02
   1.7860000e+02   2.0839762e-02
   1.7870000e+02   2.0864639e-02
   1.7880000e+02   2.0889572e-02
   1.7890000e+02   2.0914561e-02
   1.7900000e+02   2.0939608e-02
   1.7910000e+02   2.0964712e-02
   1.7920000e+02   2.0989873e-02
   1.7930000e+02   2.1015091e-02
   1.7940000e+02   2.1040367e-02
   1.7950000e+02   2.1065701e-02
   1.7960000e+02   2.1091093e-02
   1.7970000e+02   2.1116543e-02
   1.7980000e+02   2.1142052e-02
   1.7990000e+02   2.1167619e-02
   1.8000000e+02   2.1193245e-02
   1.8010000e+02   2.1218930e-02
   1.8020000e+02   2.1244674e-02
   1.8030000e+02   2.1270477e-02
   1.8040000e+02   2.1296341e-02
   1.8050000e+02   2.1322263e-02
   1.8060000e+02   2.1348246e-02
   1.8070000e+02   2.1374289e-02
   1.8080000e+02   2.1400393e-02
   1.8090000e+02   2.1426557e-02
   1.8100000e+02   2.1452781e-02
   1.8110000e+02   2.1479067e-02
   1.8120000e+02   2.1505414e-02
   1.8130000e+02   2.1531822e-02
   1.8140000e+02   2.1558292e-02
   1.8150000e+02   2.1584824e-02
   1.8160000e+02   2.1611418e-02
   1.8170000e+02   2.1638073e-02
   1.8180000e+02   2.1664792e-02
   1.8190000e+02   2.1691573e-02
   1.8200000e+02   2.1718416e-02
   1.8210000e+02   2.1745323e-02
   1.8220000e+02   2.1772293e-02
   1.8230000e+02   2.1799327e-02
   1.8240000e+02   2.1826424e-02
   1.8250000e+02   2.1853585e-02
   1.8260000e+02   2.1880811e-02
   1.8270000e+02   2.1908100e-02
   1.8280000e+02   2.1935454e-02
   1.8290000e+02   2.1962873e-02
   1.8300000e+02   2.1990357e-02
   1.8310000e+02   2.2017906e-02
   1.8320000e+02   2.2045521e-02
   1.8330000e+02   2.2073201e-02
   1.8340000e+02   2.2100947e-02
   1.8350000e+02   2.2128759e-02
   1.8360000e+02   2.2156638e-02
   1.8370000e+02   2.2184583e-02
   1.8380000e+02   2.2212595e-02
   1.8390000e+02   2.2240674e-02
   1.8400000e+02   2.2268820e-02
   1.8410000e+02   2.2297033e-02
   1.8420000e+02   2.2325315e-02
   1.8430000e+02   2.2353664e-02
   1.8440000e+02   2.2382081e-02
   1.8450000e+02   2.2410567e-02
   1.8460000e+02   2.2439121e-02
   1.8470000e+02   2.2467745e-02
   1.8480000e+02   2.2496437e-02
   1.8490000e+02   2.2525199e-02
   1.8500000e+02   2.2554030e-02
   1.8510000e+02   2.2582931e-02
   1.8520000e+02   2.2611903e-02
   1.8530000e+02   2.2640944e-02
   1.8540000e+02   2.2670056e-02
   1.8550000e+02   2.2699239e-02
   1.8560000e+02   2.2728493e-02
   1.8570000e+02   2.2757818e-02
   1.8580000e+02   2.2787215e-02
   1.8590000e+02   2.2816684e-02
   1.8600000e+02   2.2846225e-02
   1.8610000e+02   2.2875837e-02
   1.8620000e+02   2.2905523e-02
   1.8630000e+02   2.2935281e-02
   1.8640000e+02   2.2965113e-02
   1.8650000e+02   2.2995017e-02
   1.8660000e+02   2.3024996e-02
   1.8670000e+02   2.3055048e-02
   1.8680000e+02   2.3085174e-02
   1.8690000e+02   2.3115374e-02
   1.8700000e+02   2.3145649e-02
   1.8710000e+02   2.3175999e-02
   1.8720000e+02   2.3206424e-02
   1.8730000e+02   2.3236925e-02
   1.8740000e+02   2.3267501e-02
   1.8750000e+02   2.3298153e-02
   1.8760000e+02   2.3328882e-02
   1.8770000e+02   2.3359686e-02
   1.8780000e+02   2.3390568e-02
   1.8790000e+02   2.3421527e-02
   1.8800000e+02   2.3452563e-02
   1.8810000e+02   2.3483676e-02
   1.8820000e+02   2.3514867e-02
   1.8830000e+02   2.3546137e-02
   1.8840000e+02   2.3577485e-02
   1.8850000e+02   2.3608911e-02
   1.8860000e+02   2.3640417e-02
   1.8870000e+02   2.3672001e-02
   1.8880000e+02   2.3703665e-02
   1.8890000e+02   2.3735410e-02
   1.8900000e+02   2.3767234e-02
   1.8910000e+02   2.3799138e-02
   1.8920000e+02   2.3831124e-02
   1.8930000e+02   2.3863190e-02
   1.8940000e+02   2.3895337e-02
   1.8950000e+02   2.3927566e-02
   1.8960000e+02   2.3959877e-02
   1.8970000e+02   2.3992270e-02
   1.8980000e+02   2.4024746e-02
   1.8990000e+02   2.4057304e-02
   1.9000000e+02   2.4089945e-02
   1.9010000e+02   2.4122670e-02
   1.9020000e+02   2.4155478e-02
   1.9030000e+02   2.4188370e-02
   1.9040000e+02   2.4221347e-02
   1.9050000e+02   2.4254408e-02
   1.9060000e+02   2.4287554e-02
   1.9070000e+02   2.4320785e-02
   1.9080000e+02   2.4354101e-02
   1.9090000e+02   2.4387504e-02
   1.9100000e+02   2.4420992e-02
   1.9110000e+02   2.4454567e-02
   1.9120000e+02   2.4488229e-02
   1.9130000e+02   2.4521978e-02
   1.9140000e+02   2.4555814e-02
   1.9150000e+02   2.4589738e-02
   1.9160000e+02   2.4623749e-02
   1.9170000e+02   2.4657850e-02
   1.9180000e+02   2.4692039e-02
   1.9190000e+02   2.4726317e-02
   1.9200000e+02   2.4760684e-02
   1.9210000e+02   2.4795141e-02
   1.9220000e+02   2.4829688e-02
   1.9230000e+02   2.4864325e-02
   1.9240000e+02   2.4899053e-02
   1.9250000e+02   2.4933872e-02
   1.9260000e+02   2.4968783e-02
   1.9270000e+02   2.5003785e-02
   1.9280000e+02   2.5038879e-02
   1.9290000e+02   2.5074065e-02
   1.9300000e+02   2.5109345e-02
   1.9310000e+02   2.5144717e-02
   1.9320000e+02   2.5180183e-02
   1.9330000e+02   2.5215742e-02
   1.9340000e+02   2.5251396e-02
   1.9350000e+02   2.5287144e-02
   1.9360000e+02   2.5322987e-02
   1.9370000e+02   2.5358925e-02
   1.9380000e+02   2.5394959e-02
   1.9390000e+02   2.5431088e-02
   1.9400000e+02   2.5467314e-02
   1.9410000e+02   2.5503636e-02
   1.9420000e+02   2.5540056e-02
   1.9430000e+02   2.5576573e-02
   1.9440000e+02   2.5613187e-02
   1.9450000e+02   2.5649900e-02
   1.9460000e+02   2.5686711e-02
   1.9470000e+02   2.5723621e-02
   1.9480000e+02   2.5760630e-02
   1.9490000e+02   2.5797739e-02
   1.9500000e+02   2.5834948e-02
   1.9510000e+02   2.5872257e-02
   1.9520000e+02   2.5909667e-02
   1.9530000e+02   2.5947178e-02
   1.9540000e+02   2.5984791e-02
   1.9550000e+02   2.6022505e-02
   1.9560000e+02   2.6060322e-02
   1.9570000e+02   2.6098241e-02
   1.9580000e+02   2.6136264e-02
   1.9590000e+02   2.6174390e-02
   1.9600000e+02   2.6212620e-02
   1.9610000e+02   2.6250954e-02
   1.9620000e+02   2.6289393e-02
   1.9630000e+02   2.6327937e-02
   1.9640000e+02   2.6366587e-02
   1.9650000e+02   2.6405342e-02
   1.9660000e+02   2.6444204e-02
   1.9670000e+02   2.6483172e-02
   1.9680000e+02   2.6522248e-02
   1.9690000e+02   2.6561431e-02
   1.9700000e+02   2.6600722e-02
   1.9710000e+02   2.6640122e-02
   1.9720000e+02   2.6679630e-02
   1.9730000e+02   2.6719248e-02
   1.9740000e+02   2.6758975e-02
   1.9750000e+02   2.6798812e-02
   1.9760000e+02   2.6838760e-02
   1.9770000e+02   2.6878819e-02
   1.9780000e+02   2.6918990e-02
   1.9790000e+02   2.6959272e-02
   1.9800000e+02   2.6999666e-02
   1.9810000e+02   2.7040173e-02
   1.9820000e+02   2.7080794e-02
   1.9830000e+02   2.7121528e-02
   1.9840000e+02   2.7162376e-02
   1.9850000e+02   2.7203338e-02
   1.9860000e+02   2.7244416e-02
   1.9870000e+02   2.7285609e-02
   1.9880000e+02   2.7326917e-02
   1.9890000e+02   2.7368342e-02
   1.9900000e+02   2.7409884e-02
   1.9910000e+02   2.7451544e-02
   1.9920000e+02   2.7493321e-02
   1.9930000e+02   2.7535216e-02
   1.9940000e+02   2.7577229e-02
   1.9950000e+02   2.7619362e-02
   1.9960000e+02   2.7661615e-02
   1.9970000e+02   2.7703988e-02
   1.9980000e+02   2.7746481e-02
   1.9990000e+02   2.7789095e-02
   2.0000000e+02   2.7831831e-02
   2.0010000e+02   2.7874689e-02
   2.0020000e+02   2.7917670e-02
   2.0030000e+02   2.7960773e-02
   2.0040000e+02   2.8004000e-02
   2.0050000e+02   2.8047351e-02
   2.0060000e+02   2.8090827e-02
   2.0070000e+02   2.8134427e-02
   2.0080000e+02   2.8178154e-02
   2.0090000e+02   2.8222006e-02
   2.0100000e+02   2.8265985e-02
   2.0110000e+02   2.8310090e-02
   2.0120000e+02   2.8354324e-02
   2.0130000e+02   2.8398685e-02
   2.0140000e+02   2.8443175e-02
   2.0150000e+02   2.8487795e-02
   2.0160000e+02   2.8532544e-02
   2.0170000e+02   2.8577423e-02
   2.0180000e+02   2.8622433e-02
   2.0190000e+02   2.8667574e-02
   2.0200000e+02   2.8712847e-02
   2.0210000e+02   2.8758252e-02
   2.0220000e+02   2.8803790e-02
   2.0230000e+02   2.8849462e-02
   2.0240000e+02   2.8895268e-02
   2.0250000e+02   2.8941208e-02
   2.0260000e+02   2.8987283e-02
   2.0270000e+02   2.9033494e-02
   2.0280000e+02   2.9079842e-02
   2.0290000e+02   2.9126326e-02
   2.0300000e+02   2.9172947e-02
   2.0310000e+02   2.9219706e-02
   2.0320000e+02   2.9266604e-02
   2.0330000e+02   2.9313641e-02
   2.0340000e+02   2.9360818e-02
   2.0350000e+02   2.9408134e-02
   2.0360000e+02   2.9455592e-02
   2.0370000e+02   2.9503191e-02
   2.0380000e+02   2.9550932e-02
   2.0390000e+02   2.9598816e-02
   2.0400000e+02   2.9646842e-02
   2.0410000e+02   2.9695013e-02
   2.0420000e+02   2.9743328e-02
   2.0430000e+02   2.9791788e-02
   2.0440000e+02   2.9840394e-02
   2.0450000e+02   2.9889145e-02
   2.0460000e+02   2.9938044e-02
   2.0470000e+02   2.9987090e-02
   2.0480000e+02   3.0036284e-02
   2.0490000e+02   3.0085627e-02
   2.0500000e+02   3.0135120e-02
   2.0510000e+02   3.0184762e-02
   2.0520000e+02   3.0234555e-02
   2.0530000e+02   3.0284499e-02
   2.0540000e+02   3.0334595e-02
   2.0550000e+02   3.0384843e-02
   2.0560000e+02   3.0435245e-02
   2.0570000e+02   3.0485801e-02
   2.0580000e+02   3.0536511e-02
   2.0590000e+02   3.0587376e-02
   2.0600000e+02   3.0638397e-02
   2.0610000e+02   3.0689575e-02
   2.0620000e+02   3.0740910e-02
   2.0630000e+02   3.0792402e-02
   2.0640000e+02   3.0844053e-02
   2.0650000e+02   3.0895864e-02
   2.0660000e+02   3.0947834e-02
   2.0670000e+02   3.0999965e-02
   2.0680000e+02   3.1052257e-02
   2.0690000e+02   3.1104711e-02
   2.0700000e+02   3.1157328e-02
   2.0710000e+02   3.1210108e-02
   2.0720000e+02   3.1263052e-02
   2.0730000e+02   3.1316161e-02
   2.0740000e+02   3.1369435e-02
   2.0750000e+02   3.1422876e-02
   2.0760000e+02   3.1476484e-02
   2.0770000e+02   3.1530259e-02
   2.0780000e+02   3.1584203e-02
   2.0790000e+02   3.1638316e-02
   2.0800000e+02   3.1692599e-02
   2.0810000e+02   3.1747053e-02
   2.0820000e+02   3.1801678e-02
   2.0830000e+02   3.1856475e-02
   2.0840000e+02   3.1911445e-02
   2.0850000e+02   3.1966588e-02
   2.0860000e+02   3.2021907e-02
   2.0870000e+02   3.2077400e-02
   2.0880000e+02   3.2133069e-02
   2.0890000e+02   3.2188915e-02
   2.0900000e+02   3.2244939e-02
   2.0910000e+02   3.2301141e-02
   2.0920000e+02   3.2357522e-02
   2.0930000e+02   3.2414082e-02
   2.0940000e+02   3.2470824e-02
   2.0950000e+02   3.2527747e-02
   2.0960000e+02   3.2584853e-02
   2.0970000e+02   3.2642141e-02
   2.0980000e+02   3.2699614e-02
   2.0990000e+02   3.2757271e-02
   2.1000000e+02   3.2815114e-02
   2.1010000e+02   3.2873143e-02
   2.1020000e+02   3.2931360e-02
   2.1030000e+02   3.2989764e-02
   2.1040000e+02   3.3048358e-02
   2.1050000e+02   3.3107141e-02
   2.1060000e+02   3.3166116e-02
   2.1070000e+02   3.3225281e-02
   2.1080000e+02   3.3284639e-02
   2.1090000e+02   3.3344190e-02
   2.1100000e+02   3.3403936e-02
   2.1110000e+02   3.3463876e-02
   2.1120000e+02   3.3524013e-02
   2.1130000e+02   3.3584346e-02
   2.1140000e+02   3.3644876e-02
   2.1150000e+02   3.3705606e-02
   2.1160000e+02   3.3766535e-02
   2.1170000e+02   3.3827664e-02
   2.1180000e+02   3.3888994e-02
   2.1190000e+02   3.3950527e-02
   2.1200000e+02   3.4012263e-02
   2.1210000e+02   3.4074203e-02
   2.1220000e+02   3.4136348e-02
   2.1230000e+02   3.4198699e-02
   2.1240000e+02   3.4261257e-02
   2.1250000e+02   3.4324023e-02
   2.1260000e+02   3.4386997e-02
   2.1270000e+02   3.4450182e-02
   2.1280000e+02   3.4513577e-02
   2.1290000e+02   3.4577184e-02
   2.1300000e+02   3.4641003e-02
   2.1310000e+02   3.4705037e-02
   2.1320000e+02   3.4769285e-02
   2.1330000e+02   3.4833748e-02
   2.1340000e+02   3.4898429e-02
   2.1350000e+02   3.4963327e-02
   2.1360000e+02   3.5028443e-02
   2.1370000e+02   3.5093780e-02
   2.1380000e+02   3.5159337e-02
   2.1390000e+02   3.5225116e-02
   2.1400000e+02   3.5291118e-02
   2.1410000e+02   3.5357344e-02
   2.1420000e+02   3.5423794e-02
   2.1430000e+02   3.5490471e-02
   2.1440000e+02   3.5557375e-02
   2.1450000e+02   3.5624506e-02
   2.1460000e+02   3.5691867e-02
   2.1470000e+02   3.5759459e-02
   2.1480000e+02   3.5827281e-02
   2.1490000e+02   3.5895336e-02
   2.1500000e+02   3.5963625e-02
   2.1510000e+02   3.6032148e-02
   2.1520000e+02   3.6100908e-02
   2.1530000e+02   3.6169904e-02
   2.1540000e+02   3.6239138e-02
   2.1550000e+02   3.6308611e-02
   2.1560000e+02   3.6378324e-02
   2.1570000e+02   3.6448279e-02
   2.1580000e+02   3.6518477e-02
   2.1590000e+02   3.6588918e-02
   2.1600000e+02   3.6659605e-02
   2.1610000e+02   3.6730537e-02
   2.1620000e+02   3.6801717e-02
   2.1630000e+02   3.6873145e-02
   2.1640000e+02   3.6944823e-02
   2.1650000e+02   3.7016751e-02
   2.1660000e+02   3.7088932e-02
   2.1670000e+02   3.7161366e-02
   2.1680000e+02   3.7234055e-02
   2.1690000e+02   3.7307000e-02
   2.1700000e+02   3.7380201e-02
   2.1710000e+02   3.7453661e-02
   2.1720000e+02   3.7527380e-02
   2.1730000e+02   3.7601360e-02
   2.1740000e+02   3.7675602e-02
   2.1750000e+02   3.7750108e-02
   2.1760000e+02   3.7824878e-02
   2.1770000e+02   3.7899914e-02
   2.1780000e+02   3.7975217e-02
   2.1790000e+02   3.8050788e-02
   2.1800000e+02   3.8126630e-02
   2.1810000e+02   3.8202743e-02
   2.1820000e+02   3.8279128e-02
   2.1830000e+02   3.8355787e-02
   2.1840000e+02   3.8432721e-02
   2.1850000e+02   3.8509932e-02
   2.1860000e+02   3.8587420e-02
   2.1870000e+02   3.8665188e-02
   2.1880000e+02   3.8743237e-02
   2.1890000e+02   3.8821567e-02
   2.1900000e+02   3.8900181e-02
   2.1910000e+02   3.8979080e-02
   2.1920000e+02   3.9058266e-02
   2.1930000e+02   3.9137739e-02
   2.1940000e+02   3.9217501e-02
   2.1950000e+02   3.9297553e-02
   2.1960000e+02   3.9377898e-02
   2.1970000e+02   3.9458536e-02
   2.1980000e+02   3.9539470e-02
   2.1990000e+02   3.9620699e-02
   2.2000000e+02   3.9702227e-02
   2.2010000e+02   3.9784054e-02
   2.2020000e+02   3.9866182e-02
   2.2030000e+02   3.9948613e-02
   2.2040000e+02   4.0031347e-02
   2.2050000e+02   4.0114387e-02
   2.2060000e+02   4.0197734e-02
   2.2070000e+02   4.0281390e-02
   2.2080000e+02   4.0365356e-02
   2.2090000e+02   4.0449634e-02
   2.2100000e+02   4.0534225e-02
   2.2110000e+02   4.0619131e-02
   2.2120000e+02   4.0704353e-02
   2.2130000e+02   4.0789894e-02
   2.2140000e+02   4.0875755e-02
   2.2150000e+02   4.0961937e-02
   2.2160000e+02   4.1048442e-02
   2.2170000e+02   4.1135272e-02
   2.2180000e+02   4.1222428e-02
   2.2190000e+02   4.1309912e-02
   2.2200000e+02   4.1397726e-02
   2.2210000e+02   4.1485872e-02
   2.2220000e+02   4.1574351e-02
   2.2230000e+02   4.1663164e-02
   2.2240000e+02   4.1752314e-02
   2.2250000e+02   4.1841803e-02
   2.2260000e+02   4.1931632e-02
   2.2270000e+02   4.2021802e-02
   2.2280000e+02   4.2112317e-02
   2.2290000e+02   4.2203177e-02
   2.2300000e+02   4.2294384e-02
   2.2310000e+02   4.2385940e-02
   2.2320000e+02   4.2477847e-02
   2.2330000e+02   4.2570106e-02
   2.2340000e+02   4.2662721e-02
   2.2350000e+02   4.2755691e-02
   2.2360000e+02   4.2849020e-02
   2.2370000e+02   4.2942709e-02
   2.2380000e+02   4.3036761e-02
   2.2390000e+02   4.3131176e-02
   2.2400000e+02   4.3225957e-02
   2.2410000e+02   4.3321106e-02
   2.2420000e+02   4.3416624e-02
   2.2430000e+02   4.3512515e-02
   2.2440000e+02   4.3608779e-02
   2.2450000e+02   4.3705419e-02
   2.2460000e+02   4.3802436e-02
   2.2470000e+02   4.3899833e-02
   2.2480000e+02   4.3997612e-02
   2.2490000e+02   4.4095775e-02
   2.2500000e+02   4.4194323e-02
   2.2510000e+02   4.4293259e-02
   2.2520000e+02   4.4392585e-02
   2.2530000e+02   4.4492303e-02
   2.2540000e+02   4.4592415e-02
   2.2550000e+02   4.4692924e-02
   2.2560000e+02   4.4793831e-02
   2.2570000e+02   4.4895138e-02
   2.2580000e+02   4.4996848e-02
   2.2590000e+02   4.5098962e-02
   2.2600000e+02   4.5201484e-02
   2.2610000e+02   4.5304415e-02
   2.2620000e+02   4.5407757e-02
   2.2630000e+02   4.5511514e-02
   2.2640000e+02   4.5615685e-02
   2.2650000e+02   4.5720276e-02
   2.2660000e+02   4.5825286e-02
   2.2670000e+02   4.5930719e-02
   2.2680000e+02   4.6036578e-02
   2.2690000e+02   4.6142863e-02
   2.2700000e+02   4.6249579e-02
   2.2710000e+02   4.6356726e-02
   2.2720000e+02   4.6464308e-02
   2.2730000e+02   4.6572326e-02
   2.2740000e+02   4.6680784e-02
   2.2750000e+02   4.6789684e-02
   2.2760000e+02   4.6899027e-02
   2.2770000e+02   4.7008817e-02
   2.2780000e+02   4.7119056e-02
   2.2790000e+02   4.7229746e-02
   2.2800000e+02   4.7340891e-02
   2.2810000e+02   4.7452491e-02
   2.2820000e+02   4.7564551e-02
   2.2830000e+02   4.7677072e-02
   2.2840000e+02   4.7790058e-02
   2.2850000e+02   4.7903510e-02
   2.2860000e+02   4.8017431e-02
   2.2870000e+02   4.8131825e-02
   2.2880000e+02   4.8246693e-02
   2.2890000e+02   4.8362038e-02
   2.2900000e+02   4.8477863e-02
   2.2910000e+02   4.8594170e-02
   2.2920000e+02   4.8710963e-02
   2.2930000e+02   4.8828244e-02
   2.2940000e+02   4.8946016e-02
   2.2950000e+02   4.9064281e-02
   2.2960000e+02   4.9183043e-02
   2.2970000e+02   4.9302303e-02
   2.2980000e+02   4.9422066e-02
   2.2990000e+02   4.9542334e-02
   2.3000000e+02   4.9663109e-02
   2.3010000e+02   4.9784395e-02
   2.3020000e+02   4.9906194e-02
   2.3030000e+02   5.0028509e-02
   2.3040000e+02   5.0151344e-02
   2.3050000e+02   5.0274702e-02
   2.3060000e+02   5.0398584e-02
   2.3070000e+02   5.0522995e-02
   2.3080000e+02   5.0647937e-02
   2.3090000e+02   5.0773414e-02
   2.3100000e+02   5.0899428e-02
   2.3110000e+02   5.1025982e-02
   2.3120000e+02   5.1153081e-02
   2.3130000e+02   5.1280726e-02
   2.3140000e+02   5.1408921e-02
   2.3150000e+02   5.1537669e-02
   2.3160000e+02   5.1666973e-02
   2.3170000e+02   5.1796837e-02
   2.3180000e+02   5.1927264e-02
   2.3190000e+02   5.2058257e-02
   2.3200000e+02   5.2189820e-02
   2.3210000e+02   5.2321955e-02
   2.3220000e+02   5.2454666e-02
   2.3230000e+02   5.2587956e-02
   2.3240000e+02   5.2721830e-02
   2.3250000e+02   5.2856289e-02
   2.3260000e+02   5.2991338e-02
   2.3270000e+02   5.3126981e-02
   2.3280000e+02   5.3263219e-02
   2.3290000e+02   5.3400058e-02
   2.3300000e+02   5.3537501e-02
   2.3310000e+02   5.3675551e-02
   2.3320000e+02   5.3814212e-02
   2.3330000e+02   5.3953487e-02
   2.3340000e+02   5.4093380e-02
   2.3350000e+02   5.4233895e-02
   2.3360000e+02   5.4375035e-02
   2.3370000e+02   5.4516805e-02
   2.3380000e+02   5.4659207e-02
   2.3390000e+02   5.4802246e-02
   2.3400000e+02   5.4945926e-02
   2.3410000e+02   5.5090249e-02
   2.3420000e+02   5.5235221e-02
   2.3430000e+02   5.5380845e-02
   2.3440000e+02   5.5527125e-02
   2.3450000e+02   5.5674065e-02
   2.3460000e+02   5.5821669e-02
   2.3470000e+02   5.5969940e-02
   2.3480000e+02   5.6118884e-02
   2.3490000e+02   5.6268503e-02
   2.3500000e+02   5.6418802e-02
   2.3510000e+02   5.6569786e-02
   2.3520000e+02   5.6721458e-02
   2.3530000e+02   5.6873822e-02
   2.3540000e+02   5.7026883e-02
   2.3550000e+02   5.7180645e-02
   2.3560000e+02   5.7335112e-02
   2.3570000e+02   5.7490289e-02
   2.3580000e+02   5.7646180e-02
   2.3590000e+02   5.7802788e-02
   2.3600000e+02   5.7960120e-02
   2.3610000e+02   5.8118178e-02
   2.3620000e+02   5.8276968e-02
   2.3630000e+02   5.8436494e-02
   2.3640000e+02   5.8596760e-02
   2.3650000e+02   5.8757772e-02
   2.3660000e+02   5.8919533e-02
   2.3670000e+02   5.9082049e-02
   2.3680000e+02   5.9245323e-02
   2.3690000e+02   5.9409362e-02
   2.3700000e+02   5.9574169e-02
   2.3710000e+02   5.9739749e-02
   2.3720000e+02   5.9906107e-02
   2.3730000e+02   6.0073248e-02
   2.3740000e+02   6.0241176e-02
   2.3750000e+02   6.0409898e-02
   2.3760000e+02   6.0579417e-02
   2.3770000e+02   6.0749739e-02
   2.3780000e+02   6.0920868e-02
   2.3790000e+02   6.1092810e-02
   2.3800000e+02   6.1265570e-02
   2.3810000e+02   6.1439153e-02
   2.3820000e+02   6.1613564e-02
   2.3830000e+02   6.1788809e-02
   2.3840000e+02   6.1964892e-02
   2.3850000e+02   6.2141819e-02
   2.3860000e+02   6.2319596e-02
   2.3870000e+02   6.2498227e-02
   2.3880000e+02   6.2677719e-02
   2.3890000e+02   6.2858076e-02
   2.3900000e+02   6.3039304e-02
   2.3910000e+02   6.3221409e-02
   2.3920000e+02   6.3404397e-02
   2.3930000e+02   6.3588272e-02
   2.3940000e+02   6.3773041e-02
   2.3950000e+02   6.3958709e-02
   2.3960000e+02   6.4145282e-02
   2.3970000e+02   6.4332767e-02
   2.3980000e+02   6.4521168e-02
   2.3990000e+02   6.4710492e-02
   2.4000000e+02   6.4900744e-02
   2.4010000e+02   6.5091931e-02
   2.4020000e+02   6.5284059e-02
   2.4030000e+02   6.5477134e-02
   2.4040000e+02   6.5671162e-02
   2.4050000e+02   6.5866148e-02
   2.4060000e+02   6.6062101e-02
   2.4070000e+02   6.6259025e-02
   2.4080000e+02   6.6456926e-02
   2.4090000e+02   6.6655813e-02
   2.4100000e+02   6.6855690e-02
   2.4110000e+02   6.7056564e-02
   2.4120000e+02   6.7258443e-02
   2.4130000e+02   6.7461331e-02
   2.4140000e+02   6.7665237e-02
   2.4150000e+02   6.7870167e-02
   2.4160000e+02   6.8076127e-02
   2.4170000e+02   6.8283124e-02
   2.4180000e+02   6.8491166e-02
   2.4190000e+02   6.8700259e-02
   2.4200000e+02   6.8910410e-02
   2.4210000e+02   6.9121626e-02
   2.4220000e+02   6.9333914e-02
   2.4230000e+02   6.9547281e-02
   2.4240000e+02   6.9761735e-02
   2.4250000e+02   6.9977282e-02
   2.4260000e+02   7.0193931e-02
   2.4270000e+02   7.0411688e-02
   2.4280000e+02   7.0630561e-02
   2.4290000e+02   7.0850557e-02
   2.4300000e+02   7.1071683e-02
   2.4310000e+02   7.1293949e-02
   2.4320000e+02   7.1517360e-02
   2.4330000e+02   7.1741925e-02
   2.4340000e+02   7.1967652e-02
   2.4350000e+02   7.2194548e-02
   2.4360000e+02   7.2422622e-02
   2.4370000e+02   7.2651881e-02
   2.4380000e+02   7.2882333e-02
   2.4390000e+02   7.3113987e-02
   2.4400000e+02   7.3346850e-02
   2.4410000e+02   7.3580932e-02
   2.4420000e+02   7.3816239e-02
   2.4430000e+02   7.4052782e-02
   2.4440000e+02   7.4290567e-02
   2.4450000e+02   7.4529604e-02
   2.4460000e+02   7.4769901e-02
   2.4470000e+02   7.5011466e-02
   2.4480000e+02   7.5254309e-02
   2.4490000e+02   7.5498439e-02
   2.4500000e+02   7.5743864e-02
   2.4510000e+02   7.5990592e-02
   2.4520000e+02   7.6238634e-02
   2.4530000e+02   7.6487998e-02
   2.4540000e+02   7.6738694e-02
   2.4550000e+02   7.6990730e-02
   2.4560000e+02   7.7244116e-02
   2.4570000e+02   7.7498861e-02
   2.4580000e+02   7.7754976e-02
   2.4590000e+02   7.8012468e-02
   2.4600000e+02   7.8271349e-02
   2.4610000e+02   7.8531627e-02
   2.4620000e+02   7.8793313e-02
   2.4630000e+02   7.9056416e-02
   2.4640000e+02   7.9320946e-02
   2.4650000e+02   7.9586914e-02
   2.4660000e+02   7.9854329e-02
   2.4670000e+02   8.0123202e-02
   2.4680000e+02   8.0393543e-02
   2.4690000e+02   8.0665362e-02
   2.4700000e+02   8.0938670e-02
   2.4710000e+02   8.1213478e-02
   2.4720000e+02   8.1489795e-02
   2.4730000e+02   8.1767634e-02
   2.4740000e+02   8.2047004e-02
   2.4750000e+02   8.2327916e-02
   2.4760000e+02   8.2610382e-02
   2.4770000e+02   8.2894413e-02
   2.4780000e+02   8.3180019e-02
   2.4790000e+02   8.3467213e-02
   2.4800000e+02   8.3756005e-02
   2.4810000e+02   8.4046407e-02
   2.4820000e+02   8.4338430e-02
   2.4830000e+02   8.4632087e-02
   2.4840000e+02   8.4927389e-02
   2.4850000e+02   8.5224348e-02
   2.4860000e+02   8.5522976e-02
   2.4870000e+02   8.5823285e-02
   2.4880000e+02   8.6125287e-02
   2.4890000e+02   8.6428995e-02
   2.4900000e+02   8.6734420e-02
   2.4910000e+02   8.7041576e-02
   2.4920000e+02   8.7350476e-02
   2.4930000e+02   8.7661130e-02
   2.4940000e+02   8.7973554e-02
   2.4950000e+02   8.8287759e-02
   2.4960000e+02   8.8603759e-02
   2.4970000e+02   8.8921567e-02
   2.4980000e+02   8.9241195e-02
   2.4990000e+02   8.9562659e-02
   2.5000000e+02   8.9885970e-02
   2.5010000e+02   9.0211143e-02
   2.5020000e+02   9.0538192e-02
   2.5030000e+02   9.0867130e-02
   2.5040000e+02   9.1197971e-02
   2.5050000e+02   9.1530730e-02
   2.5060000e+02   9.1865420e-02
   2.5070000e+02   9.2202057e-02
   2.5080000e+02   9.2540654e-02
   2.5090000e+02   9.2881227e-02
   2.5100000e+02   9.3223790e-02
   2.5110000e+02   9.3568357e-02
   2.5120000e+02   9.3914945e-02
   2.5130000e+02   9.4263567e-02
   2.5140000e+02   9.4614240e-02
   2.5150000e+02   9.4966979e-02
   2.5160000e+02   9.5321799e-02
   2.5170000e+02   9.5678717e-02
   2.5180000e+02   9.6037747e-02
   2.5190000e+02   9.6398906e-02
   2.5200000e+02   9.6762211e-02
   2.5210000e+02   9.7127676e-02
   2.5220000e+02   9.7495320e-02
   2.5230000e+02   9.7865157e-02
   2.5240000e+02   9.8237206e-02
   2.5250000e+02   9.8611483e-02
   2.5260000e+02   9.8988005e-02
   2.5270000e+02   9.9366788e-02
   2.5280000e+02   9.9747851e-02
   2.5290000e+02   1.0013121e-01
   2.5300000e+02   1.0051689e-01
   2.5310000e+02   1.0090489e-01
   2.5320000e+02   1.0129525e-01
   2.5330000e+02   1.0168798e-01
   2.5340000e+02   1.0208309e-01
   2.5350000e+02   1.0248061e-01
   2.5360000e+02   1.0288055e-01
   2.5370000e+02   1.0328293e-01
   2.5380000e+02   1.0368778e-01
   2.5390000e+02   1.0409510e-01
   2.5400000e+02   1.0450493e-01
   2.5410000e+02   1.0491727e-01
   2.5420000e+02   1.0533216e-01
   2.5430000e+02   1.0574960e-01
   2.5440000e+02   1.0616963e-01
   2.5450000e+02   1.0659225e-01
   2.5460000e+02   1.0701749e-01
   2.5470000e+02   1.0744537e-01
   2.5480000e+02   1.0787591e-01
   2.5490000e+02   1.0830914e-01
   2.5500000e+02   1.0874507e-01
   2.5510000e+02   1.0918372e-01
   2.5520000e+02   1.0962512e-01
   2.5530000e+02   1.1006929e-01
   2.5540000e+02   1.1051624e-01
   2.5550000e+02   1.1096601e-01
   2.5560000e+02   1.1141861e-01
   2.5570000e+02   1.1187407e-01
   2.5580000e+02   1.1233241e-01
   2.5590000e+02   1.1279366e-01
   2.5600000e+02   1.1325782e-01
   2.5610000e+02   1.1372494e-01
   2.5620000e+02   1.1419503e-01
   2.5630000e+02   1.1466812e-01
   2.5640000e+02   1.1514423e-01
   2.5650000e+02   1.1562338e-01
   2.5660000e+02   1.1610561e-01
   2.5670000e+02   1.1659093e-01
   2.5680000e+02   1.1707937e-01
   2.5690000e+02   1.1757095e-01
   2.5700000e+02   1.1806571e-01
   2.5710000e+02   1.1856366e-01
   2.5720000e+02   1.1906483e-01
   2.5730000e+02   1.1956925e-01
   2.5740000e+02   1.2007695e-01
   2.5750000e+02   1.2058795e-01
   2.5760000e+02   1.2110228e-01
   2.5770000e+02   1.2161996e-01
   2.5780000e+02   1.2214103e-01
   2.5790000e+02   1.2266551e-01
   2.5800000e+02   1.2319343e-01
   2.5810000e+02   1.2372482e-01
   2.5820000e+02   1.2425970e-01
   2.5830000e+02   1.2479811e-01
   2.5840000e+02   1.2534007e-01
   2.5850000e+02   1.2588562e-01
   2.5860000e+02   1.2643478e-01
   2.5870000e+02   1.2698758e-01
   2.5880000e+02   1.2754406e-01
   2.5890000e+02   1.2810424e-01
   2.5900000e+02   1.2866816e-01
   2.5910000e+02   1.2923584e-01
   2.5920000e+02   1.2980733e-01
   2.5930000e+02   1.3038264e-01
   2.5940000e+02   1.3096181e-01
   2.5950000e+02   1.3154488e-01
   2.5960000e+02   1.3213188e-01
   2.5970000e+02   1.3272283e-01
   2.5980000e+02   1.3331778e-01
   2.5990000e+02   1.3391676e-01
   2.6000000e+02   1.3451980e-01
   2.6010000e+02   1.3512693e-01
   2.6020000e+02   1.3573820e-01
   2.6030000e+02   1.3635363e-01
   2.6040000e+02   1.3697326e-01
   2.6050000e+02   1.3759713e-01
   2.6060000e+02   1.3822527e-01
   2.6070000e+02   1.3885771e-01
   2.6080000e+02   1.3949451e-01
   2.6090000e+02   1.4013569e-01
   2.6100000e+02   1.4078129e-01
   2.6110000e+02   1.4143135e-01
   2.6120000e+02   1.4208590e-01
   2.6130000e+02   1.4274499e-01
   2.6140000e+02   1.4340866e-01
   2.6150000e+02   1.4407694e-01
   2.6160000e+02   1.4474987e-01
   2.6170000e+02   1.4542750e-01
   2.6180000e+02   1.4610987e-01
   2.6190000e+02   1.4679701e-01
   2.6200000e+02   1.4748897e-01
   2.6210000e+02   1.4818578e-01
   2.6220000e+02   1.4888750e-01
   2.6230000e+02   1.4959417e-01
   2.6240000e+02   1.5030582e-01
   2.6250000e+02   1.5102251e-01
   2.6260000e+02   1.5174427e-01
   2.6270000e+02   1.5247115e-01
   2.6280000e+02   1.5320319e-01
   2.6290000e+02   1.5394045e-01
   2.6300000e+02   1.5468296e-01
   2.6310000e+02   1.5543078e-01
   2.6320000e+02   1.5618394e-01
   2.6330000e+02   1.5694251e-01
   2.6340000e+02   1.5770651e-01
   2.6350000e+02   1.5847602e-01
   2.6360000e+02   1.5925106e-01
   2.6370000e+02   1.6003169e-01
   2.6380000e+02   1.6081797e-01
   2.6390000e+02   1.6160994e-01
   2.6400000e+02   1.6240765e-01
   2.6410000e+02   1.6321115e-01
   2.6420000e+02   1.6402050e-01
   2.6430000e+02   1.6483574e-01
   2.6440000e+02   1.6565694e-01
   2.6450000e+02   1.6648414e-01
   2.6460000e+02   1.6731741e-01
   2.6470000e+02   1.6815678e-01
   2.6480000e+02   1.6900232e-01
   2.6490000e+02   1.6985409e-01
   2.6500000e+02   1.7071214e-01
   2.6510000e+02   1.7157652e-01
   2.6520000e+02   1.7244730e-01
   2.6530000e+02   1.7332453e-01
   2.6540000e+02   1.7420828e-01
   2.6550000e+02   1.7509860e-01
   2.6560000e+02   1.7599554e-01
   2.6570000e+02   1.7689918e-01
   2.6580000e+02   1.7780958e-01
   2.6590000e+02   1.7872679e-01
   2.6600000e+02   1.7965087e-01
   2.6610000e+02   1.8058190e-01
   2.6620000e+02   1.8151993e-01
   2.6630000e+02   1.8246503e-01
   2.6640000e+02   1.8341727e-01
   2.6650000e+02   1.8437671e-01
   2.6660000e+02   1.8534341e-01
   2.6670000e+02   1.8631745e-01
   2.6680000e+02   1.8729890e-01
   2.6690000e+02   1.8828781e-01
   2.6700000e+02   1.8928427e-01
   2.6710000e+02   1.9028834e-01
   2.6720000e+02   1.9130009e-01
   2.6730000e+02   1.9231959e-01
   2.6740000e+02   1.9334692e-01
   2.6750000e+02   1.9438215e-01
   2.6760000e+02   1.9542536e-01
   2.6770000e+02   1.9647662e-01
   2.6780000e+02   1.9753600e-01
   2.6790000e+02   1.9860358e-01
   2.6800000e+02   1.9967945e-01
   2.6810000e+02   2.0076367e-01
   2.6820000e+02   2.0185633e-01
   2.6830000e+02   2.0295750e-01
   2.6840000e+02   2.0406727e-01
   2.6850000e+02   2.0518572e-01
   2.6860000e+02   2.0631294e-01
   2.6870000e+02   2.0744900e-01
   2.6880000e+02   2.0859398e-01
   2.6890000e+02   2.0974799e-01
   2.6900000e+02   2.1091109e-01
   2.6910000e+02   2.1208338e-01
   2.6920000e+02   2.1326495e-01
   2.6930000e+02   2.1445589e-01
   2.6940000e+02   2.1565628e-01
   2.6950000e+02   2.1686622e-01
   2.6960000e+02   2.1808580e-01
   2.6970000e+02   2.1931511e-01
   2.6980000e+02   2.2055425e-01
   2.6990000e+02   2.2180331e-01
   2.7000000e+02   2.2306238e-01
   2.7010000e+02   2.2433157e-01
   2.7020000e+02   2.2561098e-01
   2.7030000e+02   2.2690070e-01
   2.7040000e+02   2.2820083e-01
   2.7050000e+02   2.2951148e-01
   2.7060000e+02   2.3083275e-01
   2.7070000e+02   2.3216474e-01
   2.7080000e+02   2.3350756e-01
   2.7090000e+02   2.3486131e-01
   2.7100000e+02   2.3622610e-01
   2.7110000e+02   2.3760205e-01
   2.7120000e+02   2.3898925e-01
   2.7130000e+02   2.4038783e-01
   2.7140000e+02   2.4179789e-01
   2.7150000e+02   2.4321955e-01
   2.7160000e+02   2.4465292e-01
   2.7170000e+02   2.4609812e-01
   2.7180000e+02   2.4755526e-01
   2.7190000e+02   2.4902448e-01
   2.7200000e+02   2.5050587e-01
   2.7210000e+02   2.5199958e-01
   2.7220000e+02   2.5350572e-01
   2.7230000e+02   2.5502441e-01
   2.7240000e+02   2.5655579e-01
   2.7250000e+02   2.5809997e-01
   2.7260000e+02   2.5965709e-01
   2.7270000e+02   2.6122728e-01
   2.7280000e+02   2.6281067e-01
   2.7290000e+02   2.6440739e-01
   2.7300000e+02   2.6601758e-01
   2.7310000e+02   2.6764137e-01
   2.7320000e+02   2.6927890e-01
   2.7330000e+02   2.7093032e-01
   2.7340000e+02   2.7259575e-01
   2.7350000e+02   2.7427536e-01
   2.7360000e+02   2.7596927e-01
   2.7370000e+02   2.7767764e-01
   2.7380000e+02   2.7940061e-01
   2.7390000e+02   2.8113834e-01
   2.7400000e+02   2.8289096e-01
   2.7410000e+02   2.8465865e-01
   2.7420000e+02   2.8644155e-01
   2.7430000e+02   2.8823981e-01
   2.7440000e+02   2.9005361e-01
   2.7450000e+02   2.9188309e-01
   2.7460000e+02   2.9372842e-01
   2.7470000e+02   2.9558976e-01
   2.7480000e+02   2.9746728e-01
   2.7490000e+02   2.9936115e-01
   2.7500000e+02   3.0127154e-01
   2.7510000e+02   3.0319861e-01
   2.7520000e+02   3.0514255e-01
   2.7530000e+02   3.0710353e-01
   2.7540000e+02   3.0908172e-01
   2.7550000e+02   3.1107731e-01
   2.7560000e+02   3.1309048e-01
   2.7570000e+02   3.1512141e-01
   2.7580000e+02   3.1717030e-01
   2.7590000e+02   3.1923732e-01
   2.7600000e+02   3.2132267e-01
   2.7610000e+02   3.2342654e-01
   2.7620000e+02   3.2554914e-01
   2.7630000e+02   3.2769065e-01
   2.7640000e+02   3.2985128e-01
   2.7650000e+02   3.3203122e-01
   2.7660000e+02   3.3423070e-01
   2.7670000e+02   3.3644991e-01
   2.7680000e+02   3.3868906e-01
   2.7690000e+02   3.4094836e-01
   2.7700000e+02   3.4322804e-01
   2.7710000e+02   3.4552830e-01
   2.7720000e+02   3.4784938e-01
   2.7730000e+02   3.5019149e-01
   2.7740000e+02   3.5255485e-01
   2.7750000e+02   3.5493970e-01
   2.7760000e+02   3.5734627e-01
   2.7770000e+02   3.5977480e-01
   2.7780000e+02   3.6222551e-01
   2.7790000e+02   3.6469865e-01
   2.7800000e+02   3.6719446e-01
   2.7810000e+02   3.6971320e-01
   2.7820000e+02   3.7225509e-01
   2.7830000e+02   3.7482041e-01
   2.7840000e+02   3.7740940e-01
   2.7850000e+02   3.8002232e-01
   2.7860000e+02   3.8265943e-01
   2.7870000e+02   3.8532100e-01
   2.7880000e+02   3.8800729e-01
   2.7890000e+02   3.9071858e-01
   2.7900000e+02   3.9345514e-01
   2.7910000e+02   3.9621724e-01
   2.7920000e+02   3.9900518e-01
   2.7930000e+02   4.0181922e-01
   2.7940000e+02   4.0465967e-01
   2.7950000e+02   4.0752681e-01
   2.7960000e+02   4.1042093e-01
   2.7970000e+02   4.1334235e-01
   2.7980000e+02   4.1629135e-01
   2.7990000e+02   4.1926825e-01
   2.8000000e+02   4.2227335e-01
   2.8010000e+02   4.2530698e-01
   2.8020000e+02   4.2836944e-01
   2.8030000e+02   4.3146106e-01
   2.8040000e+02   4.3458217e-01
   2.8050000e+02   4.3773310e-01
   2.8060000e+02   4.4091417e-01
   2.8070000e+02   4.4412574e-01
   2.8080000e+02   4.4736814e-01
   2.8090000e+02   4.5064172e-01
   2.8100000e+02   4.5394682e-01
   2.8110000e+02   4.5728382e-01
   2.8120000e+02   4.6065306e-01
   2.8130000e+02   4.6405491e-01
   2.8140000e+02   4.6748975e-01
   2.8150000e+02   4.7095794e-01
   2.8160000e+02   4.7445986e-01
   2.8170000e+02   4.7799591e-01
   2.8180000e+02   4.8156646e-01
   2.8190000e+02   4.8517191e-01
   2.8200000e+02   4.8881267e-01
   2.8210000e+02   4.9248913e-01
   2.8220000e+02   4.9620170e-01
   2.8230000e+02   4.9995080e-01
   2.8240000e+02   5.0373684e-01
   2.8250000e+02   5.0756026e-01
   2.8260000e+02   5.1142148e-01
   2.8270000e+02   5.1532094e-01
   2.8280000e+02   5.1925907e-01
   2.8290000e+02   5.2323634e-01
   2.8300000e+02   5.2725318e-01
   2.8310000e+02   5.3131007e-01
   2.8320000e+02   5.3540746e-01
   2.8330000e+02   5.3954582e-01
   2.8340000e+02   5.4372564e-01
   2.8350000e+02   5.4794739e-01
   2.8360000e+02   5.5221157e-01
   2.8370000e+02   5.5651866e-01
   2.8380000e+02   5.6086918e-01
   2.8390000e+02   5.6526364e-01
   2.8400000e+02   5.6970254e-01
   2.8410000e+02   5.7418641e-01
   2.8420000e+02   5.7871578e-01
   2.8430000e+02   5.8329118e-01
   2.8440000e+02   5.8791316e-01
   2.8450000e+02   5.9258227e-01
   2.8460000e+02   5.9729907e-01
   2.8470000e+02   6.0206412e-01
   2.8480000e+02   6.0687799e-01
   2.8490000e+02   6.1174127e-01
   2.8500000e+02   6.1665453e-01
   2.8510000e+02   6.2161838e-01
   2.8520000e+02   6.2663342e-01
   2.8530000e+02   6.3170026e-01
   2.8540000e+02   6.3681953e-01
   2.8550000e+02   6.4199183e-01
   2.8560000e+02   6.4721783e-01
   2.8570000e+02   6.5249815e-01
   2.8580000e+02   6.5783345e-01
   2.8590000e+02   6.6322439e-01
   2.8600000e+02   6.6867164e-01
   2.8610000e+02   6.7417589e-01
   2.8620000e+02   6.7973782e-01
   2.8630000e+02   6.8535813e-01
   2.8640000e+02   6.9103753e-01
   2.8650000e+02   6.9677673e-01
   2.8660000e+02   7.0257646e-01
   2.8670000e+02   7.0843745e-01
   2.8680000e+02   7.1436046e-01
   2.8690000e+02   7.2034624e-01
   2.8700000e+02   7.2639555e-01
   2.8710000e+02   7.3250917e-01
   2.8720000e+02   7.3868790e-01
   2.8730000e+02   7.4493252e-01
   2.8740000e+02   7.5124385e-01
   2.8750000e+02   7.5762270e-01
   2.8760000e+02   7.6406991e-01
   2.8770000e+02   7.7058633e-01
   2.8780000e+02   7.7717280e-01
   2.8790000e+02   7.8383018e-01
   2.8800000e+02   7.9055937e-01
   2.8810000e+02   7.9736124e-01
   2.8820000e+02   8.0423671e-01
   2.8830000e+02   8.1118667e-01
   2.8840000e+02   8.1821207e-01
   2.8850000e+02   8.2531384e-01
   2.8860000e+02   8.3249293e-01
   2.8870000e+02   8.3975030e-01
   2.8880000e+02   8.4708695e-01
   2.8890000e+02   8.5450385e-01
   2.8900000e+02   8.6200202e-01
   2.8910000e+02   8.6958247e-01
   2.8920000e+02   8.7724624e-01
   2.8930000e+02   8.8499439e-01
   2.8940000e+02   8.9282796e-01
   2.8950000e+02   9.0074805e-01
   2.8960000e+02   9.0875574e-01
   2.8970000e+02   9.1685214e-01
   2.8980000e+02   9.2503837e-01
   2.8990000e+02   9.3331558e-01
   2.9000000e+02   9.4168492e-01
   2.9010000e+02   9.5014757e-01
   2.9020000e+02   9.5870470e-01
   2.9030000e+02   9.6735754e-01
   2.9040000e+02   9.7610728e-01
   2.9050000e+02   9.8495519e-01
   2.9060000e+02   9.9390251e-01
   2.9070000e+02   1.0029505e+00
   2.9080000e+02   1.0121005e+00
   2.9090000e+02   1.0213538e+00
   2.9100000e+02   1.0307117e+00
   2.9110000e+02   1.0401755e+00
   2.9120000e+02   1.0497467e+00
   2.9130000e+02   1.0594267e+00
   2.9140000e+02   1.0692167e+00
   2.9150000e+02   1.0791183e+00
   2.9160000e+02   1.0891329e+00
   2.9170000e+02   1.0992620e+00
   2.9180000e+02   1.1095070e+00
   2.9190000e+02   1.1198695e+00
   2.9200000e+02   1.1303510e+00
   2.9210000e+02   1.1409531e+00
   2.9220000e+02   1.1516772e+00
   2.9230000e+02   1.1625251e+00
   2.9240000e+02   1.1734984e+00
   2.9250000e+02   1.1845986e+00
   2.9260000e+02   1.1958275e+00
   2.9270000e+02   1.2071868e+00
   2.9280000e+02   1.2186781e+00
   2.9290000e+02   1.2303032e+00
   2.9300000e+02   1.2420639e+00
   2.9310000e+02   1.2539620e+00
   2.9320000e+02   1.2659992e+00
   2.9330000e+02   1.2781775e+00
   2.9340000e+02   1.2904987e+00
   2.9350000e+02   1.3029647e+00
   2.9360000e+02   1.3155774e+00
   2.9370000e+02   1.3283389e+00
   2.9380000e+02   1.3412510e+00
   2.9390000e+02   1.3543157e+00
   2.9400000e+02   1.3675352e+00
   2.9410000e+02   1.3809115e+00
   2.9420000e+02   1.3944467e+00
   2.9430000e+02   1.4081429e+00
   2.9440000e+02   1.4220024e+00
   2.9450000e+02   1.4360272e+00
   2.9460000e+02   1.4502196e+00
   2.9470000e+02   1.4645820e+00
   2.9480000e+02   1.4791165e+00
   2.9490000e+02   1.4938255e+00
   2.9500000e+02   1.5087114e+00
   2.9510000e+02   1.5237766e+00
   2.9520000e+02   1.5390235e+00
   2.9530000e+02   1.5544545e+00
   2.9540000e+02   1.5700723e+00
   2.9550000e+02   1.5858793e+00
   2.9560000e+02   1.6018781e+00
   2.9570000e+02   1.6180713e+00
   2.9580000e+02   1.6344617e+00
   2.9590000e+02   1.6510518e+00
   2.9600000e+02   1.6678445e+00
   2.9610000e+02   1.6848425e+00
   2.9620000e+02   1.7020487e+00
   2.9630000e+02   1.7194659e+00
   2.9640000e+02   1.7370970e+00
   2.9650000e+02   1.7549450e+00
   2.9660000e+02   1.7730128e+00
   2.9670000e+02   1.7913036e+00
   2.9680000e+02   1.8098204e+00
   2.9690000e+02   1.8285663e+00
   2.9700000e+02   1.8475446e+00
   2.9710000e+02   1.8667584e+00
   2.9720000e+02   1.8862111e+00
   2.9730000e+02   1.9059060e+00
   2.9740000e+02   1.9258464e+00
   2.9750000e+02   1.9460358e+00
   2.9760000e+02   1.9664777e+00
   2.9770000e+02   1.9871756e+00
   2.9780000e+02   2.0081331e+00
   2.9790000e+02   2.0293538e+00
   2.9800000e+02   2.0508415e+00
   2.9810000e+02   2.0726000e+00
   2.9820000e+02   2.0946330e+00
   2.9830000e+02   2.1169444e+00
   2.9840000e+02   2.1395381e+00
   2.9850000e+02   2.1624183e+00
   2.9860000e+02   2.1855888e+00
   2.9870000e+02   2.2090538e+00
   2.9880000e+02   2.2328176e+00
   2.9890000e+02   2.2568844e+00
   2.9900000e+02   2.2812584e+00
   2.9910000e+02   2.3059441e+00
   2.9920000e+02   2.3309459e+00
   2.9930000e+02   2.3562684e+00
   2.9940000e+02   2.3819161e+00
   2.9950000e+02   2.4078937e+00
   2.9960000e+02   2.4342059e+00
   2.9970000e+02   2.4608576e+00
   2.9980000e+02   2.4878536e+00
   2.9990000e+02   2.5151989e+00
   3.0000000e+02   2.5428985e+00
   3.0010000e+02   2.5709576e+00
   3.0020000e+02   2.5993813e+00
   3.0030000e+02   2.6281749e+00
   3.0040000e+02   2.6573438e+00
   3.0050000e+02   2.6868934e+00
   3.0060000e+02   2.7168293e+00
   3.0070000e+02   2.7471570e+00
   3.0080000e+02   2.7778824e+00
   3.0090000e+02   2.8090111e+00
   3.0100000e+02   2.8405492e+00
   3.0110000e+02   2.8725025e+00
   3.0120000e+02   2.9048771e+00
   3.0130000e+02   2.9376793e+00
   3.0140000e+02   2.9709152e+00
   3.0150000e+02   3.0045914e+00
   3.0160000e+02   3.0387141e+00
   3.0170000e+02   3.0732901e+00
   3.0180000e+02   3.1083261e+00
   3.0190000e+02   3.1438287e+00
   3.0200000e+02   3.1798049e+00
   3.0210000e+02   3.2162618e+00
   3.0220000e+02   3.2532063e+00
   3.0230000e+02   3.2906459e+00
   3.0240000e+02   3.3285878e+00
   3.0250000e+02   3.3670395e+00
   3.0260000e+02   3.4060085e+00
   3.0270000e+02   3.4455027e+00
   3.0280000e+02   3.4855299e+00
   3.0290000e+02   3.5260979e+00
   3.0300000e+02   3.5672150e+00
   3.0310000e+02   3.6088893e+00
   3.0320000e+02   3.6511292e+00
   3.0330000e+02   3.6939432e+00
   3.0340000e+02   3.7373399e+00
   3.0350000e+02   3.7813281e+00
   3.0360000e+02   3.8259168e+00
   3.0370000e+02   3.8711149e+00
   3.0380000e+02   3.9169318e+00
   3.0390000e+02   3.9633766e+00
   3.0400000e+02   4.0104591e+00
   3.0410000e+02   4.0581888e+00
   3.0420000e+02   4.1065756e+00
   3.0430000e+02   4.1556294e+00
   3.0440000e+02   4.2053604e+00
   3.0450000e+02   4.2557790e+00
   3.0460000e+02   4.3068956e+00
   3.0470000e+02   4.3587209e+00
   3.0480000e+02   4.4112658e+00
   3.0490000e+02   4.4645412e+00
   3.0500000e+02   4.5185583e+00
   3.0510000e+02   4.5733286e+00
   3.0520000e+02   4.6288636e+00
   3.0530000e+02   4.6851751e+00
   3.0540000e+02   4.7422750e+00
   3.0550000e+02   4.8001756e+00
   3.0560000e+02   4.8588891e+00
   3.0570000e+02   4.9184281e+00
   3.0580000e+02   4.9788055e+00
   3.0590000e+02   5.0400342e+00
   3.0600000e+02   5.1021275e+00
   3.0610000e+02   5.1650987e+00
   3.0620000e+02   5.2289615e+00
   3.0630000e+02   5.2937298e+00
   3.0640000e+02   5.3594177e+00
   3.0650000e+02   5.4260397e+00
   3.0660000e+02   5.4936102e+00
   3.0670000e+02   5.5621441e+00
   3.0680000e+02   5.6316565e+00
   3.0690000e+02   5.7021628e+00
   3.0700000e+02   5.7736786e+00
   3.0710000e+02   5.8462197e+00
   3.0720000e+02   5.9198023e+00
   3.0730000e+02   5.9944428e+00
   3.0740000e+02   6.0701579e+00
   3.0750000e+02   6.1469645e+00
   3.0760000e+02   6.2248800e+00
   3.0770000e+02   6.3039219e+00
   3.0780000e+02   6.3841080e+00
   3.0790000e+02   6.4654565e+00
   3.0800000e+02   6.5479859e+00
   3.0810000e+02   6.6317149e+00
   3.0820000e+02   6.7166628e+00
   3.0830000e+02   6.8028488e+00
   3.0840000e+02   6.8902928e+00
   3.0850000e+02   6.9790149e+00
   3.0860000e+02   7.0690356e+00
   3.0870000e+02   7.1603756e+00
   3.0880000e+02   7.2530561e+00
   3.0890000e+02   7.3470987e+00
   3.0900000e+02   7.4425252e+00
   3.0910000e+02   7.5393579e+00
   3.0920000e+02   7.6376195e+00
   3.0930000e+02   7.7373331e+00
   3.0940000e+02   7.8385221e+00
   3.0950000e+02   7.9412103e+00
   3.0960000e+02   8.0454220e+00
   3.0970000e+02   8.1511820e+00
   3.0980000e+02   8.2585154e+00
   3.0990000e+02   8.3674476e+00
   3.1000000e+02   8.4780049e+00
   3.1010000e+02   8.5902135e+00
   3.1020000e+02   8.7041005e+00
   3.1030000e+02   8.8196932e+00
   3.1040000e+02   8.9370195e+00
   3.1050000e+02   9.0561078e+00
   3.1060000e+02   9.1769869e+00
   3.1070000e+02   9.2996863e+00
   3.1080000e+02   9.4242357e+00
   3.1090000e+02   9.5506657e+00
   3.1100000e+02   9.6790071e+00
   3.1110000e+02   9.8092916e+00
   3.1120000e+02   9.9415510e+00
   3.1130000e+02   1.0075818e+01
   3.1140000e+02   1.0212126e+01
   3.1150000e+02   1.0350508e+01
   3.1160000e+02   1.0491000e+01
   3.1170000e+02   1.0633635e+01
   3.1180000e+02   1.0778451e+01
   3.1190000e+02   1.0925481e+01
   3.1200000e+02   1.1074765e+01
   3.1210000e+02   1.1226339e+01
   3.1220000e+02   1.1380242e+01
   3.1230000e+02   1.1536511e+01
   3.1240000e+02   1.1695188e+01
   3.1250000e+02   1.1856313e+01
   3.1260000e+02   1.2019925e+01
   3.1270000e+02   1.2186068e+01
   3.1280000e+02   1.2354783e+01
   3.1290000e+02   1.2526114e+01
   3.1300000e+02   1.2700105e+01
   3.1310000e+02   1.2876801e+01
   3.1320000e+02   1.3056247e+01
   3.1330000e+02   1.3238491e+01
   3.1340000e+02   1.3423578e+01
   3.1350000e+02   1.3611558e+01
   3.1360000e+02   1.3802479e+01
   3.1370000e+02   1.3996392e+01
   3.1380000e+02   1.4193347e+01
   3.1390000e+02   1.4393396e+01
   3.1400000e+02   1.4596592e+01
   3.1410000e+02   1.4802988e+01
   3.1420000e+02   1.5012639e+01
   3.1430000e+02   1.5225600e+01
   3.1440000e+02   1.5441929e+01
   3.1450000e+02   1.5661683e+01
   3.1460000e+02   1.5884921e+01
   3.1470000e+02   1.6111702e+01
   3.1480000e+02   1.6342087e+01
   3.1490000e+02   1.6576139e+01
   3.1500000e+02   1.6813921e+01
   3.1510000e+02   1.7055497e+01
   3.1520000e+02   1.7300932e+01
   3.1530000e+02   1.7550293e+01
   3.1540000e+02   1.7803648e+01
   3.1550000e+02   1.8061067e+01
   3.1560000e+02   1.8322619e+01
   3.1570000e+02   1.8588377e+01
   3.1580000e+02   1.8858413e+01
   3.1590000e+02   1.9132803e+01
   3.1600000e+02   1.9411621e+01
   3.1610000e+02   1.9694946e+01
   3.1620000e+02   1.9982856e+01
   3.1630000e+02   2.0275430e+01
   3.1640000e+02   2.0572752e+01
   3.1650000e+02   2.0874903e+01
   3.1660000e+02   2.1181968e+01
   3.1670000e+02   2.1494035e+01
   3.1680000e+02   2.1811190e+01
   3.1690000e+02   2.2133524e+01
   3.1700000e+02   2.2461127e+01
   3.1710000e+02   2.2794092e+01
   3.1720000e+02   2.3132515e+01
   3.1730000e+02   2.3476491e+01
   3.1740000e+02   2.3826119e+01
   3.1750000e+02   2.4181499e+01
   3.1760000e+02   2.4542733e+01
   3.1770000e+02   2.4909925e+01
   3.1780000e+02   2.5283181e+01
   3.1790000e+02   2.5662608e+01
   3.1800000e+02   2.6048317e+01
   3.1810000e+02   2.6440420e+01
   3.1820000e+02   2.6839031e+01
   3.1830000e+02   2.7244266e+01
   3.1840000e+02   2.7656243e+01
   3.1850000e+02   2.8075084e+01
   3.1860000e+02   2.8500912e+01
   3.1870000e+02   2.8933851e+01
   3.1880000e+02   2.9374030e+01
   3.1890000e+02   2.9821580e+01
   3.1900000e+02   3.0276632e+01
   3.1910000e+02   3.0739321e+01
   3.1920000e+02   3.1209787e+01
   3.1930000e+02   3.1688169e+01
   3.1940000e+02   3.2174611e+01
   3.1950000e+02   3.2669258e+01
   3.1960000e+02   3.3172260e+01
   3.1970000e+02   3.3683767e+01
   3.1980000e+02   3.4203935e+01
   3.1990000e+02   3.4732921e+01
   3.2000000e+02   3.5270885e+01
   3.2010000e+02   3.5817992e+01
   3.2020000e+02   3.6374408e+01
   3.2030000e+02   3.6940302e+01
   3.2040000e+02   3.7515849e+01
   3.2050000e+02   3.8101226e+01
   3.2060000e+02   3.8696611e+01
   3.2070000e+02   3.9302190e+01
   3.2080000e+02   3.9918148e+01
   3.2090000e+02   4.0544678e+01
   3.2100000e+02   4.1181973e+01
   3.2110000e+02   4.1830232e+01
   3.2120000e+02   4.2489657e+01
   3.2130000e+02   4.3160455e+01
   3.2140000e+02   4.3842835e+01
   3.2150000e+02   4.4537012e+01
   3.2160000e+02   4.5243205e+01
   3.2170000e+02   4.5961636e+01
   3.2180000e+02   4.6692533e+01
   3.2190000e+02   4.7436127e+01
   3.2200000e+02   4.8192654e+01
   3.2210000e+02   4.8962356e+01
   3.2220000e+02   4.9745478e+01
   3.2230000e+02   5.0542271e+01
   3.2240000e+02   5.1352989e+01
   3.2250000e+02   5.2177894e+01
   3.2260000e+02   5.3017252e+01
   3.2270000e+02   5.3871332e+01
   3.2280000e+02   5.4740412e+01
   3.2290000e+02   5.5624772e+01
   3.2300000e+02   5.6524702e+01
   3.2310000e+02   5.7440493e+01
   3.2320000e+02   5.8372445e+01
   3.2330000e+02   5.9320862e+01
   3.2340000e+02   6.0286055e+01
   3.2350000e+02   6.1268342e+01
   3.2360000e+02   6.2268046e+01
   3.2370000e+02   6.3285498e+01
   3.2380000e+02   6.4321033e+01
   3.2390000e+02   6.5374995e+01
   3.2400000e+02   6.6447734e+01
   3.2410000e+02   6.7539608e+01
   3.2420000e+02   6.8650981e+01
   3.2430000e+02   6.9782225e+01
   3.2440000e+02   7.0933719e+01
   3.2450000e+02   7.2105850e+01
   3.2460000e+02   7.3299012e+01
   3.2470000e+02   7.4513610e+01
   3.2480000e+02   7.5750052e+01
   3.2490000e+02   7.7008759e+01
   3.2500000e+02   7.8290158e+01
   3.2510000e+02   7.9594686e+01
   3.2520000e+02   8.0922787e+01
   3.2530000e+02   8.2274916e+01
   3.2540000e+02   8.3651537e+01
   3.2550000e+02   8.5053121e+01
   3.2560000e+02   8.6480153e+01
   3.2570000e+02   8.7933124e+01
   3.2580000e+02   8.9412536e+01
   3.2590000e+02   9.0918903e+01
   3.2600000e+02   9.2452747e+01
   3.2610000e+02   9.4014603e+01
   3.2620000e+02   9.5605015e+01
   3.2630000e+02   9.7224540e+01
   3.2640000e+02   9.8873744e+01
   3.2650000e+02   1.0055321e+02
   3.2660000e+02   1.0226352e+02
   3.2670000e+02   1.0400528e+02
   3.2680000e+02   1.0577912e+02
   3.2690000e+02   1.0758565e+02
   3.2700000e+02   1.0942552e+02
   3.2710000e+02   1.1129938e+02
   3.2720000e+02   1.1320790e+02
   3.2730000e+02   1.1515177e+02
   3.2740000e+02   1.1713168e+02
   3.2750000e+02   1.1914833e+02
   3.2760000e+02   1.2120246e+02
   3.2770000e+02   1.2329480e+02
   3.2780000e+02   1.2542611e+02
   3.2790000e+02   1.2759717e+02
   3.2800000e+02   1.2980875e+02
   3.2810000e+02   1.3206167e+02
   3.2820000e+02   1.3435675e+02
   3.2830000e+02   1.3669481e+02
   3.2840000e+02   1.3907672e+02
   3.2850000e+02   1.4150336e+02
   3.2860000e+02   1.4397561e+02
   3.2870000e+02   1.4649437e+02
   3.2880000e+02   1.4906060e+02
   3.2890000e+02   1.5167522e+02
   3.2900000e+02   1.5433922e+02
   3.2910000e+02   1.5705357e+02
   3.2920000e+02   1.5981930e+02
   3.2930000e+02   1.6263742e+02
   3.2940000e+02   1.6550900e+02
   3.2950000e+02   1.6843512e+02
   3.2960000e+02   1.7141686e+02
   3.2970000e+02   1.7445535e+02
   3.2980000e+02   1.7755174e+02
   3.2990000e+02   1.8070720e+02
   3.3000000e+02   1.8392292e+02
   3.3010000e+02   1.8720012e+02
   3.3020000e+02   1.9054004e+02
   3.3030000e+02   1.9394397e+02
   3.3040000e+02   1.9741319e+02
   3.3050000e+02   2.0094904e+02
   3.3060000e+02   2.0455288e+02
   3.3070000e+02   2.0822608e+02
   3.3080000e+02   2.1197006e+02
   3.3090000e+02   2.1578626e+02
   3.3100000e+02   2.1967617e+02
   3.3110000e+02   2.2364129e+02
   3.3120000e+02   2.2768315e+02
   3.3130000e+02   2.3180334e+02
   3.3140000e+02   2.3600345e+02
   3.3150000e+02   2.4028513e+02
   3.3160000e+02   2.4465006e+02
   3.3170000e+02   2.4909995e+02
   3.3180000e+02   2.5363654e+02
   3.3190000e+02   2.5826163e+02
   3.3200000e+02   2.6297703e+02
   3.3210000e+02   2.6778463e+02
   3.3220000e+02   2.7268632e+02
   3.3230000e+02   2.7768405e+02
   3.3240000e+02   2.8277981e+02
   3.3250000e+02   2.8797563e+02
   3.3260000e+02   2.9327360e+02
   3.3270000e+02   2.9867582e+02
   3.3280000e+02   3.0418448e+02
   3.3290000e+02   3.0980179e+02
   3.3300000e+02   3.1553001e+02
   3.3310000e+02   3.2137146e+02
   3.3320000e+02   3.2732850e+02
   3.3330000e+02   3.3340355e+02
   3.3340000e+02   3.3959907e+02
   3.3350000e+02   3.4591759e+02
   3.3360000e+02   3.5236169e+02
   3.3370000e+02   3.5893401e+02
   3.3380000e+02   3.6563724e+02
   3.3390000e+02   3.7247413e+02
   3.3400000e+02   3.7944749e+02
   3.3410000e+02   3.8656020e+02
   3.3420000e+02   3.9381520e+02
   3.3430000e+02   4.0121549e+02
   3.3440000e+02   4.0876415e+02
   3.3450000e+02   4.1646431e+02
   3.3460000e+02   4.2431918e+02
   3.3470000e+02   4.3233204e+02
   3.3480000e+02   4.4050623e+02
   3.3490000e+02   4.4884520e+02
   3.3500000e+02   4.5735243e+02
   3.3510000e+02   4.6603151e+02
   3.3520000e+02   4.7488610e+02
   3.3530000e+02   4.8391995e+02
   3.3540000e+02   4.9313686e+02
   3.3550000e+02   5.0254077e+02
   3.3560000e+02   5.1213566e+02
   3.3570000e+02   5.2192562e+02
   3.3580000e+02   5.3191484e+02
   3.3590000e+02   5.4210757e+02
   3.3600000e+02   5.5250821e+02
   3.3610000e+02   5.6312120e+02
   3.3620000e+02   5.7395111e+02
   3.3630000e+02   5.8500263e+02
   3.3640000e+02   5.9628051e+02
   3.3650000e+02   6.0778965e+02
   3.3660000e+02   6.1953504e+02
   3.3670000e+02   6.3152177e+02
   3.3680000e+02   6.4375508e+02
   3.3690000e+02   6.5624031e+02
   3.3700000e+02   6.6898290e+02
   3.3710000e+02   6.8198845e+02
   3.3720000e+02   6.9526266e+02
   3.3730000e+02   7.0881138e+02
   3.3740000e+02   7.2264057e+02
   3.3750000e+02   7.3675635e+02
   3.3760000e+02   7.5116497e+02
   3.3770000e+02   7.6587280e+02
   3.3780000e+02   7.8088639e+02
   3.3790000e+02   7.9621242e+02
   3.3800000e+02   8.1185774e+02
   3.3810000e+02   8.2782932e+02
   3.3820000e+02   8.4413432e+02
   3.3830000e+02   8.6078007e+02
   3.3840000e+02   8.7777405e+02
   3.3850000e+02   8.9512390e+02
   3.3860000e+02   9.1283747e+02
   3.3870000e+02   9.3092277e+02
   3.3880000e+02   9.4938800e+02
   3.3890000e+02   9.6824153e+02
   3.3900000e+02   9.8749195e+02
   3.3910000e+02   1.0071480e+03
   3.3920000e+02   1.0272188e+03
   3.3930000e+02   1.0477133e+03
   3.3940000e+02   1.0686411e+03
   3.3950000e+02   1.0900117e+03
   3.3960000e+02   1.1118350e+03
   3.3970000e+02   1.1341211e+03
   3.3980000e+02   1.1568802e+03
   3.3990000e+02   1.1801229e+03
   3.4000000e+02   1.2038600e+03
   3.4010000e+02   1.2281024e+03
   3.4020000e+02   1.2528616e+03
   3.4030000e+02   1.2781491e+03
   3.4040000e+02   1.3039766e+03
   3.4050000e+02   1.3303563e+03
   3.4060000e+02   1.3573006e+03
   3.4070000e+02   1.3848222e+03
   3.4080000e+02   1.4129339e+03
   3.4090000e+02   1.4416492e+03
   3.4100000e+02   1.4709815e+03
   3.4110000e+02   1.5009448e+03
   3.4120000e+02   1.5315533e+03
   3.4130000e+02   1.5628216e+03
   3.4140000e+02   1.5947646e+03
   3.4150000e+02   1.6273975e+03
   3.4160000e+02   1.6607360e+03
   3.4170000e+02   1.6947961e+03
   3.4180000e+02   1.7295941e+03
   3.4190000e+02   1.7651467e+03
   3.4200000e+02   1.8014712e+03
   3.4210000e+02   1.8385851e+03
   3.4220000e+02   1.8765063e+03
   3.4230000e+02   1.9152532e+03
   3.4240000e+02   1.9548448e+03
   3.4250000e+02   1.9953001e+03
   3.4260000e+02   2.0366391e+03
   3.4270000e+02   2.0788819e+03
   3.4280000e+02   2.1220492e+03
   3.4290000e+02   2.1661621e+03
   3.4300000e+02   2.2112425e+03
   3.4310000e+02   2.2573124e+03
   3.4320000e+02   2.3043946e+03
   3.4330000e+02   2.3525124e+03
   3.4340000e+02   2.4016897e+03
   3.4350000e+02   2.4519508e+03
   3.4360000e+02   2.5033207e+03
   3.4370000e+02   2.5558250e+03
   3.4380000e+02   2.6094900e+03
   3.4390000e+02   2.6643425e+03
   3.4400000e+02   2.7204100e+03
   3.4410000e+02   2.7777206e+03
   3.4420000e+02   2.8363031e+03
   3.4430000e+02   2.8961870e+03
   3.4440000e+02   2.9574027e+03
   3.4450000e+02   3.0199811e+03
   3.4460000e+02   3.0839538e+03
   3.4470000e+02   3.1493534e+03
   3.4480000e+02   3.2162131e+03
   3.4490000e+02   3.2845670e+03
   3.4500000e+02   3.3544500e+03
   3.4510000e+02   3.4258979e+03
   3.4520000e+02   3.4989473e+03
   3.4530000e+02   3.5736357e+03
   3.4540000e+02   3.6500014e+03
   3.4550000e+02   3.7280840e+03
   3.4560000e+02   3.8079236e+03
   3.4570000e+02   3.8895617e+03
   3.4580000e+02   3.9730404e+03
   3.4590000e+02   4.0584033e+03
   3.4600000e+02   4.1456945e+03
   3.4610000e+02   4.2349598e+03
   3.4620000e+02   4.3262457e+03
   3.4630000e+02   4.4195998e+03
   3.4640000e+02   4.5150713e+03
   3.4650000e+02   4.6127102e+03
   3.4660000e+02   4.7125678e+03
   3.4670000e+02   4.8146968e+03
   3.4680000e+02   4.9191512e+03
   3.4690000e+02   5.0259861e+03
   3.4700000e+02   5.1352583e+03
   3.4710000e+02   5.2470256e+03
   3.4720000e+02   5.3613477e+03
   3.4730000e+02   5.4782854e+03
   3.4740000e+02   5.5979010e+03
   3.4750000e+02   5.7202588e+03
   3.4760000e+02   5.8454241e+03
   3.4770000e+02   5.9734641e+03
   3.4780000e+02   6.1044479e+03
   3.4790000e+02   6.2384458e+03
   3.4800000e+02   6.3755304e+03
   3.4810000e+02   6.5157756e+03
   3.4820000e+02   6.6592575e+03
   3.4830000e+02   6.8060540e+03
   3.4840000e+02   6.9562449e+03
   3.4850000e+02   7.1099120e+03
   3.4860000e+02   7.2671392e+03
   3.4870000e+02   7.4280124e+03
   3.4880000e+02   7.5926198e+03
   3.4890000e+02   7.7610517e+03
   3.4900000e+02   7.9334007e+03
   3.4910000e+02   8.1097618e+03
   3.4920000e+02   8.2902322e+03
   3.4930000e+02   8.4749117e+03
   3.4940000e+02   8.6639026e+03
   3.4950000e+02   8.8573096e+03
   3.4960000e+02   9.0552404e+03
   3.4970000e+02   9.2578051e+03
   3.4980000e+02   9.4651167e+03
   3.4990000e+02   9.6772911e+03
   3.5000000e+02   9.8944470e+03
   3.5010000e+02   1.0116706e+04
   3.5020000e+02   1.0344194e+04
   3.5030000e+02   1.0577037e+04
   3.5040000e+02   1.0815368e+04
   3.5050000e+02   1.1059322e+04
   3.5060000e+02   1.1309035e+04
   3.5070000e+02   1.1564651e+04
   3.5080000e+02   1.1826313e+04
   3.5090000e+02   1.2094171e+04
   3.5100000e+02   1.2368377e+04
   3.5110000e+02   1.2649089e+04
   3.5120000e+02   1.2936466e+04
   3.5130000e+02   1.3230674e+04
   3.5140000e+02   1.3531880e+04
   3.5150000e+02   1.3840259e+04
   3.5160000e+02   1.4155989e+04
   3.5170000e+02   1.4479250e+04
   3.5180000e+02   1.4810231e+04
   3.5190000e+02   1.5149122e+04
   3.5200000e+02   1.5496121e+04
   3.5210000e+02   1.5851429e+04
   3.5220000e+02   1.6215254e+04
   3.5230000e+02   1.6587806e+04
   3.5240000e+02   1.6969305e+04
   3.5250000e+02   1.7359973e+04
   3.5260000e+02   1.7760039e+04
   3.5270000e+02   1.8169739e+04
   3.5280000e+02   1.8589314e+04
   3.5290000e+02   1.9019010e+04
   3.5300000e+02   1.9459082e+04
   3.5310000e+02   1.9909791e+04
   3.5320000e+02   2.0371402e+04
   3.5330000e+02   2.0844191e+04
   3.5340000e+02   2.1328438e+04
   3.5350000e+02   2.1824432e+04
   3.5360000e+02   2.2332469e+04
   3.5370000e+02   2.2852852e+04
   3.5380000e+02   2.3385894e+04
   3.5390000e+02   2.3931915e+04
   3.5400000e+02   2.4491241e+04
   3.5410000e+02   2.5064211e+04
   3.5420000e+02   2.5651170e+04
   3.5430000e+02   2.6252472e+04
   3.5440000e+02   2.6868481e+04
   3.5450000e+02   2.7499572e+04
   3.5460000e+02   2.8146126e+04
   3.5470000e+02   2.8808538e+04
   3.5480000e+02   2.9487211e+04
   3.5490000e+02   3.0182560e+04
   3.5500000e+02   3.0895009e+04
   3.5510000e+02   3.1624996e+04
   3.5520000e+02   3.2372969e+04
   3.5530000e+02   3.3139386e+04
   3.5540000e+02   3.3924721e+04
   3.5550000e+02   3.4729458e+04
   3.5560000e+02   3.5554094e+04
   3.5570000e+02   3.6399139e+04
   3.5580000e+02   3.7265118e+04
   3.5590000e+02   3.8152568e+04
   3.5600000e+02   3.9062043e+04
   3.5610000e+02   3.9994108e+04
   3.5620000e+02   4.0949346e+04
   3.5630000e+02   4.1928354e+04
   3.5640000e+02   4.2931745e+04
   3.5650000e+02   4.3960151e+04
   3.5660000e+02   4.5014216e+04
   3.5670000e+02   4.6094605e+04
   3.5680000e+02   4.7201999e+04
   3.5690000e+02   4.8337099e+04
   3.5700000e+02   4.9500623e+04
   3.5710000e+02   5.0693309e+04
   3.5720000e+02   5.1915914e+04
   3.5730000e+02   5.3169216e+04
   3.5740000e+02   5.4454014e+04
   3.5750000e+02   5.5771129e+04
   3.5760000e+02   5.7121402e+04
   3.5770000e+02   5.8505700e+04
   3.5780000e+02   5.9924910e+04
   3.5790000e+02   6.1379944e+04
   3.5800000e+02   6.2871740e+04
   3.5810000e+02   6.4401259e+04
   3.5820000e+02   6.5969491e+04
   3.5830000e+02   6.7577449e+04
   3.5840000e+02   6.9226177e+04
   3.5850000e+02   7.0916745e+04
   3.5860000e+02   7.2650253e+04
   3.5870000e+02   7.4427830e+04
   3.5880000e+02   7.6250637e+04
   3.5890000e+02   7.8119865e+04
   3.5900000e+02   8.0036739e+04
   3.5910000e+02   8.2002516e+04
   3.5920000e+02   8.4018488e+04
   3.5930000e+02   8.6085981e+04
   3.5940000e+02   8.8206360e+04
   3.5950000e+02   9.0381023e+04
   3.5960000e+02   9.2611411e+04
   3.5970000e+02   9.4899000e+04
   3.5980000e+02   9.7245310e+04
   3.5990000e+02   9.9651900e+04
   3.6000000e+02   1.0212037e+05
   3.6010000e+02   1.0465238e+05
   3.6020000e+02   1.0724960e+05
   3.6030000e+02   1.0991379e+05
   3.6040000e+02   1.1264672e+05
   3.6050000e+02   1.1545023e+05
   3.6060000e+02   1.1832621e+05
   3.6070000e+02   1.2127660e+05
   3.6080000e+02   1.2430338e+05
   3.6090000e+02   1.2740861e+05
   3.6100000e+02   1.3059439e+05
   3.6110000e+02   1.3386287e+05
   3.6120000e+02   1.3721627e+05
   3.6130000e+02   1.4065689e+05
   3.6140000e+02   1.4418706e+05
   3.6150000e+02   1.4780920e+05
   3.6160000e+02   1.5152578e+05
   3.6170000e+02   1.5533935e+05
   3.6180000e+02   1.5925253e+05
   3.6190000e+02   1.6326800e+05
   3.6200000e+02   1.6738854e+05
   3.6210000e+02   1.7161697e+05
   3.6220000e+02   1.7595623e+05
   3.6230000e+02   1.8040931e+05
   3.6240000e+02   1.8497931e+05
   3.6250000e+02   1.8966938e+05
   3.6260000e+02   1.9448281e+05
   3.6270000e+02   1.9942292e+05
   3.6280000e+02   2.0449318e+05
   3.6290000e+02   2.0969713e+05
   3.6300000e+02   2.1503840e+05
   3.6310000e+02   2.2052075e+05
   3.6320000e+02   2.2614802e+05
   3.6330000e+02   2.3192416e+05
   3.6340000e+02   2.3785326e+05
   3.6350000e+02   2.4393948e+05
   3.6360000e+02   2.5018714e+05
   3.6370000e+02   2.5660065e+05
   3.6380000e+02   2.6318457e+05
   3.6390000e+02   2.6994357e+05
   3.6400000e+02   2.7688246e+05
   3.6410000e+02   2.8400617e+05
   3.6420000e+02   2.9131981e+05
   3.6430000e+02   2.9882859e+05
   3.6440000e+02   3.0653788e+05
   3.6450000e+02   3.1445323e+05
   3.6460000e+02   3.2258031e+05
   3.6470000e+02   3.3092498e+05
   3.6480000e+02   3.3949324e+05
   3.6490000e+02   3.4829128e+05
   3.6500000e+02   3.5732546e+05
   3.6510000e+02   3.6660232e+05
   3.6520000e+02   3.7612860e+05
   3.6530000e+02   3.8591120e+05
   3.6540000e+02   3.9595726e+05
   3.6550000e+02   4.0627409e+05
   3.6560000e+02   4.1686923e+05
   3.6570000e+02   4.2775041e+05
   3.6580000e+02   4.3892561e+05
   3.6590000e+02   4.5040303e+05
   3.6600000e+02   4.6219110e+05
   3.6610000e+02   4.7429849e+05
   3.6620000e+02   4.8673412e+05
   3.6630000e+02   4.9950718e+05
   3.6640000e+02   5.1262711e+05
   3.6650000e+02   5.2610363e+05
   3.6660000e+02   5.3994673e+05
   3.6670000e+02   5.5416670e+05
   3.6680000e+02   5.6877412e+05
   3.6690000e+02   5.8377987e+05
   3.6700000e+02   5.9919516e+05
   3.6710000e+02   6.1503152e+05
   3.6720000e+02   6.3130080e+05
   3.6730000e+02   6.4801520e+05
   3.6740000e+02   6.6518728e+05
   3.6750000e+02   6.8282997e+05
   3.6760000e+02   7.0095656e+05
   3.6770000e+02   7.1958073e+05
   3.6780000e+02   7.3871656e+05
   3.6790000e+02   7.5837854e+05
   3.6800000e+02   7.7858158e+05
   3.6810000e+02   7.9934104e+05
   3.6820000e+02   8.2067269e+05
   3.6830000e+02   8.4259281e+05
   3.6840000e+02   8.6511811e+05
   3.6850000e+02   8.8826582e+05
   3.6860000e+02   9.1205366e+05
   3.6870000e+02   9.3649987e+05
   3.6880000e+02   9.6162322e+05
   3.6890000e+02   9.8744304e+05
   3.6900000e+02   1.0139792e+06
   3.6910000e+02   1.0412522e+06
   3.6920000e+02   1.0692832e+06
   3.6930000e+02   1.0980937e+06
   3.6940000e+02   1.1277062e+06
   3.6950000e+02   1.1581437e+06
   3.6960000e+02   1.1894297e+06
   3.6970000e+02   1.2215887e+06
   3.6980000e+02   1.2546458e+06
   3.6990000e+02   1.2886268e+06
   3.7000000e+02   1.3235583e+06
   3.7010000e+02   1.3594677e+06
   3.7020000e+02   1.3963831e+06
   3.7030000e+02   1.4343336e+06
   3.7040000e+02   1.4733491e+06
   3.7050000e+02   1.5134603e+06
   3.7060000e+02   1.5546989e+06
   3.7070000e+02   1.5970975e+06
   3.7080000e+02   1.6406898e+06
   3.7090000e+02   1.6855103e+06
   3.7100000e+02   1.7315946e+06
   3.7110000e+02   1.7789795e+06
   3.7120000e+02   1.8277027e+06
   3.7130000e+02   1.8778031e+06
   3.7140000e+02   1.9293207e+06
   3.7150000e+02   1.9822969e+06
   3.7160000e+02   2.0367742e+06
   3.7170000e+02   2.0927962e+06
   3.7180000e+02   2.1504081e+06
   3.7190000e+02   2.2096563e+06
   3.7200000e+02   2.2705887e+06
   3.7210000e+02   2.3332544e+06
   3.7220000e+02   2.3977042e+06
   3.7230000e+02   2.4639904e+06
   3.7240000e+02   2.5321668e+06
   3.7250000e+02   2.6022889e+06
   3.7260000e+02   2.6744137e+06
   3.7270000e+02   2.7486001e+06
   3.7280000e+02   2.8249087e+06
   3.7290000e+02   2.9034020e+06
   3.7300000e+02   2.9841442e+06
   3.7310000e+02   3.0672018e+06
   3.7320000e+02   3.1526428e+06
   3.7330000e+02   3.2405378e+06
   3.7340000e+02   3.3309591e+06
   3.7350000e+02   3.4239814e+06
   3.7360000e+02   3.5196817e+06
   3.7370000e+02   3.6181392e+06
   3.7380000e+02   3.7194356e+06
   3.7390000e+02   3.8236551e+06
   3.7400000e+02   3.9308843e+06
   3.7410000e+02   4.0412127e+06
   3.7420000e+02   4.1547323e+06
   3.7430000e+02   4.2715380e+06
   3.7440000e+02   4.3917276e+06
   3.7450000e+02   4.5154018e+06
   3.7460000e+02   4.6426645e+06
   3.7470000e+02   4.7736227e+06
   3.7480000e+02   4.9083868e+06
   3.7490000e+02   5.0470702e+06
   3.7500000e+02   5.1897904e+06
   3.7510000e+02   5.3366678e+06
   3.7520000e+02   5.4878271e+06
   3.7530000e+02   5.6433964e+06
   3.7540000e+02   5.8035080e+06
   3.7550000e+02   5.9682981e+06
   3.7560000e+02   6.1379072e+06
   3.7570000e+02   6.3124801e+06
   3.7580000e+02   6.4921659e+06
   3.7590000e+02   6.6771187e+06
   3.7600000e+02   6.8674969e+06
   3.7610000e+02   7.0634640e+06
   3.7620000e+02   7.2651886e+06
   3.7630000e+02   7.4728445e+06
   3.7640000e+02   7.6866107e+06
   3.7650000e+02   7.9066718e+06
   3.7660000e+02   8.1332184e+06
   3.7670000e+02   8.3664467e+06
   3.7680000e+02   8.6065590e+06
   3.7690000e+02   8.8537641e+06
   3.7700000e+02   9.1082771e+06
   3.7710000e+02   9.3703197e+06
   3.7720000e+02   9.6401208e+06
   3.7730000e+02   9.9179163e+06
   3.7740000e+02   1.0203949e+07
   3.7750000e+02   1.0498470e+07
   3.7760000e+02   1.0801739e+07
   3.7770000e+02   1.1114020e+07
   3.7780000e+02   1.1435591e+07
   3.7790000e+02   1.1766733e+07
   3.7800000e+02   1.2107740e+07
   3.7810000e+02   1.2458914e+07
   3.7820000e+02   1.2820565e+07
   3.7830000e+02   1.3193014e+07
   3.7840000e+02   1.3576593e+07
   3.7850000e+02   1.3971642e+07
   3.7860000e+02   1.4378513e+07
   3.7870000e+02   1.4797571e+07
   3.7880000e+02   1.5229188e+07
   3.7890000e+02   1.5673752e+07
   3.7900000e+02   1.6131660e+07
   3.7910000e+02   1.6603325e+07
   3.7920000e+02   1.7089169e+07
   3.7930000e+02   1.7589631e+07
   3.7940000e+02   1.8105162e+07
   3.7950000e+02   1.8636226e+07
   3.7960000e+02   1.9183304e+07
   3.7970000e+02   1.9746893e+07
   3.7980000e+02   2.0327501e+07
   3.7990000e+02   2.0925658e+07
   3.8000000e+02   2.1541907e+07
   3.8010000e+02   2.2176809e+07
   3.8020000e+02   2.2830943e+07
   3.8030000e+02   2.3504907e+07
   3.8040000e+02   2.4199318e+07
   3.8050000e+02   2.4914811e+07
   3.8060000e+02   2.5652043e+07
   3.8070000e+02   2.6411691e+07
   3.8080000e+02   2.7194455e+07
   3.8090000e+02   2.8001055e+07
   3.8100000e+02   2.8832236e+07
   3.8110000e+02   2.9688765e+07
   3.8120000e+02   3.0571437e+07
   3.8130000e+02   3.1481067e+07
   3.8140000e+02   3.2418502e+07
   3.8150000e+02   3.3384611e+07
   3.8160000e+02   3.4380295e+07
   3.8170000e+02   3.5406481e+07
   3.8180000e+02   3.6464127e+07
   3.8190000e+02   3.7554221e+07
   3.8200000e+02   3.8677786e+07
   3.8210000e+02   3.9835872e+07
   3.8220000e+02   4.1029569e+07
   3.8230000e+02   4.2259997e+07
   3.8240000e+02   4.3528316e+07
   3.8250000e+02   4.4835721e+07
   3.8260000e+02   4.6183447e+07
   3.8270000e+02   4.7572767e+07
   3.8280000e+02   4.9004999e+07
   3.8290000e+02   5.0481499e+07
   3.8300000e+02   5.2003669e+07
   3.8310000e+02   5.3572958e+07
   3.8320000e+02   5.5190859e+07
   3.8330000e+02   5.6858916e+07
   3.8340000e+02   5.8578722e+07
   3.8350000e+02   6.0351920e+07
   3.8360000e+02   6.2180211e+07
   3.8370000e+02   6.4065346e+07
   3.8380000e+02   6.6009136e+07
   3.8390000e+02   6.8013452e+07
   3.8400000e+02   7.0080223e+07
   3.8410000e+02   7.2211444e+07
   3.8420000e+02   7.4409171e+07
   3.8430000e+02   7.6675532e+07
   3.8440000e+02   7.9012722e+07
   3.8450000e+02   8.1423007e+07
   3.8460000e+02   8.3908729e+07
   3.8470000e+02   8.6472305e+07
   3.8480000e+02   8.9116234e+07
   3.8490000e+02   9.1843093e+07
   3.8500000e+02   9.4655547e+07
   3.8510000e+02   9.7556347e+07
   3.8520000e+02   1.0054833e+08
   3.8530000e+02   1.0363444e+08
   3.8540000e+02   1.0681771e+08
   3.8550000e+02   1.1010126e+08
   3.8560000e+02   1.1348833e+08
   3.8570000e+02   1.1698226e+08
   3.8580000e+02   1.2058650e+08
   3.8590000e+02   1.2430463e+08
   3.8600000e+02   1.2814031e+08
   3.8610000e+02   1.3209736e+08
   3.8620000e+02   1.3617971e+08
   3.8630000e+02   1.4039142e+08
   3.8640000e+02   1.4473668e+08
   3.8650000e+02   1.4921983e+08
   3.8660000e+02   1.5384534e+08
   3.8670000e+02   1.5861786e+08
   3.8680000e+02   1.6354214e+08
   3.8690000e+02   1.6862314e+08
   3.8700000e+02   1.7386596e+08
   3.8710000e+02   1.7927588e+08
   3.8720000e+02   1.8485833e+08
   3.8730000e+02   1.9061896e+08
   3.8740000e+02   1.9656357e+08
   3.8750000e+02   2.0269820e+08
   3.8760000e+02   2.0902904e+08
   3.8770000e+02   2.1556252e+08
   3.8780000e+02   2.2230528e+08
   3.8790000e+02   2.2926417e+08
   3.8800000e+02   2.3644628e+08
   3.8810000e+02   2.4385893e+08
   3.8820000e+02   2.5150971e+08
   3.8830000e+02   2.5940642e+08
   3.8840000e+02   2.6755717e+08
   3.8850000e+02   2.7597030e+08
   3.8860000e+02   2.8465446e+08
   3.8870000e+02   2.9361858e+08
   3.8880000e+02   3.0287188e+08
   3.8890000e+02   3.1242392e+08
   3.8900000e+02   3.2228455e+08
   3.8910000e+02   3.3246397e+08
   3.8920000e+02   3.4297272e+08
   3.8930000e+02   3.5382170e+08
   3.8940000e+02   3.6502217e+08
   3.8950000e+02   3.7658577e+08
   3.8960000e+02   3.8852455e+08
   3.8970000e+02   4.0085095e+08
   3.8980000e+02   4.1357783e+08
   3.8990000e+02   4.2671851e+08
   3.9000000e+02   4.4028674e+08
   3.9010000e+02   4.5429674e+08
   3.9020000e+02   4.6876321e+08
   3.9030000e+02   4.8370137e+08
   3.9040000e+02   4.9912693e+08
   3.9050000e+02   5.1505615e+08
   3.9060000e+02   5.3150584e+08
   3.9070000e+02   5.4849339e+08
   3.9080000e+02   5.6603678e+08
   3.9090000e+02   5.8415459e+08
   3.9100000e+02   6.0286604e+08
   3.9110000e+02   6.2219103e+08
   3.9120000e+02   6.4215011e+08
   3.9130000e+02   6.6276454e+08
   3.9140000e+02   6.8405632e+08
   3.9150000e+02   7.0604819e+08
   3.9160000e+02   7.2876369e+08
   3.9170000e+02   7.5222713e+08
   3.9180000e+02   7.7646369e+08
   3.9190000e+02   8.0149941e+08
   3.9200000e+02   8.2736119e+08
   3.9210000e+02   8.5407691e+08
   3.9220000e+02   8.8167536e+08
   3.9230000e+02   9.1018635e+08
   3.9240000e+02   9.3964071e+08
   3.9250000e+02   9.7007033e+08
   3.9260000e+02   1.0015082e+09
   3.9270000e+02   1.0339885e+09
   3.9280000e+02   1.0675464e+09
   3.9290000e+02   1.1022186e+09
   3.9300000e+02   1.1380427e+09
   3.9310000e+02   1.1750580e+09
   3.9320000e+02   1.2133049e+09
   3.9330000e+02   1.2528252e+09
   3.9340000e+02   1.2936622e+09
   3.9350000e+02   1.3358608e+09
   3.9360000e+02   1.3794673e+09
   3.9370000e+02   1.4245296e+09
   3.9380000e+02   1.4710975e+09
   3.9390000e+02   1.5192224e+09
   3.9400000e+02   1.5689572e+09
   3.9410000e+02   1.6203572e+09
   3.9420000e+02   1.6734791e+09
   3.9430000e+02   1.7283820e+09
   3.9440000e+02   1.7851268e+09
   3.9450000e+02   1.8437765e+09
   3.9460000e+02   1.9043966e+09
   3.9470000e+02   1.9670545e+09
   3.9480000e+02   2.0318203e+09
   3.9490000e+02   2.0987662e+09
   3.9500000e+02   2.1679674e+09
   3.9510000e+02   2.2395012e+09
   3.9520000e+02   2.3134481e+09
   3.9530000e+02   2.3898911e+09
   3.9540000e+02   2.4689162e+09
   3.9550000e+02   2.5506124e+09
   3.9560000e+02   2.6350720e+09
   3.9570000e+02   2.7223904e+09
   3.9580000e+02   2.8126663e+09
   3.9590000e+02   2.9060019e+09
   3.9600000e+02   3.0025032e+09
   3.9610000e+02   3.1022797e+09
   3.9620000e+02   3.2054449e+09
   3.9630000e+02   3.3121163e+09
   3.9640000e+02   3.4224154e+09
   3.9650000e+02   3.5364683e+09
   3.9660000e+02   3.6544052e+09
   3.9670000e+02   3.7763611e+09
   3.9680000e+02   3.9024759e+09
   3.9690000e+02   4.0328942e+09
   3.9700000e+02   4.1677660e+09
   3.9710000e+02   4.3072463e+09
   3.9720000e+02   4.4514960e+09
   3.9730000e+02   4.6006813e+09
   3.9740000e+02   4.7549747e+09
   3.9750000e+02   4.9145546e+09
   3.9760000e+02   5.0796057e+09
   3.9770000e+02   5.2503195e+09
   3.9780000e+02   5.4268942e+09
   3.9790000e+02   5.6095351e+09
   3.9800000e+02   5.7984548e+09
   3.9810000e+02   5.9938734e+09
   3.9820000e+02   6.1960192e+09
   3.9830000e+02   6.4051283e+09
   3.9840000e+02   6.6214454e+09
   3.9850000e+02   6.8452239e+09
   3.9860000e+02   7.0767265e+09
   3.9870000e+02   7.3162250e+09
   3.9880000e+02   7.5640011e+09
   3.9890000e+02   7.8203467e+09
   3.9900000e+02   8.0855641e+09
   3.9910000e+02   8.3599664e+09
   3.9920000e+02   8.6438780e+09
   3.9930000e+02   8.9376350e+09
   3.9940000e+02   9.2415857e+09
   3.9950000e+02   9.5560907e+09
   3.9960000e+02   9.8815239e+09
   3.9970000e+02   1.0218272e+10
   3.9980000e+02   1.0566738e+10
   3.9990000e+02   1.0927335e+10
   4.0000000e+02   1.1300495e+10


==> data/afd_diagram_pi3_3.dat <==
   1.5000000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5100000e+01   0.0000000e+00
   2.5200000e+01   0.0000000e+00
   2.5300000e+01   0.0000000e+00
   2.5400000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.5600000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.5800000e+01   0.0000000e+00
   2.5900000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6100000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6300000e+01   0.0000000e+00
   2.6400000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.6600000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.6800000e+01   0.0000000e+00
   2.6900000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7100000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7300000e+01   0.0000000e+00
   2.7400000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.7600000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.7800000e+01   0.0000000e+00
   2.7900000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8100000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8300000e+01   0.0000000e+00
   2.8400000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.8600000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.8800000e+01   0.0000000e+00
   2.8900000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9100000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9300000e+01   0.0000000e+00
   2.9400000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   2.9600000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   2.9800000e+01   0.0000000e+00
   2.9900000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0100000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0300000e+01   0.0000000e+00
   3.0400000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.0600000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.0800000e+01   0.0000000e+00
   3.0900000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1100000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1300000e+01   0.0000000e+00
   3.1400000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.1600000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.1800000e+01   0.0000000e+00
   3.1900000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2100000e+01   0.0000000e+00
   3.2200000e+01   0.0000000e+00
   3.2300000e+01   0.0000000e+00
   3.2400000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.2600000e+01   0.0000000e+00
   3.2700000e+01   0.0000000e+00
   3.2800000e+01   0.0000000e+00
   3.2900000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3100000e+01   0.0000000e+00
   3.3200000e+01   0.0000000e+00
   3.3300000e+01   0.0000000e+00
   3.3400000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.3600000e+01   0.0000000e+00
   3.3700000e+01   0.0000000e+00
   3.3800000e+01   0.0000000e+00
   3.3900000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4100000e+01   0.0000000e+00
   3.4200000e+01   0.0000000e+00
   3.4300000e+01   0.0000000e+00
   3.4400000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.4600000e+01   0.0000000e+00
   3.4700000e+01   0.0000000e+00
   3.4800000e+01   0.0000000e+00
   3.4900000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5100000e+01   0.0000000e+00
   3.5200000e+01   0.0000000e+00
   3.5300000e+01   0.0000000e+00
   3.5400000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.5600000e+01   0.0000000e+00
   3.5700000e+01   0.0000000e+00
   3.5800000e+01   0.0000000e+00
   3.5900000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.6100000e+01   0.0000000e+00
   3.6200000e+01   0.0000000e+00
   3.6300000e+01   0.0000000e+00
   3.6400000e+01   0.0000000e+00
   3.6500000e+01   0.0000000e+00
   3.6600000e+01   0.0000000e+00
   3.6700000e+01   0.0000000e+00
   3.6800000e+01   0.0000000e+00
   3.6900000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7100000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7300000e+01   0.0000000e+00
   3.7400000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.7600000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.7800000e+01   0.0000000e+00
   3.7900000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8100000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8300000e+01   0.0000000e+00
   3.8400000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.8600000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.8800000e+01   0.0000000e+00
   3.8900000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9100000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9300000e+01   0.0000000e+00
   3.9400000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   3.9600000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0100000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0300000e+01   0.0000000e+00
   4.0400000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.0600000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.0100000e+01   0.0000000e+00
   6.0200000e+01   0.0000000e+00
   6.0300000e+01   0.0000000e+00
   6.0400000e+01   0.0000000e+00
   6.0500000e+01   0.0000000e+00
   6.0600000e+01   0.0000000e+00
   6.0700000e+01   0.0000000e+00
   6.0800000e+01   0.0000000e+00
   6.0900000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.1100000e+01   0.0000000e+00
   6.1200000e+01   0.0000000e+00
   6.1300000e+01   0.0000000e+00
   6.1400000e+01   0.0000000e+00
   6.1500000e+01   0.0000000e+00
   6.1600000e+01   0.0000000e+00
   6.1700000e+01   0.0000000e+00
   6.1800000e+01   0.0000000e+00
   6.1900000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.2100000e+01   0.0000000e+00
   6.2200000e+01   0.0000000e+00
   6.2300000e+01   0.0000000e+00
   6.2400000e+01   0.0000000e+00
   6.2500000e+01   0.0000000e+00
   6.2600000e+01   0.0000000e+00
   6.2700000e+01   0.0000000e+00
   6.2800000e+01   0.0000000e+00
   6.2900000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.3100000e+01   0.0000000e+00
   6.3200000e+01   0.0000000e+00
   6.3300000e+01   0.0000000e+00
   6.3400000e+01   0.0000000e+00
   6.3500000e+01   0.0000000e+00
   6.3600000e+01   0.0000000e+00
   6.3700000e+01   0.0000000e+00
   6.3800000e+01   0.0000000e+00
   6.3900000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.4100000e+01   0.0000000e+00
   6.4200000e+01   0.0000000e+00
   6.4300000e+01   0.0000000e+00
   6.4400000e+01   0.0000000e+00
   6.4500000e+01   0.0000000e+00
   6.4600000e+01   0.0000000e+00
   6.4700000e+01   0.0000000e+00
   6.4800000e+01   0.0000000e+00
   6.4900000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.5100000e+01   0.0000000e+00
   6.5200000e+01   0.0000000e+00
   6.5300000e+01   0.0000000e+00
   6.5400000e+01   0.0000000e+00
   6.5500000e+01   0.0000000e+00
   6.5600000e+01   0.0000000e+00
   6.5700000e+01   0.0000000e+00
   6.5800000e+01   0.0000000e+00
   6.5900000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.6100000e+01   0.0000000e+00
   6.6200000e+01   0.0000000e+00
   6.6300000e+01   0.0000000e+00
   6.6400000e+01   0.0000000e+00
   6.6500000e+01   0.0000000e+00
   6.6600000e+01   0.0000000e+00
   6.6700000e+01   0.0000000e+00
   6.6800000e+01   0.0000000e+00
   6.6900000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.7100000e+01   0.0000000e+00
   6.7200000e+01   0.0000000e+00
   6.7300000e+01   0.0000000e+00
   6.7400000e+01   0.0000000e+00
   6.7500000e+01   0.0000000e+00
   6.7600000e+01   0.0000000e+00
   6.7700000e+01   0.0000000e+00
   6.7800000e+01   0.0000000e+00
   6.7900000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.8100000e+01   0.0000000e+00
   6.8200000e+01   0.0000000e+00
   6.8300000e+01   0.0000000e+00
   6.8400000e+01   0.0000000e+00
   6.8500000e+01   0.0000000e+00
   6.8600000e+01   0.0000000e+00
   6.8700000e+01   0.0000000e+00
   6.8800000e+01   0.0000000e+00
   6.8900000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   6.9100000e+01   0.0000000e+00
   6.9200000e+01   0.0000000e+00
   6.9300000e+01   0.0000000e+00
   6.9400000e+01   0.0000000e+00
   6.9500000e+01   0.0000000e+00
   6.9600000e+01   0.0000000e+00
   6.9700000e+01   0.0000000e+00
   6.9800000e+01   0.0000000e+00
   6.9900000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.0100000e+01   0.0000000e+00
   7.0200000e+01   0.0000000e+00
   7.0300000e+01   0.0000000e+00
   7.0400000e+01   0.0000000e+00
   7.0500000e+01   0.0000000e+00
   7.0600000e+01   0.0000000e+00
   7.0700000e+01   0.0000000e+00
   7.0800000e+01   0.0000000e+00
   7.0900000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.1100000e+01   0.0000000e+00
   7.1200000e+01   0.0000000e+00
   7.1300000e+01   0.0000000e+00
   7.1400000e+01   0.0000000e+00
   7.1500000e+01   0.0000000e+00
   7.1600000e+01   0.0000000e+00
   7.1700000e+01   0.0000000e+00
   7.1800000e+01   0.0000000e+00
   7.1900000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.2100000e+01   0.0000000e+00
   7.2200000e+01   0.0000000e+00
   7.2300000e+01   0.0000000e+00
   7.2400000e+01   0.0000000e+00
   7.2500000e+01   0.0000000e+00
   7.2600000e+01   0.0000000e+00
   7.2700000e+01   0.0000000e+00
   7.2800000e+01   0.0000000e+00
   7.2900000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.3100000e+01   0.0000000e+00
   7.3200000e+01   0.0000000e+00
   7.3300000e+01   0.0000000e+00
   7.3400000e+01   0.0000000e+00
   7.3500000e+01   0.0000000e+00
   7.3600000e+01   0.0000000e+00
   7.3700000e+01   0.0000000e+00
   7.3800000e+01   0.0000000e+00
   7.3900000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.4100000e+01   0.0000000e+00
   7.4200000e+01   0.0000000e+00
   7.4300000e+01   0.0000000e+00
   7.4400000e+01   0.0000000e+00
   7.4500000e+01   0.0000000e+00
   7.4600000e+01   0.0000000e+00
   7.4700000e+01   0.0000000e+00
   7.4800000e+01   0.0000000e+00
   7.4900000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.5100000e+01   0.0000000e+00
   7.5200000e+01   0.0000000e+00
   7.5300000e+01   0.0000000e+00
   7.5400000e+01   0.0000000e+00
   7.5500000e+01   0.0000000e+00
   7.5600000e+01   0.0000000e+00
   7.5700000e+01   0.0000000e+00
   7.5800000e+01   0.0000000e+00
   7.5900000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.6100000e+01   0.0000000e+00
   7.6200000e+01   0.0000000e+00
   7.6300000e+01   0.0000000e+00
   7.6400000e+01   0.0000000e+00
   7.6500000e+01   0.0000000e+00
   7.6600000e+01   0.0000000e+00
   7.6700000e+01   0.0000000e+00
   7.6800000e+01   0.0000000e+00
   7.6900000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.7100000e+01   0.0000000e+00
   7.7200000e+01   0.0000000e+00
   7.7300000e+01   0.0000000e+00
   7.7400000e+01   0.0000000e+00
   7.7500000e+01   0.0000000e+00
   7.7600000e+01   0.0000000e+00
   7.7700000e+01   0.0000000e+00
   7.7800000e+01   0.0000000e+00
   7.7900000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.8100000e+01   0.0000000e+00
   7.8200000e+01   0.0000000e+00
   7.8300000e+01   0.0000000e+00
   7.8400000e+01   0.0000000e+00
   7.8500000e+01   0.0000000e+00
   7.8600000e+01   0.0000000e+00
   7.8700000e+01   0.0000000e+00
   7.8800000e+01   0.0000000e+00
   7.8900000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   7.9100000e+01   0.0000000e+00
   7.9200000e+01   0.0000000e+00
   7.9300000e+01   0.0000000e+00
   7.9400000e+01   0.0000000e+00
   7.9500000e+01   0.0000000e+00
   7.9600000e+01   0.0000000e+00
   7.9700000e+01   0.0000000e+00
   7.9800000e+01   0.0000000e+00
   7.9900000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.0100000e+01   0.0000000e+00
   8.0200000e+01   0.0000000e+00
   8.0300000e+01   0.0000000e+00
   8.0400000e+01   0.0000000e+00
   8.0500000e+01   0.0000000e+00
   8.0600000e+01   0.0000000e+00
   8.0700000e+01   0.0000000e+00
   8.0800000e+01   0.0000000e+00
   8.0900000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.1100000e+01   0.0000000e+00
   8.1200000e+01   0.0000000e+00
   8.1300000e+01   0.0000000e+00
   8.1400000e+01   0.0000000e+00
   8.1500000e+01   0.0000000e+00
   8.1600000e+01   0.0000000e+00
   8.1700000e+01   0.0000000e+00
   8.1800000e+01   0.0000000e+00
   8.1900000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.2100000e+01   0.0000000e+00
   8.2200000e+01   0.0000000e+00
   8.2300000e+01   0.0000000e+00
   8.2400000e+01   0.0000000e+00
   8.2500000e+01   0.0000000e+00
   8.2600000e+01   0.0000000e+00
   8.2700000e+01   0.0000000e+00
   8.2800000e+01   1.8383225e-02
   8.2900000e+01   1.7712333e-02
   8.3000000e+01   1.7066262e-02
   8.3100000e+01   1.6444080e-02
   8.3200000e+01   1.5844894e-02
   8.3300000e+01   1.5267842e-02
   8.3400000e+01   1.4712096e-02
   8.3500000e+01   1.4176859e-02
   8.3600000e+01   1.3661363e-02
   8.3700000e+01   1.3164872e-02
   8.3800000e+01   1.2686674e-02
   8.3900000e+01   1.2226087e-02
   8.4000000e+01   1.1782455e-02
   8.4100000e+01   1.1355144e-02
   8.4200000e+01   1.0943546e-02
   8.4300000e+01   1.0547075e-02
   8.4400000e+01   1.0165168e-02
   8.4500000e+01   9.7972840e-03
   8.4600000e+01   9.4428997e-03
   8.4700000e+01   9.1015136e-03
   8.4800000e+01   8.7726426e-03
   8.4900000e+01   8.4558216e-03
   8.5000000e+01   8.1506033e-03
   8.5100000e+01   7.8565570e-03
   8.5200000e+01   7.5732683e-03
   8.5300000e+01   7.3003383e-03
   8.5400000e+01   7.0373831e-03
   8.5500000e+01   6.7840332e-03
   8.5600000e+01   6.5399331e-03
   8.5700000e+01   6.3047404e-03
   8.5800000e+01   1.2156252e-02
   8.5900000e+01   1.1719544e-02
   8.6000000e+01   1.1298748e-02
   8.6100000e+01   1.0893275e-02
   8.6200000e+01   1.0502561e-02
   8.6300000e+01   1.0126061e-02
   8.6400000e+01   9.7632495e-03
   8.6500000e+01   9.4136234e-03
   8.6600000e+01   9.0766966e-03
   8.6700000e+01   8.7520015e-03
   8.6800000e+01   8.4390880e-03
   8.6900000e+01   8.1375227e-03
   8.7000000e+01   7.8468883e-03
   8.7100000e+01   1.1350175e-02
   8.7200000e+01   1.0945232e-02
   8.7300000e+01   1.0554943e-02
   8.7400000e+01   1.0178773e-02
   8.7500000e+01   9.8162030e-03
   8.7600000e+01   9.4667343e-03
   8.7700000e+01   9.1298872e-03
   8.7800000e+01   8.8051995e-03
   8.7900000e+01   8.4922262e-03
   8.8000000e+01   8.1905389e-03
   8.8100000e+01   1.0532966e-02
   8.8200000e+01   1.0159182e-02
   8.8300000e+01   9.7988559e-03
   8.8400000e+01   9.4514960e-03
   8.8500000e+01   9.1166295e-03
   8.8600000e+01   8.7938007e-03
   8.8700000e+01   1.0603214e-02
   8.8800000e+01   1.0228147e-02
   8.8900000e+01   9.8665422e-03
   8.9000000e+01   9.5179092e-03
   8.9100000e+01   9.1817762e-03
   8.9200000e+01   8.8576887e-03
   8.9300000e+01   1.0254251e-02
   8.9400000e+01   9.8926987e-03
   8.9500000e+01   9.5440826e-03
   8.9600000e+01   9.2079333e-03
   8.9700000e+01   8.8837987e-03
   8.9800000e+01   9.9997836e-03
   8.9900000e+01   9.6481551e-03
   9.0000000e+01   9.3090747e-03
   9.0100000e+01   1.0265244e-02
   9.0200000e+01   9.9048668e-03
   9.0300000e+01   9.5573298e-03
   9.0400000e+01   9.2221690e-03
   9.0500000e+01   1.0011304e-02
   9.0600000e+01   9.6606045e-03
   9.0700000e+01   9.3223735e-03
   9.0800000e+01   9.9957355e-03
   9.0900000e+01   9.6461517e-03
   9.1000000e+01   9.3089776e-03
   9.1100000e+01   9.8821430e-03
   9.1200000e+01   9.5370962e-03
   9.1300000e+01   1.0041031e-02
   9.1400000e+01   9.6908190e-03
   9.1500000e+01   9.3530059e-03
   9.1600000e+01   9.7794090e-03
   9.1700000e+01   9.4388801e-03
   9.1800000e+01   9.8111875e-03
   9.1900000e+01   9.4699256e-03
   9.2000000e+01   9.7936222e-03
   9.2100000e+01   9.4533442e-03
   9.2200000e+01   9.7334069e-03
   9.2300000e+01   9.9828162e-03
   9.2400000e+01   9.6365348e-03
   9.2500000e+01   9.8496515e-03
   9.2600000e+01   9.5083644e-03
   9.2700000e+01   9.6890329e-03
   9.2800000e+01   9.8459791e-03
   9.2900000e+01   9.9806507e-03
   9.3000000e+01   9.6355847e-03
   9.3100000e+01   9.7456148e-03
   9.3200000e+01   9.8367298e-03
   9.3300000e+01   9.9101234e-03
   9.3400000e+01   9.9669277e-03
   9.3500000e+01   9.6232851e-03
   9.3600000e+01   9.6633409e-03
   9.3700000e+01   9.6894002e-03
   9.3800000e+01   9.7023940e-03
   9.3900000e+01   9.7032044e-03
   9.4000000e+01   9.6926674e-03
   9.4100000e+01   9.9835610e-03
   9.4200000e+01   9.9419470e-03
   9.4300000e+01   9.8916102e-03
   9.4400000e+01   9.8332087e-03
   9.4500000e+01   9.7673650e-03
   9.4600000e+01   9.9566854e-03
   9.4700000e+01   9.8687155e-03
   9.4800000e+01   9.7752847e-03
   9.4900000e+01   9.9128990e-03
   9.5000000e+01   9.8019026e-03
   9.5100000e+01   9.9072595e-03
   9.5200000e+01   9.9941658e-03
   9.5300000e+01   9.8583937e-03
   9.5400000e+01   9.9188135e-03
   9.5500000e+01   9.9638327e-03
   9.5600000e+01   9.9944470e-03
   9.5700000e+01   1.0011601e-02
   9.5800000e+01   1.0016190e-02
   9.5900000e+01   1.0009063e-02
   9.6000000e+01   9.9910256e-03
   9.6100000e+01   9.9628391e-03
   9.6200000e+01   9.9252259e-03
   9.6300000e+01   1.0024147e-02
   9.6400000e+01   9.9647673e-03
   9.6500000e+01   1.0033664e-02
   9.6600000e+01   9.9556361e-03
   9.6700000e+01   9.9981274e-03
   9.6800000e+01   1.0026518e-02
   9.6900000e+01   1.0041729e-02
   9.7000000e+01   1.0044634e-02
   9.7100000e+01   1.0036060e-02
   9.7200000e+01   1.0016793e-02
   9.7300000e+01   9.9875764e-03
   9.7400000e+01   1.0048607e-02
   9.7500000e+01   9.9982160e-03
   9.7600000e+01   1.0032893e-02
   9.7700000e+01   1.0054078e-02
   9.7800000e+01   1.0062655e-02
   9.7900000e+01   1.0059463e-02
   9.8000000e+01   1.0045296e-02
   9.8100000e+01   1.0099197e-02
   9.8200000e+01   1.0062675e-02
   9.8300000e+01   1.0090532e-02
   9.8400000e+01   1.0105384e-02
   9.8500000e+01   1.0108084e-02
   9.8600000e+01   1.0099443e-02
   9.8700000e+01   1.0080233e-02
   9.8800000e+01   1.0112845e-02
   9.8900000e+01   1.0132183e-02
   9.9000000e+01   1.0139113e-02
   9.9100000e+01   1.0134455e-02
   9.9200000e+01   1.0118990e-02
   9.9300000e+01   1.0145485e-02
   9.9400000e+01   1.0159141e-02
   9.9500000e+01   1.0160800e-02
   9.9600000e+01   1.0151260e-02
   9.9700000e+01   1.0176709e-02
   9.9800000e+01   1.0145489e-02
   9.9900000e+01   1.0147737e-02
   1.0000000e+02   1.0179860e-02
   1.0010000e+02   1.0198836e-02
   1.0020000e+02   1.0167152e-02
   1.0030000e+02   1.0200717e-02
   1.0040000e+02   1.0185197e-02
   1.0050000e+02   1.0194362e-02
   1.0060000e+02   1.0225459e-02
   1.0070000e+02   1.0211095e-02
   1.0080000e+02   1.0218019e-02
   1.0090000e+02   1.0213508e-02
   1.0100000e+02   1.0227628e-02
   1.0110000e+02   1.0229862e-02
   1.0120000e+02   1.0248393e-02
   1.0130000e+02   1.0254756e-02
   1.0140000e+02   1.0249746e-02
   1.0150000e+02   1.0258900e-02
   1.0160000e+02   1.0256521e-02
   1.0170000e+02   1.0266549e-02
   1.0180000e+02   1.0287420e-02
   1.0190000e+02   1.0274335e-02
   1.0200000e+02   1.0293119e-02
   1.0210000e+02   1.0299780e-02
   1.0220000e+02   1.0295105e-02
   1.0230000e+02   1.0298813e-02
   1.0240000e+02   1.0309748e-02
   1.0250000e+02   1.0326846e-02
   1.0260000e+02   1.0331961e-02
   1.0270000e+02   1.0325873e-02
   1.0280000e+02   1.0341438e-02
   1.0290000e+02   1.0345143e-02
   1.0300000e+02   1.0352788e-02
   1.0310000e+02   1.0349097e-02
   1.0320000e+02   1.0362938e-02
   1.0330000e+02   1.0365061e-02
   1.0340000e+02   1.0369389e-02
   1.0350000e+02   1.0375361e-02
   1.0360000e+02   1.0382463e-02
   1.0370000e+02   1.0390227e-02
   1.0380000e+02   1.0398230e-02
   1.0390000e+02   1.0406087e-02
   1.0400000e+02   1.0413449e-02
   1.0410000e+02   1.0420003e-02
   1.0420000e+02   1.0425469e-02
   1.0430000e+02   1.0429596e-02
   1.0440000e+02   1.0432161e-02
   1.0450000e+02   1.0442121e-02
   1.0460000e+02   1.0449558e-02
   1.0470000e+02   1.0454354e-02
   1.0480000e+02   1.0456406e-02
   1.0490000e+02   1.0463657e-02
   1.0500000e+02   1.0467499e-02
   1.0510000e+02   1.0475421e-02
   1.0520000e+02   1.0479413e-02
   1.0530000e+02   1.0486536e-02
   1.0540000e+02   1.0496145e-02
   1.0550000e+02   1.0501054e-02
   1.0560000e+02   1.0507738e-02
   1.0570000e+02   1.0509506e-02
   1.0580000e+02   1.0518433e-02
   1.0590000e+02   1.0521927e-02
   1.0600000e+02   1.0531353e-02
   1.0610000e+02   1.0534962e-02
   1.0620000e+02   1.0543449e-02
   1.0630000e+02   1.0550928e-02
   1.0640000e+02   1.0557144e-02
   1.0650000e+02   1.0561868e-02
   1.0660000e+02   1.0569505e-02
   1.0670000e+02   1.0574976e-02
   1.0680000e+02   1.0582456e-02
   1.0690000e+02   1.0587233e-02
   1.0700000e+02   1.0593264e-02
   1.0710000e+02   1.0600091e-02
   1.0720000e+02   1.0603503e-02
   1.0730000e+02   1.0610824e-02
   1.0740000e+02   1.0617795e-02
   1.0750000e+02   1.0624104e-02
   1.0760000e+02   1.0629471e-02
   1.0770000e+02   1.0636871e-02
   1.0780000e+02   1.0642650e-02
   1.0790000e+02   1.0649644e-02
   1.0800000e+02   1.0654471e-02
   1.0810000e+02   1.0662667e-02
   1.0820000e+02   1.0668087e-02
   1.0830000e+02   1.0673309e-02
   1.0840000e+02   1.0680592e-02
   1.0850000e+02   1.0686914e-02
   1.0860000e+02   1.0694440e-02
   1.0870000e+02   1.0700382e-02
   1.0880000e+02   1.0706816e-02
   1.0890000e+02   1.0713359e-02
   1.0900000e+02   1.0719667e-02
   1.0910000e+02   1.0725427e-02
   1.0920000e+02   1.0732349e-02
   1.0930000e+02   1.0738060e-02
   1.0940000e+02   1.0744210e-02
   1.0950000e+02   1.0750426e-02
   1.0960000e+02   1.0756370e-02
   1.0970000e+02   1.0763434e-02
   1.0980000e+02   1.0769538e-02
   1.0990000e+02   1.0776032e-02
   1.1000000e+02   1.0782548e-02
   1.1010000e+02   1.0788756e-02
   1.1020000e+02   1.0795801e-02
   1.1030000e+02   1.0801872e-02
   1.1040000e+02   1.0808091e-02
   1.1050000e+02   1.0815431e-02
   1.1060000e+02   1.0822184e-02
   1.1070000e+02   1.0828075e-02
   1.1080000e+02   1.0834053e-02
   1.1090000e+02   1.0840945e-02
   1.1100000e+02   1.0847216e-02
   1.1110000e+02   1.0853685e-02
   1.1120000e+02   1.0861064e-02
   1.1130000e+02   1.0866897e-02
   1.1140000e+02   1.0873974e-02
   1.1150000e+02   1.0879935e-02
   1.1160000e+02   1.0887348e-02
   1.1170000e+02   1.0893955e-02
   1.1180000e+02   1.0900377e-02
   1.1190000e+02   1.0906307e-02
   1.1200000e+02   1.0913110e-02
   1.1210000e+02   1.0919589e-02
   1.1220000e+02   1.0926222e-02
   1.1230000e+02   1.0933419e-02
   1.1240000e+02   1.0940085e-02
   1.1250000e+02   1.0946645e-02
   1.1260000e+02   1.0952791e-02
   1.1270000e+02   1.0959557e-02
   1.1280000e+02   1.0966568e-02
   1.1290000e+02   1.0972863e-02
   1.1300000e+02   1.0979387e-02
   1.1310000e+02   1.0986383e-02
   1.1320000e+02   1.0992928e-02
   1.1330000e+02   1.0999835e-02
   1.1340000e+02   1.1006226e-02
   1.1350000e+02   1.1013369e-02
   1.1360000e+02   1.1019886e-02
   1.1370000e+02   1.1026481e-02
   1.1380000e+02   1.1033298e-02
   1.1390000e+02   1.1040004e-02
   1.1400000e+02   1.1046732e-02
   1.1410000e+02   1.1053592e-02
   1.1420000e+02   1.1060257e-02
   1.1430000e+02   1.1067232e-02
   1.1440000e+02   1.1073789e-02
   1.1450000e+02   1.1080779e-02
   1.1460000e+02   1.1087488e-02
   1.1470000e+02   1.1094335e-02
   1.1480000e+02   1.1101339e-02
   1.1490000e+02   1.1108175e-02
   1.1500000e+02   1.1114870e-02
   1.1510000e+02   1.1121750e-02
   1.1520000e+02   1.1128490e-02
   1.1530000e+02   1.1135379e-02
   1.1540000e+02   1.1142381e-02
   1.1550000e+02   1.1149176e-02
   1.1560000e+02   1.1156011e-02
   1.1570000e+02   1.1162834e-02
   1.1580000e+02   1.1169842e-02
   1.1590000e+02   1.1176712e-02
   1.1600000e+02   1.1183623e-02
   1.1610000e+02   1.1190495e-02
   1.1620000e+02   1.1197471e-02
   1.1630000e+02   1.1204453e-02
   1.1640000e+02   1.1211345e-02
   1.1650000e+02   1.1218460e-02
   1.1660000e+02   1.1225474e-02
   1.1670000e+02   1.1232282e-02
   1.1680000e+02   1.1239342e-02
   1.1690000e+02   1.1246329e-02
   1.1700000e+02   1.1253295e-02
   1.1710000e+02   1.1260448e-02
   1.1720000e+02   1.1267304e-02
   1.1730000e+02   1.1274387e-02
   1.1740000e+02   1.1281528e-02
   1.1750000e+02   1.1288572e-02
   1.1760000e+02   1.1295517e-02
   1.1770000e+02   1.1302638e-02
   1.1780000e+02   1.1309756e-02
   1.1790000e+02   1.1316838e-02
   1.1800000e+02   1.1323845e-02
   1.1810000e+02   1.1330987e-02
   1.1820000e+02   1.1338074e-02
   1.1830000e+02   1.1345167e-02
   1.1840000e+02   1.1352311e-02
   1.1850000e+02   1.1359427e-02
   1.1860000e+02   1.1366649e-02
   1.1870000e+02   1.1373778e-02
   1.1880000e+02   1.1380930e-02
   1.1890000e+02   1.1388103e-02
   1.1900000e+02   1.1395287e-02
   1.1910000e+02   1.1402462e-02
   1.1920000e+02   1.1409696e-02
   1.1930000e+02   1.1416863e-02
   1.1940000e+02   1.1424099e-02
   1.1950000e+02   1.1431269e-02
   1.1960000e+02   1.1438563e-02
   1.1970000e+02   1.1445757e-02
   1.1980000e+02   1.1453017e-02
   1.1990000e+02   1.1460264e-02
   1.2000000e+02   1.1467562e-02
   1.2010000e+02   1.1474821e-02
   1.2020000e+02   1.1482154e-02
   1.2030000e+02   1.1489459e-02
   1.2040000e+02   1.1496761e-02
   1.2050000e+02   1.1504077e-02
   1.2060000e+02   1.1511353e-02
   1.2070000e+02   1.1518706e-02
   1.2080000e+02   1.1526064e-02
   1.2090000e+02   1.1533408e-02
   1.2100000e+02   1.1540769e-02
   1.2110000e+02   1.1548112e-02
   1.2120000e+02   1.1555499e-02
   1.2130000e+02   1.1562880e-02
   1.2140000e+02   1.1570296e-02
   1.2150000e+02   1.1577685e-02
   1.2160000e+02   1.1585117e-02
   1.2170000e+02   1.1592559e-02
   1.2180000e+02   1.1599974e-02
   1.2190000e+02   1.1607443e-02
   1.2200000e+02   1.1614874e-02
   1.2210000e+02   1.1622327e-02
   1.2220000e+02   1.1629813e-02
   1.2230000e+02   1.1637298e-02
   1.2240000e+02   1.1644776e-02
   1.2250000e+02   1.1652272e-02
   1.2260000e+02   1.1659796e-02
   1.2270000e+02   1.1667320e-02
   1.2280000e+02   1.1674841e-02
   1.2290000e+02   1.1682380e-02
   1.2300000e+02   1.1689947e-02
   1.2310000e+02   1.1697486e-02
   1.2320000e+02   1.1705051e-02
   1.2330000e+02   1.1712627e-02
   1.2340000e+02   1.1720220e-02
   1.2350000e+02   1.1727829e-02
   1.2360000e+02   1.1735419e-02
   1.2370000e+02   1.1743047e-02
   1.2380000e+02   1.1750663e-02
   1.2390000e+02   1.1758306e-02
   1.2400000e+02   1.1765938e-02
   1.2410000e+02   1.1773601e-02
   1.2420000e+02   1.1781263e-02
   1.2430000e+02   1.1788948e-02
   1.2440000e+02   1.1796634e-02
   1.2450000e+02   1.1804327e-02
   1.2460000e+02   1.1812028e-02
   1.2470000e+02   1.1819729e-02
   1.2480000e+02   1.1827468e-02
   1.2490000e+02   1.1835188e-02
   1.2500000e+02   1.1842943e-02
   1.2510000e+02   1.1850696e-02
   1.2520000e+02   1.1858454e-02
   1.2530000e+02   1.1866227e-02
   1.2540000e+02   1.1874006e-02
   1.2550000e+02   1.1881802e-02
   1.2560000e+02   1.1889604e-02
   1.2570000e+02   1.1897422e-02
   1.2580000e+02   1.1905244e-02
   1.2590000e+02   1.1913077e-02
   1.2600000e+02   1.1920920e-02
   1.2610000e+02   1.1928779e-02
   1.2620000e+02   1.1936638e-02
   1.2630000e+02   1.1944510e-02
   1.2640000e+02   1.1952399e-02
   1.2650000e+02   1.1960291e-02
   1.2660000e+02   1.1968198e-02
   1.2670000e+02   1.1976113e-02
   1.2680000e+02   1.1984033e-02
   1.2690000e+02   1.1991974e-02
   1.2700000e+02   1.1999919e-02
   1.2710000e+02   1.2007871e-02
   1.2720000e+02   1.2015842e-02
   1.2730000e+02   1.2023821e-02
   1.2740000e+02   1.2031805e-02
   1.2750000e+02   1.2039803e-02
   1.2760000e+02   1.2047814e-02
   1.2770000e+02   1.2055830e-02
   1.2780000e+02   1.2063861e-02
   1.2790000e+02   1.2071899e-02
   1.2800000e+02   1.2079946e-02
   1.2810000e+02   1.2088010e-02
   1.2820000e+02   1.2096076e-02
   1.2830000e+02   1.2104158e-02
   1.2840000e+02   1.2112254e-02
   1.2850000e+02   1.2120357e-02
   1.2860000e+02   1.2128469e-02
   1.2870000e+02   1.2136593e-02
   1.2880000e+02   1.2144728e-02
   1.2890000e+02   1.2152874e-02
   1.2900000e+02   1.2161028e-02
   1.2910000e+02   1.2169196e-02
   1.2920000e+02   1.2177371e-02
   1.2930000e+02   1.2185562e-02
   1.2940000e+02   1.2193761e-02
   1.2950000e+02   1.2201973e-02
   1.2960000e+02   1.2210191e-02
   1.2970000e+02   1.2218422e-02
   1.2980000e+02   1.2226664e-02
   1.2990000e+02   1.2234919e-02
   1.3000000e+02   1.2243184e-02
   1.3010000e+02   1.2251458e-02
   1.3020000e+02   1.2259744e-02
   1.3030000e+02   1.2268043e-02
   1.3040000e+02   1.2276349e-02
   1.3050000e+02   1.2284669e-02
   1.3060000e+02   1.2292998e-02
   1.3070000e+02   1.2301341e-02
   1.3080000e+02   1.2309692e-02
   1.3090000e+02   1.2318057e-02
   1.3100000e+02   1.2326431e-02
   1.3110000e+02   1.2334818e-02
   1.3120000e+02   1.2343214e-02
   1.3130000e+02   1.2351623e-02
   1.3140000e+02   1.2360043e-02
   1.3150000e+02   1.2368472e-02
   1.3160000e+02   1.2376915e-02
   1.3170000e+02   1.2385366e-02
   1.3180000e+02   1.2393832e-02
   1.3190000e+02   1.2402308e-02
   1.3200000e+02   1.2410796e-02
   1.3210000e+02   1.2419293e-02
   1.3220000e+02   1.2427804e-02
   1.3230000e+02   1.2436326e-02
   1.3240000e+02   1.2444858e-02
   1.3250000e+02   1.2453401e-02
   1.3260000e+02   1.2461957e-02
   1.3270000e+02   1.2470525e-02
   1.3280000e+02   1.2479104e-02
   1.3290000e+02   1.2487694e-02
   1.3300000e+02   1.2496296e-02
   1.3310000e+02   1.2504910e-02
   1.3320000e+02   1.2513534e-02
   1.3330000e+02   1.2522172e-02
   1.3340000e+02   1.2530820e-02
   1.3350000e+02   1.2539480e-02
   1.3360000e+02   1.2548153e-02
   1.3370000e+02   1.2556837e-02
   1.3380000e+02   1.2565532e-02
   1.3390000e+02   1.2574238e-02
   1.3400000e+02   1.2582958e-02
   1.3410000e+02   1.2591688e-02
   1.3420000e+02   1.2600431e-02
   1.3430000e+02   1.2609186e-02
   1.3440000e+02   1.2617952e-02
   1.3450000e+02   1.2626731e-02
   1.3460000e+02   1.2635521e-02
   1.3470000e+02   1.2644324e-02
   1.3480000e+02   1.2653138e-02
   1.3490000e+02   1.2661965e-02
   1.3500000e+02   1.2670803e-02
   1.3510000e+02   1.2679654e-02
   1.3520000e+02   1.2688517e-02
   1.3530000e+02   1.2697391e-02
   1.3540000e+02   1.2706278e-02
   1.3550000e+02   1.2715177e-02
   1.3560000e+02   1.2724088e-02
   1.3570000e+02   1.2733011e-02
   1.3580000e+02   1.2741947e-02
   1.3590000e+02   1.2750895e-02
   1.3600000e+02   1.2759856e-02
   1.3610000e+02   1.2768828e-02
   1.3620000e+02   1.2777813e-02
   1.3630000e+02   1.2786810e-02
   1.3640000e+02   1.2795820e-02
   1.3650000e+02   1.2804842e-02
   1.3660000e+02   1.2813877e-02
   1.3670000e+02   1.2822924e-02
   1.3680000e+02   1.2831983e-02
   1.3690000e+02   1.2841056e-02
   1.3700000e+02   1.2850140e-02
   1.3710000e+02   1.2859237e-02
   1.3720000e+02   1.2868347e-02
   1.3730000e+02   1.2877469e-02
   1.3740000e+02   1.2886604e-02
   1.3750000e+02   1.2895752e-02
   1.3760000e+02   1.2904913e-02
   1.3770000e+02   1.2914086e-02
   1.3780000e+02   1.2923272e-02
   1.3790000e+02   1.2932470e-02
   1.3800000e+02   1.2941682e-02
   1.3810000e+02   1.2950906e-02
   1.3820000e+02   1.2960143e-02
   1.3830000e+02   1.2969393e-02
   1.3840000e+02   1.2978656e-02
   1.3850000e+02   1.2987932e-02
   1.3860000e+02   1.2997221e-02
   1.3870000e+02   1.3006523e-02
   1.3880000e+02   1.3015837e-02
   1.3890000e+02   1.3025165e-02
   1.3900000e+02   1.3034507e-02
   1.3910000e+02   1.3043860e-02
   1.3920000e+02   1.3053228e-02
   1.3930000e+02   1.3062608e-02
   1.3940000e+02   1.3072001e-02
   1.3950000e+02   1.3081408e-02
   1.3960000e+02   1.3090828e-02
   1.3970000e+02   1.3100261e-02
   1.3980000e+02   1.3109708e-02
   1.3990000e+02   1.3119168e-02
   1.4000000e+02   1.3128641e-02
   1.4010000e+02   1.3138127e-02
   1.4020000e+02   1.3147627e-02
   1.4030000e+02   1.3157140e-02
   1.4040000e+02   1.3166667e-02
   1.4050000e+02   1.3176207e-02
   1.4060000e+02   1.3185761e-02
   1.4070000e+02   1.3195328e-02
   1.4080000e+02   1.3204909e-02
   1.4090000e+02   1.3214504e-02
   1.4100000e+02   1.3224112e-02
   1.4110000e+02   1.3233734e-02
   1.4120000e+02   1.3243369e-02
   1.4130000e+02   1.3253018e-02
   1.4140000e+02   1.3262681e-02
   1.4150000e+02   1.3272357e-02
   1.4160000e+02   1.3282048e-02
   1.4170000e+02   1.3291752e-02
   1.4180000e+02   1.3301470e-02
   1.4190000e+02   1.3311202e-02
   1.4200000e+02   1.3320948e-02
   1.4210000e+02   1.3330708e-02
   1.4220000e+02   1.3340481e-02
   1.4230000e+02   1.3350269e-02
   1.4240000e+02   1.3360071e-02
   1.4250000e+02   1.3369887e-02
   1.4260000e+02   1.3379716e-02
   1.4270000e+02   1.3389561e-02
   1.4280000e+02   1.3399419e-02
   1.4290000e+02   1.3409291e-02
   1.4300000e+02   1.3419178e-02
   1.4310000e+02   1.3429078e-02
   1.4320000e+02   1.3438993e-02
   1.4330000e+02   1.3448923e-02
   1.4340000e+02   1.3458866e-02
   1.4350000e+02   1.3468824e-02
   1.4360000e+02   1.3478797e-02
   1.4370000e+02   1.3488783e-02
   1.4380000e+02   1.3498785e-02
   1.4390000e+02   1.3508800e-02
   1.4400000e+02   1.3518831e-02
   1.4410000e+02   1.3528875e-02
   1.4420000e+02   1.3538935e-02
   1.4430000e+02   1.3549009e-02
   1.4440000e+02   1.3559097e-02
   1.4450000e+02   1.3569200e-02
   1.4460000e+02   1.3579318e-02
   1.4470000e+02   1.3589451e-02
   1.4480000e+02   1.3599598e-02
   1.4490000e+02   1.3609760e-02
   1.4500000e+02   1.3619937e-02
   1.4510000e+02   1.3630129e-02
   1.4520000e+02   1.3640336e-02
   1.4530000e+02   1.3650557e-02
   1.4540000e+02   1.3660794e-02
   1.4550000e+02   1.3671046e-02
   1.4560000e+02   1.3681312e-02
   1.4570000e+02   1.3691594e-02
   1.4580000e+02   1.3701890e-02
   1.4590000e+02   1.3712202e-02
   1.4600000e+02   1.3722529e-02
   1.4610000e+02   1.3732871e-02
   1.4620000e+02   1.3743228e-02
   1.4630000e+02   1.3753601e-02
   1.4640000e+02   1.3763989e-02
   1.4650000e+02   1.3774392e-02
   1.4660000e+02   1.3784810e-02
   1.4670000e+02   1.3795244e-02
   1.4680000e+02   1.3805693e-02
   1.4690000e+02   1.3816158e-02
   1.4700000e+02   1.3826638e-02
   1.4710000e+02   1.3837134e-02
   1.4720000e+02   1.3847645e-02
   1.4730000e+02   1.3858171e-02
   1.4740000e+02   1.3868714e-02
   1.4750000e+02   1.3879272e-02
   1.4760000e+02   1.3889845e-02
   1.4770000e+02   1.3900435e-02
   1.4780000e+02   1.3911040e-02
   1.4790000e+02   1.3921660e-02
   1.4800000e+02   1.3932297e-02
   1.4810000e+02   1.3942950e-02
   1.4820000e+02   1.3953618e-02
   1.4830000e+02   1.3964302e-02
   1.4840000e+02   1.3975002e-02
   1.4850000e+02   1.3985719e-02
   1.4860000e+02   1.3996451e-02
   1.4870000e+02   1.4007199e-02
   1.4880000e+02   1.4017963e-02
   1.4890000e+02   1.4028744e-02
   1.4900000e+02   1.4039541e-02
   1.4910000e+02   1.4050353e-02
   1.4920000e+02   1.4061182e-02
   1.4930000e+02   1.4072028e-02
   1.4940000e+02   1.4082889e-02
   1.4950000e+02   1.4093767e-02
   1.4960000e+02   1.4104662e-02
   1.4970000e+02   1.4115572e-02
   1.4980000e+02   1.4126499e-02
   1.4990000e+02   1.4137443e-02
   1.5000000e+02   1.4148403e-02
   1.5010000e+02   1.4159380e-02
   1.5020000e+02   1.4170373e-02
   1.5030000e+02   1.4181383e-02
   1.5040000e+02   1.4192410e-02
   1.5050000e+02   1.4203453e-02
   1.5060000e+02   1.4214513e-02
   1.5070000e+02   1.4225590e-02
   1.5080000e+02   1.4236684e-02
   1.5090000e+02   1.4247794e-02
   1.5100000e+02   1.4258921e-02
   1.5110000e+02   1.4270066e-02
   1.5120000e+02   1.4281227e-02
   1.5130000e+02   1.4292405e-02
   1.5140000e+02   1.4303600e-02
   1.5150000e+02   1.4314813e-02
   1.5160000e+02   1.4326042e-02
   1.5170000e+02   1.4337289e-02
   1.5180000e+02   1.4348552e-02
   1.5190000e+02   1.4359833e-02
   1.5200000e+02   1.4371132e-02
   1.5210000e+02   1.4382447e-02
   1.5220000e+02   1.4393780e-02
   1.5230000e+02   1.4405131e-02
   1.5240000e+02   1.4416498e-02
   1.5250000e+02   1.4427883e-02
   1.5260000e+02   1.4439286e-02
   1.5270000e+02   1.4450706e-02
   1.5280000e+02   1.4462144e-02
   1.5290000e+02   1.4473600e-02
   1.5300000e+02   1.4485073e-02
   1.5310000e+02   1.4496563e-02
   1.5320000e+02   1.4508072e-02
   1.5330000e+02   1.4519598e-02
   1.5340000e+02   1.4531142e-02
   1.5350000e+02   1.4542704e-02
   1.5360000e+02   1.4554284e-02
   1.5370000e+02   1.4565882e-02
   1.5380000e+02   1.4577498e-02
   1.5390000e+02   1.4589131e-02
   1.5400000e+02   1.4600783e-02
   1.5410000e+02   1.4612453e-02
   1.5420000e+02   1.4624141e-02
   1.5430000e+02   1.4635848e-02
   1.5440000e+02   1.4647572e-02
   1.5450000e+02   1.4659315e-02
   1.5460000e+02   1.4671076e-02
   1.5470000e+02   1.4682856e-02
   1.5480000e+02   1.4694653e-02
   1.5490000e+02   1.4706470e-02
   1.5500000e+02   1.4718304e-02
   1.5510000e+02   1.4730158e-02
   1.5520000e+02   1.4742029e-02
   1.5530000e+02   1.4753920e-02
   1.5540000e+02   1.4765829e-02
   1.5550000e+02   1.4777757e-02
   1.5560000e+02   1.4789703e-02
   1.5570000e+02   1.4801668e-02
   1.5580000e+02   1.4813652e-02
   1.5590000e+02   1.4825655e-02
   1.5600000e+02   1.4837677e-02
   1.5610000e+02   1.4849718e-02
   1.5620000e+02   1.4861778e-02
   1.5630000e+02   1.4873857e-02
   1.5640000e+02   1.4885955e-02
   1.5650000e+02   1.4898072e-02
   1.5660000e+02   1.4910208e-02
   1.5670000e+02   1.4922363e-02
   1.5680000e+02   1.4934538e-02
   1.5690000e+02   1.4946732e-02
   1.5700000e+02   1.4958945e-02
   1.5710000e+02   1.4971178e-02
   1.5720000e+02   1.4983430e-02
   1.5730000e+02   1.4995701e-02
   1.5740000e+02   1.5007993e-02
   1.5750000e+02   1.5020303e-02
   1.5760000e+02   1.5032634e-02
   1.5770000e+02   1.5044984e-02
   1.5780000e+02   1.5057353e-02
   1.5790000e+02   1.5069743e-02
   1.5800000e+02   1.5082152e-02
   1.5810000e+02   1.5094581e-02
   1.5820000e+02   1.5107030e-02
   1.5830000e+02   1.5119499e-02
   1.5840000e+02   1.5131988e-02
   1.5850000e+02   1.5144497e-02
   1.5860000e+02   1.5157026e-02
   1.5870000e+02   1.5169575e-02
   1.5880000e+02   1.5182144e-02
   1.5890000e+02   1.5194734e-02
   1.5900000e+02   1.5207343e-02
   1.5910000e+02   1.5219973e-02
   1.5920000e+02   1.5232624e-02
   1.5930000e+02   1.5245295e-02
   1.5940000e+02   1.5257986e-02
   1.5950000e+02   1.5270698e-02
   1.5960000e+02   1.5283430e-02
   1.5970000e+02   1.5296183e-02
   1.5980000e+02   1.5308957e-02
   1.5990000e+02   1.5321751e-02
   1.6000000e+02   1.5334567e-02
   1.6010000e+02   1.5347402e-02
   1.6020000e+02   1.5360259e-02
   1.6030000e+02   1.5373137e-02
   1.6040000e+02   1.5386035e-02
   1.6050000e+02   1.5398955e-02
   1.6060000e+02   1.5411896e-02
   1.6070000e+02   1.5424857e-02
   1.6080000e+02   1.5437840e-02
   1.6090000e+02   1.5450844e-02
   1.6100000e+02   1.5463870e-02
   1.6110000e+02   1.5476916e-02
   1.6120000e+02   1.5489984e-02
   1.6130000e+02   1.5503074e-02
   1.6140000e+02   1.5516184e-02
   1.6150000e+02   1.5529317e-02
   1.6160000e+02   1.5542471e-02
   1.6170000e+02   1.5555646e-02
   1.6180000e+02   1.5568843e-02
   1.6190000e+02   1.5582062e-02
   1.6200000e+02   1.5595303e-02
   1.6210000e+02   1.5608565e-02
   1.6220000e+02   1.5621850e-02
   1.6230000e+02   1.5635156e-02
   1.6240000e+02   1.5648484e-02
   1.6250000e+02   1.5661834e-02
   1.6260000e+02   1.5675206e-02
   1.6270000e+02   1.5688601e-02
   1.6280000e+02   1.5702017e-02
   1.6290000e+02   1.5715456e-02
   1.6300000e+02   1.5728917e-02
   1.6310000e+02   1.5742401e-02
   1.6320000e+02   1.5755907e-02
   1.6330000e+02   1.5769435e-02
   1.6340000e+02   1.5782986e-02
   1.6350000e+02   1.5796559e-02
   1.6360000e+02   1.5810155e-02
   1.6370000e+02   1.5823774e-02
   1.6380000e+02   1.5837415e-02
   1.6390000e+02   1.5851080e-02
   1.6400000e+02   1.5864767e-02
   1.6410000e+02   1.5878477e-02
   1.6420000e+02   1.5892210e-02
   1.6430000e+02   1.5905965e-02
   1.6440000e+02   1.5919744e-02
   1.6450000e+02   1.5933546e-02
   1.6460000e+02   1.5947372e-02
   1.6470000e+02   1.5961220e-02
   1.6480000e+02   1.5975092e-02
   1.6490000e+02   1.5988987e-02
   1.6500000e+02   1.6002905e-02
   1.6510000e+02   1.6016847e-02
   1.6520000e+02   1.6030813e-02
   1.6530000e+02   1.6044802e-02
   1.6540000e+02   1.6058815e-02
   1.6550000e+02   1.6072851e-02
   1.6560000e+02   1.6086911e-02
   1.6570000e+02   1.6100995e-02
   1.6580000e+02   1.6115103e-02
   1.6590000e+02   1.6129235e-02
   1.6600000e+02   1.6143390e-02
   1.6610000e+02   1.6157570e-02
   1.6620000e+02   1.6171774e-02
   1.6630000e+02   1.6186002e-02
   1.6640000e+02   1.6200254e-02
   1.6650000e+02   1.6214531e-02
   1.6660000e+02   1.6228831e-02
   1.6670000e+02   1.6243157e-02
   1.6680000e+02   1.6257506e-02
   1.6690000e+02   1.6271881e-02
   1.6700000e+02   1.6286279e-02
   1.6710000e+02   1.6300703e-02
   1.6720000e+02   1.6315151e-02
   1.6730000e+02   1.6329624e-02
   1.6740000e+02   1.6344122e-02
   1.6750000e+02   1.6358644e-02
   1.6760000e+02   1.6373192e-02
   1.6770000e+02   1.6387765e-02
   1.6780000e+02   1.6402362e-02
   1.6790000e+02   1.6416985e-02
   1.6800000e+02   1.6431633e-02
   1.6810000e+02   1.6446307e-02
   1.6820000e+02   1.6461005e-02
   1.6830000e+02   1.6475729e-02
   1.6840000e+02   1.6490479e-02
   1.6850000e+02   1.6505254e-02
   1.6860000e+02   1.6520055e-02
   1.6870000e+02   1.6534881e-02
   1.6880000e+02   1.6549733e-02
   1.6890000e+02   1.6564611e-02
   1.6900000e+02   1.6579514e-02
   1.6910000e+02   1.6594444e-02
   1.6920000e+02   1.6609399e-02
   1.6930000e+02   1.6624381e-02
   1.6940000e+02   1.6639389e-02
   1.6950000e+02   1.6654422e-02
   1.6960000e+02   1.6669483e-02
   1.6970000e+02   1.6684569e-02
   1.6980000e+02   1.6699682e-02
   1.6990000e+02   1.6714821e-02
   1.7000000e+02   1.6729987e-02
   1.7010000e+02   1.6745179e-02
   1.7020000e+02   1.6760398e-02
   1.7030000e+02   1.6775644e-02
   1.7040000e+02   1.6790916e-02
   1.7050000e+02   1.6806215e-02
   1.7060000e+02   1.6821541e-02
   1.7070000e+02   1.6836895e-02
   1.7080000e+02   1.6852275e-02
   1.7090000e+02   1.6867682e-02
   1.7100000e+02   1.6883117e-02
   1.7110000e+02   1.6898579e-02
   1.7120000e+02   1.6914068e-02
   1.7130000e+02   1.6929584e-02
   1.7140000e+02   1.6945128e-02
   1.7150000e+02   1.6960700e-02
   1.7160000e+02   1.6976299e-02
   1.7170000e+02   1.6991926e-02
   1.7180000e+02   1.7007581e-02
   1.7190000e+02   1.7023263e-02
   1.7200000e+02   1.7038973e-02
   1.7210000e+02   1.7054712e-02
   1.7220000e+02   1.7070478e-02
   1.7230000e+02   1.7086273e-02
   1.7240000e+02   1.7102095e-02
   1.7250000e+02   1.7117946e-02
   1.7260000e+02   1.7133826e-02
   1.7270000e+02   1.7149733e-02
   1.7280000e+02   1.7165669e-02
   1.7290000e+02   1.7181634e-02
   1.7300000e+02   1.7197628e-02
   1.7310000e+02   1.7213650e-02
   1.7320000e+02   1.7229701e-02
   1.7330000e+02   1.7245780e-02
   1.7340000e+02   1.7261889e-02
   1.7350000e+02   1.7278027e-02
   1.7360000e+02   1.7294193e-02
   1.7370000e+02   1.7310389e-02
   1.7380000e+02   1.7326614e-02
   1.7390000e+02   1.7342869e-02
   1.7400000e+02   1.7359153e-02
   1.7410000e+02   1.7375466e-02
   1.7420000e+02   1.7391809e-02
   1.7430000e+02   1.7408181e-02
   1.7440000e+02   1.7424584e-02
   1.7450000e+02   1.7441016e-02
   1.7460000e+02   1.7457477e-02
   1.7470000e+02   1.7473969e-02
   1.7480000e+02   1.7490491e-02
   1.7490000e+02   1.7507043e-02
   1.7500000e+02   1.7523625e-02
   1.7510000e+02   1.7540237e-02
   1.7520000e+02   1.7556880e-02
   1.7530000e+02   1.7573553e-02
   1.7540000e+02   1.7590256e-02
   1.7550000e+02   1.7606990e-02
   1.7560000e+02   1.7623755e-02
   1.7570000e+02   1.7640550e-02
   1.7580000e+02   1.7657377e-02
   1.7590000e+02   1.7674234e-02
   1.7600000e+02   1.7691122e-02
   1.7610000e+02   1.7708041e-02
   1.7620000e+02   1.7724992e-02
   1.7630000e+02   1.7741973e-02
   1.7640000e+02   1.7758986e-02
   1.7650000e+02   1.7776031e-02
   1.7660000e+02   1.7793106e-02
   1.7670000e+02   1.7810214e-02
   1.7680000e+02   1.7827353e-02
   1.7690000e+02   1.7844524e-02
   1.7700000e+02   1.7861726e-02
   1.7710000e+02   1.7878961e-02
   1.7720000e+02   1.7896227e-02
   1.7730000e+02   1.7913526e-02
   1.7740000e+02   1.7930856e-02
   1.7750000e+02   1.7948219e-02
   1.7760000e+02   1.7965615e-02
   1.7770000e+02   1.7983042e-02
   1.7780000e+02   1.8000503e-02
   1.7790000e+02   1.8017995e-02
   1.7800000e+02   1.8035521e-02
   1.7810000e+02   1.8053079e-02
   1.7820000e+02   1.8070670e-02
   1.7830000e+02   1.8088294e-02
   1.7840000e+02   1.8105952e-02
   1.7850000e+02   1.8123642e-02
   1.7860000e+02   1.8141365e-02
   1.7870000e+02   1.8159122e-02
   1.7880000e+02   1.8176912e-02
   1.7890000e+02   1.8194736e-02
   1.7900000e+02   1.8212594e-02
   1.7910000e+02   1.8230484e-02
   1.7920000e+02   1.8248409e-02
   1.7930000e+02   1.8266368e-02
   1.7940000e+02   1.8284360e-02
   1.7950000e+02   1.8302387e-02
   1.7960000e+02   1.8320448e-02
   1.7970000e+02   1.8338543e-02
   1.7980000e+02   1.8356672e-02
   1.7990000e+02   1.8374836e-02
   1.8000000e+02   1.8393034e-02
   1.8010000e+02   1.8411267e-02
   1.8020000e+02   1.8429535e-02
   1.8030000e+02   1.8447837e-02
   1.8040000e+02   1.8466174e-02
   1.8050000e+02   1.8484546e-02
   1.8060000e+02   1.8502954e-02
   1.8070000e+02   1.8521396e-02
   1.8080000e+02   1.8539874e-02
   1.8090000e+02   1.8558387e-02
   1.8100000e+02   1.8576936e-02
   1.8110000e+02   1.8595520e-02
   1.8120000e+02   1.8614140e-02
   1.8130000e+02   1.8632796e-02
   1.8140000e+02   1.8651488e-02
   1.8150000e+02   1.8670215e-02
   1.8160000e+02   1.8688979e-02
   1.8170000e+02   1.8707779e-02
   1.8180000e+02   1.8726615e-02
   1.8190000e+02   1.8745487e-02
   1.8200000e+02   1.8764396e-02
   1.8210000e+02   1.8783342e-02
   1.8220000e+02   1.8802324e-02
   1.8230000e+02   1.8821343e-02
   1.8240000e+02   1.8840399e-02
   1.8250000e+02   1.8859491e-02
   1.8260000e+02   1.8878621e-02
   1.8270000e+02   1.8897789e-02
   1.8280000e+02   1.8916993e-02
   1.8290000e+02   1.8936235e-02
   1.8300000e+02   1.8955514e-02
   1.8310000e+02   1.8974831e-02
   1.8320000e+02   1.8994186e-02
   1.8330000e+02   1.9013579e-02
   1.8340000e+02   1.9033009e-02
   1.8350000e+02   1.9052478e-02
   1.8360000e+02   1.9071984e-02
   1.8370000e+02   1.9091529e-02
   1.8380000e+02   1.9111113e-02
   1.8390000e+02   1.9130734e-02
   1.8400000e+02   1.9150395e-02
   1.8410000e+02   1.9170094e-02
   1.8420000e+02   1.9189832e-02
   1.8430000e+02   1.9209609e-02
   1.8440000e+02   1.9229424e-02
   1.8450000e+02   1.9249279e-02
   1.8460000e+02   1.9269174e-02
   1.8470000e+02   1.9289107e-02
   1.8480000e+02   1.9309080e-02
   1.8490000e+02   1.9329093e-02
   1.8500000e+02   1.9349145e-02
   1.8510000e+02   1.9369238e-02
   1.8520000e+02   1.9389370e-02
   1.8530000e+02   1.9409542e-02
   1.8540000e+02   1.9429754e-02
   1.8550000e+02   1.9450007e-02
   1.8560000e+02   1.9470300e-02
   1.8570000e+02   1.9490633e-02
   1.8580000e+02   1.9511007e-02
   1.8590000e+02   1.9531422e-02
   1.8600000e+02   1.9551878e-02
   1.8610000e+02   1.9572374e-02
   1.8620000e+02   1.9592912e-02
   1.8630000e+02   1.9613491e-02
   1.8640000e+02   1.9634111e-02
   1.8650000e+02   1.9654773e-02
   1.8660000e+02   1.9675476e-02
   1.8670000e+02   1.9696221e-02
   1.8680000e+02   1.9717008e-02
   1.8690000e+02   1.9737837e-02
   1.8700000e+02   1.9758707e-02
   1.8710000e+02   1.9779620e-02
   1.8720000e+02   1.9800576e-02
   1.8730000e+02   1.9821573e-02
   1.8740000e+02   1.9842614e-02
   1.8750000e+02   1.9863696e-02
   1.8760000e+02   1.9884822e-02
   1.8770000e+02   1.9905991e-02
   1.8780000e+02   1.9927202e-02
   1.8790000e+02   1.9948457e-02
   1.8800000e+02   1.9969755e-02
   1.8810000e+02   1.9991097e-02
   1.8820000e+02   2.0012482e-02
   1.8830000e+02   2.0033911e-02
   1.8840000e+02   2.0055383e-02
   1.8850000e+02   2.0076900e-02
   1.8860000e+02   2.0098460e-02
   1.8870000e+02   2.0120065e-02
   1.8880000e+02   2.0141714e-02
   1.8890000e+02   2.0163408e-02
   1.8900000e+02   2.0185146e-02
   1.8910000e+02   2.0206929e-02
   1.8920000e+02   2.0228756e-02
   1.8930000e+02   2.0250629e-02
   1.8940000e+02   2.0272547e-02
   1.8950000e+02   2.0294510e-02
   1.8960000e+02   2.0316518e-02
   1.8970000e+02   2.0338572e-02
   1.8980000e+02   2.0360672e-02
   1.8990000e+02   2.0382817e-02
   1.9000000e+02   2.0405009e-02
   1.9010000e+02   2.0427246e-02
   1.9020000e+02   2.0449530e-02
   1.9030000e+02   2.0471860e-02
   1.9040000e+02   2.0494236e-02
   1.9050000e+02   2.0516659e-02
   1.9060000e+02   2.0539129e-02
   1.9070000e+02   2.0561646e-02
   1.9080000e+02   2.0584210e-02
   1.9090000e+02   2.0606821e-02
   1.9100000e+02   2.0629479e-02
   1.9110000e+02   2.0652185e-02
   1.9120000e+02   2.0674938e-02
   1.9130000e+02   2.0697739e-02
   1.9140000e+02   2.0720588e-02
   1.9150000e+02   2.0743485e-02
   1.9160000e+02   2.0766431e-02
   1.9170000e+02   2.0789424e-02
   1.9180000e+02   2.0812466e-02
   1.9190000e+02   2.0835557e-02
   1.9200000e+02   2.0858696e-02
   1.9210000e+02   2.0881885e-02
   1.9220000e+02   2.0905122e-02
   1.9230000e+02   2.0928409e-02
   1.9240000e+02   2.0951745e-02
   1.9250000e+02   2.0975130e-02
   1.9260000e+02   2.0998565e-02
   1.9270000e+02   2.1022050e-02
   1.9280000e+02   2.1045585e-02
   1.9290000e+02   2.1069170e-02
   1.9300000e+02   2.1092806e-02
   1.9310000e+02   2.1116492e-02
   1.9320000e+02   2.1140228e-02
   1.9330000e+02   2.1164015e-02
   1.9340000e+02   2.1187853e-02
   1.9350000e+02   2.1211742e-02
   1.9360000e+02   2.1235683e-02
   1.9370000e+02   2.1259674e-02
   1.9380000e+02   2.1283718e-02
   1.9390000e+02   2.1307812e-02
   1.9400000e+02   2.1331959e-02
   1.9410000e+02   2.1356158e-02
   1.9420000e+02   2.1380409e-02
   1.9430000e+02   2.1404712e-02
   1.9440000e+02   2.1429068e-02
   1.9450000e+02   2.1453476e-02
   1.9460000e+02   2.1477937e-02
   1.9470000e+02   2.1502451e-02
   1.9480000e+02   2.1527018e-02
   1.9490000e+02   2.1551639e-02
   1.9500000e+02   2.1576313e-02
   1.9510000e+02   2.1601041e-02
   1.9520000e+02   2.1625822e-02
   1.9530000e+02   2.1650658e-02
   1.9540000e+02   2.1675547e-02
   1.9550000e+02   2.1700491e-02
   1.9560000e+02   2.1725490e-02
   1.9570000e+02   2.1750543e-02
   1.9580000e+02   2.1775651e-02
   1.9590000e+02   2.1800813e-02
   1.9600000e+02   2.1826031e-02
   1.9610000e+02   2.1851305e-02
   1.9620000e+02   2.1876634e-02
   1.9630000e+02   2.1902018e-02
   1.9640000e+02   2.1927459e-02
   1.9650000e+02   2.1952955e-02
   1.9660000e+02   2.1978508e-02
   1.9670000e+02   2.2004117e-02
   1.9680000e+02   2.2029782e-02
   1.9690000e+02   2.2055505e-02
   1.9700000e+02   2.2081284e-02
   1.9710000e+02   2.2107121e-02
   1.9720000e+02   2.2133014e-02
   1.9730000e+02   2.2158966e-02
   1.9740000e+02   2.2184974e-02
   1.9750000e+02   2.2211041e-02
   1.9760000e+02   2.2237166e-02
   1.9770000e+02   2.2263349e-02
   1.9780000e+02   2.2289590e-02
   1.9790000e+02   2.2315890e-02
   1.9800000e+02   2.2342248e-02
   1.9810000e+02   2.2368666e-02
   1.9820000e+02   2.2395143e-02
   1.9830000e+02   2.2421679e-02
   1.9840000e+02   2.2448274e-02
   1.9850000e+02   2.2474930e-02
   1.9860000e+02   2.2501645e-02
   1.9870000e+02   2.2528420e-02
   1.9880000e+02   2.2555256e-02
   1.9890000e+02   2.2582152e-02
   1.9900000e+02   2.2609109e-02
   1.9910000e+02   2.2636126e-02
   1.9920000e+02   2.2663205e-02
   1.9930000e+02   2.2690345e-02
   1.9940000e+02   2.2717546e-02
   1.9950000e+02   2.2744810e-02
   1.9960000e+02   2.2772135e-02
   1.9970000e+02   2.2799522e-02
   1.9980000e+02   2.2826971e-02
   1.9990000e+02   2.2854483e-02
   2.0000000e+02   2.2882057e-02
   2.0010000e+02   2.2909694e-02
   2.0020000e+02   2.2937395e-02
   2.0030000e+02   2.2965158e-02
   2.0040000e+02   2.2992986e-02
   2.0050000e+02   2.3020876e-02
   2.0060000e+02   2.3048831e-02
   2.0070000e+02   2.3076850e-02
   2.0080000e+02   2.3104933e-02
   2.0090000e+02   2.3133081e-02
   2.0100000e+02   2.3161294e-02
   2.0110000e+02   2.3189571e-02
   2.0120000e+02   2.3217914e-02
   2.0130000e+02   2.3246322e-02
   2.0140000e+02   2.3274795e-02
   2.0150000e+02   2.3303335e-02
   2.0160000e+02   2.3331940e-02
   2.0170000e+02   2.3360612e-02
   2.0180000e+02   2.3389350e-02
   2.0190000e+02   2.3418155e-02
   2.0200000e+02   2.3447027e-02
   2.0210000e+02   2.3475966e-02
   2.0220000e+02   2.3504972e-02
   2.0230000e+02   2.3534046e-02
   2.0240000e+02   2.3563188e-02
   2.0250000e+02   2.3592397e-02
   2.0260000e+02   2.3621675e-02
   2.0270000e+02   2.3651022e-02
   2.0280000e+02   2.3680437e-02
   2.0290000e+02   2.3709921e-02
   2.0300000e+02   2.3739474e-02
   2.0310000e+02   2.3769097e-02
   2.0320000e+02   2.3798789e-02
   2.0330000e+02   2.3828551e-02
   2.0340000e+02   2.3858384e-02
   2.0350000e+02   2.3888286e-02
   2.0360000e+02   2.3918260e-02
   2.0370000e+02   2.3948304e-02
   2.0380000e+02   2.3978419e-02
   2.0390000e+02   2.4008605e-02
   2.0400000e+02   2.4038863e-02
   2.0410000e+02   2.4069193e-02
   2.0420000e+02   2.4099594e-02
   2.0430000e+02   2.4130068e-02
   2.0440000e+02   2.4160615e-02
   2.0450000e+02   2.4191234e-02
   2.0460000e+02   2.4221926e-02
   2.0470000e+02   2.4252691e-02
   2.0480000e+02   2.4283530e-02
   2.0490000e+02   2.4314443e-02
   2.0500000e+02   2.4345429e-02
   2.0510000e+02   2.4376490e-02
   2.0520000e+02   2.4407626e-02
   2.0530000e+02   2.4438836e-02
   2.0540000e+02   2.4470121e-02
   2.0550000e+02   2.4501481e-02
   2.0560000e+02   2.4532917e-02
   2.0570000e+02   2.4564429e-02
   2.0580000e+02   2.4596016e-02
   2.0590000e+02   2.4627680e-02
   2.0600000e+02   2.4659421e-02
   2.0610000e+02   2.4691238e-02
   2.0620000e+02   2.4723133e-02
   2.0630000e+02   2.4755104e-02
   2.0640000e+02   2.4787154e-02
   2.0650000e+02   2.4819281e-02
   2.0660000e+02   2.4851486e-02
   2.0670000e+02   2.4883770e-02
   2.0680000e+02   2.4916133e-02
   2.0690000e+02   2.4948574e-02
   2.0700000e+02   2.4981095e-02
   2.0710000e+02   2.5013695e-02
   2.0720000e+02   2.5046375e-02
   2.0730000e+02   2.5079135e-02
   2.0740000e+02   2.5111976e-02
   2.0750000e+02   2.5144897e-02
   2.0760000e+02   2.5177899e-02
   2.0770000e+02   2.5210982e-02
   2.0780000e+02   2.5244147e-02
   2.0790000e+02   2.5277393e-02
   2.0800000e+02   2.5310722e-02
   2.0810000e+02   2.5344132e-02
   2.0820000e+02   2.5377626e-02
   2.0830000e+02   2.5411202e-02
   2.0840000e+02   2.5444862e-02
   2.0850000e+02   2.5478605e-02
   2.0860000e+02   2.5512431e-02
   2.0870000e+02   2.5546342e-02
   2.0880000e+02   2.5580337e-02
   2.0890000e+02   2.5614417e-02
   2.0900000e+02   2.5648582e-02
   2.0910000e+02   2.5682832e-02
   2.0920000e+02   2.5717168e-02
   2.0930000e+02   2.5751590e-02
   2.0940000e+02   2.5786097e-02
   2.0950000e+02   2.5820692e-02
   2.0960000e+02   2.5855373e-02
   2.0970000e+02   2.5890141e-02
   2.0980000e+02   2.5924996e-02
   2.0990000e+02   2.5959940e-02
   2.1000000e+02   2.5994971e-02
   2.1010000e+02   2.6030091e-02
   2.1020000e+02   2.6065299e-02
   2.1030000e+02   2.6100596e-02
   2.1040000e+02   2.6135983e-02
   2.1050000e+02   2.6171459e-02
   2.1060000e+02   2.6207025e-02
   2.1070000e+02   2.6242682e-02
   2.1080000e+02   2.6278429e-02
   2.1090000e+02   2.6314267e-02
   2.1100000e+02   2.6350196e-02
   2.1110000e+02   2.6386217e-02
   2.1120000e+02   2.6422329e-02
   2.1130000e+02   2.6458534e-02
   2.1140000e+02   2.6494832e-02
   2.1150000e+02   2.6531222e-02
   2.1160000e+02   2.6567706e-02
   2.1170000e+02   2.6604283e-02
   2.1180000e+02   2.6640954e-02
   2.1190000e+02   2.6677719e-02
   2.1200000e+02   2.6714579e-02
   2.1210000e+02   2.6751534e-02
   2.1220000e+02   2.6788584e-02
   2.1230000e+02   2.6825730e-02
   2.1240000e+02   2.6862971e-02
   2.1250000e+02   2.6900310e-02
   2.1260000e+02   2.6937744e-02
   2.1270000e+02   2.6975276e-02
   2.1280000e+02   2.7012905e-02
   2.1290000e+02   2.7050632e-02
   2.1300000e+02   2.7088457e-02
   2.1310000e+02   2.7126381e-02
   2.1320000e+02   2.7164403e-02
   2.1330000e+02   2.7202524e-02
   2.1340000e+02   2.7240746e-02
   2.1350000e+02   2.7279067e-02
   2.1360000e+02   2.7317488e-02
   2.1370000e+02   2.7356010e-02
   2.1380000e+02   2.7394633e-02
   2.1390000e+02   2.7433357e-02
   2.1400000e+02   2.7472183e-02
   2.1410000e+02   2.7511112e-02
   2.1420000e+02   2.7550143e-02
   2.1430000e+02   2.7589276e-02
   2.1440000e+02   2.7628513e-02
   2.1450000e+02   2.7667854e-02
   2.1460000e+02   2.7707299e-02
   2.1470000e+02   2.7746848e-02
   2.1480000e+02   2.7786503e-02
   2.1490000e+02   2.7826262e-02
   2.1500000e+02   2.7866127e-02
   2.1510000e+02   2.7906098e-02
   2.1520000e+02   2.7946176e-02
   2.1530000e+02   2.7986360e-02
   2.1540000e+02   2.8026652e-02
   2.1550000e+02   2.8067051e-02
   2.1560000e+02   2.8107558e-02
   2.1570000e+02   2.8148174e-02
   2.1580000e+02   2.8188898e-02
   2.1590000e+02   2.8229732e-02
   2.1600000e+02   2.8270676e-02
   2.1610000e+02   2.8311729e-02
   2.1620000e+02   2.8352893e-02
   2.1630000e+02   2.8394168e-02
   2.1640000e+02   2.8435555e-02
   2.1650000e+02   2.8477053e-02
   2.1660000e+02   2.8518663e-02
   2.1670000e+02   2.8560386e-02
   2.1680000e+02   2.8602222e-02
   2.1690000e+02   2.8644172e-02
   2.1700000e+02   2.8686235e-02
   2.1710000e+02   2.8728413e-02
   2.1720000e+02   2.8770705e-02
   2.1730000e+02   2.8813113e-02
   2.1740000e+02   2.8855636e-02
   2.1750000e+02   2.8898276e-02
   2.1760000e+02   2.8941032e-02
   2.1770000e+02   2.8983905e-02
   2.1780000e+02   2.9026896e-02
   2.1790000e+02   2.9070004e-02
   2.1800000e+02   2.9113231e-02
   2.1810000e+02   2.9156577e-02
   2.1820000e+02   2.9200041e-02
   2.1830000e+02   2.9243626e-02
   2.1840000e+02   2.9287331e-02
   2.1850000e+02   2.9331156e-02
   2.1860000e+02   2.9375103e-02
   2.1870000e+02   2.9419171e-02
   2.1880000e+02   2.9463362e-02
   2.1890000e+02   2.9507674e-02
   2.1900000e+02   2.9552110e-02
   2.1910000e+02   2.9596670e-02
   2.1920000e+02   2.9641353e-02
   2.1930000e+02   2.9686161e-02
   2.1940000e+02   2.9731094e-02
   2.1950000e+02   2.9776152e-02
   2.1960000e+02   2.9821336e-02
   2.1970000e+02   2.9866647e-02
   2.1980000e+02   2.9912084e-02
   2.1990000e+02   2.9957649e-02
   2.2000000e+02   3.0003342e-02
   2.2010000e+02   3.0049163e-02
   2.2020000e+02   3.0095113e-02
   2.2030000e+02   3.0141193e-02
   2.2040000e+02   3.0187403e-02
   2.2050000e+02   3.0233743e-02
   2.2060000e+02   3.0280214e-02
   2.2070000e+02   3.0326816e-02
   2.2080000e+02   3.0373551e-02
   2.2090000e+02   3.0420418e-02
   2.2100000e+02   3.0467418e-02
   2.2110000e+02   3.0514552e-02
   2.2120000e+02   3.0561820e-02
   2.2130000e+02   3.0609222e-02
   2.2140000e+02   3.0656760e-02
   2.2150000e+02   3.0704434e-02
   2.2160000e+02   3.0752243e-02
   2.2170000e+02   3.0800190e-02
   2.2180000e+02   3.0848274e-02
   2.2190000e+02   3.0896496e-02
   2.2200000e+02   3.0944856e-02
   2.2210000e+02   3.0993356e-02
   2.2220000e+02   3.1041995e-02
   2.2230000e+02   3.1090774e-02
   2.2240000e+02   3.1139694e-02
   2.2250000e+02   3.1188755e-02
   2.2260000e+02   3.1237958e-02
   2.2270000e+02   3.1287303e-02
   2.2280000e+02   3.1336792e-02
   2.2290000e+02   3.1386424e-02
   2.2300000e+02   3.1436200e-02
   2.2310000e+02   3.1486121e-02
   2.2320000e+02   3.1536187e-02
   2.2330000e+02   3.1586400e-02
   2.2340000e+02   3.1636758e-02
   2.2350000e+02   3.1687264e-02
   2.2360000e+02   3.1737918e-02
   2.2370000e+02   3.1788720e-02
   2.2380000e+02   3.1839671e-02
   2.2390000e+02   3.1890771e-02
   2.2400000e+02   3.1942022e-02
   2.2410000e+02   3.1993423e-02
   2.2420000e+02   3.2044976e-02
   2.2430000e+02   3.2096680e-02
   2.2440000e+02   3.2148538e-02
   2.2450000e+02   3.2200548e-02
   2.2460000e+02   3.2252713e-02
   2.2470000e+02   3.2305032e-02
   2.2480000e+02   3.2357506e-02
   2.2490000e+02   3.2410136e-02
   2.2500000e+02   3.2462922e-02
   2.2510000e+02   3.2515866e-02
   2.2520000e+02   3.2568967e-02
   2.2530000e+02   3.2622227e-02
   2.2540000e+02   3.2675645e-02
   2.2550000e+02   3.2729224e-02
   2.2560000e+02   3.2782963e-02
   2.2570000e+02   3.2836863e-02
   2.2580000e+02   3.2890924e-02
   2.2590000e+02   3.2945148e-02
   2.2600000e+02   3.2999535e-02
   2.2610000e+02   3.3054086e-02
   2.2620000e+02   3.3108801e-02
   2.2630000e+02   3.3163682e-02
   2.2640000e+02   3.3218728e-02
   2.2650000e+02   3.3273941e-02
   2.2660000e+02   3.3329321e-02
   2.2670000e+02   3.3384869e-02
   2.2680000e+02   3.3440585e-02
   2.2690000e+02   3.3496471e-02
   2.2700000e+02   3.3552527e-02
   2.2710000e+02   3.3608754e-02
   2.2720000e+02   3.3665152e-02
   2.2730000e+02   3.3721723e-02
   2.2740000e+02   3.3778467e-02
   2.2750000e+02   3.3835384e-02
   2.2760000e+02   3.3892475e-02
   2.2770000e+02   3.3949742e-02
   2.2780000e+02   3.4007185e-02
   2.2790000e+02   3.4064804e-02
   2.2800000e+02   3.4122601e-02
   2.2810000e+02   3.4180576e-02
   2.2820000e+02   3.4238730e-02
   2.2830000e+02   3.4297064e-02
   2.2840000e+02   3.4355578e-02
   2.2850000e+02   3.4414274e-02
   2.2860000e+02   3.4473151e-02
   2.2870000e+02   3.4532212e-02
   2.2880000e+02   3.4591456e-02
   2.2890000e+02   3.4650884e-02
   2.2900000e+02   3.4710497e-02
   2.2910000e+02   3.4770297e-02
   2.2920000e+02   3.4830283e-02
   2.2930000e+02   3.4890457e-02
   2.2940000e+02   3.4950820e-02
   2.2950000e+02   3.5011371e-02
   2.2960000e+02   3.5072113e-02
   2.2970000e+02   3.5133046e-02
   2.2980000e+02   3.5194170e-02
   2.2990000e+02   3.5255487e-02
   2.3000000e+02   3.5316997e-02
   2.3010000e+02   3.5378702e-02
   2.3020000e+02   3.5440601e-02
   2.3030000e+02   3.5502697e-02
   2.3040000e+02   3.5564989e-02
   2.3050000e+02   3.5627479e-02
   2.3060000e+02   3.5690167e-02
   2.3070000e+02   3.5753055e-02
   2.3080000e+02   3.5816144e-02
   2.3090000e+02   3.5879433e-02
   2.3100000e+02   3.5942924e-02
   2.3110000e+02   3.6006619e-02
   2.3120000e+02   3.6070517e-02
   2.3130000e+02   3.6134620e-02
   2.3140000e+02   3.6198928e-02
   2.3150000e+02   3.6263443e-02
   2.3160000e+02   3.6328166e-02
   2.3170000e+02   3.6393097e-02
   2.3180000e+02   3.6458237e-02
   2.3190000e+02   3.6523588e-02
   2.3200000e+02   3.6589149e-02
   2.3210000e+02   3.6654923e-02
   2.3220000e+02   3.6720910e-02
   2.3230000e+02   3.6787111e-02
   2.3240000e+02   3.6853527e-02
   2.3250000e+02   3.6920159e-02
   2.3260000e+02   3.6987007e-02
   2.3270000e+02   3.7054074e-02
   2.3280000e+02   3.7121360e-02
   2.3290000e+02   3.7188865e-02
   2.3300000e+02   3.7256591e-02
   2.3310000e+02   3.7324539e-02
   2.3320000e+02   3.7392710e-02
   2.3330000e+02   3.7461105e-02
   2.3340000e+02   3.7529724e-02
   2.3350000e+02   3.7598570e-02
   2.3360000e+02   3.7667642e-02
   2.3370000e+02   3.7736942e-02
   2.3380000e+02   3.7806472e-02
   2.3390000e+02   3.7876231e-02
   2.3400000e+02   3.7946221e-02
   2.3410000e+02   3.8016444e-02
   2.3420000e+02   3.8086899e-02
   2.3430000e+02   3.8157589e-02
   2.3440000e+02   3.8228514e-02
   2.3450000e+02   3.8299676e-02
   2.3460000e+02   3.8371075e-02
   2.3470000e+02   3.8442712e-02
   2.3480000e+02   3.8514589e-02
   2.3490000e+02   3.8586707e-02
   2.3500000e+02   3.8659067e-02
   2.3510000e+02   3.8731670e-02
   2.3520000e+02   3.8804516e-02
   2.3530000e+02   3.8877608e-02
   2.3540000e+02   3.8950947e-02
   2.3550000e+02   3.9024533e-02
   2.3560000e+02   3.9098367e-02
   2.3570000e+02   3.9172452e-02
   2.3580000e+02   3.9246787e-02
   2.3590000e+02   3.9321374e-02
   2.3600000e+02   3.9396215e-02
   2.3610000e+02   3.9471310e-02
   2.3620000e+02   3.9546661e-02
   2.3630000e+02   3.9622269e-02
   2.3640000e+02   3.9698134e-02
   2.3650000e+02   3.9774259e-02
   2.3660000e+02   3.9850645e-02
   2.3670000e+02   3.9927292e-02
   2.3680000e+02   4.0004202e-02
   2.3690000e+02   4.0081376e-02
   2.3700000e+02   4.0158816e-02
   2.3710000e+02   4.0236522e-02
   2.3720000e+02   4.0314496e-02
   2.3730000e+02   4.0392740e-02
   2.3740000e+02   4.0471254e-02
   2.3750000e+02   4.0550039e-02
   2.3760000e+02   4.0629098e-02
   2.3770000e+02   4.0708431e-02
   2.3780000e+02   4.0788039e-02
   2.3790000e+02   4.0867925e-02
   2.3800000e+02   4.0948088e-02
   2.3810000e+02   4.1028532e-02
   2.3820000e+02   4.1109256e-02
   2.3830000e+02   4.1190262e-02
   2.3840000e+02   4.1271552e-02
   2.3850000e+02   4.1353127e-02
   2.3860000e+02   4.1434988e-02
   2.3870000e+02   4.1517137e-02
   2.3880000e+02   4.1599575e-02
   2.3890000e+02   4.1682304e-02
   2.3900000e+02   4.1765324e-02
   2.3910000e+02   4.1848638e-02
   2.3920000e+02   4.1932246e-02
   2.3930000e+02   4.2016150e-02
   2.3940000e+02   4.2100352e-02
   2.3950000e+02   4.2184853e-02
   2.3960000e+02   4.2269654e-02
   2.3970000e+02   4.2354757e-02
   2.3980000e+02   4.2440164e-02
   2.3990000e+02   4.2525875e-02
   2.4000000e+02   4.2611893e-02
   2.4010000e+02   4.2698218e-02
   2.4020000e+02   4.2784853e-02
   2.4030000e+02   4.2871798e-02
   2.4040000e+02   4.2959056e-02
   2.4050000e+02   4.3046627e-02
   2.4060000e+02   4.3134514e-02
   2.4070000e+02   4.3222718e-02
   2.4080000e+02   4.3311241e-02
   2.4090000e+02   4.3400083e-02
   2.4100000e+02   4.3489247e-02
   2.4110000e+02   4.3578735e-02
   2.4120000e+02   4.3668547e-02
   2.4130000e+02   4.3758685e-02
   2.4140000e+02   4.3849152e-02
   2.4150000e+02   4.3939948e-02
   2.4160000e+02   4.4031076e-02
   2.4170000e+02   4.4122536e-02
   2.4180000e+02   4.4214331e-02
   2.4190000e+02   4.4306462e-02
   2.4200000e+02   4.4398931e-02
   2.4210000e+02   4.4491740e-02
   2.4220000e+02   4.4584890e-02
   2.4230000e+02   4.4678383e-02
   2.4240000e+02   4.4772221e-02
   2.4250000e+02   4.4866405e-02
   2.4260000e+02   4.4960938e-02
   2.4270000e+02   4.5055820e-02
   2.4280000e+02   4.5151054e-02
   2.4290000e+02   4.5246641e-02
   2.4300000e+02   4.5342584e-02
   2.4310000e+02   4.5438884e-02
   2.4320000e+02   4.5535542e-02
   2.4330000e+02   4.5632561e-02
   2.4340000e+02   4.5729943e-02
   2.4350000e+02   4.5827689e-02
   2.4360000e+02   4.5925801e-02
   2.4370000e+02   4.6024281e-02
   2.4380000e+02   4.6123130e-02
   2.4390000e+02   4.6222352e-02
   2.4400000e+02   4.6321947e-02
   2.4410000e+02   4.6421918e-02
   2.4420000e+02   4.6522266e-02
   2.4430000e+02   4.6622994e-02
   2.4440000e+02   4.6724103e-02
   2.4450000e+02   4.6825595e-02
   2.4460000e+02   4.6927473e-02
   2.4470000e+02   4.7029738e-02
   2.4480000e+02   4.7132392e-02
   2.4490000e+02   4.7235437e-02
   2.4500000e+02   4.7338875e-02
   2.4510000e+02   4.7442709e-02
   2.4520000e+02   4.7546940e-02
   2.4530000e+02   4.7651570e-02
   2.4540000e+02   4.7756602e-02
   2.4550000e+02   4.7862038e-02
   2.4560000e+02   4.7967878e-02
   2.4570000e+02   4.8074127e-02
   2.4580000e+02   4.8180786e-02
   2.4590000e+02   4.8287856e-02
   2.4600000e+02   4.8395341e-02
   2.4610000e+02   4.8503241e-02
   2.4620000e+02   4.8611561e-02
   2.4630000e+02   4.8720300e-02
   2.4640000e+02   4.8829463e-02
   2.4650000e+02   4.8939051e-02
   2.4660000e+02   4.9049066e-02
   2.4670000e+02   4.9159511e-02
   2.4680000e+02   4.9270387e-02
   2.4690000e+02   4.9381697e-02
   2.4700000e+02   4.9493444e-02
   2.4710000e+02   4.9605630e-02
   2.4720000e+02   4.9718256e-02
   2.4730000e+02   4.9831326e-02
   2.4740000e+02   4.9944841e-02
   2.4750000e+02   5.0058804e-02
   2.4760000e+02   5.0173218e-02
   2.4770000e+02   5.0288085e-02
   2.4780000e+02   5.0403407e-02
   2.4790000e+02   5.0519186e-02
   2.4800000e+02   5.0635425e-02
   2.4810000e+02   5.0752127e-02
   2.4820000e+02   5.0869294e-02
   2.4830000e+02   5.0986929e-02
   2.4840000e+02   5.1105033e-02
   2.4850000e+02   5.1223610e-02
   2.4860000e+02   5.1342662e-02
   2.4870000e+02   5.1462192e-02
   2.4880000e+02   5.1582202e-02
   2.4890000e+02   5.1702694e-02
   2.4900000e+02   5.1823672e-02
   2.4910000e+02   5.1945138e-02
   2.4920000e+02   5.2067095e-02
   2.4930000e+02   5.2189545e-02
   2.4940000e+02   5.2312490e-02
   2.4950000e+02   5.2435935e-02
   2.4960000e+02   5.2559881e-02
   2.4970000e+02   5.2684331e-02
   2.4980000e+02   5.2809288e-02
   2.4990000e+02   5.2934754e-02
   2.5000000e+02   5.3060733e-02
   2.5010000e+02   5.3187227e-02
   2.5020000e+02   5.3314239e-02
   2.5030000e+02   5.3441772e-02
   2.5040000e+02   5.3569828e-02
   2.5050000e+02   5.3698412e-02
   2.5060000e+02   5.3827524e-02
   2.5070000e+02   5.3957169e-02
   2.5080000e+02   5.4087350e-02
   2.5090000e+02   5.4218069e-02
   2.5100000e+02   5.4349329e-02
   2.5110000e+02   5.4481133e-02
   2.5120000e+02   5.4613485e-02
   2.5130000e+02   5.4746386e-02
   2.5140000e+02   5.4879842e-02
   2.5150000e+02   5.5013853e-02
   2.5160000e+02   5.5148425e-02
   2.5170000e+02   5.5283559e-02
   2.5180000e+02   5.5419258e-02
   2.5190000e+02   5.5555527e-02
   2.5200000e+02   5.5692368e-02
   2.5210000e+02   5.5829784e-02
   2.5220000e+02   5.5967779e-02
   2.5230000e+02   5.6106355e-02
   2.5240000e+02   5.6245517e-02
   2.5250000e+02   5.6385267e-02
   2.5260000e+02   5.6525609e-02
   2.5270000e+02   5.6666546e-02
   2.5280000e+02   5.6808081e-02
   2.5290000e+02   5.6950218e-02
   2.5300000e+02   5.7092960e-02
   2.5310000e+02   5.7236311e-02
   2.5320000e+02   5.7380273e-02
   2.5330000e+02   5.7524852e-02
   2.5340000e+02   5.7670049e-02
   2.5350000e+02   5.7815869e-02
   2.5360000e+02   5.7962315e-02
   2.5370000e+02   5.8109391e-02
   2.5380000e+02   5.8257100e-02
   2.5390000e+02   5.8405446e-02
   2.5400000e+02   5.8554433e-02
   2.5410000e+02   5.8704064e-02
   2.5420000e+02   5.8854342e-02
   2.5430000e+02   5.9005273e-02
   2.5440000e+02   5.9156858e-02
   2.5450000e+02   5.9309103e-02
   2.5460000e+02   5.9462011e-02
   2.5470000e+02   5.9615586e-02
   2.5480000e+02   5.9769832e-02
   2.5490000e+02   5.9924752e-02
   2.5500000e+02   6.0080350e-02
   2.5510000e+02   6.0236631e-02
   2.5520000e+02   6.0393598e-02
   2.5530000e+02   6.0551256e-02
   2.5540000e+02   6.0709608e-02
   2.5550000e+02   6.0868659e-02
   2.5560000e+02   6.1028412e-02
   2.5570000e+02   6.1188871e-02
   2.5580000e+02   6.1350042e-02
   2.5590000e+02   6.1511927e-02
   2.5600000e+02   6.1674531e-02
   2.5610000e+02   6.1837859e-02
   2.5620000e+02   6.2001915e-02
   2.5630000e+02   6.2166702e-02
   2.5640000e+02   6.2332225e-02
   2.5650000e+02   6.2498489e-02
   2.5660000e+02   6.2665498e-02
   2.5670000e+02   6.2833257e-02
   2.5680000e+02   6.3001769e-02
   2.5690000e+02   6.3171039e-02
   2.5700000e+02   6.3341072e-02
   2.5710000e+02   6.3511873e-02
   2.5720000e+02   6.3683445e-02
   2.5730000e+02   6.3855793e-02
   2.5740000e+02   6.4028923e-02
   2.5750000e+02   6.4202839e-02
   2.5760000e+02   6.4377545e-02
   2.5770000e+02   6.4553046e-02
   2.5780000e+02   6.4729347e-02
   2.5790000e+02   6.4906453e-02
   2.5800000e+02   6.5084369e-02
   2.5810000e+02   6.5263099e-02
   2.5820000e+02   6.5442648e-02
   2.5830000e+02   6.5623022e-02
   2.5840000e+02   6.5804225e-02
   2.5850000e+02   6.5986262e-02
   2.5860000e+02   6.6169139e-02
   2.5870000e+02   6.6352860e-02
   2.5880000e+02   6.6537431e-02
   2.5890000e+02   6.6722857e-02
   2.5900000e+02   6.6909142e-02
   2.5910000e+02   6.7096293e-02
   2.5920000e+02   6.7284314e-02
   2.5930000e+02   6.7473211e-02
   2.5940000e+02   6.7662990e-02
   2.5950000e+02   6.7853654e-02
   2.5960000e+02   6.8045211e-02
   2.5970000e+02   6.8237665e-02
   2.5980000e+02   6.8431023e-02
   2.5990000e+02   6.8625289e-02
   2.6000000e+02   6.8820468e-02
   2.6010000e+02   6.9016568e-02
   2.6020000e+02   6.9213593e-02
   2.6030000e+02   6.9411550e-02
   2.6040000e+02   6.9610443e-02
   2.6050000e+02   6.9810279e-02
   2.6060000e+02   7.0011064e-02
   2.6070000e+02   7.0212803e-02
   2.6080000e+02   7.0415503e-02
   2.6090000e+02   7.0619169e-02
   2.6100000e+02   7.0823807e-02
   2.6110000e+02   7.1029424e-02
   2.6120000e+02   7.1236026e-02
   2.6130000e+02   7.1443618e-02
   2.6140000e+02   7.1652208e-02
   2.6150000e+02   7.1861801e-02
   2.6160000e+02   7.2072403e-02
   2.6170000e+02   7.2284021e-02
   2.6180000e+02   7.2496662e-02
   2.6190000e+02   7.2710331e-02
   2.6200000e+02   7.2925036e-02
   2.6210000e+02   7.3140783e-02
   2.6220000e+02   7.3357577e-02
   2.6230000e+02   7.3575427e-02
   2.6240000e+02   7.3794339e-02
   2.6250000e+02   7.4014320e-02
   2.6260000e+02   7.4235375e-02
   2.6270000e+02   7.4457513e-02
   2.6280000e+02   7.4680740e-02
   2.6290000e+02   7.4905063e-02
   2.6300000e+02   7.5130488e-02
   2.6310000e+02   7.5357024e-02
   2.6320000e+02   7.5584678e-02
   2.6330000e+02   7.5813455e-02
   2.6340000e+02   7.6043364e-02
   2.6350000e+02   7.6274412e-02
   2.6360000e+02   7.6506606e-02
   2.6370000e+02   7.6739954e-02
   2.6380000e+02   7.6974463e-02
   2.6390000e+02   7.7210140e-02
   2.6400000e+02   7.7446994e-02
   2.6410000e+02   7.7685031e-02
   2.6420000e+02   7.7924260e-02
   2.6430000e+02   7.8164688e-02
   2.6440000e+02   7.8406323e-02
   2.6450000e+02   7.8649172e-02
   2.6460000e+02   7.8893245e-02
   2.6470000e+02   7.9138548e-02
   2.6480000e+02   7.9385090e-02
   2.6490000e+02   7.9632879e-02
   2.6500000e+02   7.9881922e-02
   2.6510000e+02   8.0132230e-02
   2.6520000e+02   8.0383809e-02
   2.6530000e+02   8.0636667e-02
   2.6540000e+02   8.0890815e-02
   2.6550000e+02   8.1146259e-02
   2.6560000e+02   8.1403008e-02
   2.6570000e+02   8.1661072e-02
   2.6580000e+02   8.1920459e-02
   2.6590000e+02   8.2181177e-02
   2.6600000e+02   8.2443235e-02
   2.6610000e+02   8.2706643e-02
   2.6620000e+02   8.2971409e-02
   2.6630000e+02   8.3237542e-02
   2.6640000e+02   8.3505052e-02
   2.6650000e+02   8.3773948e-02
   2.6660000e+02   8.4044238e-02
   2.6670000e+02   8.4315933e-02
   2.6680000e+02   8.4589042e-02
   2.6690000e+02   8.4863573e-02
   2.6700000e+02   8.5139538e-02
   2.6710000e+02   8.5416944e-02
   2.6720000e+02   8.5695803e-02
   2.6730000e+02   8.5976124e-02
   2.6740000e+02   8.6257916e-02
   2.6750000e+02   8.6541190e-02
   2.6760000e+02   8.6825956e-02
   2.6770000e+02   8.7112224e-02
   2.6780000e+02   8.7400004e-02
   2.6790000e+02   8.7689306e-02
   2.6800000e+02   8.7980141e-02
   2.6810000e+02   8.8272519e-02
   2.6820000e+02   8.8566451e-02
   2.6830000e+02   8.8861947e-02
   2.6840000e+02   8.9159018e-02
   2.6850000e+02   8.9457674e-02
   2.6860000e+02   8.9757928e-02
   2.6870000e+02   9.0059789e-02
   2.6880000e+02   9.0363268e-02
   2.6890000e+02   9.0668378e-02
   2.6900000e+02   9.0975128e-02
   2.6910000e+02   9.1283531e-02
   2.6920000e+02   9.1593597e-02
   2.6930000e+02   9.1905339e-02
   2.6940000e+02   9.2218768e-02
   2.6950000e+02   9.2533895e-02
   2.6960000e+02   9.2850733e-02
   2.6970000e+02   9.3169293e-02
   2.6980000e+02   9.3489587e-02
   2.6990000e+02   9.3811628e-02
   2.7000000e+02   9.4135427e-02
   2.7010000e+02   9.4460997e-02
   2.7020000e+02   9.4788350e-02
   2.7030000e+02   9.5117499e-02
   2.7040000e+02   9.5448456e-02
   2.7050000e+02   9.5781235e-02
   2.7060000e+02   9.6115847e-02
   2.7070000e+02   9.6452305e-02
   2.7080000e+02   9.6790624e-02
   2.7090000e+02   9.7130815e-02
   2.7100000e+02   9.7472893e-02
   2.7110000e+02   9.7816870e-02
   2.7120000e+02   9.8162760e-02
   2.7130000e+02   9.8510576e-02
   2.7140000e+02   9.8860333e-02
   2.7150000e+02   9.9212043e-02
   2.7160000e+02   9.9565722e-02
   2.7170000e+02   9.9921382e-02
   2.7180000e+02   1.0027904e-01
   2.7190000e+02   1.0063871e-01
   2.7200000e+02   1.0100040e-01
   2.7210000e+02   1.0136413e-01
   2.7220000e+02   1.0172991e-01
   2.7230000e+02   1.0209777e-01
   2.7240000e+02   1.0246770e-01
   2.7250000e+02   1.0283974e-01
   2.7260000e+02   1.0321389e-01
   2.7270000e+02   1.0359016e-01
   2.7280000e+02   1.0396859e-01
   2.7290000e+02   1.0434917e-01
   2.7300000e+02   1.0473193e-01
   2.7310000e+02   1.0511688e-01
   2.7320000e+02   1.0550403e-01
   2.7330000e+02   1.0589341e-01
   2.7340000e+02   1.0628503e-01
   2.7350000e+02   1.0667891e-01
   2.7360000e+02   1.0707505e-01
   2.7370000e+02   1.0747349e-01
   2.7380000e+02   1.0787423e-01
   2.7390000e+02   1.0827730e-01
   2.7400000e+02   1.0868270e-01
   2.7410000e+02   1.0909046e-01
   2.7420000e+02   1.0950060e-01
   2.7430000e+02   1.0991312e-01
   2.7440000e+02   1.1032806e-01
   2.7450000e+02   1.1074542e-01
   2.7460000e+02   1.1116523e-01
   2.7470000e+02   1.1158750e-01
   2.7480000e+02   1.1201226e-01
   2.7490000e+02   1.1243951e-01
   2.7500000e+02   1.1286928e-01
   2.7510000e+02   1.1330159e-01
   2.7520000e+02   1.1373646e-01
   2.7530000e+02   1.1417390e-01
   2.7540000e+02   1.1461393e-01
   2.7550000e+02   1.1505658e-01
   2.7560000e+02   1.1550186e-01
   2.7570000e+02   1.1594980e-01
   2.7580000e+02   1.1640041e-01
   2.7590000e+02   1.1685371e-01
   2.7600000e+02   1.1730973e-01
   2.7610000e+02   1.1776848e-01
   2.7620000e+02   1.1822998e-01
   2.7630000e+02   1.1869426e-01
   2.7640000e+02   1.1916134e-01
   2.7650000e+02   1.1963124e-01
   2.7660000e+02   1.2010397e-01
   2.7670000e+02   1.2057957e-01
   2.7680000e+02   1.2105804e-01
   2.7690000e+02   1.2153942e-01
   2.7700000e+02   1.2202373e-01
   2.7710000e+02   1.2251099e-01
   2.7720000e+02   1.2300122e-01
   2.7730000e+02   1.2349444e-01
   2.7740000e+02   1.2399068e-01
   2.7750000e+02   1.2448996e-01
   2.7760000e+02   1.2499231e-01
   2.7770000e+02   1.2549774e-01
   2.7780000e+02   1.2600628e-01
   2.7790000e+02   1.2651796e-01
   2.7800000e+02   1.2703280e-01
   2.7810000e+02   1.2755082e-01
   2.7820000e+02   1.2807205e-01
   2.7830000e+02   1.2859652e-01
   2.7840000e+02   1.2912424e-01
   2.7850000e+02   1.2965524e-01
   2.7860000e+02   1.3018956e-01
   2.7870000e+02   1.3072721e-01
   2.7880000e+02   1.3126822e-01
   2.7890000e+02   1.3181262e-01
   2.7900000e+02   1.3236044e-01
   2.7910000e+02   1.3291169e-01
   2.7920000e+02   1.3346641e-01
   2.7930000e+02   1.3402463e-01
   2.7940000e+02   1.3458637e-01
   2.7950000e+02   1.3515166e-01
   2.7960000e+02   1.3572053e-01
   2.7970000e+02   1.3629300e-01
   2.7980000e+02   1.3686911e-01
   2.7990000e+02   1.3744888e-01
   2.8000000e+02   1.3803235e-01
   2.8010000e+02   1.3861954e-01
   2.8020000e+02   1.3921048e-01
   2.8030000e+02   1.3980520e-01
   2.8040000e+02   1.4040374e-01
   2.8050000e+02   1.4100611e-01
   2.8060000e+02   1.4161236e-01
   2.8070000e+02   1.4222251e-01
   2.8080000e+02   1.4283660e-01
   2.8090000e+02   1.4345465e-01
   2.8100000e+02   1.4407671e-01
   2.8110000e+02   1.4470279e-01
   2.8120000e+02   1.4533294e-01
   2.8130000e+02   1.4596718e-01
   2.8140000e+02   1.4660555e-01
   2.8150000e+02   1.4724809e-01
   2.8160000e+02   1.4789482e-01
   2.8170000e+02   1.4854577e-01
   2.8180000e+02   1.4920100e-01
   2.8190000e+02   1.4986052e-01
   2.8200000e+02   1.5052438e-01
   2.8210000e+02   1.5119260e-01
   2.8220000e+02   1.5186523e-01
   2.8230000e+02   1.5254231e-01
   2.8240000e+02   1.5322385e-01
   2.8250000e+02   1.5390992e-01
   2.8260000e+02   1.5460053e-01
   2.8270000e+02   1.5529573e-01
   2.8280000e+02   1.5599556e-01
   2.8290000e+02   1.5670005e-01
   2.8300000e+02   1.5740924e-01
   2.8310000e+02   1.5812317e-01
   2.8320000e+02   1.5884189e-01
   2.8330000e+02   1.5956542e-01
   2.8340000e+02   1.6029381e-01
   2.8350000e+02   1.6102711e-01
   2.8360000e+02   1.6176534e-01
   2.8370000e+02   1.6250856e-01
   2.8380000e+02   1.6325679e-01
   2.8390000e+02   1.6401010e-01
   2.8400000e+02   1.6476851e-01
   2.8410000e+02   1.6553207e-01
   2.8420000e+02   1.6630082e-01
   2.8430000e+02   1.6707481e-01
   2.8440000e+02   1.6785408e-01
   2.8450000e+02   1.6863868e-01
   2.8460000e+02   1.6942864e-01
   2.8470000e+02   1.7022402e-01
   2.8480000e+02   1.7102486e-01
   2.8490000e+02   1.7183121e-01
   2.8500000e+02   1.7264310e-01
   2.8510000e+02   1.7346060e-01
   2.8520000e+02   1.7428375e-01
   2.8530000e+02   1.7511259e-01
   2.8540000e+02   1.7594718e-01
   2.8550000e+02   1.7678756e-01
   2.8560000e+02   1.7763378e-01
   2.8570000e+02   1.7848589e-01
   2.8580000e+02   1.7934394e-01
   2.8590000e+02   1.8020799e-01
   2.8600000e+02   1.8107808e-01
   2.8610000e+02   1.8195427e-01
   2.8620000e+02   1.8283661e-01
   2.8630000e+02   1.8372514e-01
   2.8640000e+02   1.8461994e-01
   2.8650000e+02   1.8552104e-01
   2.8660000e+02   1.8642850e-01
   2.8670000e+02   1.8734238e-01
   2.8680000e+02   1.8826273e-01
   2.8690000e+02   1.8918962e-01
   2.8700000e+02   1.9012309e-01
   2.8710000e+02   1.9106320e-01
   2.8720000e+02   1.9201002e-01
   2.8730000e+02   1.9296359e-01
   2.8740000e+02   1.9392398e-01
   2.8750000e+02   1.9489125e-01
   2.8760000e+02   1.9586546e-01
   2.8770000e+02   1.9684666e-01
   2.8780000e+02   1.9783493e-01
   2.8790000e+02   1.9883032e-01
   2.8800000e+02   1.9983289e-01
   2.8810000e+02   2.0084271e-01
   2.8820000e+02   2.0185984e-01
   2.8830000e+02   2.0288435e-01
   2.8840000e+02   2.0391630e-01
   2.8850000e+02   2.0495575e-01
   2.8860000e+02   2.0600278e-01
   2.8870000e+02   2.0705745e-01
   2.8880000e+02   2.0811982e-01
   2.8890000e+02   2.0918998e-01
   2.8900000e+02   2.1026798e-01
   2.8910000e+02   2.1135389e-01
   2.8920000e+02   2.1244779e-01
   2.8930000e+02   2.1354975e-01
   2.8940000e+02   2.1465984e-01
   2.8950000e+02   2.1577813e-01
   2.8960000e+02   2.1690470e-01
   2.8970000e+02   2.1803962e-01
   2.8980000e+02   2.1918296e-01
   2.8990000e+02   2.2033480e-01
   2.9000000e+02   2.2149523e-01
   2.9010000e+02   2.2266430e-01
   2.9020000e+02   2.2384211e-01
   2.9030000e+02   2.2502874e-01
   2.9040000e+02   2.2622425e-01
   2.9050000e+02   2.2742874e-01
   2.9060000e+02   2.2864229e-01
   2.9070000e+02   2.2986497e-01
   2.9080000e+02   2.3109687e-01
   2.9090000e+02   2.3233807e-01
   2.9100000e+02   2.3358866e-01
   2.9110000e+02   2.3484873e-01
   2.9120000e+02   2.3611836e-01
   2.9130000e+02   2.3739764e-01
   2.9140000e+02   2.3868665e-01
   2.9150000e+02   2.3998550e-01
   2.9160000e+02   2.4129426e-01
   2.9170000e+02   2.4261303e-01
   2.9180000e+02   2.4394190e-01
   2.9190000e+02   2.4528096e-01
   2.9200000e+02   2.4663031e-01
   2.9210000e+02   2.4799005e-01
   2.9220000e+02   2.4936027e-01
   2.9230000e+02   2.5074106e-01
   2.9240000e+02   2.5213253e-01
   2.9250000e+02   2.5353478e-01
   2.9260000e+02   2.5494790e-01
   2.9270000e+02   2.5637200e-01
   2.9280000e+02   2.5780717e-01
   2.9290000e+02   2.5925353e-01
   2.9300000e+02   2.6071118e-01
   2.9310000e+02   2.6218022e-01
   2.9320000e+02   2.6366076e-01
   2.9330000e+02   2.6515291e-01
   2.9340000e+02   2.6665678e-01
   2.9350000e+02   2.6817248e-01
   2.9360000e+02   2.6970012e-01
   2.9370000e+02   2.7123981e-01
   2.9380000e+02   2.7279166e-01
   2.9390000e+02   2.7435580e-01
   2.9400000e+02   2.7593234e-01
   2.9410000e+02   2.7752139e-01
   2.9420000e+02   2.7912308e-01
   2.9430000e+02   2.8073752e-01
   2.9440000e+02   2.8236484e-01
   2.9450000e+02   2.8400516e-01
   2.9460000e+02   2.8565860e-01
   2.9470000e+02   2.8732530e-01
   2.9480000e+02   2.8900537e-01
   2.9490000e+02   2.9069895e-01
   2.9500000e+02   2.9240616e-01
   2.9510000e+02   2.9412714e-01
   2.9520000e+02   2.9586201e-01
   2.9530000e+02   2.9761092e-01
   2.9540000e+02   2.9937400e-01
   2.9550000e+02   3.0115138e-01
   2.9560000e+02   3.0294321e-01
   2.9570000e+02   3.0474962e-01
   2.9580000e+02   3.0657075e-01
   2.9590000e+02   3.0840675e-01
   2.9600000e+02   3.1025777e-01
   2.9610000e+02   3.1212394e-01
   2.9620000e+02   3.1400542e-01
   2.9630000e+02   3.1590236e-01
   2.9640000e+02   3.1781491e-01
   2.9650000e+02   3.1974321e-01
   2.9660000e+02   3.2168743e-01
   2.9670000e+02   3.2364772e-01
   2.9680000e+02   3.2562424e-01
   2.9690000e+02   3.2761715e-01
   2.9700000e+02   3.2962661e-01
   2.9710000e+02   3.3165278e-01
   2.9720000e+02   3.3369583e-01
   2.9730000e+02   3.3575593e-01
   2.9740000e+02   3.3783324e-01
   2.9750000e+02   3.3992794e-01
   2.9760000e+02   3.4204019e-01
   2.9770000e+02   3.4417017e-01
   2.9780000e+02   3.4631807e-01
   2.9790000e+02   3.4848405e-01
   2.9800000e+02   3.5066830e-01
   2.9810000e+02   3.5287099e-01
   2.9820000e+02   3.5509233e-01
   2.9830000e+02   3.5733248e-01
   2.9840000e+02   3.5959165e-01
   2.9850000e+02   3.6187001e-01
   2.9860000e+02   3.6416777e-01
   2.9870000e+02   3.6648512e-01
   2.9880000e+02   3.6882226e-01
   2.9890000e+02   3.7117938e-01
   2.9900000e+02   3.7355669e-01
   2.9910000e+02   3.7595439e-01
   2.9920000e+02   3.7837269e-01
   2.9930000e+02   3.8081180e-01
   2.9940000e+02   3.8327193e-01
   2.9950000e+02   3.8575330e-01
   2.9960000e+02   3.8825611e-01
   2.9970000e+02   3.9078059e-01
   2.9980000e+02   3.9332696e-01
   2.9990000e+02   3.9589544e-01
   3.0000000e+02   3.9848627e-01
   3.0010000e+02   4.0109966e-01
   3.0020000e+02   4.0373585e-01
   3.0030000e+02   4.0639507e-01
   3.0040000e+02   4.0907757e-01
   3.0050000e+02   4.1178358e-01
   3.0060000e+02   4.1451334e-01
   3.0070000e+02   4.1726709e-01
   3.0080000e+02   4.2004510e-01
   3.0090000e+02   4.2284760e-01
   3.0100000e+02   4.2567485e-01
   3.0110000e+02   4.2852711e-01
   3.0120000e+02   4.3140464e-01
   3.0130000e+02   4.3430770e-01
   3.0140000e+02   4.3723656e-01
   3.0150000e+02   4.4019148e-01
   3.0160000e+02   4.4317274e-01
   3.0170000e+02   4.4618061e-01
   3.0180000e+02   4.4921538e-01
   3.0190000e+02   4.5227732e-01
   3.0200000e+02   4.5536671e-01
   3.0210000e+02   4.5848386e-01
   3.0220000e+02   4.6162904e-01
   3.0230000e+02   4.6480256e-01
   3.0240000e+02   4.6800471e-01
   3.0250000e+02   4.7123579e-01
   3.0260000e+02   4.7449612e-01
   3.0270000e+02   4.7778600e-01
   3.0280000e+02   4.8110575e-01
   3.0290000e+02   4.8445567e-01
   3.0300000e+02   4.8783610e-01
   3.0310000e+02   4.9124735e-01
   3.0320000e+02   4.9468976e-01
   3.0330000e+02   4.9816366e-01
   3.0340000e+02   5.0166938e-01
   3.0350000e+02   5.0520726e-01
   3.0360000e+02   5.0877765e-01
   3.0370000e+02   5.1238090e-01
   3.0380000e+02   5.1601736e-01
   3.0390000e+02   5.1968739e-01
   3.0400000e+02   5.2339134e-01
   3.0410000e+02   5.2712958e-01
   3.0420000e+02   5.3090249e-01
   3.0430000e+02   5.3471043e-01
   3.0440000e+02   5.3855379e-01
   3.0450000e+02   5.4243295e-01
   3.0460000e+02   5.4634830e-01
   3.0470000e+02   5.5030023e-01
   3.0480000e+02   5.5428913e-01
   3.0490000e+02   5.5831542e-01
   3.0500000e+02   5.6237949e-01
   3.0510000e+02   5.6648176e-01
   3.0520000e+02   5.7062265e-01
   3.0530000e+02   5.7480258e-01
   3.0540000e+02   5.7902197e-01
   3.0550000e+02   5.8328127e-01
   3.0560000e+02   5.8758090e-01
   3.0570000e+02   5.9192131e-01
   3.0580000e+02   5.9630295e-01
   3.0590000e+02   6.0072627e-01
   3.0600000e+02   6.0519173e-01
   3.0610000e+02   6.0969981e-01
   3.0620000e+02   6.1425096e-01
   3.0630000e+02   6.1884567e-01
   3.0640000e+02   6.2348442e-01
   3.0650000e+02   6.2816769e-01
   3.0660000e+02   6.3289599e-01
   3.0670000e+02   6.3766982e-01
   3.0680000e+02   6.4248967e-01
   3.0690000e+02   6.4735607e-01
   3.0700000e+02   6.5226953e-01
   3.0710000e+02   6.5723058e-01
   3.0720000e+02   6.6223975e-01
   3.0730000e+02   6.6729759e-01
   3.0740000e+02   6.7240463e-01
   3.0750000e+02   6.7756144e-01
   3.0760000e+02   6.8276857e-01
   3.0770000e+02   6.8802658e-01
   3.0780000e+02   6.9333606e-01
   3.0790000e+02   6.9869758e-01
   3.0800000e+02   7.0411173e-01
   3.0810000e+02   7.0957911e-01
   3.0820000e+02   7.1510032e-01
   3.0830000e+02   7.2067597e-01
   3.0840000e+02   7.2630668e-01
   3.0850000e+02   7.3199308e-01
   3.0860000e+02   7.3773579e-01
   3.0870000e+02   7.4353547e-01
   3.0880000e+02   7.4939276e-01
   3.0890000e+02   7.5530832e-01
   3.0900000e+02   7.6128282e-01
   3.0910000e+02   7.6731694e-01
   3.0920000e+02   7.7341135e-01
   3.0930000e+02   7.7956675e-01
   3.0940000e+02   7.8578385e-01
   3.0950000e+02   7.9206334e-01
   3.0960000e+02   7.9840596e-01
   3.0970000e+02   8.0481243e-01
   3.0980000e+02   8.1128348e-01
   3.0990000e+02   8.1781987e-01
   3.1000000e+02   8.2442236e-01
   3.1010000e+02   8.3109170e-01
   3.1020000e+02   8.3782868e-01
   3.1030000e+02   8.4463408e-01
   3.1040000e+02   8.5150870e-01
   3.1050000e+02   8.5845335e-01
   3.1060000e+02   8.6546884e-01
   3.1070000e+02   8.7255599e-01
   3.1080000e+02   8.7971566e-01
   3.1090000e+02   8.8694869e-01
   3.1100000e+02   8.9425594e-01
   3.1110000e+02   9.0163827e-01
   3.1120000e+02   9.0909658e-01
   3.1130000e+02   9.1663176e-01
   3.1140000e+02   9.2424471e-01
   3.1150000e+02   9.3193635e-01
   3.1160000e+02   9.3970761e-01
   3.1170000e+02   9.4755944e-01
   3.1180000e+02   9.5549278e-01
   3.1190000e+02   9.6350860e-01
   3.1200000e+02   9.7160788e-01
   3.1210000e+02   9.7979162e-01
   3.1220000e+02   9.8806082e-01
   3.1230000e+02   9.9641650e-01
   3.1240000e+02   1.0048597e+00
   3.1250000e+02   1.0133914e+00
   3.1260000e+02   1.0220128e+00
   3.1270000e+02   1.0307248e+00
   3.1280000e+02   1.0395286e+00
   3.1290000e+02   1.0484253e+00
   3.1300000e+02   1.0574160e+00
   3.1310000e+02   1.0665018e+00
   3.1320000e+02   1.0756838e+00
   3.1330000e+02   1.0849633e+00
   3.1340000e+02   1.0943414e+00
   3.1350000e+02   1.1038193e+00
   3.1360000e+02   1.1133981e+00
   3.1370000e+02   1.1230793e+00
   3.1380000e+02   1.1328638e+00
   3.1390000e+02   1.1427531e+00
   3.1400000e+02   1.1527484e+00
   3.1410000e+02   1.1628510e+00
   3.1420000e+02   1.1730622e+00
   3.1430000e+02   1.1833833e+00
   3.1440000e+02   1.1938156e+00
   3.1450000e+02   1.2043606e+00
   3.1460000e+02   1.2150196e+00
   3.1470000e+02   1.2257940e+00
   3.1480000e+02   1.2366852e+00
   3.1490000e+02   1.2476947e+00
   3.1500000e+02   1.2588239e+00
   3.1510000e+02   1.2700742e+00
   3.1520000e+02   1.2814473e+00
   3.1530000e+02   1.2929445e+00
   3.1540000e+02   1.3045675e+00
   3.1550000e+02   1.3163177e+00
   3.1560000e+02   1.3281968e+00
   3.1570000e+02   1.3402064e+00
   3.1580000e+02   1.3523481e+00
   3.1590000e+02   1.3646235e+00
   3.1600000e+02   1.3770343e+00
   3.1610000e+02   1.3895822e+00
   3.1620000e+02   1.4022688e+00
   3.1630000e+02   1.4150960e+00
   3.1640000e+02   1.4280655e+00
   3.1650000e+02   1.4411791e+00
   3.1660000e+02   1.4544385e+00
   3.1670000e+02   1.4678457e+00
   3.1680000e+02   1.4814024e+00
   3.1690000e+02   1.4951105e+00
   3.1700000e+02   1.5089720e+00
   3.1710000e+02   1.5229889e+00
   3.1720000e+02   1.5371629e+00
   3.1730000e+02   1.5514962e+00
   3.1740000e+02   1.5659908e+00
   3.1750000e+02   1.5806487e+00
   3.1760000e+02   1.5954719e+00
   3.1770000e+02   1.6104626e+00
   3.1780000e+02   1.6256230e+00
   3.1790000e+02   1.6409551e+00
   3.1800000e+02   1.6564612e+00
   3.1810000e+02   1.6721434e+00
   3.1820000e+02   1.6880041e+00
   3.1830000e+02   1.7040455e+00
   3.1840000e+02   1.7202699e+00
   3.1850000e+02   1.7366797e+00
   3.1860000e+02   1.7532773e+00
   3.1870000e+02   1.7700651e+00
   3.1880000e+02   1.7870455e+00
   3.1890000e+02   1.8042209e+00
   3.1900000e+02   1.8215941e+00
   3.1910000e+02   1.8391673e+00
   3.1920000e+02   1.8569434e+00
   3.1930000e+02   1.8749248e+00
   3.1940000e+02   1.8931143e+00
   3.1950000e+02   1.9115146e+00
   3.1960000e+02   1.9301283e+00
   3.1970000e+02   1.9489584e+00
   3.1980000e+02   1.9680075e+00
   3.1990000e+02   1.9872785e+00
   3.2000000e+02   2.0067744e+00
   3.2010000e+02   2.0264981e+00
   3.2020000e+02   2.0464526e+00
   3.2030000e+02   2.0666408e+00
   3.2040000e+02   2.0870659e+00
   3.2050000e+02   2.1077309e+00
   3.2060000e+02   2.1286391e+00
   3.2070000e+02   2.1497936e+00
   3.2080000e+02   2.1711976e+00
   3.2090000e+02   2.1928545e+00
   3.2100000e+02   2.2147676e+00
   3.2110000e+02   2.2369403e+00
   3.2120000e+02   2.2593759e+00
   3.2130000e+02   2.2820781e+00
   3.2140000e+02   2.3050504e+00
   3.2150000e+02   2.3282963e+00
   3.2160000e+02   2.3518194e+00
   3.2170000e+02   2.3756235e+00
   3.2180000e+02   2.3997123e+00
   3.2190000e+02   2.4240896e+00
   3.2200000e+02   2.4487593e+00
   3.2210000e+02   2.4737252e+00
   3.2220000e+02   2.4989914e+00
   3.2230000e+02   2.5245619e+00
   3.2240000e+02   2.5504407e+00
   3.2250000e+02   2.5766320e+00
   3.2260000e+02   2.6031399e+00
   3.2270000e+02   2.6299689e+00
   3.2280000e+02   2.6571231e+00
   3.2290000e+02   2.6846071e+00
   3.2300000e+02   2.7124252e+00
   3.2310000e+02   2.7405819e+00
   3.2320000e+02   2.7690819e+00
   3.2330000e+02   2.7979298e+00
   3.2340000e+02   2.8271303e+00
   3.2350000e+02   2.8566882e+00
   3.2360000e+02   2.8866085e+00
   3.2370000e+02   2.9168959e+00
   3.2380000e+02   2.9475556e+00
   3.2390000e+02   2.9785926e+00
   3.2400000e+02   3.0100121e+00
   3.2410000e+02   3.0418193e+00
   3.2420000e+02   3.0740195e+00
   3.2430000e+02   3.1066182e+00
   3.2440000e+02   3.1396207e+00
   3.2450000e+02   3.1730327e+00
   3.2460000e+02   3.2068597e+00
   3.2470000e+02   3.2411076e+00
   3.2480000e+02   3.2757820e+00
   3.2490000e+02   3.3108890e+00
   3.2500000e+02   3.3464344e+00
   3.2510000e+02   3.3824244e+00
   3.2520000e+02   3.4188650e+00
   3.2530000e+02   3.4557627e+00
   3.2540000e+02   3.4931237e+00
   3.2550000e+02   3.5309544e+00
   3.2560000e+02   3.5692614e+00
   3.2570000e+02   3.6080514e+00
   3.2580000e+02   3.6473310e+00
   3.2590000e+02   3.6871072e+00
   3.2600000e+02   3.7273868e+00
   3.2610000e+02   3.7681769e+00
   3.2620000e+02   3.8094847e+00
   3.2630000e+02   3.8513174e+00
   3.2640000e+02   3.8936825e+00
   3.2650000e+02   3.9365873e+00
   3.2660000e+02   3.9800395e+00
   3.2670000e+02   4.0240468e+00
   3.2680000e+02   4.0686171e+00
   3.2690000e+02   4.1137583e+00
   3.2700000e+02   4.1594785e+00
   3.2710000e+02   4.2057858e+00
   3.2720000e+02   4.2526886e+00
   3.2730000e+02   4.3001954e+00
   3.2740000e+02   4.3483147e+00
   3.2750000e+02   4.3970553e+00
   3.2760000e+02   4.4464260e+00
   3.2770000e+02   4.4964357e+00
   3.2780000e+02   4.5470936e+00
   3.2790000e+02   4.5984090e+00
   3.2800000e+02   4.6503912e+00
   3.2810000e+02   4.7030499e+00
   3.2820000e+02   4.7563946e+00
   3.2830000e+02   4.8104354e+00
   3.2840000e+02   4.8651820e+00
   3.2850000e+02   4.9206448e+00
   3.2860000e+02   4.9768340e+00
   3.2870000e+02   5.0337601e+00
   3.2880000e+02   5.0914337e+00
   3.2890000e+02   5.1498657e+00
   3.2900000e+02   5.2090669e+00
   3.2910000e+02   5.2690486e+00
   3.2920000e+02   5.3298221e+00
   3.2930000e+02   5.3913988e+00
   3.2940000e+02   5.4537904e+00
   3.2950000e+02   5.5170087e+00
   3.2960000e+02   5.5810659e+00
   3.2970000e+02   5.6459741e+00
   3.2980000e+02   5.7117457e+00
   3.2990000e+02   5.7783935e+00
   3.3000000e+02   5.8459301e+00
   3.3010000e+02   5.9143685e+00
   3.3020000e+02   5.9837221e+00
   3.3030000e+02   6.0540043e+00
   3.3040000e+02   6.1252286e+00
   3.3050000e+02   6.1974089e+00
   3.3060000e+02   6.2705594e+00
   3.3070000e+02   6.3446943e+00
   3.3080000e+02   6.4198281e+00
   3.3090000e+02   6.4959756e+00
   3.3100000e+02   6.5731517e+00
   3.3110000e+02   6.6513718e+00
   3.3120000e+02   6.7306513e+00
   3.3130000e+02   6.8110058e+00
   3.3140000e+02   6.8924514e+00
   3.3150000e+02   6.9750043e+00
   3.3160000e+02   7.0586810e+00
   3.3170000e+02   7.1434982e+00
   3.3180000e+02   7.2294729e+00
   3.3190000e+02   7.3166224e+00
   3.3200000e+02   7.4049643e+00
   3.3210000e+02   7.4945164e+00
   3.3220000e+02   7.5852969e+00
   3.3230000e+02   7.6773241e+00
   3.3240000e+02   7.7706169e+00
   3.3250000e+02   7.8651941e+00
   3.3260000e+02   7.9610752e+00
   3.3270000e+02   8.0582798e+00
   3.3280000e+02   8.1568279e+00
   3.3290000e+02   8.2567397e+00
   3.3300000e+02   8.3580358e+00
   3.3310000e+02   8.4607372e+00
   3.3320000e+02   8.5648652e+00
   3.3330000e+02   8.6704414e+00
   3.3340000e+02   8.7774878e+00
   3.3350000e+02   8.8860267e+00
   3.3360000e+02   8.9960808e+00
   3.3370000e+02   9.1076732e+00
   3.3380000e+02   9.2208274e+00
   3.3390000e+02   9.3355672e+00
   3.3400000e+02   9.4519168e+00
   3.3410000e+02   9.5699008e+00
   3.3420000e+02   9.6895443e+00
   3.3430000e+02   9.8108727e+00
   3.3440000e+02   9.9339118e+00
   3.3450000e+02   1.0058688e+01
   3.3460000e+02   1.0185228e+01
   3.3470000e+02   1.0313559e+01
   3.3480000e+02   1.0443708e+01
   3.3490000e+02   1.0575704e+01
   3.3500000e+02   1.0709574e+01
   3.3510000e+02   1.0845349e+01
   3.3520000e+02   1.0983058e+01
   3.3530000e+02   1.1122729e+01
   3.3540000e+02   1.1264395e+01
   3.3550000e+02   1.1408086e+01
   3.3560000e+02   1.1553833e+01
   3.3570000e+02   1.1701668e+01
   3.3580000e+02   1.1851624e+01
   3.3590000e+02   1.2003734e+01
   3.3600000e+02   1.2158032e+01
   3.3610000e+02   1.2314551e+01
   3.3620000e+02   1.2473327e+01
   3.3630000e+02   1.2634394e+01
   3.3640000e+02   1.2797789e+01
   3.3650000e+02   1.2963549e+01
   3.3660000e+02   1.3131710e+01
   3.3670000e+02   1.3302310e+01
   3.3680000e+02   1.3475388e+01
   3.3690000e+02   1.3650982e+01
   3.3700000e+02   1.3829132e+01
   3.3710000e+02   1.4009880e+01
   3.3720000e+02   1.4193265e+01
   3.3730000e+02   1.4379329e+01
   3.3740000e+02   1.4568115e+01
   3.3750000e+02   1.4759666e+01
   3.3760000e+02   1.4954027e+01
   3.3770000e+02   1.5151241e+01
   3.3780000e+02   1.5351353e+01
   3.3790000e+02   1.5554412e+01
   3.3800000e+02   1.5760462e+01
   3.3810000e+02   1.5969552e+01
   3.3820000e+02   1.6181730e+01
   3.3830000e+02   1.6397046e+01
   3.3840000e+02   1.6615551e+01
   3.3850000e+02   1.6837294e+01
   3.3860000e+02   1.7062329e+01
   3.3870000e+02   1.7290707e+01
   3.3880000e+02   1.7522484e+01
   3.3890000e+02   1.7757712e+01
   3.3900000e+02   1.7996449e+01
   3.3910000e+02   1.8238751e+01
   3.3920000e+02   1.8484674e+01
   3.3930000e+02   1.8734278e+01
   3.3940000e+02   1.8987623e+01
   3.3950000e+02   1.9244768e+01
   3.3960000e+02   1.9505775e+01
   3.3970000e+02   1.9770708e+01
   3.3980000e+02   2.0039630e+01
   3.3990000e+02   2.0312605e+01
   3.4000000e+02   2.0589700e+01
   3.4010000e+02   2.0870982e+01
   3.4020000e+02   2.1156519e+01
   3.4030000e+02   2.1446380e+01
   3.4040000e+02   2.1740637e+01
   3.4050000e+02   2.2039361e+01
   3.4060000e+02   2.2342626e+01
   3.4070000e+02   2.2650505e+01
   3.4080000e+02   2.2963076e+01
   3.4090000e+02   2.3280413e+01
   3.4100000e+02   2.3602597e+01
   3.4110000e+02   2.3929707e+01
   3.4120000e+02   2.4261824e+01
   3.4130000e+02   2.4599030e+01
   3.4140000e+02   2.4941410e+01
   3.4150000e+02   2.5289050e+01
   3.4160000e+02   2.5642036e+01
   3.4170000e+02   2.6000456e+01
   3.4180000e+02   2.6364402e+01
   3.4190000e+02   2.6733965e+01
   3.4200000e+02   2.7109237e+01
   3.4210000e+02   2.7490315e+01
   3.4220000e+02   2.7877294e+01
   3.4230000e+02   2.8270274e+01
   3.4240000e+02   2.8669354e+01
   3.4250000e+02   2.9074636e+01
   3.4260000e+02   2.9486223e+01
   3.4270000e+02   2.9904222e+01
   3.4280000e+02   3.0328740e+01
   3.4290000e+02   3.0759886e+01
   3.4300000e+02   3.1197772e+01
   3.4310000e+02   3.1642510e+01
   3.4320000e+02   3.2094216e+01
   3.4330000e+02   3.2553007e+01
   3.4340000e+02   3.3019003e+01
   3.4350000e+02   3.3492325e+01
   3.4360000e+02   3.3973097e+01
   3.4370000e+02   3.4461445e+01
   3.4380000e+02   3.4957497e+01
   3.4390000e+02   3.5461385e+01
   3.4400000e+02   3.5973239e+01
   3.4410000e+02   3.6493197e+01
   3.4420000e+02   3.7021395e+01
   3.4430000e+02   3.7557974e+01
   3.4440000e+02   3.8103076e+01
   3.4450000e+02   3.8656847e+01
   3.4460000e+02   3.9219435e+01
   3.4470000e+02   3.9790990e+01
   3.4480000e+02   4.0371666e+01
   3.4490000e+02   4.0961618e+01
   3.4500000e+02   4.1561006e+01
   3.4510000e+02   4.2169991e+01
   3.4520000e+02   4.2788738e+01
   3.4530000e+02   4.3417415e+01
   3.4540000e+02   4.4056193e+01
   3.4550000e+02   4.4705245e+01
   3.4560000e+02   4.5364749e+01
   3.4570000e+02   4.6034885e+01
   3.4580000e+02   4.6715837e+01
   3.4590000e+02   4.7407791e+01
   3.4600000e+02   4.8110938e+01
   3.4610000e+02   4.8825472e+01
   3.4620000e+02   4.9551590e+01
   3.4630000e+02   5.0289493e+01
   3.4640000e+02   5.1039386e+01
   3.4650000e+02   5.1801478e+01
   3.4660000e+02   5.2575980e+01
   3.4670000e+02   5.3363110e+01
   3.4680000e+02   5.4163087e+01
   3.4690000e+02   5.4976135e+01
   3.4700000e+02   5.5802484e+01
   3.4710000e+02   5.6642365e+01
   3.4720000e+02   5.7496017e+01
   3.4730000e+02   5.8363679e+01
   3.4740000e+02   5.9245598e+01
   3.4750000e+02   6.0142025e+01
   3.4760000e+02   6.1053214e+01
   3.4770000e+02   6.1979425e+01
   3.4780000e+02   6.2920924e+01
   3.4790000e+02   6.3877978e+01
   3.4800000e+02   6.4850863e+01
   3.4810000e+02   6.5839859e+01
   3.4820000e+02   6.6845251e+01
   3.4830000e+02   6.7867328e+01
   3.4840000e+02   6.8906387e+01
   3.4850000e+02   6.9962729e+01
   3.4860000e+02   7.1036659e+01
   3.4870000e+02   7.2128493e+01
   3.4880000e+02   7.3238546e+01
   3.4890000e+02   7.4367145e+01
   3.4900000e+02   7.5514619e+01
   3.4910000e+02   7.6681306e+01
   3.4920000e+02   7.7867548e+01
   3.4930000e+02   7.9073695e+01
   3.4940000e+02   8.0300103e+01
   3.4950000e+02   8.1547136e+01
   3.4960000e+02   8.2815162e+01
   3.4970000e+02   8.4104559e+01
   3.4980000e+02   8.5415711e+01
   3.4990000e+02   8.6749008e+01
   3.5000000e+02   8.8104850e+01
   3.5010000e+02   8.9483642e+01
   3.5020000e+02   9.0885798e+01
   3.5030000e+02   9.2311741e+01
   3.5040000e+02   9.3761900e+01
   3.5050000e+02   9.5236713e+01
   3.5060000e+02   9.6736626e+01
   3.5070000e+02   9.8262094e+01
   3.5080000e+02   9.9813580e+01
   3.5090000e+02   1.0139156e+02
   3.5100000e+02   1.0299651e+02
   3.5110000e+02   1.0462892e+02
   3.5120000e+02   1.0628930e+02
   3.5130000e+02   1.0797815e+02
   3.5140000e+02   1.0969599e+02
   3.5150000e+02   1.1144336e+02
   3.5160000e+02   1.1322078e+02
   3.5170000e+02   1.1502882e+02
   3.5180000e+02   1.1686803e+02
   3.5190000e+02   1.1873898e+02
   3.5200000e+02   1.2064226e+02
   3.5210000e+02   1.2257846e+02
   3.5220000e+02   1.2454818e+02
   3.5230000e+02   1.2655205e+02
   3.5240000e+02   1.2859069e+02
   3.5250000e+02   1.3066473e+02
   3.5260000e+02   1.3277485e+02
   3.5270000e+02   1.3492170e+02
   3.5280000e+02   1.3710595e+02
   3.5290000e+02   1.3932832e+02
   3.5300000e+02   1.4158949e+02
   3.5310000e+02   1.4389019e+02
   3.5320000e+02   1.4623115e+02
   3.5330000e+02   1.4861312e+02
   3.5340000e+02   1.5103687e+02
   3.5350000e+02   1.5350316e+02
   3.5360000e+02   1.5601281e+02
   3.5370000e+02   1.5856660e+02
   3.5380000e+02   1.6116537e+02
   3.5390000e+02   1.6380995e+02
   3.5400000e+02   1.6650121e+02
   3.5410000e+02   1.6924002e+02
   3.5420000e+02   1.7202727e+02
   3.5430000e+02   1.7486386e+02
   3.5440000e+02   1.7775073e+02
   3.5450000e+02   1.8068881e+02
   3.5460000e+02   1.8367907e+02
   3.5470000e+02   1.8672250e+02
   3.5480000e+02   1.8982010e+02
   3.5490000e+02   1.9297288e+02
   3.5500000e+02   1.9618189e+02
   3.5510000e+02   1.9944819e+02
   3.5520000e+02   2.0277287e+02
   3.5530000e+02   2.0615702e+02
   3.5540000e+02   2.0960179e+02
   3.5550000e+02   2.1310831e+02
   3.5560000e+02   2.1667776e+02
   3.5570000e+02   2.2031134e+02
   3.5580000e+02   2.2401027e+02
   3.5590000e+02   2.2777578e+02
   3.5600000e+02   2.3160915e+02
   3.5610000e+02   2.3551168e+02
   3.5620000e+02   2.3948468e+02
   3.5630000e+02   2.4352950e+02
   3.5640000e+02   2.4764751e+02
   3.5650000e+02   2.5184012e+02
   3.5660000e+02   2.5610876e+02
   3.5670000e+02   2.6045488e+02
   3.5680000e+02   2.6487997e+02
   3.5690000e+02   2.6938555e+02
   3.5700000e+02   2.7397316e+02
   3.5710000e+02   2.7864439e+02
   3.5720000e+02   2.8340086e+02
   3.5730000e+02   2.8824419e+02
   3.5740000e+02   2.9317607e+02
   3.5750000e+02   2.9819821e+02
   3.5760000e+02   3.0331236e+02
   3.5770000e+02   3.0852030e+02
   3.5780000e+02   3.1382384e+02
   3.5790000e+02   3.1922484e+02
   3.5800000e+02   3.2472519e+02
   3.5810000e+02   3.3032682e+02
   3.5820000e+02   3.3603171e+02
   3.5830000e+02   3.4184186e+02
   3.5840000e+02   3.4775932e+02
   3.5850000e+02   3.5378618e+02
   3.5860000e+02   3.5992459e+02
   3.5870000e+02   3.6617672e+02
   3.5880000e+02   3.7254480e+02
   3.5890000e+02   3.7903109e+02
   3.5900000e+02   3.8563791e+02
   3.5910000e+02   3.9236763e+02
   3.5920000e+02   3.9922265e+02
   3.5930000e+02   4.0620545e+02
   3.5940000e+02   4.1331852e+02
   3.5950000e+02   4.2056444e+02
   3.5960000e+02   4.2794583e+02
   3.5970000e+02   4.3546535e+02
   3.5980000e+02   4.4312573e+02
   3.5990000e+02   4.5092975e+02
   3.6000000e+02   4.5888026e+02
   3.6010000e+02   4.6698015e+02
   3.6020000e+02   4.7523238e+02
   3.6030000e+02   4.8363997e+02
   3.6040000e+02   4.9220601e+02
   3.6050000e+02   5.0093364e+02
   3.6060000e+02   5.0982607e+02
   3.6070000e+02   5.1888659e+02
   3.6080000e+02   5.2811854e+02
   3.6090000e+02   5.3752534e+02
   3.6100000e+02   5.4711048e+02
   3.6110000e+02   5.5687751e+02
   3.6120000e+02   5.6683009e+02
   3.6130000e+02   5.7697190e+02
   3.6140000e+02   5.8730676e+02
   3.6150000e+02   5.9783852e+02
   3.6160000e+02   6.0857114e+02
   3.6170000e+02   6.1950864e+02
   3.6180000e+02   6.3065515e+02
   3.6190000e+02   6.4201487e+02
   3.6200000e+02   6.5359209e+02
   3.6210000e+02   6.6539120e+02
   3.6220000e+02   6.7741667e+02
   3.6230000e+02   6.8967307e+02
   3.6240000e+02   7.0216507e+02
   3.6250000e+02   7.1489742e+02
   3.6260000e+02   7.2787500e+02
   3.6270000e+02   7.4110278e+02
   3.6280000e+02   7.5458582e+02
   3.6290000e+02   7.6832931e+02
   3.6300000e+02   7.8233853e+02
   3.6310000e+02   7.9661890e+02
   3.6320000e+02   8.1117593e+02
   3.6330000e+02   8.2601525e+02
   3.6340000e+02   8.4114262e+02
   3.6350000e+02   8.5656391e+02
   3.6360000e+02   8.7228513e+02
   3.6370000e+02   8.8831241e+02
   3.6380000e+02   9.0465201e+02
   3.6390000e+02   9.2131033e+02
   3.6400000e+02   9.3829389e+02
   3.6410000e+02   9.5560938e+02
   3.6420000e+02   9.7326359e+02
   3.6430000e+02   9.9126350e+02
   3.6440000e+02   1.0096162e+03
   3.6450000e+02   1.0283290e+03
   3.6460000e+02   1.0474093e+03
   3.6470000e+02   1.0668646e+03
   3.6480000e+02   1.0867027e+03
   3.6490000e+02   1.1069316e+03
   3.6500000e+02   1.1275592e+03
   3.6510000e+02   1.1485939e+03
   3.6520000e+02   1.1700440e+03
   3.6530000e+02   1.1919183e+03
   3.6540000e+02   1.2142254e+03
   3.6550000e+02   1.2369744e+03
   3.6560000e+02   1.2601744e+03
   3.6570000e+02   1.2838350e+03
   3.6580000e+02   1.3079655e+03
   3.6590000e+02   1.3325758e+03
   3.6600000e+02   1.3576760e+03
   3.6610000e+02   1.3832763e+03
   3.6620000e+02   1.4093871e+03
   3.6630000e+02   1.4360190e+03
   3.6640000e+02   1.4631830e+03
   3.6650000e+02   1.4908903e+03
   3.6660000e+02   1.5191522e+03
   3.6670000e+02   1.5479804e+03
   3.6680000e+02   1.5773867e+03
   3.6690000e+02   1.6073834e+03
   3.6700000e+02   1.6379828e+03
   3.6710000e+02   1.6691976e+03
   3.6720000e+02   1.7010408e+03
   3.6730000e+02   1.7335257e+03
   3.6740000e+02   1.7666658e+03
   3.6750000e+02   1.8004749e+03
   3.6760000e+02   1.8349673e+03
   3.6770000e+02   1.8701573e+03
   3.6780000e+02   1.9060597e+03
   3.6790000e+02   1.9426897e+03
   3.6800000e+02   1.9800626e+03
   3.6810000e+02   2.0181944e+03
   3.6820000e+02   2.0571010e+03
   3.6830000e+02   2.0967991e+03
   3.6840000e+02   2.1373053e+03
   3.6850000e+02   2.1786371e+03
   3.6860000e+02   2.2208119e+03
   3.6870000e+02   2.2638478e+03
   3.6880000e+02   2.3077632e+03
   3.6890000e+02   2.3525769e+03
   3.6900000e+02   2.3983081e+03
   3.6910000e+02   2.4449764e+03
   3.6920000e+02   2.4926021e+03
   3.6930000e+02   2.5412055e+03
   3.6940000e+02   2.5908078e+03
   3.6950000e+02   2.6414303e+03
   3.6960000e+02   2.6930951e+03
   3.6970000e+02   2.7458246e+03
   3.6980000e+02   2.7996417e+03
   3.6990000e+02   2.8545699e+03
   3.7000000e+02   2.9106332e+03
   3.7010000e+02   2.9678560e+03
   3.7020000e+02   3.0262636e+03
   3.7030000e+02   3.0858815e+03
   3.7040000e+02   3.1467359e+03
   3.7050000e+02   3.2088536e+03
   3.7060000e+02   3.2722622e+03
   3.7070000e+02   3.3369895e+03
   3.7080000e+02   3.4030643e+03
   3.7090000e+02   3.4705158e+03
   3.7100000e+02   3.5393741e+03
   3.7110000e+02   3.6096698e+03
   3.7120000e+02   3.6814342e+03
   3.7130000e+02   3.7546995e+03
   3.7140000e+02   3.8294983e+03
   3.7150000e+02   3.9058643e+03
   3.7160000e+02   3.9838317e+03
   3.7170000e+02   4.0634356e+03
   3.7180000e+02   4.1447119e+03
   3.7190000e+02   4.2276972e+03
   3.7200000e+02   4.3124291e+03
   3.7210000e+02   4.3989459e+03
   3.7220000e+02   4.4872870e+03
   3.7230000e+02   4.5774924e+03
   3.7240000e+02   4.6696033e+03
   3.7250000e+02   4.7636617e+03
   3.7260000e+02   4.8597104e+03
   3.7270000e+02   4.9577936e+03
   3.7280000e+02   5.0579561e+03
   3.7290000e+02   5.1602440e+03
   3.7300000e+02   5.2647043e+03
   3.7310000e+02   5.3713851e+03
   3.7320000e+02   5.4803358e+03
   3.7330000e+02   5.5916066e+03
   3.7340000e+02   5.7052492e+03
   3.7350000e+02   5.8213162e+03
   3.7360000e+02   5.9398616e+03
   3.7370000e+02   6.0609406e+03
   3.7380000e+02   6.1846097e+03
   3.7390000e+02   6.3109266e+03
   3.7400000e+02   6.4399505e+03
   3.7410000e+02   6.5717419e+03
   3.7420000e+02   6.7063625e+03
   3.7430000e+02   6.8438758e+03
   3.7440000e+02   6.9843466e+03
   3.7450000e+02   7.1278411e+03
   3.7460000e+02   7.2744272e+03
   3.7470000e+02   7.4241743e+03
   3.7480000e+02   7.5771534e+03
   3.7490000e+02   7.7334373e+03
   3.7500000e+02   7.8931003e+03
   3.7510000e+02   8.0562186e+03
   3.7520000e+02   8.2228700e+03
   3.7530000e+02   8.3931344e+03
   3.7540000e+02   8.5670932e+03
   3.7550000e+02   8.7448300e+03
   3.7560000e+02   8.9264303e+03
   3.7570000e+02   9.1119815e+03
   3.7580000e+02   9.3015732e+03
   3.7590000e+02   9.4952970e+03
   3.7600000e+02   9.6932466e+03
   3.7610000e+02   9.8955181e+03
   3.7620000e+02   1.0102210e+04
   3.7630000e+02   1.0313422e+04
   3.7640000e+02   1.0529258e+04
   3.7650000e+02   1.0749822e+04
   3.7660000e+02   1.0975224e+04
   3.7670000e+02   1.1205573e+04
   3.7680000e+02   1.1440982e+04
   3.7690000e+02   1.1681567e+04
   3.7700000e+02   1.1927446e+04
   3.7710000e+02   1.2178741e+04
   3.7720000e+02   1.2435575e+04
   3.7730000e+02   1.2698077e+04
   3.7740000e+02   1.2966375e+04
   3.7750000e+02   1.3240603e+04
   3.7760000e+02   1.3520898e+04
   3.7770000e+02   1.3807398e+04
   3.7780000e+02   1.4100248e+04
   3.7790000e+02   1.4399592e+04
   3.7800000e+02   1.4705582e+04
   3.7810000e+02   1.5018370e+04
   3.7820000e+02   1.5338114e+04
   3.7830000e+02   1.5664974e+04
   3.7840000e+02   1.5999115e+04
   3.7850000e+02   1.6340706e+04
   3.7860000e+02   1.6689919e+04
   3.7870000e+02   1.7046931e+04
   3.7880000e+02   1.7411924e+04
   3.7890000e+02   1.7785082e+04
   3.7900000e+02   1.8166595e+04
   3.7910000e+02   1.8556659e+04
   3.7920000e+02   1.8955472e+04
   3.7930000e+02   1.9363238e+04
   3.7940000e+02   1.9780165e+04
   3.7950000e+02   2.0206469e+04
   3.7960000e+02   2.0642367e+04
   3.7970000e+02   2.1088084e+04
   3.7980000e+02   2.1543851e+04
   3.7990000e+02   2.2009902e+04
   3.8000000e+02   2.2486478e+04
   3.8010000e+02   2.2973827e+04
   3.8020000e+02   2.3472201e+04
   3.8030000e+02   2.3981859e+04
   3.8040000e+02   2.4503067e+04
   3.8050000e+02   2.5036096e+04
   3.8060000e+02   2.5581225e+04
   3.8070000e+02   2.6138739e+04
   3.8080000e+02   2.6708930e+04
   3.8090000e+02   2.7292098e+04
   3.8100000e+02   2.7888549e+04
   3.8110000e+02   2.8498597e+04
   3.8120000e+02   2.9122563e+04
   3.8130000e+02   2.9760779e+04
   3.8140000e+02   3.0413580e+04
   3.8150000e+02   3.1081314e+04
   3.8160000e+02   3.1764334e+04
   3.8170000e+02   3.2463004e+04
   3.8180000e+02   3.3177696e+04
   3.8190000e+02   3.3908792e+04
   3.8200000e+02   3.4656681e+04
   3.8210000e+02   3.5421764e+04
   3.8220000e+02   3.6204451e+04
   3.8230000e+02   3.7005162e+04
   3.8240000e+02   3.7824329e+04
   3.8250000e+02   3.8662391e+04
   3.8260000e+02   3.9519801e+04
   3.8270000e+02   4.0397023e+04
   3.8280000e+02   4.1294532e+04
   3.8290000e+02   4.2212812e+04
   3.8300000e+02   4.3152364e+04
   3.8310000e+02   4.4113699e+04
   3.8320000e+02   4.5097339e+04
   3.8330000e+02   4.6103821e+04
   3.8340000e+02   4.7133695e+04
   3.8350000e+02   4.8187526e+04
   3.8360000e+02   4.9265890e+04
   3.8370000e+02   5.0369380e+04
   3.8380000e+02   5.1498602e+04
   3.8390000e+02   5.2654178e+04
   3.8400000e+02   5.3836747e+04
   3.8410000e+02   5.5046960e+04
   3.8420000e+02   5.6285489e+04
   3.8430000e+02   5.7553018e+04
   3.8440000e+02   5.8850253e+04
   3.8450000e+02   6.0177914e+04
   3.8460000e+02   6.1536741e+04
   3.8470000e+02   6.2927492e+04
   3.8480000e+02   6.4350943e+04
   3.8490000e+02   6.5807892e+04
   3.8500000e+02   6.7299154e+04
   3.8510000e+02   6.8825566e+04
   3.8520000e+02   7.0387988e+04
   3.8530000e+02   7.1987298e+04
   3.8540000e+02   7.3624399e+04
   3.8550000e+02   7.5300216e+04
   3.8560000e+02   7.7015695e+04
   3.8570000e+02   7.8771810e+04
   3.8580000e+02   8.0569558e+04
   3.8590000e+02   8.2409959e+04
   3.8600000e+02   8.4294062e+04
   3.8610000e+02   8.6222941e+04
   3.8620000e+02   8.8197698e+04
   3.8630000e+02   9.0219461e+04
   3.8640000e+02   9.2289390e+04
   3.8650000e+02   9.4408673e+04
   3.8660000e+02   9.6578525e+04
   3.8670000e+02   9.8800198e+04
   3.8680000e+02   1.0107497e+05
   3.8690000e+02   1.0340416e+05
   3.8700000e+02   1.0578911e+05
   3.8710000e+02   1.0823120e+05
   3.8720000e+02   1.1073184e+05
   3.8730000e+02   1.1329250e+05
   3.8740000e+02   1.1591466e+05
   3.8750000e+02   1.1859985e+05
   3.8760000e+02   1.2134964e+05
   3.8770000e+02   1.2416563e+05
   3.8780000e+02   1.2704947e+05
   3.8790000e+02   1.3000286e+05
   3.8800000e+02   1.3302752e+05
   3.8810000e+02   1.3612524e+05
   3.8820000e+02   1.3929784e+05
   3.8830000e+02   1.4254720e+05
   3.8840000e+02   1.4587523e+05
   3.8850000e+02   1.4928391e+05
   3.8860000e+02   1.5277524e+05
   3.8870000e+02   1.5635132e+05
   3.8880000e+02   1.6001426e+05
   3.8890000e+02   1.6376624e+05
   3.8900000e+02   1.6760950e+05
   3.8910000e+02   1.7154634e+05
   3.8920000e+02   1.7557911e+05
   3.8930000e+02   1.7971023e+05
   3.8940000e+02   1.8394218e+05
   3.8950000e+02   1.8827750e+05
   3.8960000e+02   1.9271880e+05
   3.8970000e+02   1.9726875e+05
   3.8980000e+02   2.0193011e+05
   3.8990000e+02   2.0670569e+05
   3.9000000e+02   2.1159839e+05
   3.9010000e+02   2.1661117e+05
   3.9020000e+02   2.2174707e+05
   3.9030000e+02   2.2700923e+05
   3.9040000e+02   2.3240084e+05
   3.9050000e+02   2.3792520e+05
   3.9060000e+02   2.4358568e+05
   3.9070000e+02   2.4938575e+05
   3.9080000e+02   2.5532896e+05
   3.9090000e+02   2.6141897e+05
   3.9100000e+02   2.6765950e+05
   3.9110000e+02   2.7405442e+05
   3.9120000e+02   2.8060766e+05
   3.9130000e+02   2.8732327e+05
   3.9140000e+02   2.9420540e+05
   3.9150000e+02   3.0125832e+05
   3.9160000e+02   3.0848640e+05
   3.9170000e+02   3.1589413e+05
   3.9180000e+02   3.2348613e+05
   3.9190000e+02   3.3126712e+05
   3.9200000e+02   3.3924196e+05
   3.9210000e+02   3.4741565e+05
   3.9220000e+02   3.5579328e+05
   3.9230000e+02   3.6438012e+05
   3.9240000e+02   3.7318156e+05
   3.9250000e+02   3.8220313e+05
   3.9260000e+02   3.9145052e+05
   3.9270000e+02   4.0092955e+05
   3.9280000e+02   4.1064622e+05
   3.9290000e+02   4.2060668e+05
   3.9300000e+02   4.3081722e+05
   3.9310000e+02   4.4128434e+05
   3.9320000e+02   4.5201469e+05
   3.9330000e+02   4.6301508e+05
   3.9340000e+02   4.7429254e+05
   3.9350000e+02   4.8585427e+05
   3.9360000e+02   4.9770765e+05
   3.9370000e+02   5.0986027e+05
   3.9380000e+02   5.2231992e+05
   3.9390000e+02   5.3509462e+05
   3.9400000e+02   5.4819256e+05
   3.9410000e+02   5.6162218e+05
   3.9420000e+02   5.7539216e+05
   3.9430000e+02   5.8951138e+05
   3.9440000e+02   6.0398897e+05
   3.9450000e+02   6.1883432e+05
   3.9460000e+02   6.3405706e+05
   3.9470000e+02   6.4966708e+05
   3.9480000e+02   6.6567453e+05
   3.9490000e+02   6.8208985e+05
   3.9500000e+02   6.9892375e+05
   3.9510000e+02   7.1618724e+05
   3.9520000e+02   7.3389161e+05
   3.9530000e+02   7.5204847e+05
   3.9540000e+02   7.7066975e+05
   3.9550000e+02   7.8976767e+05
   3.9560000e+02   8.0935483e+05
   3.9570000e+02   8.2944413e+05
   3.9580000e+02   8.5004883e+05
   3.9590000e+02   8.7118258e+05
   3.9600000e+02   8.9285936e+05
   3.9610000e+02   9.1509354e+05
   3.9620000e+02   9.3789991e+05
   3.9630000e+02   9.6129363e+05
   3.9640000e+02   9.8529028e+05
   3.9650000e+02   1.0099059e+06
   3.9660000e+02   1.0351569e+06
   3.9670000e+02   1.0610601e+06
   3.9680000e+02   1.0876331e+06
   3.9690000e+02   1.1148935e+06
   3.9700000e+02   1.1428596e+06
   3.9710000e+02   1.1715504e+06
   3.9720000e+02   1.2009852e+06
   3.9730000e+02   1.2311838e+06
   3.9740000e+02   1.2621666e+06
   3.9750000e+02   1.2939546e+06
   3.9760000e+02   1.3265694e+06
   3.9770000e+02   1.3600330e+06
   3.9780000e+02   1.3943683e+06
   3.9790000e+02   1.4295987e+06
   3.9800000e+02   1.4657481e+06
   3.9810000e+02   1.5028412e+06
   3.9820000e+02   1.5409034e+06
   3.9830000e+02   1.5799607e+06
   3.9840000e+02   1.6200400e+06
   3.9850000e+02   1.6611688e+06
   3.9860000e+02   1.7033753e+06
   3.9870000e+02   1.7466887e+06
   3.9880000e+02   1.7911387e+06
   3.9890000e+02   1.8367561e+06
   3.9900000e+02   1.8835725e+06
   3.9910000e+02   1.9316203e+06
   3.9920000e+02   1.9809328e+06
   3.9930000e+02   2.0315443e+06
   3.9940000e+02   2.0834899e+06
   3.9950000e+02   2.1368059e+06
   3.9960000e+02   2.1915295e+06
   3.9970000e+02   2.2476989e+06
   3.9980000e+02   2.3053534e+06
   3.9990000e+02   2.3645334e+06
   4.0000000e+02   2.4252804e+06


==> data/apotelesmaM.dat <==
   6.0000000e-01   5.2384281e+01
   6.5000000e-01   5.3058811e+01
   7.0000000e-01   5.3688369e+01
   7.5000000e-01   5.4277726e+01
   8.0000000e-01   5.4831193e+01
   8.5000000e-01   5.5352569e+01
   9.0000000e-01   5.5845161e+01
   9.5000000e-01   5.6311844e+01
   1.0000000e+00   5.6755112e+01
   1.0500000e+00   5.7177139e+01
   1.1000000e+00   5.7579819e+01
   1.1500000e+00   5.7964817e+01
   1.2000000e+00   5.8333596e+01
   1.2500000e+00   5.8687450e+01
   1.3000000e+00   5.9027525e+01
   1.3500000e+00   5.9354846e+01
   1.4000000e+00   5.9670326e+01
   1.4500000e+00   5.9974787e+01
   1.5000000e+00   6.0268967e+01
   1.5500000e+00   6.0553534e+01
   1.6000000e+00   6.0829094e+01
   1.6500000e+00   6.1096198e+01
   1.7000000e+00   6.1355346e+01
   1.7500000e+00   6.1606999e+01
   1.8000000e+00   6.1851575e+01
   1.8500000e+00   6.2089461e+01
   1.9000000e+00   6.2321012e+01
   1.9500000e+00   6.2546557e+01
   2.0000000e+00   6.2766399e+01
   2.0500000e+00   6.2980818e+01
   2.1000000e+00   6.3190074e+01
   2.1500000e+00   6.3394412e+01
   2.2000000e+00   6.3594055e+01
   2.2500000e+00   6.3789216e+01
   2.3000000e+00   6.3980089e+01
   2.3500000e+00   6.4166861e+01
   2.4000000e+00   6.4349702e+01
   2.4500000e+00   6.4528775e+01
   2.5000000e+00   6.4704232e+01
   2.5500000e+00   6.4876216e+01
   2.6000000e+00   6.5044862e+01
   2.6500000e+00   6.5210296e+01
   2.7000000e+00   6.5372640e+01
   2.7500000e+00   6.5532005e+01
   2.8000000e+00   6.5688500e+01
   2.8500000e+00   6.5842225e+01
   2.9000000e+00   6.5993278e+01
   2.9500000e+00   6.6141749e+01
   3.0000000e+00   6.6287725e+01
   3.0500000e+00   6.6431289e+01
   3.1000000e+00   6.6572519e+01
   3.1500000e+00   6.6711489e+01
   3.2000000e+00   6.6848272e+01
   3.2500000e+00   6.6982934e+01
   3.3000000e+00   6.7115540e+01
   3.3500000e+00   6.7246152e+01
   3.4000000e+00   6.7374830e+01
   3.4500000e+00   6.7501629e+01
   3.5000000e+00   6.7626604e+01
   3.5500000e+00   6.7749807e+01
   3.6000000e+00   6.7871286e+01
   3.6500000e+00   6.7991090e+01
   3.7000000e+00   6.8109265e+01
   3.7500000e+00   6.8225853e+01
   3.8000000e+00   6.8340707e+01
   3.8500000e+00   6.8431879e+01
   3.9000000e+00   6.8505860e+01
   3.9500000e+00   6.8568979e+01
   4.0000000e+00   6.8623781e+01
   4.0500000e+00   6.8671803e+01
   4.1000000e+00   6.8714116e+01
   4.1500000e+00   6.8751516e+01
   4.2000000e+00   6.8784628e+01
   4.2500000e+00   6.8813957e+01
   4.3000000e+00   6.8839920e+01
   4.3500000e+00   6.8862867e+01
   4.4000000e+00   6.8883099e+01
   4.4500000e+00   6.8900875e+01
   4.5000000e+00   6.8916419e+01
   4.5500000e+00   6.8929929e+01
   4.6000000e+00   6.8941581e+01
   4.6500000e+00   6.8951529e+01
   4.7000000e+00   6.8959914e+01
   4.7500000e+00   6.8966859e+01
   4.8000000e+00   6.8972477e+01
   4.8500000e+00   6.8976871e+01
   4.9000000e+00   6.8980131e+01
   4.9500000e+00   6.8982343e+01
   5.0000000e+00   6.8983582e+01
   5.0500000e+00   6.8983920e+01
   5.1000000e+00   6.8983419e+01
   5.1500000e+00   6.8982140e+01
   5.2000000e+00   6.8980136e+01
   5.2500000e+00   6.8977458e+01
   5.3000000e+00   6.8974152e+01
   5.3500000e+00   6.8970261e+01
   5.4000000e+00   6.8965824e+01
   5.4500000e+00   6.8960878e+01
   5.5000000e+00   6.8955458e+01
   5.5500000e+00   6.8949594e+01
   5.6000000e+00   6.8943317e+01
   5.6500000e+00   6.8936654e+01
   5.7000000e+00   6.8929630e+01
   5.7500000e+00   6.8922270e+01
   5.8000000e+00   6.8914597e+01
   5.8500000e+00   6.8906630e+01
   5.9000000e+00   6.8898390e+01
   5.9500000e+00   6.8889895e+01
   6.0000000e+00   6.8881162e+01
   6.0500000e+00   6.8872207e+01
   6.1000000e+00   6.8863046e+01
   6.1500000e+00   6.8853693e+01
   6.2000000e+00   6.8844160e+01
   6.2500000e+00   6.8834462e+01
   6.3000000e+00   6.8824608e+01
   6.3500000e+00   6.8814612e+01
   6.4000000e+00   6.8804483e+01
   6.4500000e+00   6.8794230e+01
   6.5000000e+00   6.8783864e+01
   6.5500000e+00   6.8773393e+01
   6.6000000e+00   6.8762826e+01
   6.6500000e+00   6.8752169e+01
   6.7000000e+00   6.8741432e+01
   6.7500000e+00   6.8730620e+01
   6.8000000e+00   6.8719739e+01
   6.8500000e+00   6.8708798e+01
   6.9000000e+00   6.8697800e+01
   6.9500000e+00   6.8686753e+01
   7.0000000e+00   6.8675660e+01
   7.0500000e+00   6.8664527e+01
   7.1000000e+00   6.8653359e+01
   7.1500000e+00   6.8642160e+01
   7.2000000e+00   6.8630935e+01
   7.2500000e+00   6.8619686e+01
   7.3000000e+00   6.8608419e+01
   7.3500000e+00   6.8597136e+01
   7.4000000e+00   6.8585842e+01
   7.4500000e+00   6.8574538e+01
   7.5000000e+00   6.8563229e+01
   7.5500000e+00   6.8551917e+01
   7.6000000e+00   6.8463298e+01
   7.6500000e+00   6.8349385e+01
   7.7000000e+00   6.8236213e+01
   7.7500000e+00   6.8123774e+01
   7.8000000e+00   6.8012058e+01
   7.8500000e+00   6.7901056e+01
   7.9000000e+00   6.7790758e+01
   7.9500000e+00   6.7681157e+01
   8.0000000e+00   6.7572243e+01
   8.0500000e+00   6.7464007e+01
   8.1000000e+00   6.7356441e+01
   8.1500000e+00   6.7249538e+01
   8.2000000e+00   6.7143288e+01
   8.2500000e+00   6.7037684e+01
   8.3000000e+00   6.6932718e+01
   8.3500000e+00   6.6828383e+01
   8.4000000e+00   6.6724671e+01
   8.4500000e+00   6.6621574e+01
   8.5000000e+00   6.6519085e+01
   8.5500000e+00   6.6417197e+01
   8.6000000e+00   6.6315904e+01
   8.6500000e+00   6.6215198e+01
   8.7000000e+00   6.6115072e+01
   8.7500000e+00   6.6015520e+01
   8.8000000e+00   6.5916535e+01
   8.8500000e+00   6.5818111e+01
   8.9000000e+00   6.5720242e+01
   8.9500000e+00   6.5622921e+01
   9.0000000e+00   6.5526142e+01
   9.0500000e+00   6.5429899e+01
   9.1000000e+00   6.5334186e+01
   9.1500000e+00   6.5238998e+01
   9.2000000e+00   6.5144329e+01
   9.2500000e+00   6.5050173e+01
   9.3000000e+00   6.4956524e+01
   9.3500000e+00   6.4863378e+01
   9.4000000e+00   6.4770728e+01
   9.4500000e+00   6.4678570e+01
   9.5000000e+00   6.4586898e+01
   9.5500000e+00   6.4495707e+01
   9.6000000e+00   6.4404993e+01
   9.6500000e+00   6.4314750e+01
   9.7000000e+00   6.4224973e+01
   9.7500000e+00   6.4135657e+01
   9.8000000e+00   6.4046799e+01
   9.8500000e+00   6.3958393e+01
   9.9000000e+00   6.3870434e+01
   9.9500000e+00   6.3782919e+01
   1.0000000e+01   6.3695842e+01
   1.0050000e+01   6.3609200e+01
   1.0100000e+01   6.3522987e+01
   1.0150000e+01   6.3437200e+01
   1.0200000e+01   6.3351835e+01
   1.0250000e+01   6.3266887e+01
   1.0300000e+01   6.3182353e+01
   1.0350000e+01   6.3098228e+01
   1.0400000e+01   6.3014508e+01
   1.0450000e+01   6.2931190e+01
   1.0500000e+01   6.2848270e+01
   1.0550000e+01   6.2765744e+01
   1.0600000e+01   6.2683607e+01
   1.0650000e+01   6.2601858e+01
   1.0700000e+01   6.2520491e+01
   1.0750000e+01   6.2439503e+01
   1.0800000e+01   6.2358892e+01
   1.0850000e+01   6.2278653e+01
   1.0900000e+01   6.2198782e+01
   1.0950000e+01   6.2119277e+01
   1.1000000e+01   6.2040135e+01
   1.1050000e+01   6.1961351e+01
   1.1100000e+01   6.1882923e+01
   1.1150000e+01   6.1804847e+01
   1.1200000e+01   6.1727121e+01
   1.1250000e+01   6.1649741e+01
   1.1300000e+01   6.1572704e+01
   1.1350000e+01   6.1496008e+01
   1.1400000e+01   6.1419648e+01
   1.1450000e+01   6.1343623e+01
   1.1500000e+01   6.1267928e+01
   1.1550000e+01   6.1192563e+01
   1.1600000e+01   6.1117522e+01
   1.1650000e+01   6.1042805e+01
   1.1700000e+01   6.0968408e+01
   1.1750000e+01   6.0894327e+01
   1.1800000e+01   6.0820562e+01
   1.1850000e+01   6.0747108e+01
   1.1900000e+01   6.0673964e+01
   1.1950000e+01   6.0601126e+01
   1.2000000e+01   6.0528592e+01
   1.2050000e+01   6.0456360e+01
   1.2100000e+01   6.0384427e+01
   1.2150000e+01   6.0312791e+01
   1.2200000e+01   6.0241449e+01
   1.2250000e+01   6.0170399e+01
   1.2300000e+01   6.0099638e+01
   1.2350000e+01   6.0029164e+01
   1.2400000e+01   5.9958975e+01
   1.2450000e+01   5.9889068e+01
   1.2500000e+01   5.9819442e+01
   1.2550000e+01   5.9750093e+01
   1.2600000e+01   5.9681020e+01
   1.2650000e+01   5.9612221e+01
   1.2700000e+01   5.9543693e+01
   1.2750000e+01   5.9475435e+01
   1.2800000e+01   5.9407443e+01
   1.2850000e+01   5.9339717e+01
   1.2900000e+01   5.9272254e+01
   1.2950000e+01   5.9205051e+01
   1.3000000e+01   5.9138108e+01
   1.3050000e+01   5.9071422e+01
   1.3100000e+01   5.9004990e+01
   1.3150000e+01   5.8938812e+01
   1.3200000e+01   5.8872885e+01
   1.3250000e+01   5.8807207e+01
   1.3300000e+01   5.8741776e+01
   1.3350000e+01   5.8676591e+01
   1.3400000e+01   5.8611650e+01
   1.3450000e+01   5.8546951e+01
   1.3500000e+01   5.8482491e+01
   1.3550000e+01   5.8418270e+01
   1.3600000e+01   5.8354286e+01
   1.3650000e+01   5.8290536e+01
   1.3700000e+01   5.8227019e+01
   1.3750000e+01   5.8163734e+01
   1.3800000e+01   5.8100679e+01
   1.3850000e+01   5.8037851e+01
   1.3900000e+01   5.7975250e+01
   1.3950000e+01   5.7912874e+01
   1.4000000e+01   5.7850721e+01
   1.4050000e+01   5.7788789e+01
   1.4100000e+01   5.7727078e+01
   1.4150000e+01   5.7665584e+01
   1.4200000e+01   5.7604308e+01
   1.4250000e+01   5.7543247e+01
   1.4300000e+01   5.7482401e+01
   1.4350000e+01   5.7421766e+01
   1.4400000e+01   5.7361342e+01
   1.4450000e+01   5.7301128e+01
   1.4500000e+01   5.7241122e+01
   1.4550000e+01   5.7181322e+01
   1.4600000e+01   5.7121728e+01
   1.4650000e+01   5.7062337e+01
   1.4700000e+01   5.7003149e+01
   1.4750000e+01   5.6944161e+01
   1.4800000e+01   5.6885373e+01
   1.4850000e+01   5.6826784e+01
   1.4900000e+01   5.6768391e+01
   1.4950000e+01   5.6710194e+01
   1.5000000e+01   5.6652192e+01
   1.5050000e+01   5.6594382e+01
   1.5100000e+01   5.6536764e+01
   1.5150000e+01   5.6479337e+01
   1.5200000e+01   5.6422099e+01
   1.5250000e+01   5.6365048e+01
   1.5300000e+01   5.6308185e+01
   1.5350000e+01   5.6251507e+01
   1.5400000e+01   5.6195013e+01
   1.5450000e+01   5.6138703e+01
   1.5500000e+01   5.6082574e+01
   1.5550000e+01   5.6026626e+01
   1.5600000e+01   5.5970858e+01
   1.5650000e+01   5.5915268e+01
   1.5700000e+01   5.5859856e+01
   1.5750000e+01   5.5804620e+01
   1.5800000e+01   5.5749559e+01
   1.5850000e+01   5.5694671e+01
   1.5900000e+01   5.5639957e+01
   1.5950000e+01   5.5585415e+01
   1.6000000e+01   5.5531043e+01
   1.6050000e+01   5.5476841e+01
   1.6100000e+01   5.5422807e+01
   1.6150000e+01   5.5368941e+01
   1.6200000e+01   5.5315241e+01
   1.6250000e+01   5.5261707e+01
   1.6300000e+01   5.5208338e+01
   1.6350000e+01   5.5155132e+01
   1.6400000e+01   5.5102088e+01
   1.6450000e+01   5.5049206e+01
   1.6500000e+01   5.4996484e+01
   1.6550000e+01   5.4943922e+01
   1.6600000e+01   5.4891519e+01
   1.6650000e+01   5.4839273e+01
   1.6700000e+01   5.4787183e+01
   1.6750000e+01   5.4735250e+01
   1.6800000e+01   5.4683471e+01
   1.6850000e+01   5.4631846e+01
   1.6900000e+01   5.4580374e+01
   1.6950000e+01   5.4529054e+01
   1.7000000e+01   5.4477885e+01
   1.7050000e+01   5.4426867e+01
   1.7100000e+01   5.4375998e+01
   1.7150000e+01   5.4325277e+01
   1.7200000e+01   5.4274704e+01
   1.7250000e+01   5.4224278e+01
   1.7300000e+01   5.4173998e+01
   1.7350000e+01   5.4123863e+01
   1.7400000e+01   5.4073872e+01
   1.7450000e+01   5.4024025e+01
   1.7500000e+01   5.3974320e+01
   1.7550000e+01   5.3924757e+01
   1.7600000e+01   5.3875335e+01
   1.7650000e+01   5.3826054e+01
   1.7700000e+01   5.3776911e+01
   1.7750000e+01   5.3727908e+01
   1.7800000e+01   5.3679042e+01
   1.7850000e+01   5.3630313e+01
   1.7900000e+01   5.3581721e+01
   1.7950000e+01   5.3533264e+01
   1.8000000e+01   5.3484942e+01
   1.8050000e+01   5.3436754e+01
   1.8100000e+01   5.3388699e+01
   1.8150000e+01   5.3340777e+01
   1.8200000e+01   5.3292987e+01
   1.8250000e+01   5.3245327e+01
   1.8300000e+01   5.3197798e+01
   1.8350000e+01   5.3150399e+01
   1.8400000e+01   5.3103129e+01
   1.8450000e+01   5.3055987e+01
   1.8500000e+01   5.3008973e+01
   1.8550000e+01   5.2962086e+01
   1.8600000e+01   5.2915324e+01
   1.8650000e+01   5.2868689e+01
   1.8700000e+01   5.2822178e+01
   1.8750000e+01   5.2775791e+01
   1.8800000e+01   5.2729528e+01
   1.8850000e+01   5.2683388e+01
   1.8900000e+01   5.2637370e+01
   1.8950000e+01   5.2591473e+01
   1.9000000e+01   5.2545698e+01
   1.9050000e+01   5.2500043e+01
   1.9100000e+01   5.2454507e+01
   1.9150000e+01   5.2409091e+01
   1.9200000e+01   5.2363793e+01
   1.9250000e+01   5.2318613e+01
   1.9300000e+01   5.2273550e+01
   1.9350000e+01   5.2228603e+01
   1.9400000e+01   5.2183773e+01
   1.9450000e+01   5.2139058e+01
   1.9500000e+01   5.2094458e+01
   1.9550000e+01   5.2049972e+01
   1.9600000e+01   5.2005599e+01
   1.9650000e+01   5.1961340e+01
   1.9700000e+01   5.1917193e+01
   1.9750000e+01   5.1873158e+01
   1.9800000e+01   5.1829234e+01
   1.9850000e+01   5.1785422e+01
   1.9900000e+01   5.1741719e+01
   1.9950000e+01   5.1698126e+01
   2.0000000e+01   5.1654642e+01
   2.0050000e+01   5.1606911e+01
   2.0100000e+01   5.1559289e+01
   2.0150000e+01   5.1511776e+01
   2.0200000e+01   5.1464369e+01
   2.0250000e+01   5.1417071e+01
   2.0300000e+01   5.1369878e+01
   2.0350000e+01   5.1322792e+01
   2.0400000e+01   5.1275812e+01
   2.0450000e+01   5.1228936e+01
   2.0500000e+01   5.1182165e+01
   2.0550000e+01   5.1135499e+01
   2.0600000e+01   5.1088936e+01
   2.0650000e+01   5.1042475e+01
   2.0700000e+01   5.0996118e+01
   2.0750000e+01   5.0949863e+01
   2.0800000e+01   5.0903709e+01
   2.0850000e+01   5.0857656e+01
   2.0900000e+01   5.0811704e+01
   2.0950000e+01   5.0765852e+01
   2.1000000e+01   5.0720100e+01
   2.1050000e+01   5.0674447e+01
   2.1100000e+01   5.0628893e+01
   2.1150000e+01   5.0583437e+01
   2.1200000e+01   5.0538079e+01
   2.1250000e+01   5.0492819e+01
   2.1300000e+01   5.0447655e+01
   2.1350000e+01   5.0402588e+01
   2.1400000e+01   5.0357617e+01
   2.1450000e+01   5.0312741e+01
   2.1500000e+01   5.0267961e+01
   2.1550000e+01   5.0223275e+01
   2.1600000e+01   5.0178683e+01
   2.1650000e+01   5.0134186e+01
   2.1700000e+01   5.0089781e+01
   2.1750000e+01   5.0045470e+01
   2.1800000e+01   5.0001251e+01
   2.1850000e+01   4.9957125e+01
   2.1900000e+01   4.9913090e+01
   2.1950000e+01   4.9869146e+01
   2.2000000e+01   4.9825294e+01
   2.2050000e+01   4.9781532e+01
   2.2100000e+01   4.9737859e+01
   2.2150000e+01   4.9694277e+01
   2.2200000e+01   4.9650784e+01
   2.2250000e+01   4.9607380e+01
   2.2300000e+01   4.9564064e+01
   2.2350000e+01   4.9520836e+01
   2.2400000e+01   4.9477696e+01
   2.2450000e+01   4.9434643e+01
   2.2500000e+01   4.9391678e+01
   2.2550000e+01   4.9348798e+01
   2.2600000e+01   4.9306005e+01
   2.2650000e+01   4.9263298e+01
   2.2700000e+01   4.9220676e+01
   2.2750000e+01   4.9178139e+01
   2.2800000e+01   4.9135687e+01
   2.2850000e+01   4.9093319e+01
   2.2900000e+01   4.9051036e+01
   2.2950000e+01   4.9008835e+01
   2.3000000e+01   4.8966718e+01
   2.3050000e+01   4.8924684e+01
   2.3100000e+01   4.8882732e+01
   2.3150000e+01   4.8840863e+01
   2.3200000e+01   4.8799075e+01
   2.3250000e+01   4.8757368e+01
   2.3300000e+01   4.8715743e+01
   2.3350000e+01   4.8674199e+01
   2.3400000e+01   4.8632735e+01
   2.3450000e+01   4.8591351e+01
   2.3500000e+01   4.8550046e+01
   2.3550000e+01   4.8508822e+01
   2.3600000e+01   4.8467676e+01
   2.3650000e+01   4.8426609e+01
   2.3700000e+01   4.8385620e+01
   2.3750000e+01   4.8344710e+01
   2.3800000e+01   4.8303877e+01
   2.3850000e+01   4.8263122e+01
   2.3900000e+01   4.8222443e+01
   2.3950000e+01   4.8181842e+01
   2.4000000e+01   4.8141317e+01
   2.4050000e+01   4.8100868e+01
   2.4100000e+01   4.8060495e+01
   2.4150000e+01   4.8020198e+01
   2.4200000e+01   4.7979976e+01
   2.4250000e+01   4.7939829e+01
   2.4300000e+01   4.7899756e+01
   2.4350000e+01   4.7859758e+01
   2.4400000e+01   4.7819833e+01
   2.4450000e+01   4.7779983e+01
   2.4500000e+01   4.7740206e+01
   2.4550000e+01   4.7700502e+01
   2.4600000e+01   4.7660871e+01
   2.4650000e+01   4.7621312e+01
   2.4700000e+01   4.7581826e+01
   2.4750000e+01   4.7542411e+01
   2.4800000e+01   4.7503069e+01
   2.4850000e+01   4.7463797e+01
   2.4900000e+01   4.7424597e+01
   2.4950000e+01   4.7385467e+01
   2.5000000e+01   4.7346409e+01
   2.5050000e+01   4.7307420e+01
   2.5100000e+01   4.7268501e+01
   2.5150000e+01   4.7229652e+01
   2.5200000e+01   4.7190873e+01
   2.5250000e+01   4.7152163e+01
   2.5300000e+01   4.7113521e+01
   2.5350000e+01   4.7074948e+01
   2.5400000e+01   4.7036444e+01
   2.5450000e+01   4.6998007e+01
   2.5500000e+01   4.6959639e+01
   2.5550000e+01   4.6921338e+01
   2.5600000e+01   4.6883104e+01
   2.5650000e+01   4.6844938e+01
   2.5700000e+01   4.6806838e+01
   2.5750000e+01   4.6768805e+01
   2.5800000e+01   4.6730838e+01
   2.5850000e+01   4.6692937e+01
   2.5900000e+01   4.6655101e+01
   2.5950000e+01   4.6617332e+01
   2.6000000e+01   4.6579627e+01
   2.6050000e+01   4.6541988e+01
   2.6100000e+01   4.6504413e+01
   2.6150000e+01   4.6466903e+01
   2.6200000e+01   4.6429457e+01
   2.6250000e+01   4.6392076e+01
   2.6300000e+01   4.6354758e+01
   2.6350000e+01   4.6317503e+01
   2.6400000e+01   4.6280312e+01
   2.6450000e+01   4.6243185e+01
   2.6500000e+01   4.6206120e+01
   2.6550000e+01   4.6169117e+01
   2.6600000e+01   4.6132177e+01
   2.6650000e+01   4.6095299e+01
   2.6700000e+01   4.6058483e+01
   2.6750000e+01   4.6021729e+01
   2.6800000e+01   4.5985036e+01
   2.6850000e+01   4.5948405e+01
   2.6900000e+01   4.5911834e+01
   2.6950000e+01   4.5875325e+01
   2.7000000e+01   4.5838876e+01
   2.7050000e+01   4.5802487e+01
   2.7100000e+01   4.5766158e+01
   2.7150000e+01   4.5729890e+01
   2.7200000e+01   4.5693681e+01
   2.7250000e+01   4.5657531e+01
   2.7300000e+01   4.5621441e+01
   2.7350000e+01   4.5585410e+01
   2.7400000e+01   4.5549438e+01
   2.7450000e+01   4.5513524e+01
   2.7500000e+01   4.5477669e+01
   2.7550000e+01   4.5441872e+01
   2.7600000e+01   4.5406133e+01
   2.7650000e+01   4.5370452e+01
   2.7700000e+01   4.5334829e+01
   2.7750000e+01   4.5299262e+01
   2.7800000e+01   4.5263753e+01
   2.7850000e+01   4.5228301e+01
   2.7900000e+01   4.5192906e+01
   2.7950000e+01   4.5157568e+01
   2.8000000e+01   4.5122285e+01
   2.8050000e+01   4.5087059e+01
   2.8100000e+01   4.5051889e+01
   2.8150000e+01   4.5016775e+01
   2.8200000e+01   4.4981717e+01
   2.8250000e+01   4.4946713e+01
   2.8300000e+01   4.4911765e+01
   2.8350000e+01   4.4876872e+01
   2.8400000e+01   4.4842034e+01
   2.8450000e+01   4.4807251e+01
   2.8500000e+01   4.4772522e+01
   2.8550000e+01   4.4737847e+01
   2.8600000e+01   4.4703226e+01
   2.8650000e+01   4.4668659e+01
   2.8700000e+01   4.4634146e+01
   2.8750000e+01   4.4599687e+01
   2.8800000e+01   4.4565281e+01
   2.8850000e+01   4.4530927e+01
   2.8900000e+01   4.4496627e+01
   2.8950000e+01   4.4462380e+01
   2.9000000e+01   4.4428185e+01
   2.9050000e+01   4.4394043e+01
   2.9100000e+01   4.4359953e+01
   2.9150000e+01   4.4325915e+01
   2.9200000e+01   4.4291929e+01
   2.9250000e+01   4.4257995e+01
   2.9300000e+01   4.4224113e+01
   2.9350000e+01   4.4190281e+01
   2.9400000e+01   4.4156501e+01
   2.9450000e+01   4.4122772e+01
   2.9500000e+01   4.4089094e+01
   2.9550000e+01   4.4055467e+01
   2.9600000e+01   4.4021890e+01
   2.9650000e+01   4.3988363e+01
   2.9700000e+01   4.3954887e+01
   2.9750000e+01   4.3921461e+01
   2.9800000e+01   4.3888085e+01
   2.9850000e+01   4.3854758e+01
   2.9900000e+01   4.3821481e+01
   2.9950000e+01   4.3788253e+01
   3.0000000e+01   4.3755075e+01
   3.0050000e+01   4.3721945e+01
   3.0100000e+01   4.3688865e+01
   3.0150000e+01   4.3655833e+01
   3.0200000e+01   4.3622850e+01
   3.0250000e+01   4.3589915e+01
   3.0300000e+01   4.3557029e+01
   3.0350000e+01   4.3524190e+01
   3.0400000e+01   4.3491400e+01
   3.0450000e+01   4.3458657e+01
   3.0500000e+01   4.3425962e+01
   3.0550000e+01   4.3393315e+01
   3.0600000e+01   4.3360715e+01
   3.0650000e+01   4.3328162e+01
   3.0700000e+01   4.3295656e+01
   3.0750000e+01   4.3263197e+01
   3.0800000e+01   4.3230785e+01
   3.0850000e+01   4.3198419e+01
   3.0900000e+01   4.3166100e+01
   3.0950000e+01   4.3133827e+01
   3.1000000e+01   4.3101600e+01
   3.1050000e+01   4.3069419e+01
   3.1100000e+01   4.3037285e+01
   3.1150000e+01   4.3005195e+01
   3.1200000e+01   4.2973152e+01
   3.1250000e+01   4.2941154e+01
   3.1300000e+01   4.2909201e+01
   3.1350000e+01   4.2877293e+01
   3.1400000e+01   4.2845430e+01
   3.1450000e+01   4.2813613e+01
   3.1500000e+01   4.2781840e+01
   3.1550000e+01   4.2750111e+01
   3.1600000e+01   4.2718427e+01
   3.1650000e+01   4.2686787e+01
   3.1700000e+01   4.2655192e+01
   3.1750000e+01   4.2623640e+01
   3.1800000e+01   4.2592132e+01
   3.1850000e+01   4.2560669e+01
   3.1900000e+01   4.2529248e+01
   3.1950000e+01   4.2497872e+01
   3.2000000e+01   4.2466538e+01
   3.2050000e+01   4.2435248e+01
   3.2100000e+01   4.2404001e+01
   3.2150000e+01   4.2372797e+01
   3.2200000e+01   4.2341636e+01
   3.2250000e+01   4.2310517e+01
   3.2300000e+01   4.2279441e+01
   3.2350000e+01   4.2248408e+01
   3.2400000e+01   4.2217417e+01
   3.2450000e+01   4.2186468e+01
   3.2500000e+01   4.2155561e+01
   3.2550000e+01   4.2124696e+01
   3.2600000e+01   4.2093873e+01
   3.2650000e+01   4.2063091e+01
   3.2700000e+01   4.2032351e+01
   3.2750000e+01   4.2001653e+01
   3.2800000e+01   4.1970996e+01
   3.2850000e+01   4.1940380e+01
   3.2900000e+01   4.1909805e+01
   3.2950000e+01   4.1879271e+01
   3.3000000e+01   4.1848778e+01
   3.3050000e+01   4.1818326e+01
   3.3100000e+01   4.1787914e+01
   3.3150000e+01   4.1757543e+01
   3.3200000e+01   4.1727212e+01
   3.3250000e+01   4.1696921e+01
   3.3300000e+01   4.1666670e+01
   3.3350000e+01   4.1636460e+01
   3.3400000e+01   4.1606289e+01
   3.3450000e+01   4.1576158e+01
   3.3500000e+01   4.1546067e+01
   3.3550000e+01   4.1516015e+01
   3.3600000e+01   4.1486002e+01
   3.3650000e+01   4.1456029e+01
   3.3700000e+01   4.1426095e+01
   3.3750000e+01   4.1396201e+01
   3.3800000e+01   4.1366345e+01
   3.3850000e+01   4.1336528e+01
   3.3900000e+01   4.1306749e+01
   3.3950000e+01   4.1277010e+01
   3.4000000e+01   4.1247309e+01
   3.4050000e+01   4.1217646e+01
   3.4100000e+01   4.1188021e+01
   3.4150000e+01   4.1158435e+01
   3.4200000e+01   4.1128887e+01
   3.4250000e+01   4.1099377e+01
   3.4300000e+01   4.1069904e+01
   3.4350000e+01   4.1040470e+01
   3.4400000e+01   4.1011073e+01
   3.4450000e+01   4.0981714e+01
   3.4500000e+01   4.0952392e+01
   3.4550000e+01   4.0923107e+01
   3.4600000e+01   4.0893859e+01
   3.4650000e+01   4.0864649e+01
   3.4700000e+01   4.0835476e+01
   3.4750000e+01   4.0806339e+01
   3.4800000e+01   4.0777240e+01
   3.4850000e+01   4.0748177e+01
   3.4900000e+01   4.0719151e+01
   3.4950000e+01   4.0690161e+01
   3.5000000e+01   4.0661207e+01
   3.5050000e+01   4.0632290e+01
   3.5100000e+01   4.0603409e+01
   3.5150000e+01   4.0574565e+01
   3.5200000e+01   4.0545756e+01
   3.5250000e+01   4.0516983e+01
   3.5300000e+01   4.0488246e+01
   3.5350000e+01   4.0459544e+01
   3.5400000e+01   4.0430878e+01
   3.5450000e+01   4.0402248e+01
   3.5500000e+01   4.0373653e+01
   3.5550000e+01   4.0345094e+01
   3.5600000e+01   4.0316569e+01
   3.5650000e+01   4.0288080e+01
   3.5700000e+01   4.0259626e+01
   3.5750000e+01   4.0231206e+01
   3.5800000e+01   4.0202822e+01
   3.5850000e+01   4.0174472e+01
   3.5900000e+01   4.0146157e+01
   3.5950000e+01   4.0117876e+01
   3.6000000e+01   4.0089630e+01
   3.6050000e+01   4.0061418e+01
   3.6100000e+01   4.0033241e+01
   3.6150000e+01   4.0005097e+01
   3.6200000e+01   3.9976988e+01
   3.6250000e+01   3.9948913e+01
   3.6300000e+01   3.9920871e+01
   3.6350000e+01   3.9892864e+01
   3.6400000e+01   3.9864890e+01
   3.6450000e+01   3.9836949e+01
   3.6500000e+01   3.9809043e+01
   3.6550000e+01   3.9781170e+01
   3.6600000e+01   3.9753330e+01
   3.6650000e+01   3.9725523e+01
   3.6700000e+01   3.9697750e+01
   3.6750000e+01   3.9670009e+01
   3.6800000e+01   3.9642302e+01
   3.6850000e+01   3.9614628e+01
   3.6900000e+01   3.9586986e+01
   3.6950000e+01   3.9559377e+01
   3.7000000e+01   3.9531801e+01
   3.7050000e+01   3.9504257e+01
   3.7100000e+01   3.9476746e+01
   3.7150000e+01   3.9449268e+01
   3.7200000e+01   3.9421821e+01
   3.7250000e+01   3.9394407e+01
   3.7300000e+01   3.9367025e+01
   3.7350000e+01   3.9339675e+01
   3.7400000e+01   3.9312357e+01
   3.7450000e+01   3.9285071e+01
   3.7500000e+01   3.9257817e+01
   3.7550000e+01   3.9230595e+01
   3.7600000e+01   3.9203404e+01
   3.7650000e+01   3.9176245e+01
   3.7700000e+01   3.9149117e+01
   3.7750000e+01   3.9122021e+01
   3.7800000e+01   3.9094956e+01
   3.7850000e+01   3.9067922e+01
   3.7900000e+01   3.9040920e+01
   3.7950000e+01   3.9013948e+01
   3.8000000e+01   3.8987008e+01
   3.8050000e+01   3.8960098e+01
   3.8100000e+01   3.8933220e+01
   3.8150000e+01   3.8906372e+01
   3.8200000e+01   3.8879555e+01
   3.8250000e+01   3.8852768e+01
   3.8300000e+01   3.8826012e+01
   3.8350000e+01   3.8799287e+01
   3.8400000e+01   3.8772592e+01
   3.8450000e+01   3.8745927e+01
   3.8500000e+01   3.8719293e+01
   3.8550000e+01   3.8692688e+01
   3.8600000e+01   3.8666114e+01
   3.8650000e+01   3.8639570e+01
   3.8700000e+01   3.8613055e+01
   3.8750000e+01   3.8586571e+01
   3.8800000e+01   3.8560116e+01
   3.8850000e+01   3.8533691e+01
   3.8900000e+01   3.8507296e+01
   3.8950000e+01   3.8480930e+01
   3.9000000e+01   3.8454594e+01
   3.9050000e+01   3.8428287e+01
   3.9100000e+01   3.8402009e+01
   3.9150000e+01   3.8375761e+01
   3.9200000e+01   3.8349542e+01
   3.9250000e+01   3.8323352e+01
   3.9300000e+01   3.8297191e+01
   3.9350000e+01   3.8271060e+01
   3.9400000e+01   3.8244957e+01
   3.9450000e+01   3.8218883e+01
   3.9500000e+01   3.8192837e+01
   3.9550000e+01   3.8166821e+01
   3.9600000e+01   3.8140833e+01
   3.9650000e+01   3.8114873e+01
   3.9700000e+01   3.8088942e+01
   3.9750000e+01   3.8063040e+01
   3.9800000e+01   3.8037166e+01
   3.9850000e+01   3.8011320e+01
   3.9900000e+01   3.7985502e+01
   3.9950000e+01   3.7959713e+01
   4.0000000e+01   3.7933952e+01
   4.0050000e+01   3.7908218e+01
   4.0100000e+01   3.7882513e+01
   4.0150000e+01   3.7856835e+01
   4.0200000e+01   3.7831186e+01
   4.0250000e+01   3.7805564e+01
   4.0300000e+01   3.7779969e+01
   4.0350000e+01   3.7754403e+01
   4.0400000e+01   3.7728864e+01
   4.0450000e+01   3.7703352e+01
   4.0500000e+01   3.7677868e+01
   4.0550000e+01   3.7652411e+01
   4.0600000e+01   3.7626981e+01
   4.0650000e+01   3.7601579e+01
   4.0700000e+01   3.7576204e+01
   4.0750000e+01   3.7550856e+01
   4.0800000e+01   3.7525535e+01
   4.0850000e+01   3.7500241e+01
   4.0900000e+01   3.7474973e+01
   4.0950000e+01   3.7449733e+01
   4.1000000e+01   3.7424520e+01
   4.1050000e+01   3.7399333e+01
   4.1100000e+01   3.7374172e+01
   4.1150000e+01   3.7349039e+01
   4.1200000e+01   3.7323932e+01
   4.1250000e+01   3.7298851e+01
   4.1300000e+01   3.7273797e+01
   4.1350000e+01   3.7248769e+01
   4.1400000e+01   3.7223768e+01
   4.1450000e+01   3.7198792e+01
   4.1500000e+01   3.7173843e+01
   4.1550000e+01   3.7148920e+01
   4.1600000e+01   3.7124023e+01
   4.1650000e+01   3.7099152e+01
   4.1700000e+01   3.7074307e+01
   4.1750000e+01   3.7049487e+01
   4.1800000e+01   3.7024694e+01
   4.1850000e+01   3.6999926e+01
   4.1900000e+01   3.6975184e+01
   4.1950000e+01   3.6950467e+01
   4.2000000e+01   3.6925777e+01
   4.2050000e+01   3.6901111e+01
   4.2100000e+01   3.6876471e+01
   4.2150000e+01   3.6851857e+01
   4.2200000e+01   3.6827267e+01
   4.2250000e+01   3.6802703e+01
   4.2300000e+01   3.6778165e+01
   4.2350000e+01   3.6753651e+01
   4.2400000e+01   3.6729163e+01
   4.2450000e+01   3.6704699e+01
   4.2500000e+01   3.6680261e+01
   4.2550000e+01   3.6655847e+01
   4.2600000e+01   3.6631459e+01
   4.2650000e+01   3.6607095e+01
   4.2700000e+01   3.6582756e+01
   4.2750000e+01   3.6558442e+01
   4.2800000e+01   3.6534152e+01
   4.2850000e+01   3.6509887e+01
   4.2900000e+01   3.6485646e+01
   4.2950000e+01   3.6461430e+01
   4.3000000e+01   3.6437239e+01
   4.3050000e+01   3.6413071e+01
   4.3100000e+01   3.6388928e+01
   4.3150000e+01   3.6364810e+01
   4.3200000e+01   3.6340715e+01
   4.3250000e+01   3.6316645e+01
   4.3300000e+01   3.6292599e+01
   4.3350000e+01   3.6268577e+01
   4.3400000e+01   3.6244579e+01
   4.3450000e+01   3.6220605e+01
   4.3500000e+01   3.6196654e+01
   4.3550000e+01   3.6172728e+01
   4.3600000e+01   3.6148825e+01
   4.3650000e+01   3.6124947e+01
   4.3700000e+01   3.6101091e+01
   4.3750000e+01   3.6077260e+01
   4.3800000e+01   3.6053452e+01
   4.3850000e+01   3.6029668e+01
   4.3900000e+01   3.6005907e+01
   4.3950000e+01   3.5982169e+01
   4.4000000e+01   3.5958455e+01
   4.4050000e+01   3.5934764e+01
   4.4100000e+01   3.5911097e+01
   4.4150000e+01   3.5887452e+01
   4.4200000e+01   3.5863831e+01
   4.4250000e+01   3.5840233e+01
   4.4300000e+01   3.5816658e+01
   4.4350000e+01   3.5793107e+01
   4.4400000e+01   3.5769578e+01
   4.4450000e+01   3.5746072e+01
   4.4500000e+01   3.5722589e+01
   4.4550000e+01   3.5699128e+01
   4.4600000e+01   3.5675691e+01
   4.4650000e+01   3.5652276e+01
   4.4700000e+01   3.5628884e+01
   4.4750000e+01   3.5605515e+01
   4.4800000e+01   3.5582168e+01
   4.4850000e+01   3.5558844e+01
   4.4900000e+01   3.5535542e+01
   4.4950000e+01   3.5512263e+01
   4.5000000e+01   3.5489006e+01
   4.5050000e+01   3.5465771e+01
   4.5100000e+01   3.5442559e+01
   4.5150000e+01   3.5419369e+01
   4.5200000e+01   3.5396201e+01
   4.5250000e+01   3.5373055e+01
   4.5300000e+01   3.5349932e+01
   4.5350000e+01   3.5326830e+01
   4.5400000e+01   3.5303751e+01
   4.5450000e+01   3.5280693e+01
   4.5500000e+01   3.5257658e+01
   4.5550000e+01   3.5234644e+01
   4.5600000e+01   3.5211652e+01
   4.5650000e+01   3.5188682e+01
   4.5700000e+01   3.5165734e+01
   4.5750000e+01   3.5142807e+01
   4.5800000e+01   3.5119903e+01
   4.5850000e+01   3.5097019e+01
   4.5900000e+01   3.5074157e+01
   4.5950000e+01   3.5051317e+01
   4.6000000e+01   3.5028498e+01
   4.6050000e+01   3.5005701e+01
   4.6100000e+01   3.4982925e+01
   4.6150000e+01   3.4960171e+01
   4.6200000e+01   3.4937437e+01
   4.6250000e+01   3.4914725e+01
   4.6300000e+01   3.4892035e+01
   4.6350000e+01   3.4869365e+01
   4.6400000e+01   3.4846716e+01
   4.6450000e+01   3.4824089e+01
   4.6500000e+01   3.4801483e+01
   4.6550000e+01   3.4778897e+01
   4.6600000e+01   3.4756333e+01
   4.6650000e+01   3.4733789e+01
   4.6700000e+01   3.4711267e+01
   4.6750000e+01   3.4688765e+01
   4.6800000e+01   3.4666284e+01
   4.6850000e+01   3.4643823e+01
   4.6900000e+01   3.4621384e+01
   4.6950000e+01   3.4598965e+01
   4.7000000e+01   3.4576567e+01
   4.7050000e+01   3.4554189e+01
   4.7100000e+01   3.4531832e+01
   4.7150000e+01   3.4509495e+01
   4.7200000e+01   3.4487179e+01
   4.7250000e+01   3.4464883e+01
   4.7300000e+01   3.4442607e+01
   4.7350000e+01   3.4420352e+01
   4.7400000e+01   3.4398117e+01
   4.7450000e+01   3.4375902e+01
   4.7500000e+01   3.4353708e+01
   4.7550000e+01   3.4331534e+01
   4.7600000e+01   3.4309380e+01
   4.7650000e+01   3.4287246e+01
   4.7700000e+01   3.4265132e+01
   4.7750000e+01   3.4243038e+01
   4.7800000e+01   3.4220964e+01
   4.7850000e+01   3.4198909e+01
   4.7900000e+01   3.4176875e+01
   4.7950000e+01   3.4154861e+01
   4.8000000e+01   3.4132866e+01
   4.8050000e+01   3.4110891e+01
   4.8100000e+01   3.4088936e+01
   4.8150000e+01   3.4067001e+01
   4.8200000e+01   3.4045085e+01
   4.8250000e+01   3.4023189e+01
   4.8300000e+01   3.4001313e+01
   4.8350000e+01   3.3979456e+01
   4.8400000e+01   3.3957618e+01
   4.8450000e+01   3.3935800e+01
   4.8500000e+01   3.3914002e+01
   4.8550000e+01   3.3892222e+01
   4.8600000e+01   3.3870462e+01
   4.8650000e+01   3.3848722e+01
   4.8700000e+01   3.3827001e+01
   4.8750000e+01   3.3805299e+01
   4.8800000e+01   3.3783616e+01
   4.8850000e+01   3.3761952e+01
   4.8900000e+01   3.3740307e+01
   4.8950000e+01   3.3718682e+01
   4.9000000e+01   3.3697076e+01
   4.9050000e+01   3.3675488e+01
   4.9100000e+01   3.3653920e+01
   4.9150000e+01   3.3632370e+01
   4.9200000e+01   3.3610840e+01
   4.9250000e+01   3.3589328e+01
   4.9300000e+01   3.3567835e+01
   4.9350000e+01   3.3546361e+01
   4.9400000e+01   3.3524906e+01
   4.9450000e+01   3.3503469e+01
   4.9500000e+01   3.3482051e+01
   4.9550000e+01   3.3460652e+01
   4.9600000e+01   3.3439271e+01
   4.9650000e+01   3.3417909e+01
   4.9700000e+01   3.3396565e+01
   4.9750000e+01   3.3375240e+01
   4.9800000e+01   3.3353934e+01
   4.9850000e+01   3.3332646e+01
   4.9900000e+01   3.3311376e+01
   4.9950000e+01   3.3290125e+01
   5.0000000e+01   3.3268892e+01
   5.0050000e+01   3.3247677e+01
   5.0100000e+01   3.3226481e+01
   5.0150000e+01   3.3205302e+01
   5.0200000e+01   3.3184143e+01
   5.0250000e+01   3.3163001e+01
   5.0300000e+01   3.3141877e+01
   5.0350000e+01   3.3120771e+01
   5.0400000e+01   3.3099684e+01
   5.0450000e+01   3.3078614e+01
   5.0500000e+01   3.3057563e+01
   5.0550000e+01   3.3036529e+01
   5.0600000e+01   3.3015514e+01
   5.0650000e+01   3.2994516e+01
   5.0700000e+01   3.2973536e+01
   5.0750000e+01   3.2952574e+01
   5.0800000e+01   3.2931630e+01
   5.0850000e+01   3.2910704e+01
   5.0900000e+01   3.2889795e+01
   5.0950000e+01   3.2868904e+01
   5.1000000e+01   3.2848030e+01
   5.1050000e+01   3.2827175e+01
   5.1100000e+01   3.2806337e+01
   5.1150000e+01   3.2785516e+01
   5.1200000e+01   3.2764713e+01
   5.1250000e+01   3.2743928e+01
   5.1300000e+01   3.2723159e+01
   5.1350000e+01   3.2702409e+01
   5.1400000e+01   3.2681676e+01
   5.1450000e+01   3.2660960e+01
   5.1500000e+01   3.2640261e+01
   5.1550000e+01   3.2619580e+01
   5.1600000e+01   3.2598916e+01
   5.1650000e+01   3.2578270e+01
   5.1700000e+01   3.2557640e+01
   5.1750000e+01   3.2537028e+01
   5.1800000e+01   3.2516433e+01
   5.1850000e+01   3.2495855e+01
   5.1900000e+01   3.2475294e+01
   5.1950000e+01   3.2454751e+01
   5.2000000e+01   3.2434224e+01
   5.2050000e+01   3.2413714e+01
   5.2100000e+01   3.2393221e+01
   5.2150000e+01   3.2372745e+01
   5.2200000e+01   3.2352287e+01
   5.2250000e+01   3.2331844e+01
   5.2300000e+01   3.2311419e+01
   5.2350000e+01   3.2291011e+01
   5.2400000e+01   3.2270619e+01
   5.2450000e+01   3.2250245e+01
   5.2500000e+01   3.2229886e+01
   5.2550000e+01   3.2209545e+01
   5.2600000e+01   3.2189220e+01
   5.2650000e+01   3.2168912e+01
   5.2700000e+01   3.2148621e+01
   5.2750000e+01   3.2128346e+01
   5.2800000e+01   3.2108088e+01
   5.2850000e+01   3.2087846e+01
   5.2900000e+01   3.2067620e+01
   5.2950000e+01   3.2047412e+01
   5.3000000e+01   3.2027219e+01
   5.3050000e+01   3.2007043e+01
   5.3100000e+01   3.1986884e+01
   5.3150000e+01   3.1966740e+01
   5.3200000e+01   3.1946613e+01
   5.3250000e+01   3.1926503e+01
   5.3300000e+01   3.1906408e+01
   5.3350000e+01   3.1886330e+01
   5.3400000e+01   3.1866268e+01
   5.3450000e+01   3.1846222e+01
   5.3500000e+01   3.1826193e+01
   5.3550000e+01   3.1806179e+01
   5.3600000e+01   3.1786182e+01
   5.3650000e+01   3.1766201e+01
   5.3700000e+01   3.1746235e+01
   5.3750000e+01   3.1726286e+01
   5.3800000e+01   3.1706353e+01
   5.3850000e+01   3.1686435e+01
   5.3900000e+01   3.1666534e+01
   5.3950000e+01   3.1646648e+01
   5.4000000e+01   3.1626779e+01
   5.4050000e+01   3.1606925e+01
   5.4100000e+01   3.1587087e+01
   5.4150000e+01   3.1567265e+01
   5.4200000e+01   3.1547458e+01
   5.4250000e+01   3.1527667e+01
   5.4300000e+01   3.1507892e+01
   5.4350000e+01   3.1488133e+01
   5.4400000e+01   3.1468390e+01
   5.4450000e+01   3.1448661e+01
   5.4500000e+01   3.1428949e+01
   5.4550000e+01   3.1409252e+01
   5.4600000e+01   3.1389571e+01
   5.4650000e+01   3.1369905e+01
   5.4700000e+01   3.1350255e+01
   5.4750000e+01   3.1330620e+01
   5.4800000e+01   3.1311001e+01
   5.4850000e+01   3.1291397e+01
   5.4900000e+01   3.1271808e+01
   5.4950000e+01   3.1252235e+01
   5.5000000e+01   3.1232677e+01
   5.5050000e+01   3.1213134e+01
   5.5100000e+01   3.1193607e+01
   5.5150000e+01   3.1174095e+01
   5.5200000e+01   3.1154598e+01
   5.5250000e+01   3.1135117e+01
   5.5300000e+01   3.1115650e+01
   5.5350000e+01   3.1096199e+01
   5.5400000e+01   3.1076763e+01
   5.5450000e+01   3.1057342e+01
   5.5500000e+01   3.1037936e+01
   5.5550000e+01   3.1018545e+01
   5.5600000e+01   3.0999170e+01
   5.5650000e+01   3.0979809e+01
   5.5700000e+01   3.0960463e+01
   5.5750000e+01   3.0941132e+01
   5.5800000e+01   3.0921816e+01
   5.5850000e+01   3.0902515e+01
   5.5900000e+01   3.0883229e+01
   5.5950000e+01   3.0863958e+01
   5.6000000e+01   3.0844701e+01
   5.6050000e+01   3.0825460e+01
   5.6100000e+01   3.0806233e+01
   5.6150000e+01   3.0787021e+01
   5.6200000e+01   3.0767824e+01
   5.6250000e+01   3.0748641e+01
   5.6300000e+01   3.0729473e+01
   5.6350000e+01   3.0710320e+01
   5.6400000e+01   3.0691181e+01
   5.6450000e+01   3.0672057e+01
   5.6500000e+01   3.0652948e+01
   5.6550000e+01   3.0633853e+01
   5.6600000e+01   3.0614772e+01
   5.6650000e+01   3.0595707e+01
   5.6700000e+01   3.0576655e+01
   5.6750000e+01   3.0557618e+01
   5.6800000e+01   3.0538596e+01
   5.6850000e+01   3.0519588e+01
   5.6900000e+01   3.0500595e+01
   5.6950000e+01   3.0481615e+01
   5.7000000e+01   3.0462651e+01
   5.7050000e+01   3.0443700e+01
   5.7100000e+01   3.0424764e+01
   5.7150000e+01   3.0405842e+01
   5.7200000e+01   3.0386934e+01
   5.7250000e+01   3.0368041e+01
   5.7300000e+01   3.0349162e+01
   5.7350000e+01   3.0330297e+01
   5.7400000e+01   3.0311446e+01
   5.7450000e+01   3.0292609e+01
   5.7500000e+01   3.0273787e+01
   5.7550000e+01   3.0254978e+01
   5.7600000e+01   3.0236184e+01
   5.7650000e+01   3.0217404e+01
   5.7700000e+01   3.0198637e+01
   5.7750000e+01   3.0179885e+01
   5.7800000e+01   3.0161147e+01
   5.7850000e+01   3.0142423e+01
   5.7900000e+01   3.0123712e+01
   5.7950000e+01   3.0105016e+01
   5.8000000e+01   3.0086333e+01
   5.8050000e+01   3.0067665e+01
   5.8100000e+01   3.0049010e+01
   5.8150000e+01   3.0030369e+01
   5.8200000e+01   3.0011742e+01
   5.8250000e+01   2.9993129e+01
   5.8300000e+01   2.9974529e+01
   5.8350000e+01   2.9955943e+01
   5.8400000e+01   2.9937371e+01
   5.8450000e+01   2.9918813e+01
   5.8500000e+01   2.9900268e+01
   5.8550000e+01   2.9881737e+01
   5.8600000e+01   2.9863220e+01
   5.8650000e+01   2.9844716e+01
   5.8700000e+01   2.9826226e+01
   5.8750000e+01   2.9807749e+01
   5.8800000e+01   2.9789286e+01
   5.8850000e+01   2.9770836e+01
   5.8900000e+01   2.9752400e+01
   5.8950000e+01   2.9733978e+01
   5.9000000e+01   2.9715569e+01
   5.9050000e+01   2.9697173e+01
   5.9100000e+01   2.9678791e+01
   5.9150000e+01   2.9660422e+01
   5.9200000e+01   2.9642067e+01
   5.9250000e+01   2.9623725e+01
   5.9300000e+01   2.9605396e+01
   5.9350000e+01   2.9587081e+01
   5.9400000e+01   2.9568779e+01
   5.9450000e+01   2.9550490e+01
   5.9500000e+01   2.9532215e+01
   5.9550000e+01   2.9513953e+01
   5.9600000e+01   2.9495704e+01
   5.9650000e+01   2.9477468e+01
   5.9700000e+01   2.9459245e+01
   5.9750000e+01   2.9441036e+01
   5.9800000e+01   2.9422839e+01
   5.9850000e+01   2.9404656e+01
   5.9900000e+01   2.9386486e+01
   5.9950000e+01   2.9368329e+01
   6.0000000e+01   2.9350185e+01
   6.0050000e+01   2.9332054e+01
   6.0100000e+01   2.9313936e+01
   6.0150000e+01   2.9295832e+01
   6.0200000e+01   2.9277740e+01
   6.0250000e+01   2.9259661e+01
   6.0300000e+01   2.9241595e+01
   6.0350000e+01   2.9223542e+01
   6.0400000e+01   2.9205501e+01
   6.0450000e+01   2.9187474e+01
   6.0500000e+01   2.9169460e+01
   6.0550000e+01   2.9151458e+01
   6.0600000e+01   2.9133469e+01
   6.0650000e+01   2.9115494e+01
   6.0700000e+01   2.9097530e+01
   6.0750000e+01   2.9079580e+01
   6.0800000e+01   2.9061642e+01
   6.0850000e+01   2.9043717e+01
   6.0900000e+01   2.9025805e+01
   6.0950000e+01   2.9007906e+01
   6.1000000e+01   2.8990019e+01
   6.1050000e+01   2.8972145e+01
   6.1100000e+01   2.8954283e+01
   6.1150000e+01   2.8936434e+01
   6.1200000e+01   2.8918598e+01
   6.1250000e+01   2.8900774e+01
   6.1300000e+01   2.8882963e+01
   6.1350000e+01   2.8865164e+01
   6.1400000e+01   2.8847378e+01
   6.1450000e+01   2.8829605e+01
   6.1500000e+01   2.8811844e+01
   6.1550000e+01   2.8794095e+01
   6.1600000e+01   2.8776359e+01
   6.1650000e+01   2.8758635e+01
   6.1700000e+01   2.8740924e+01
   6.1750000e+01   2.8723225e+01
   6.1800000e+01   2.8705538e+01
   6.1850000e+01   2.8687864e+01
   6.1900000e+01   2.8670202e+01
   6.1950000e+01   2.8652552e+01
   6.2000000e+01   2.8634915e+01
   6.2050000e+01   2.8617290e+01
   6.2100000e+01   2.8599677e+01
   6.2150000e+01   2.8582077e+01
   6.2200000e+01   2.8564488e+01
   6.2250000e+01   2.8546912e+01
   6.2300000e+01   2.8529349e+01
   6.2350000e+01   2.8511797e+01
   6.2400000e+01   2.8494257e+01
   6.2450000e+01   2.8476730e+01
   6.2500000e+01   2.8459215e+01
   6.2550000e+01   2.8441712e+01
   6.2600000e+01   2.8424220e+01
   6.2650000e+01   2.8406742e+01
   6.2700000e+01   2.8389275e+01
   6.2750000e+01   2.8371820e+01
   6.2800000e+01   2.8354377e+01
   6.2850000e+01   2.8336946e+01
   6.2900000e+01   2.8319527e+01
   6.2950000e+01   2.8302120e+01
   6.3000000e+01   2.8284725e+01
   6.3050000e+01   2.8267342e+01
   6.3100000e+01   2.8249971e+01
   6.3150000e+01   2.8232612e+01
   6.3200000e+01   2.8215264e+01
   6.3250000e+01   2.8197929e+01
   6.3300000e+01   2.8180605e+01
   6.3350000e+01   2.8163293e+01
   6.3400000e+01   2.8145993e+01
   6.3450000e+01   2.8128705e+01
   6.3500000e+01   2.8111429e+01
   6.3550000e+01   2.8094164e+01
   6.3600000e+01   2.8076911e+01
   6.3650000e+01   2.8059670e+01
   6.3700000e+01   2.8042441e+01
   6.3750000e+01   2.8025223e+01
   6.3800000e+01   2.8008017e+01
   6.3850000e+01   2.7990822e+01
   6.3900000e+01   2.7973640e+01
   6.3950000e+01   2.7956468e+01
   6.4000000e+01   2.7939309e+01
   6.4050000e+01   2.7922161e+01
   6.4100000e+01   2.7905025e+01
   6.4150000e+01   2.7887900e+01
   6.4200000e+01   2.7870786e+01
   6.4250000e+01   2.7853685e+01
   6.4300000e+01   2.7836595e+01
   6.4350000e+01   2.7819516e+01
   6.4400000e+01   2.7802449e+01
   6.4450000e+01   2.7785393e+01
   6.4500000e+01   2.7768349e+01
   6.4550000e+01   2.7751316e+01
   6.4600000e+01   2.7734294e+01
   6.4650000e+01   2.7717284e+01
   6.4700000e+01   2.7700285e+01
   6.4750000e+01   2.7683298e+01
   6.4800000e+01   2.7666322e+01
   6.4850000e+01   2.7649358e+01
   6.4900000e+01   2.7632404e+01
   6.4950000e+01   2.7615462e+01
   6.5000000e+01   2.7598532e+01
   6.5050000e+01   2.7581612e+01
   6.5100000e+01   2.7564704e+01
   6.5150000e+01   2.7547807e+01
   6.5200000e+01   2.7530922e+01
   6.5250000e+01   2.7514047e+01
   6.5300000e+01   2.7497184e+01
   6.5350000e+01   2.7480332e+01
   6.5400000e+01   2.7463491e+01
   6.5450000e+01   2.7446661e+01
   6.5500000e+01   2.7429843e+01
   6.5550000e+01   2.7413035e+01
   6.5600000e+01   2.7396239e+01
   6.5650000e+01   2.7379453e+01
   6.5700000e+01   2.7362679e+01
   6.5750000e+01   2.7345916e+01
   6.5800000e+01   2.7329164e+01
   6.5850000e+01   2.7312423e+01
   6.5900000e+01   2.7295693e+01
   6.5950000e+01   2.7278974e+01
   6.6000000e+01   2.7262266e+01
   6.6050000e+01   2.7245569e+01
   6.6100000e+01   2.7228882e+01
   6.6150000e+01   2.7212207e+01
   6.6200000e+01   2.7195543e+01
   6.6250000e+01   2.7178890e+01
   6.6300000e+01   2.7162247e+01
   6.6350000e+01   2.7145616e+01
   6.6400000e+01   2.7128995e+01
   6.6450000e+01   2.7112385e+01
   6.6500000e+01   2.7095786e+01
   6.6550000e+01   2.7079198e+01
   6.6600000e+01   2.7062620e+01
   6.6650000e+01   2.7046054e+01
   6.6700000e+01   2.7029498e+01
   6.6750000e+01   2.7012953e+01
   6.6800000e+01   2.6996418e+01
   6.6850000e+01   2.6979895e+01
   6.6900000e+01   2.6963382e+01
   6.6950000e+01   2.6946880e+01
   6.7000000e+01   2.6930388e+01
   6.7050000e+01   2.6913908e+01
   6.7100000e+01   2.6897438e+01
   6.7150000e+01   2.6880978e+01
   6.7200000e+01   2.6864529e+01
   6.7250000e+01   2.6848091e+01
   6.7300000e+01   2.6831663e+01
   6.7350000e+01   2.6815246e+01
   6.7400000e+01   2.6798840e+01
   6.7450000e+01   2.6782444e+01
   6.7500000e+01   2.6766059e+01
   6.7550000e+01   2.6749684e+01
   6.7600000e+01   2.6733320e+01
   6.7650000e+01   2.6716966e+01
   6.7700000e+01   2.6700623e+01
   6.7750000e+01   2.6684290e+01
   6.7800000e+01   2.6667968e+01
   6.7850000e+01   2.6651656e+01
   6.7900000e+01   2.6635355e+01
   6.7950000e+01   2.6619064e+01
   6.8000000e+01   2.6602783e+01
   6.8050000e+01   2.6586513e+01
   6.8100000e+01   2.6570253e+01
   6.8150000e+01   2.6554004e+01
   6.8200000e+01   2.6537765e+01
   6.8250000e+01   2.6521536e+01
   6.8300000e+01   2.6505318e+01
   6.8350000e+01   2.6489110e+01
   6.8400000e+01   2.6472912e+01
   6.8450000e+01   2.6456724e+01
   6.8500000e+01   2.6440547e+01
   6.8550000e+01   2.6424380e+01
   6.8600000e+01   2.6408224e+01
   6.8650000e+01   2.6392077e+01
   6.8700000e+01   2.6375941e+01
   6.8750000e+01   2.6359815e+01
   6.8800000e+01   2.6343699e+01
   6.8850000e+01   2.6327594e+01
   6.8900000e+01   2.6311498e+01
   6.8950000e+01   2.6295413e+01
   6.9000000e+01   2.6279338e+01
   6.9050000e+01   2.6263273e+01
   6.9100000e+01   2.6247218e+01
   6.9150000e+01   2.6231173e+01
   6.9200000e+01   2.6215138e+01
   6.9250000e+01   2.6199114e+01
   6.9300000e+01   2.6183099e+01
   6.9350000e+01   2.6167095e+01
   6.9400000e+01   2.6151100e+01
   6.9450000e+01   2.6135116e+01
   6.9500000e+01   2.6119142e+01
   6.9550000e+01   2.6103177e+01
   6.9600000e+01   2.6087223e+01
   6.9650000e+01   2.6071278e+01
   6.9700000e+01   2.6055344e+01
   6.9750000e+01   2.6039419e+01
   6.9800000e+01   2.6023505e+01
   6.9850000e+01   2.6007600e+01
   6.9900000e+01   2.5991705e+01
   6.9950000e+01   2.5975821e+01
   7.0000000e+01   2.5959946e+01
   7.0050000e+01   2.5944081e+01
   7.0100000e+01   2.5928225e+01
   7.0150000e+01   2.5912380e+01
   7.0200000e+01   2.5896545e+01
   7.0250000e+01   2.5880719e+01
   7.0300000e+01   2.5864903e+01
   7.0350000e+01   2.5849097e+01
   7.0400000e+01   2.5833301e+01
   7.0450000e+01   2.5817514e+01
   7.0500000e+01   2.5801737e+01
   7.0550000e+01   2.5785970e+01
   7.0600000e+01   2.5770213e+01
   7.0650000e+01   2.5754466e+01
   7.0700000e+01   2.5738728e+01
   7.0750000e+01   2.5723000e+01
   7.0800000e+01   2.5707281e+01
   7.0850000e+01   2.5691573e+01
   7.0900000e+01   2.5675873e+01
   7.0950000e+01   2.5660184e+01
   7.1000000e+01   2.5644504e+01
   7.1050000e+01   2.5628834e+01
   7.1100000e+01   2.5613174e+01
   7.1150000e+01   2.5597523e+01
   7.1200000e+01   2.5581881e+01
   7.1250000e+01   2.5566250e+01
   7.1300000e+01   2.5550628e+01
   7.1350000e+01   2.5535015e+01
   7.1400000e+01   2.5519412e+01
   7.1450000e+01   2.5503818e+01
   7.1500000e+01   2.5488234e+01
   7.1550000e+01   2.5472660e+01
   7.1600000e+01   2.5457095e+01
   7.1650000e+01   2.5441539e+01
   7.1700000e+01   2.5425993e+01
   7.1750000e+01   2.5410457e+01
   7.1800000e+01   2.5394930e+01
   7.1850000e+01   2.5379412e+01
   7.1900000e+01   2.5363904e+01
   7.1950000e+01   2.5348405e+01
   7.2000000e+01   2.5332916e+01
   7.2050000e+01   2.5317436e+01
   7.2100000e+01   2.5301965e+01
   7.2150000e+01   2.5286504e+01
   7.2200000e+01   2.5271052e+01
   7.2250000e+01   2.5255609e+01
   7.2300000e+01   2.5240176e+01
   7.2350000e+01   2.5224752e+01
   7.2400000e+01   2.5209338e+01
   7.2450000e+01   2.5193932e+01
   7.2500000e+01   2.5178537e+01
   7.2550000e+01   2.5163150e+01
   7.2600000e+01   2.5147772e+01
   7.2650000e+01   2.5132404e+01
   7.2700000e+01   2.5117045e+01
   7.2750000e+01   2.5101696e+01
   7.2800000e+01   2.5086355e+01
   7.2850000e+01   2.5071024e+01
   7.2900000e+01   2.5055702e+01
   7.2950000e+01   2.5040389e+01
   7.3000000e+01   2.5025086e+01
   7.3050000e+01   2.5009791e+01
   7.3100000e+01   2.4994506e+01
   7.3150000e+01   2.4979230e+01
   7.3200000e+01   2.4963963e+01
   7.3250000e+01   2.4948705e+01
   7.3300000e+01   2.4933456e+01
   7.3350000e+01   2.4918216e+01
   7.3400000e+01   2.4902986e+01
   7.3450000e+01   2.4887764e+01
   7.3500000e+01   2.4872552e+01
   7.3550000e+01   2.4857348e+01
   7.3600000e+01   2.4842154e+01
   7.3650000e+01   2.4826969e+01
   7.3700000e+01   2.4811792e+01
   7.3750000e+01   2.4796625e+01
   7.3800000e+01   2.4781467e+01
   7.3850000e+01   2.4766318e+01
   7.3900000e+01   2.4751177e+01
   7.3950000e+01   2.4736046e+01
   7.4000000e+01   2.4720924e+01
   7.4050000e+01   2.4705810e+01
   7.4100000e+01   2.4690706e+01
   7.4150000e+01   2.4675611e+01
   7.4200000e+01   2.4660524e+01
   7.4250000e+01   2.4645446e+01
   7.4300000e+01   2.4630378e+01
   7.4350000e+01   2.4615318e+01
   7.4400000e+01   2.4600267e+01
   7.4450000e+01   2.4585225e+01
   7.4500000e+01   2.4570191e+01
   7.4550000e+01   2.4555167e+01
   7.4600000e+01   2.4540151e+01
   7.4650000e+01   2.4525145e+01
   7.4700000e+01   2.4510147e+01
   7.4750000e+01   2.4495158e+01
   7.4800000e+01   2.4480177e+01
   7.4850000e+01   2.4465206e+01
   7.4900000e+01   2.4450243e+01
   7.4950000e+01   2.4435289e+01
   7.5000000e+01   2.4420344e+01
   7.5050000e+01   2.4405407e+01
   7.5100000e+01   2.4390480e+01
   7.5150000e+01   2.4375561e+01
   7.5200000e+01   2.4360650e+01
   7.5250000e+01   2.4345749e+01
   7.5300000e+01   2.4330856e+01
   7.5350000e+01   2.4315971e+01
   7.5400000e+01   2.4301096e+01
   7.5450000e+01   2.4286229e+01
   7.5500000e+01   2.4271371e+01
   7.5550000e+01   2.4256521e+01
   7.5600000e+01   2.4241680e+01
   7.5650000e+01   2.4226848e+01
   7.5700000e+01   2.4212024e+01
   7.5750000e+01   2.4197209e+01
   7.5800000e+01   2.4182403e+01
   7.5850000e+01   2.4167605e+01
   7.5900000e+01   2.4152815e+01
   7.5950000e+01   2.4138034e+01
   7.6000000e+01   2.4123262e+01
   7.6050000e+01   2.4108499e+01
   7.6100000e+01   2.4093743e+01
   7.6150000e+01   2.4078997e+01
   7.6200000e+01   2.4064259e+01
   7.6250000e+01   2.4049529e+01
   7.6300000e+01   2.4034808e+01
   7.6350000e+01   2.4020095e+01
   7.6400000e+01   2.4005391e+01
   7.6450000e+01   2.3990695e+01
   7.6500000e+01   2.3976008e+01
   7.6550000e+01   2.3961329e+01
   7.6600000e+01   2.3946659e+01
   7.6650000e+01   2.3931997e+01
   7.6700000e+01   2.3917344e+01
   7.6750000e+01   2.3902699e+01
   7.6800000e+01   2.3888062e+01
   7.6850000e+01   2.3873434e+01
   7.6900000e+01   2.3858814e+01
   7.6950000e+01   2.3844202e+01
   7.7000000e+01   2.3829599e+01
   7.7050000e+01   2.3815004e+01
   7.7100000e+01   2.3800418e+01
   7.7150000e+01   2.3785840e+01
   7.7200000e+01   2.3771270e+01
   7.7250000e+01   2.3756708e+01
   7.7300000e+01   2.3742155e+01
   7.7350000e+01   2.3727610e+01
   7.7400000e+01   2.3713074e+01
   7.7450000e+01   2.3698545e+01
   7.7500000e+01   2.3684025e+01
   7.7550000e+01   2.3669514e+01
   7.7600000e+01   2.3655010e+01
   7.7650000e+01   2.3640515e+01
   7.7700000e+01   2.3626028e+01
   7.7750000e+01   2.3611549e+01
   7.7800000e+01   2.3597078e+01
   7.7850000e+01   2.3582616e+01
   7.7900000e+01   2.3568162e+01
   7.7950000e+01   2.3553715e+01
   7.8000000e+01   2.3539278e+01
   7.8050000e+01   2.3524848e+01
   7.8100000e+01   2.3510426e+01
   7.8150000e+01   2.3496013e+01
   7.8200000e+01   2.3481608e+01
   7.8250000e+01   2.3467211e+01
   7.8300000e+01   2.3452822e+01
   7.8350000e+01   2.3438441e+01
   7.8400000e+01   2.3424068e+01
   7.8450000e+01   2.3409703e+01
   7.8500000e+01   2.3395347e+01
   7.8550000e+01   2.3380998e+01
   7.8600000e+01   2.3366658e+01
   7.8650000e+01   2.3352325e+01
   7.8700000e+01   2.3338001e+01
   7.8750000e+01   2.3323685e+01
   7.8800000e+01   2.3309376e+01
   7.8850000e+01   2.3295076e+01
   7.8900000e+01   2.3280784e+01
   7.8950000e+01   2.3266500e+01
   7.9000000e+01   2.3252224e+01
   7.9050000e+01   2.3237955e+01
   7.9100000e+01   2.3223695e+01
   7.9150000e+01   2.3209443e+01
   7.9200000e+01   2.3195199e+01
   7.9250000e+01   2.3180962e+01
   7.9300000e+01   2.3166734e+01
   7.9350000e+01   2.3152513e+01
   7.9400000e+01   2.3138301e+01
   7.9450000e+01   2.3124096e+01
   7.9500000e+01   2.3109900e+01
   7.9550000e+01   2.3095711e+01
   7.9600000e+01   2.3081530e+01
   7.9650000e+01   2.3067357e+01
   7.9700000e+01   2.3053192e+01
   7.9750000e+01   2.3039034e+01
   7.9800000e+01   2.3024885e+01
   7.9850000e+01   2.3010743e+01
   7.9900000e+01   2.2996610e+01
   7.9950000e+01   2.2982484e+01
   8.0000000e+01   2.2968366e+01
   8.0050000e+01   2.2954256e+01
   8.0100000e+01   2.2940153e+01
   8.0150000e+01   2.2926059e+01
   8.0200000e+01   2.2911972e+01
   8.0250000e+01   2.2897893e+01
   8.0300000e+01   2.2883821e+01
   8.0350000e+01   2.2869758e+01
   8.0400000e+01   2.2855702e+01
   8.0450000e+01   2.2841654e+01
   8.0500000e+01   2.2827614e+01
   8.0550000e+01   2.2813582e+01
   8.0600000e+01   2.2799557e+01
   8.0650000e+01   2.2785540e+01
   8.0700000e+01   2.2771530e+01
   8.0750000e+01   2.2757529e+01
   8.0800000e+01   2.2743535e+01
   8.0850000e+01   2.2729548e+01
   8.0900000e+01   2.2715570e+01
   8.0950000e+01   2.2701599e+01
   8.1000000e+01   2.2687636e+01
   8.1050000e+01   2.2673680e+01
   8.1100000e+01   2.2659732e+01
   8.1150000e+01   2.2645792e+01
   8.1200000e+01   2.2631859e+01
   8.1250000e+01   2.2617934e+01
   8.1300000e+01   2.2604017e+01
   8.1350000e+01   2.2590107e+01
   8.1400000e+01   2.2576204e+01
   8.1450000e+01   2.2562310e+01
   8.1500000e+01   2.2548423e+01
   8.1550000e+01   2.2534543e+01
   8.1600000e+01   2.2520671e+01
   8.1650000e+01   2.2506807e+01
   8.1700000e+01   2.2492950e+01
   8.1750000e+01   2.2479101e+01
   8.1800000e+01   2.2465259e+01
   8.1850000e+01   2.2451425e+01
   8.1900000e+01   2.2437598e+01
   8.1950000e+01   2.2423779e+01
   8.2000000e+01   2.2409967e+01
   8.2050000e+01   2.2396163e+01
   8.2100000e+01   2.2382366e+01
   8.2150000e+01   2.2368577e+01
   8.2200000e+01   2.2354795e+01
   8.2250000e+01   2.2341021e+01
   8.2300000e+01   2.2327254e+01
   8.2350000e+01   2.2313494e+01
   8.2400000e+01   2.2299742e+01
   8.2450000e+01   2.2285998e+01
   8.2500000e+01   2.2272261e+01
   8.2550000e+01   2.2258531e+01
   8.2600000e+01   2.2244809e+01
   8.2650000e+01   2.2231094e+01
   8.2700000e+01   2.2217386e+01
   8.2750000e+01   2.2203686e+01
   8.2800000e+01   2.2189993e+01
   8.2850000e+01   2.2176308e+01
   8.2900000e+01   2.2162630e+01
   8.2950000e+01   2.2148959e+01
   8.3000000e+01   2.2135296e+01
   8.3050000e+01   2.2121640e+01
   8.3100000e+01   2.2107991e+01
   8.3150000e+01   2.2094350e+01
   8.3200000e+01   2.2080716e+01
   8.3250000e+01   2.2067089e+01
   8.3300000e+01   2.2053470e+01
   8.3350000e+01   2.2039858e+01
   8.3400000e+01   2.2026253e+01
   8.3450000e+01   2.2012655e+01
   8.3500000e+01   2.1999065e+01
   8.3550000e+01   2.1985482e+01
   8.3600000e+01   2.1971906e+01
   8.3650000e+01   2.1958338e+01
   8.3700000e+01   2.1944777e+01
   8.3750000e+01   2.1931223e+01
   8.3800000e+01   2.1917676e+01
   8.3850000e+01   2.1904136e+01
   8.3900000e+01   2.1890604e+01
   8.3950000e+01   2.1877079e+01
   8.4000000e+01   2.1863561e+01
   8.4050000e+01   2.1850050e+01
   8.4100000e+01   2.1836546e+01
   8.4150000e+01   2.1823050e+01
   8.4200000e+01   2.1809561e+01
   8.4250000e+01   2.1796079e+01
   8.4300000e+01   2.1782604e+01
   8.4350000e+01   2.1769136e+01
   8.4400000e+01   2.1755675e+01
   8.4450000e+01   2.1742222e+01
   8.4500000e+01   2.1728776e+01
   8.4550000e+01   2.1715336e+01
   8.4600000e+01   2.1701904e+01
   8.4650000e+01   2.1688479e+01
   8.4700000e+01   2.1675061e+01
   8.4750000e+01   2.1661650e+01
   8.4800000e+01   2.1648247e+01
   8.4850000e+01   2.1634850e+01
   8.4900000e+01   2.1621460e+01
   8.4950000e+01   2.1608078e+01
   8.5000000e+01   2.1594702e+01
   8.5050000e+01   2.1581334e+01
   8.5100000e+01   2.1567972e+01
   8.5150000e+01   2.1554618e+01
   8.5200000e+01   2.1541271e+01
   8.5250000e+01   2.1527930e+01
   8.5300000e+01   2.1514597e+01
   8.5350000e+01   2.1501271e+01
   8.5400000e+01   2.1487951e+01
   8.5450000e+01   2.1474639e+01
   8.5500000e+01   2.1461334e+01
   8.5550000e+01   2.1448035e+01
   8.5600000e+01   2.1434744e+01
   8.5650000e+01   2.1421460e+01
   8.5700000e+01   2.1408182e+01
   8.5750000e+01   2.1394912e+01
   8.5800000e+01   2.1381648e+01
   8.5850000e+01   2.1368391e+01
   8.5900000e+01   2.1355142e+01
   8.5950000e+01   2.1341899e+01
   8.6000000e+01   2.1328663e+01
   8.6050000e+01   2.1315434e+01
   8.6100000e+01   2.1302212e+01
   8.6150000e+01   2.1288997e+01
   8.6200000e+01   2.1275788e+01
   8.6250000e+01   2.1262587e+01
   8.6300000e+01   2.1249393e+01
   8.6350000e+01   2.1236205e+01
   8.6400000e+01   2.1223024e+01
   8.6450000e+01   2.1209850e+01
   8.6500000e+01   2.1196683e+01
   8.6550000e+01   2.1183523e+01
   8.6600000e+01   2.1170369e+01
   8.6650000e+01   2.1157223e+01
   8.6700000e+01   2.1144083e+01
   8.6750000e+01   2.1130950e+01
   8.6800000e+01   2.1117824e+01
   8.6850000e+01   2.1104705e+01
   8.6900000e+01   2.1091592e+01
   8.6950000e+01   2.1078486e+01
   8.7000000e+01   2.1065387e+01
   8.7050000e+01   2.1052295e+01
   8.7100000e+01   2.1039210e+01
   8.7150000e+01   2.1026131e+01
   8.7200000e+01   2.1013059e+01
   8.7250000e+01   2.0999994e+01
   8.7300000e+01   2.0986935e+01
   8.7350000e+01   2.0973884e+01
   8.7400000e+01   2.0960839e+01
   8.7450000e+01   2.0947801e+01
   8.7500000e+01   2.0934769e+01
   8.7550000e+01   2.0921744e+01
   8.7600000e+01   2.0908726e+01
   8.7650000e+01   2.0895715e+01
   8.7700000e+01   2.0882710e+01
   8.7750000e+01   2.0869712e+01
   8.7800000e+01   2.0856720e+01
   8.7850000e+01   2.0843736e+01
   8.7900000e+01   2.0830758e+01
   8.7950000e+01   2.0817786e+01
   8.8000000e+01   2.0804822e+01
   8.8050000e+01   2.0791864e+01
   8.8100000e+01   2.0778912e+01
   8.8150000e+01   2.0765967e+01
   8.8200000e+01   2.0753029e+01
   8.8250000e+01   2.0740098e+01
   8.8300000e+01   2.0727173e+01
   8.8350000e+01   2.0714254e+01
   8.8400000e+01   2.0701343e+01
   8.8450000e+01   2.0688437e+01
   8.8500000e+01   2.0675539e+01
   8.8550000e+01   2.0662647e+01
   8.8600000e+01   2.0649761e+01
   8.8650000e+01   2.0636883e+01
   8.8700000e+01   2.0624010e+01
   8.8750000e+01   2.0611145e+01
   8.8800000e+01   2.0598285e+01
   8.8850000e+01   2.0585433e+01
   8.8900000e+01   2.0572587e+01
   8.8950000e+01   2.0559747e+01
   8.9000000e+01   2.0546914e+01
   8.9050000e+01   2.0534088e+01
   8.9100000e+01   2.0521268e+01
   8.9150000e+01   2.0508454e+01
   8.9200000e+01   2.0495647e+01
   8.9250000e+01   2.0482847e+01
   8.9300000e+01   2.0470053e+01
   8.9350000e+01   2.0457265e+01
   8.9400000e+01   2.0444484e+01
   8.9450000e+01   2.0431710e+01
   8.9500000e+01   2.0418941e+01
   8.9550000e+01   2.0406180e+01
   8.9600000e+01   2.0393425e+01
   8.9650000e+01   2.0380676e+01
   8.9700000e+01   2.0367934e+01
   8.9750000e+01   2.0355198e+01
   8.9800000e+01   2.0342468e+01
   8.9850000e+01   2.0329745e+01
   8.9900000e+01   2.0317029e+01
   8.9950000e+01   2.0304318e+01
   9.0000000e+01   2.0291615e+01
   9.0050000e+01   2.0278917e+01
   9.0100000e+01   2.0266226e+01
   9.0150000e+01   2.0253542e+01
   9.0200000e+01   2.0240863e+01
   9.0250000e+01   2.0228192e+01
   9.0300000e+01   2.0215526e+01
   9.0350000e+01   2.0202867e+01
   9.0400000e+01   2.0190214e+01
   9.0450000e+01   2.0177568e+01
   9.0500000e+01   2.0164928e+01
   9.0550000e+01   2.0152294e+01
   9.0600000e+01   2.0139666e+01
   9.0650000e+01   2.0127045e+01
   9.0700000e+01   2.0114431e+01
   9.0750000e+01   2.0101822e+01
   9.0800000e+01   2.0089220e+01
   9.0850000e+01   2.0076624e+01
   9.0900000e+01   2.0064035e+01
   9.0950000e+01   2.0051451e+01
   9.1000000e+01   2.0038874e+01
   9.1050000e+01   2.0026304e+01
   9.1100000e+01   2.0013739e+01
   9.1150000e+01   2.0001181e+01
   9.1200000e+01   1.9988629e+01
   9.1250000e+01   1.9976084e+01
   9.1300000e+01   1.9963544e+01
   9.1350000e+01   1.9951011e+01
   9.1400000e+01   1.9938484e+01
   9.1450000e+01   1.9925964e+01
   9.1500000e+01   1.9913449e+01
   9.1550000e+01   1.9900941e+01
   9.1600000e+01   1.9888439e+01
   9.1650000e+01   1.9875943e+01
   9.1700000e+01   1.9863454e+01
   9.1750000e+01   1.9850970e+01
   9.1800000e+01   1.9838493e+01
   9.1850000e+01   1.9826022e+01
   9.1900000e+01   1.9813557e+01
   9.1950000e+01   1.9801099e+01
   9.2000000e+01   1.9788646e+01
   9.2050000e+01   1.9776200e+01
   9.2100000e+01   1.9763760e+01
   9.2150000e+01   1.9751326e+01
   9.2200000e+01   1.9738898e+01
   9.2250000e+01   1.9726477e+01
   9.2300000e+01   1.9714061e+01
   9.2350000e+01   1.9701652e+01
   9.2400000e+01   1.9689248e+01
   9.2450000e+01   1.9676851e+01
   9.2500000e+01   1.9664460e+01
   9.2550000e+01   1.9652075e+01
   9.2600000e+01   1.9639696e+01
   9.2650000e+01   1.9627324e+01
   9.2700000e+01   1.9614957e+01
   9.2750000e+01   1.9602597e+01
   9.2800000e+01   1.9590242e+01
   9.2850000e+01   1.9577894e+01
   9.2900000e+01   1.9565551e+01
   9.2950000e+01   1.9553215e+01
   9.3000000e+01   1.9540885e+01
   9.3050000e+01   1.9528561e+01
   9.3100000e+01   1.9516243e+01
   9.3150000e+01   1.9503931e+01
   9.3200000e+01   1.9491625e+01
   9.3250000e+01   1.9479325e+01
   9.3300000e+01   1.9467031e+01
   9.3350000e+01   1.9454743e+01
   9.3400000e+01   1.9442461e+01
   9.3450000e+01   1.9430185e+01
   9.3500000e+01   1.9417915e+01
   9.3550000e+01   1.9405652e+01
   9.3600000e+01   1.9393394e+01
   9.3650000e+01   1.9381142e+01
   9.3700000e+01   1.9368896e+01
   9.3750000e+01   1.9356656e+01
   9.3800000e+01   1.9344422e+01
   9.3850000e+01   1.9332194e+01
   9.3900000e+01   1.9319972e+01
   9.3950000e+01   1.9307756e+01
   9.4000000e+01   1.9295546e+01
   9.4050000e+01   1.9283342e+01
   9.4100000e+01   1.9271144e+01
   9.4150000e+01   1.9258951e+01
   9.4200000e+01   1.9246765e+01
   9.4250000e+01   1.9234585e+01
   9.4300000e+01   1.9222410e+01
   9.4350000e+01   1.9210242e+01
   9.4400000e+01   1.9198079e+01
   9.4450000e+01   1.9185922e+01
   9.4500000e+01   1.9173771e+01
   9.4550000e+01   1.9161626e+01
   9.4600000e+01   1.9149487e+01
   9.4650000e+01   1.9137354e+01
   9.4700000e+01   1.9125227e+01
   9.4750000e+01   1.9113105e+01
   9.4800000e+01   1.9100990e+01
   9.4850000e+01   1.9088880e+01
   9.4900000e+01   1.9076776e+01
   9.4950000e+01   1.9064678e+01
   9.5000000e+01   1.9052586e+01
   9.5050000e+01   1.9040500e+01
   9.5100000e+01   1.9028420e+01
   9.5150000e+01   1.9016345e+01
   9.5200000e+01   1.9004276e+01
   9.5250000e+01   1.8992213e+01
   9.5300000e+01   1.8980156e+01
   9.5350000e+01   1.8968105e+01
   9.5400000e+01   1.8956059e+01
   9.5450000e+01   1.8944020e+01
   9.5500000e+01   1.8931986e+01
   9.5550000e+01   1.8919958e+01
   9.5600000e+01   1.8907935e+01
   9.5650000e+01   1.8895919e+01
   9.5700000e+01   1.8883908e+01
   9.5750000e+01   1.8871903e+01
   9.5800000e+01   1.8859904e+01
   9.5850000e+01   1.8847910e+01
   9.5900000e+01   1.8835923e+01
   9.5950000e+01   1.8823941e+01
   9.6000000e+01   1.8811964e+01
   9.6050000e+01   1.8799994e+01
   9.6100000e+01   1.8788029e+01
   9.6150000e+01   1.8776070e+01
   9.6200000e+01   1.8764117e+01
   9.6250000e+01   1.8752169e+01
   9.6300000e+01   1.8740228e+01
   9.6350000e+01   1.8728292e+01
   9.6400000e+01   1.8716361e+01
   9.6450000e+01   1.8704436e+01
   9.6500000e+01   1.8692518e+01
   9.6550000e+01   1.8680604e+01
   9.6600000e+01   1.8668697e+01
   9.6650000e+01   1.8656795e+01
   9.6700000e+01   1.8644898e+01
   9.6750000e+01   1.8633008e+01
   9.6800000e+01   1.8621123e+01
   9.6850000e+01   1.8609244e+01
   9.6900000e+01   1.8597370e+01
   9.6950000e+01   1.8585502e+01
   9.7000000e+01   1.8573640e+01
   9.7050000e+01   1.8561783e+01
   9.7100000e+01   1.8549932e+01
   9.7150000e+01   1.8538087e+01
   9.7200000e+01   1.8526247e+01
   9.7250000e+01   1.8514413e+01
   9.7300000e+01   1.8502585e+01
   9.7350000e+01   1.8490762e+01
   9.7400000e+01   1.8478945e+01
   9.7450000e+01   1.8467133e+01
   9.7500000e+01   1.8455327e+01
   9.7550000e+01   1.8443526e+01
   9.7600000e+01   1.8431732e+01
   9.7650000e+01   1.8419942e+01
   9.7700000e+01   1.8408159e+01
   9.7750000e+01   1.8396381e+01
   9.7800000e+01   1.8384608e+01
   9.7850000e+01   1.8372841e+01
   9.7900000e+01   1.8361080e+01
   9.7950000e+01   1.8349324e+01
   9.8000000e+01   1.8337573e+01
   9.8050000e+01   1.8325829e+01
   9.8100000e+01   1.8314090e+01
   9.8150000e+01   1.8302356e+01
   9.8200000e+01   1.8290628e+01
   9.8250000e+01   1.8278905e+01
   9.8300000e+01   1.8267188e+01
   9.8350000e+01   1.8255477e+01
   9.8400000e+01   1.8243771e+01
   9.8450000e+01   1.8232070e+01
   9.8500000e+01   1.8220375e+01
   9.8550000e+01   1.8208686e+01
   9.8600000e+01   1.8197002e+01
   9.8650000e+01   1.8185323e+01
   9.8700000e+01   1.8173650e+01
   9.8750000e+01   1.8161983e+01
   9.8800000e+01   1.8150320e+01
   9.8850000e+01   1.8138664e+01
   9.8900000e+01   1.8127013e+01
   9.8950000e+01   1.8115367e+01
   9.9000000e+01   1.8103727e+01
   9.9050000e+01   1.8092092e+01
   9.9100000e+01   1.8080463e+01
   9.9150000e+01   1.8068839e+01
   9.9200000e+01   1.8057221e+01
   9.9250000e+01   1.8045608e+01
   9.9300000e+01   1.8034000e+01
   9.9350000e+01   1.8022398e+01
   9.9400000e+01   1.8010802e+01
   9.9450000e+01   1.7999210e+01
   9.9500000e+01   1.7987625e+01
   9.9550000e+01   1.7976044e+01
   9.9600000e+01   1.7964469e+01
   9.9650000e+01   1.7952900e+01
   9.9700000e+01   1.7941335e+01
   9.9750000e+01   1.7929777e+01
   9.9800000e+01   1.7918223e+01
   9.9850000e+01   1.7906675e+01
   9.9900000e+01   1.7895132e+01
   9.9950000e+01   1.7883595e+01
   1.0000000e+02   1.7872063e+01
   1.0005000e+02   1.7860537e+01
   1.0010000e+02   1.7849016e+01
   1.0015000e+02   1.7837500e+01
   1.0020000e+02   1.7825989e+01
   1.0025000e+02   1.7814484e+01
   1.0030000e+02   1.7802984e+01
   1.0035000e+02   1.7791490e+01
   1.0040000e+02   1.7780001e+01
   1.0045000e+02   1.7768517e+01
   1.0050000e+02   1.7757039e+01
   1.0055000e+02   1.7745566e+01
   1.0060000e+02   1.7734098e+01
   1.0065000e+02   1.7722635e+01
   1.0070000e+02   1.7711178e+01
   1.0075000e+02   1.7699726e+01
   1.0080000e+02   1.7688280e+01
   1.0085000e+02   1.7676838e+01
   1.0090000e+02   1.7665403e+01
   1.0095000e+02   1.7653972e+01
   1.0100000e+02   1.7642546e+01
   1.0105000e+02   1.7631126e+01
   1.0110000e+02   1.7619711e+01
   1.0115000e+02   1.7608302e+01
   1.0120000e+02   1.7596898e+01
   1.0125000e+02   1.7585498e+01
   1.0130000e+02   1.7574105e+01
   1.0135000e+02   1.7562716e+01
   1.0140000e+02   1.7551333e+01
   1.0145000e+02   1.7539955e+01
   1.0150000e+02   1.7528582e+01
   1.0155000e+02   1.7517214e+01
   1.0160000e+02   1.7505852e+01
   1.0165000e+02   1.7494495e+01
   1.0170000e+02   1.7483143e+01
   1.0175000e+02   1.7471796e+01
   1.0180000e+02   1.7460455e+01
   1.0185000e+02   1.7449119e+01
   1.0190000e+02   1.7437788e+01
   1.0195000e+02   1.7426462e+01
   1.0200000e+02   1.7415141e+01
   1.0205000e+02   1.7403826e+01
   1.0210000e+02   1.7392516e+01
   1.0215000e+02   1.7381210e+01
   1.0220000e+02   1.7369911e+01
   1.0225000e+02   1.7358616e+01
   1.0230000e+02   1.7347326e+01
   1.0235000e+02   1.7336042e+01
   1.0240000e+02   1.7324763e+01
   1.0245000e+02   1.7313489e+01
   1.0250000e+02   1.7302220e+01
   1.0255000e+02   1.7290956e+01
   1.0260000e+02   1.7279698e+01
   1.0265000e+02   1.7268444e+01
   1.0270000e+02   1.7257196e+01
   1.0275000e+02   1.7245953e+01
   1.0280000e+02   1.7234715e+01
   1.0285000e+02   1.7223482e+01
   1.0290000e+02   1.7212254e+01
   1.0295000e+02   1.7201031e+01
   1.0300000e+02   1.7189814e+01
   1.0305000e+02   1.7178601e+01
   1.0310000e+02   1.7167394e+01
   1.0315000e+02   1.7156192e+01
   1.0320000e+02   1.7144994e+01
   1.0325000e+02   1.7133802e+01
   1.0330000e+02   1.7122615e+01
   1.0335000e+02   1.7111434e+01
   1.0340000e+02   1.7100257e+01
   1.0345000e+02   1.7089085e+01
   1.0350000e+02   1.7077919e+01
   1.0355000e+02   1.7066757e+01
   1.0360000e+02   1.7055600e+01
   1.0365000e+02   1.7044449e+01
   1.0370000e+02   1.7033303e+01
   1.0375000e+02   1.7022161e+01
   1.0380000e+02   1.7011025e+01
   1.0385000e+02   1.6999894e+01
   1.0390000e+02   1.6988768e+01
   1.0395000e+02   1.6977646e+01
   1.0400000e+02   1.6966530e+01
   1.0405000e+02   1.6955419e+01
   1.0410000e+02   1.6944313e+01
   1.0415000e+02   1.6933212e+01
   1.0420000e+02   1.6922116e+01
   1.0425000e+02   1.6911025e+01
   1.0430000e+02   1.6899939e+01
   1.0435000e+02   1.6888858e+01
   1.0440000e+02   1.6877782e+01
   1.0445000e+02   1.6866711e+01
   1.0450000e+02   1.6855645e+01
   1.0455000e+02   1.6844584e+01
   1.0460000e+02   1.6833528e+01
   1.0465000e+02   1.6822477e+01
   1.0470000e+02   1.6811431e+01
   1.0475000e+02   1.6800390e+01
   1.0480000e+02   1.6789354e+01
   1.0485000e+02   1.6778323e+01
   1.0490000e+02   1.6767297e+01
   1.0495000e+02   1.6756275e+01
   1.0500000e+02   1.6745259e+01
   1.0505000e+02   1.6734248e+01
   1.0510000e+02   1.6723241e+01
   1.0515000e+02   1.6712240e+01
   1.0520000e+02   1.6701243e+01
   1.0525000e+02   1.6690252e+01
   1.0530000e+02   1.6679265e+01
   1.0535000e+02   1.6668284e+01
   1.0540000e+02   1.6657307e+01
   1.0545000e+02   1.6646335e+01
   1.0550000e+02   1.6635368e+01
   1.0555000e+02   1.6624406e+01
   1.0560000e+02   1.6613449e+01
   1.0565000e+02   1.6602497e+01
   1.0570000e+02   1.6591549e+01
   1.0575000e+02   1.6580607e+01
   1.0580000e+02   1.6569669e+01
   1.0585000e+02   1.6558737e+01
   1.0590000e+02   1.6547809e+01
   1.0595000e+02   1.6536886e+01
   1.0600000e+02   1.6525968e+01
   1.0605000e+02   1.6515055e+01
   1.0610000e+02   1.6504147e+01
   1.0615000e+02   1.6493244e+01
   1.0620000e+02   1.6482345e+01
   1.0625000e+02   1.6471451e+01
   1.0630000e+02   1.6460563e+01
   1.0635000e+02   1.6449679e+01
   1.0640000e+02   1.6438800e+01
   1.0645000e+02   1.6427925e+01
   1.0650000e+02   1.6417056e+01
   1.0655000e+02   1.6406191e+01
   1.0660000e+02   1.6395332e+01
   1.0665000e+02   1.6384477e+01
   1.0670000e+02   1.6373627e+01
   1.0675000e+02   1.6362781e+01
   1.0680000e+02   1.6351941e+01
   1.0685000e+02   1.6341105e+01
   1.0690000e+02   1.6330274e+01
   1.0695000e+02   1.6319448e+01
   1.0700000e+02   1.6308627e+01
   1.0705000e+02   1.6297811e+01
   1.0710000e+02   1.6286999e+01
   1.0715000e+02   1.6276192e+01
   1.0720000e+02   1.6265390e+01
   1.0725000e+02   1.6254593e+01
   1.0730000e+02   1.6243800e+01
   1.0735000e+02   1.6233013e+01
   1.0740000e+02   1.6222230e+01
   1.0745000e+02   1.6211452e+01
   1.0750000e+02   1.6200678e+01
   1.0755000e+02   1.6189910e+01
   1.0760000e+02   1.6179146e+01
   1.0765000e+02   1.6168387e+01
   1.0770000e+02   1.6157632e+01
   1.0775000e+02   1.6146883e+01
   1.0780000e+02   1.6136138e+01
   1.0785000e+02   1.6125398e+01
   1.0790000e+02   1.6114662e+01
   1.0795000e+02   1.6103932e+01
   1.0800000e+02   1.6093206e+01
   1.0805000e+02   1.6082484e+01
   1.0810000e+02   1.6071768e+01
   1.0815000e+02   1.6061056e+01
   1.0820000e+02   1.6050349e+01
   1.0825000e+02   1.6039647e+01
   1.0830000e+02   1.6028949e+01
   1.0835000e+02   1.6018256e+01
   1.0840000e+02   1.6007568e+01
   1.0845000e+02   1.5996885e+01
   1.0850000e+02   1.5986206e+01
   1.0855000e+02   1.5975532e+01
   1.0860000e+02   1.5964862e+01
   1.0865000e+02   1.5954197e+01
   1.0870000e+02   1.5943537e+01
   1.0875000e+02   1.5932882e+01
   1.0880000e+02   1.5922231e+01
   1.0885000e+02   1.5911585e+01
   1.0890000e+02   1.5900944e+01
   1.0895000e+02   1.5890307e+01
   1.0900000e+02   1.5879675e+01
   1.0905000e+02   1.5869047e+01
   1.0910000e+02   1.5858425e+01
   1.0915000e+02   1.5847806e+01
   1.0920000e+02   1.5837193e+01
   1.0925000e+02   1.5826584e+01
   1.0930000e+02   1.5815980e+01
   1.0935000e+02   1.5805380e+01
   1.0940000e+02   1.5794785e+01
   1.0945000e+02   1.5784195e+01
   1.0950000e+02   1.5773609e+01
   1.0955000e+02   1.5763028e+01
   1.0960000e+02   1.5752452e+01
   1.0965000e+02   1.5741880e+01
   1.0970000e+02   1.5731313e+01
   1.0975000e+02   1.5720750e+01
   1.0980000e+02   1.5710192e+01
   1.0985000e+02   1.5699639e+01
   1.0990000e+02   1.5689090e+01
   1.0995000e+02   1.5678546e+01
   1.1000000e+02   1.5668006e+01
   1.1005000e+02   1.5657471e+01
   1.1010000e+02   1.5646940e+01
   1.1015000e+02   1.5636414e+01
   1.1020000e+02   1.5625893e+01
   1.1025000e+02   1.5615376e+01
   1.1030000e+02   1.5604864e+01
   1.1035000e+02   1.5594356e+01
   1.1040000e+02   1.5583853e+01
   1.1045000e+02   1.5573355e+01
   1.1050000e+02   1.5562861e+01
   1.1055000e+02   1.5552372e+01
   1.1060000e+02   1.5541887e+01
   1.1065000e+02   1.5531406e+01
   1.1070000e+02   1.5520931e+01
   1.1075000e+02   1.5510459e+01
   1.1080000e+02   1.5499993e+01
   1.1085000e+02   1.5489531e+01
   1.1090000e+02   1.5479073e+01
   1.1095000e+02   1.5468620e+01
   1.1100000e+02   1.5458171e+01
   1.1105000e+02   1.5447727e+01
   1.1110000e+02   1.5437288e+01
   1.1115000e+02   1.5426852e+01
   1.1120000e+02   1.5416422e+01
   1.1125000e+02   1.5405996e+01
   1.1130000e+02   1.5395574e+01
   1.1135000e+02   1.5385157e+01
   1.1140000e+02   1.5374745e+01
   1.1145000e+02   1.5364337e+01
   1.1150000e+02   1.5353933e+01
   1.1155000e+02   1.5343534e+01
   1.1160000e+02   1.5333139e+01
   1.1165000e+02   1.5322749e+01
   1.1170000e+02   1.5312364e+01
   1.1175000e+02   1.5301982e+01
   1.1180000e+02   1.5291606e+01
   1.1185000e+02   1.5281233e+01
   1.1190000e+02   1.5270866e+01
   1.1195000e+02   1.5260502e+01
   1.1200000e+02   1.5250143e+01
   1.1205000e+02   1.5239789e+01
   1.1210000e+02   1.5229439e+01
   1.1215000e+02   1.5219093e+01
   1.1220000e+02   1.5208752e+01
   1.1225000e+02   1.5198416e+01
   1.1230000e+02   1.5188083e+01
   1.1235000e+02   1.5177756e+01
   1.1240000e+02   1.5167432e+01
   1.1245000e+02   1.5157113e+01
   1.1250000e+02   1.5146799e+01
   1.1255000e+02   1.5136489e+01
   1.1260000e+02   1.5126183e+01
   1.1265000e+02   1.5115882e+01
   1.1270000e+02   1.5105585e+01
   1.1275000e+02   1.5095292e+01
   1.1280000e+02   1.5085004e+01
   1.1285000e+02   1.5074721e+01
   1.1290000e+02   1.5064441e+01
   1.1295000e+02   1.5054167e+01
   1.1300000e+02   1.5043896e+01
   1.1305000e+02   1.5033630e+01
   1.1310000e+02   1.5023368e+01
   1.1315000e+02   1.5013111e+01
   1.1320000e+02   1.5002858e+01
   1.1325000e+02   1.4992609e+01
   1.1330000e+02   1.4982365e+01
   1.1335000e+02   1.4972125e+01
   1.1340000e+02   1.4961890e+01
   1.1345000e+02   1.4951659e+01
   1.1350000e+02   1.4941432e+01
   1.1355000e+02   1.4931210e+01
   1.1360000e+02   1.4920992e+01
   1.1365000e+02   1.4910778e+01
   1.1370000e+02   1.4900569e+01
   1.1375000e+02   1.4890363e+01
   1.1380000e+02   1.4880163e+01
   1.1385000e+02   1.4869966e+01
   1.1390000e+02   1.4859774e+01
   1.1395000e+02   1.4849587e+01
   1.1400000e+02   1.4839403e+01
   1.1405000e+02   1.4829224e+01
   1.1410000e+02   1.4819050e+01
   1.1415000e+02   1.4808879e+01
   1.1420000e+02   1.4798713e+01
   1.1425000e+02   1.4788551e+01
   1.1430000e+02   1.4778394e+01
   1.1435000e+02   1.4768241e+01
   1.1440000e+02   1.4758092e+01
   1.1445000e+02   1.4747947e+01
   1.1450000e+02   1.4737807e+01
   1.1455000e+02   1.4727671e+01
   1.1460000e+02   1.4717539e+01
   1.1465000e+02   1.4707412e+01
   1.1470000e+02   1.4697289e+01
   1.1475000e+02   1.4687170e+01
   1.1480000e+02   1.4677055e+01
   1.1485000e+02   1.4666945e+01
   1.1490000e+02   1.4656839e+01
   1.1495000e+02   1.4646737e+01
   1.1500000e+02   1.4636640e+01
   1.1505000e+02   1.4626547e+01
   1.1510000e+02   1.4616458e+01
   1.1515000e+02   1.4606373e+01
   1.1520000e+02   1.4596292e+01
   1.1525000e+02   1.4586216e+01
   1.1530000e+02   1.4576144e+01
   1.1535000e+02   1.4566076e+01
   1.1540000e+02   1.4556013e+01
   1.1545000e+02   1.4545954e+01
   1.1550000e+02   1.4535899e+01
   1.1555000e+02   1.4525848e+01
   1.1560000e+02   1.4515801e+01
   1.1565000e+02   1.4505759e+01
   1.1570000e+02   1.4495721e+01
   1.1575000e+02   1.4485687e+01
   1.1580000e+02   1.4475657e+01
   1.1585000e+02   1.4465632e+01
   1.1590000e+02   1.4455611e+01
   1.1595000e+02   1.4445594e+01
   1.1600000e+02   1.4435581e+01
   1.1605000e+02   1.4425572e+01
   1.1610000e+02   1.4415568e+01
   1.1615000e+02   1.4405567e+01
   1.1620000e+02   1.4395571e+01
   1.1625000e+02   1.4385579e+01
   1.1630000e+02   1.4375592e+01
   1.1635000e+02   1.4365608e+01
   1.1640000e+02   1.4355629e+01
   1.1645000e+02   1.4345654e+01
   1.1650000e+02   1.4335683e+01
   1.1655000e+02   1.4325716e+01
   1.1660000e+02   1.4315753e+01
   1.1665000e+02   1.4305795e+01
   1.1670000e+02   1.4295840e+01
   1.1675000e+02   1.4285890e+01
   1.1680000e+02   1.4275944e+01
   1.1685000e+02   1.4266002e+01
   1.1690000e+02   1.4256065e+01
   1.1695000e+02   1.4246131e+01
   1.1700000e+02   1.4236202e+01
   1.1705000e+02   1.4226276e+01
   1.1710000e+02   1.4216355e+01
   1.1715000e+02   1.4206438e+01
   1.1720000e+02   1.4196525e+01
   1.1725000e+02   1.4186617e+01
   1.1730000e+02   1.4176712e+01
   1.1735000e+02   1.4166812e+01
   1.1740000e+02   1.4156915e+01
   1.1745000e+02   1.4147023e+01
   1.1750000e+02   1.4137135e+01
   1.1755000e+02   1.4127251e+01
   1.1760000e+02   1.4117371e+01
   1.1765000e+02   1.4107495e+01
   1.1770000e+02   1.4097623e+01
   1.1775000e+02   1.4087756e+01
   1.1780000e+02   1.4077892e+01
   1.1785000e+02   1.4068033e+01
   1.1790000e+02   1.4058178e+01
   1.1795000e+02   1.4048326e+01
   1.1800000e+02   1.4038479e+01
   1.1805000e+02   1.4028636e+01
   1.1810000e+02   1.4018797e+01
   1.1815000e+02   1.4008962e+01
   1.1820000e+02   1.3999131e+01
   1.1825000e+02   1.3989305e+01
   1.1830000e+02   1.3979482e+01
   1.1835000e+02   1.3969663e+01
   1.1840000e+02   1.3959849e+01
   1.1845000e+02   1.3950038e+01
   1.1850000e+02   1.3940232e+01
   1.1855000e+02   1.3930430e+01
   1.1860000e+02   1.3920631e+01
   1.1865000e+02   1.3910837e+01
   1.1870000e+02   1.3901047e+01
   1.1875000e+02   1.3891261e+01
   1.1880000e+02   1.3881478e+01
   1.1885000e+02   1.3871700e+01
   1.1890000e+02   1.3861926e+01
   1.1895000e+02   1.3852156e+01
   1.1900000e+02   1.3842390e+01
   1.1905000e+02   1.3832628e+01
   1.1910000e+02   1.3822870e+01
   1.1915000e+02   1.3813116e+01
   1.1920000e+02   1.3803366e+01
   1.1925000e+02   1.3793620e+01
   1.1930000e+02   1.3783878e+01
   1.1935000e+02   1.3774141e+01
   1.1940000e+02   1.3764407e+01
   1.1945000e+02   1.3754677e+01
   1.1950000e+02   1.3744951e+01
   1.1955000e+02   1.3735229e+01
   1.1960000e+02   1.3725511e+01
   1.1965000e+02   1.3715797e+01
   1.1970000e+02   1.3706087e+01
   1.1975000e+02   1.3696381e+01
   1.1980000e+02   1.3686679e+01
   1.1985000e+02   1.3676982e+01
   1.1990000e+02   1.3667288e+01
   1.1995000e+02   1.3657598e+01
   1.2000000e+02   1.3647912e+01
   1.2005000e+02   1.3638230e+01
   1.2010000e+02   1.3628551e+01
   1.2015000e+02   1.3618877e+01
   1.2020000e+02   1.3609207e+01
   1.2025000e+02   1.3599541e+01
   1.2030000e+02   1.3589879e+01
   1.2035000e+02   1.3580220e+01
   1.2040000e+02   1.3570566e+01
   1.2045000e+02   1.3560916e+01
   1.2050000e+02   1.3551269e+01
   1.2055000e+02   1.3541627e+01
   1.2060000e+02   1.3531988e+01
   1.2065000e+02   1.3522354e+01
   1.2070000e+02   1.3512723e+01
   1.2075000e+02   1.3503096e+01
   1.2080000e+02   1.3493473e+01
   1.2085000e+02   1.3483855e+01
   1.2090000e+02   1.3474240e+01
   1.2095000e+02   1.3464629e+01
   1.2100000e+02   1.3455021e+01
   1.2105000e+02   1.3445418e+01
   1.2110000e+02   1.3435819e+01
   1.2115000e+02   1.3426224e+01
   1.2120000e+02   1.3416632e+01
   1.2125000e+02   1.3407045e+01
   1.2130000e+02   1.3397461e+01
   1.2135000e+02   1.3387881e+01
   1.2140000e+02   1.3378305e+01
   1.2145000e+02   1.3368733e+01
   1.2150000e+02   1.3359165e+01
   1.2155000e+02   1.3349601e+01
   1.2160000e+02   1.3340041e+01
   1.2165000e+02   1.3330484e+01
   1.2170000e+02   1.3320932e+01
   1.2175000e+02   1.3311383e+01
   1.2180000e+02   1.3301838e+01
   1.2185000e+02   1.3292297e+01
   1.2190000e+02   1.3282760e+01
   1.2195000e+02   1.3273227e+01
   1.2200000e+02   1.3263698e+01
   1.2205000e+02   1.3254172e+01
   1.2210000e+02   1.3244651e+01
   1.2215000e+02   1.3235133e+01
   1.2220000e+02   1.3225619e+01
   1.2225000e+02   1.3216109e+01
   1.2230000e+02   1.3206603e+01
   1.2235000e+02   1.3197101e+01
   1.2240000e+02   1.3187602e+01
   1.2245000e+02   1.3178108e+01
   1.2250000e+02   1.3168617e+01
   1.2255000e+02   1.3159130e+01
   1.2260000e+02   1.3149647e+01
   1.2265000e+02   1.3140168e+01
   1.2270000e+02   1.3130692e+01
   1.2275000e+02   1.3121221e+01
   1.2280000e+02   1.3111753e+01
   1.2285000e+02   1.3102289e+01
   1.2290000e+02   1.3092829e+01
   1.2295000e+02   1.3083372e+01
   1.2300000e+02   1.3073920e+01
   1.2305000e+02   1.3064471e+01
   1.2310000e+02   1.3055026e+01
   1.2315000e+02   1.3045585e+01
   1.2320000e+02   1.3036148e+01
   1.2325000e+02   1.3026714e+01
   1.2330000e+02   1.3017284e+01
   1.2335000e+02   1.3007859e+01
   1.2340000e+02   1.2998436e+01
   1.2345000e+02   1.2989018e+01
   1.2350000e+02   1.2979604e+01
   1.2355000e+02   1.2970193e+01
   1.2360000e+02   1.2960786e+01
   1.2365000e+02   1.2951383e+01
   1.2370000e+02   1.2941983e+01
   1.2375000e+02   1.2932588e+01
   1.2380000e+02   1.2923196e+01
   1.2385000e+02   1.2913808e+01
   1.2390000e+02   1.2904423e+01
   1.2395000e+02   1.2895043e+01
   1.2400000e+02   1.2885666e+01
   1.2405000e+02   1.2876293e+01
   1.2410000e+02   1.2866924e+01
   1.2415000e+02   1.2857558e+01
   1.2420000e+02   1.2848196e+01
   1.2425000e+02   1.2838838e+01
   1.2430000e+02   1.2829484e+01
   1.2435000e+02   1.2820133e+01
   1.2440000e+02   1.2810787e+01
   1.2445000e+02   1.2801444e+01
   1.2450000e+02   1.2792104e+01
   1.2455000e+02   1.2782769e+01
   1.2460000e+02   1.2773437e+01
   1.2465000e+02   1.2764109e+01
   1.2470000e+02   1.2754784e+01
   1.2475000e+02   1.2745464e+01
   1.2480000e+02   1.2736147e+01
   1.2485000e+02   1.2726834e+01
   1.2490000e+02   1.2717524e+01
   1.2495000e+02   1.2708218e+01
   1.2500000e+02   1.2698916e+01
   1.2505000e+02   1.2689618e+01
   1.2510000e+02   1.2680323e+01
   1.2515000e+02   1.2671032e+01
   1.2520000e+02   1.2661745e+01
   1.2525000e+02   1.2652461e+01
   1.2530000e+02   1.2643181e+01
   1.2535000e+02   1.2633905e+01
   1.2540000e+02   1.2624633e+01
   1.2545000e+02   1.2615364e+01
   1.2550000e+02   1.2606099e+01
   1.2555000e+02   1.2596838e+01
   1.2560000e+02   1.2587580e+01
   1.2565000e+02   1.2578326e+01
   1.2570000e+02   1.2569075e+01
   1.2575000e+02   1.2559829e+01
   1.2580000e+02   1.2550586e+01
   1.2585000e+02   1.2541346e+01
   1.2590000e+02   1.2532111e+01
   1.2595000e+02   1.2522879e+01
   1.2600000e+02   1.2513650e+01
   1.2605000e+02   1.2504426e+01
   1.2610000e+02   1.2495205e+01
   1.2615000e+02   1.2485987e+01
   1.2620000e+02   1.2476773e+01
   1.2625000e+02   1.2467563e+01
   1.2630000e+02   1.2458357e+01
   1.2635000e+02   1.2449154e+01
   1.2640000e+02   1.2439955e+01
   1.2645000e+02   1.2430759e+01
   1.2650000e+02   1.2421568e+01
   1.2655000e+02   1.2412379e+01
   1.2660000e+02   1.2403195e+01
   1.2665000e+02   1.2394014e+01
   1.2670000e+02   1.2384837e+01
   1.2675000e+02   1.2375663e+01
   1.2680000e+02   1.2366493e+01
   1.2685000e+02   1.2357326e+01
   1.2690000e+02   1.2348163e+01
   1.2695000e+02   1.2339004e+01
   1.2700000e+02   1.2329849e+01
   1.2705000e+02   1.2320697e+01
   1.2710000e+02   1.2311548e+01
   1.2715000e+02   1.2302403e+01
   1.2720000e+02   1.2293262e+01
   1.2725000e+02   1.2284125e+01
   1.2730000e+02   1.2274991e+01
   1.2735000e+02   1.2265860e+01
   1.2740000e+02   1.2256734e+01
   1.2745000e+02   1.2247610e+01
   1.2750000e+02   1.2238491e+01
   1.2755000e+02   1.2229375e+01
   1.2760000e+02   1.2220262e+01
   1.2765000e+02   1.2211154e+01
   1.2770000e+02   1.2202048e+01
   1.2775000e+02   1.2192947e+01
   1.2780000e+02   1.2183848e+01
   1.2785000e+02   1.2174754e+01
   1.2790000e+02   1.2165663e+01
   1.2795000e+02   1.2156576e+01
   1.2800000e+02   1.2147492e+01
   1.2805000e+02   1.2138412e+01
   1.2810000e+02   1.2129335e+01
   1.2815000e+02   1.2120262e+01
   1.2820000e+02   1.2111192e+01
   1.2825000e+02   1.2102126e+01
   1.2830000e+02   1.2093064e+01
   1.2835000e+02   1.2084005e+01
   1.2840000e+02   1.2074949e+01
   1.2845000e+02   1.2065898e+01
   1.2850000e+02   1.2056849e+01
   1.2855000e+02   1.2047805e+01
   1.2860000e+02   1.2038763e+01
   1.2865000e+02   1.2029726e+01
   1.2870000e+02   1.2020692e+01
   1.2875000e+02   1.2011661e+01
   1.2880000e+02   1.2002634e+01
   1.2885000e+02   1.1993610e+01
   1.2890000e+02   1.1984590e+01
   1.2895000e+02   1.1975574e+01
   1.2900000e+02   1.1966561e+01
   1.2905000e+02   1.1957552e+01
   1.2910000e+02   1.1948546e+01
   1.2915000e+02   1.1939543e+01
   1.2920000e+02   1.1930544e+01
   1.2925000e+02   1.1921549e+01
   1.2930000e+02   1.1912557e+01
   1.2935000e+02   1.1903569e+01
   1.2940000e+02   1.1894584e+01
   1.2945000e+02   1.1885602e+01
   1.2950000e+02   1.1876625e+01
   1.2955000e+02   1.1867650e+01
   1.2960000e+02   1.1858679e+01
   1.2965000e+02   1.1849712e+01
   1.2970000e+02   1.1840748e+01
   1.2975000e+02   1.1831788e+01
   1.2980000e+02   1.1822831e+01
   1.2985000e+02   1.1813877e+01
   1.2990000e+02   1.1804927e+01
   1.2995000e+02   1.1795981e+01
   1.3000000e+02   1.1787038e+01
   1.3005000e+02   1.1778098e+01
   1.3010000e+02   1.1769162e+01
   1.3015000e+02   1.1760229e+01
   1.3020000e+02   1.1751300e+01
   1.3025000e+02   1.1742375e+01
   1.3030000e+02   1.1733452e+01
   1.3035000e+02   1.1724534e+01
   1.3040000e+02   1.1715618e+01
   1.3045000e+02   1.1706706e+01
   1.3050000e+02   1.1697798e+01
   1.3055000e+02   1.1688893e+01
   1.3060000e+02   1.1679992e+01
   1.3065000e+02   1.1671094e+01
   1.3070000e+02   1.1662199e+01
   1.3075000e+02   1.1653308e+01
   1.3080000e+02   1.1644420e+01
   1.3085000e+02   1.1635536e+01
   1.3090000e+02   1.1626655e+01
   1.3095000e+02   1.1617777e+01
   1.3100000e+02   1.1608903e+01
   1.3105000e+02   1.1600033e+01
   1.3110000e+02   1.1591166e+01
   1.3115000e+02   1.1582302e+01
   1.3120000e+02   1.1573442e+01
   1.3125000e+02   1.1564585e+01
   1.3130000e+02   1.1555731e+01
   1.3135000e+02   1.1546881e+01
   1.3140000e+02   1.1538035e+01
   1.3145000e+02   1.1529191e+01
   1.3150000e+02   1.1520352e+01
   1.3155000e+02   1.1511515e+01
   1.3160000e+02   1.1502682e+01
   1.3165000e+02   1.1493853e+01
   1.3170000e+02   1.1485026e+01
   1.3175000e+02   1.1476204e+01
   1.3180000e+02   1.1467384e+01
   1.3185000e+02   1.1458568e+01
   1.3190000e+02   1.1449756e+01
   1.3195000e+02   1.1440946e+01
   1.3200000e+02   1.1432140e+01
   1.3205000e+02   1.1423338e+01
   1.3210000e+02   1.1414539e+01
   1.3215000e+02   1.1405743e+01
   1.3220000e+02   1.1396951e+01
   1.3225000e+02   1.1388162e+01
   1.3230000e+02   1.1379376e+01
   1.3235000e+02   1.1370594e+01
   1.3240000e+02   1.1361815e+01
   1.3245000e+02   1.1353040e+01
   1.3250000e+02   1.1344268e+01
   1.3255000e+02   1.1335499e+01
   1.3260000e+02   1.1326734e+01
   1.3265000e+02   1.1317972e+01
   1.3270000e+02   1.1309213e+01
   1.3275000e+02   1.1300458e+01
   1.3280000e+02   1.1291706e+01
   1.3285000e+02   1.1282957e+01
   1.3290000e+02   1.1274212e+01
   1.3295000e+02   1.1265470e+01
   1.3300000e+02   1.1256731e+01
   1.3305000e+02   1.1247996e+01
   1.3310000e+02   1.1239264e+01
   1.3315000e+02   1.1230536e+01
   1.3320000e+02   1.1221810e+01
   1.3325000e+02   1.1213088e+01
   1.3330000e+02   1.1204370e+01
   1.3335000e+02   1.1195655e+01
   1.3340000e+02   1.1186943e+01
   1.3345000e+02   1.1178234e+01
   1.3350000e+02   1.1169529e+01
   1.3355000e+02   1.1160827e+01
   1.3360000e+02   1.1152128e+01
   1.3365000e+02   1.1143433e+01
   1.3370000e+02   1.1134741e+01
   1.3375000e+02   1.1126052e+01
   1.3380000e+02   1.1117367e+01
   1.3385000e+02   1.1108685e+01
   1.3390000e+02   1.1100006e+01
   1.3395000e+02   1.1091331e+01
   1.3400000e+02   1.1082658e+01
   1.3405000e+02   1.1073989e+01
   1.3410000e+02   1.1065324e+01
   1.3415000e+02   1.1056662e+01
   1.3420000e+02   1.1048003e+01
   1.3425000e+02   1.1039347e+01
   1.3430000e+02   1.1030695e+01
   1.3435000e+02   1.1022045e+01
   1.3440000e+02   1.1013400e+01
   1.3445000e+02   1.1004757e+01
   1.3450000e+02   1.0996118e+01
   1.3455000e+02   1.0987482e+01
   1.3460000e+02   1.0978849e+01
   1.3465000e+02   1.0970220e+01
   1.3470000e+02   1.0961593e+01
   1.3475000e+02   1.0952971e+01
   1.3480000e+02   1.0944351e+01
   1.3485000e+02   1.0935735e+01
   1.3490000e+02   1.0927121e+01
   1.3495000e+02   1.0918512e+01
   1.3500000e+02   1.0909905e+01
   1.3505000e+02   1.0901302e+01
   1.3510000e+02   1.0892702e+01
   1.3515000e+02   1.0884105e+01
   1.3520000e+02   1.0875511e+01
   1.3525000e+02   1.0866921e+01
   1.3530000e+02   1.0858334e+01
   1.3535000e+02   1.0849750e+01
   1.3540000e+02   1.0841169e+01
   1.3545000e+02   1.0832592e+01
   1.3550000e+02   1.0824018e+01
   1.3555000e+02   1.0815447e+01
   1.3560000e+02   1.0806879e+01
   1.3565000e+02   1.0798315e+01
   1.3570000e+02   1.0789754e+01
   1.3575000e+02   1.0781196e+01
   1.3580000e+02   1.0772641e+01
   1.3585000e+02   1.0764090e+01
   1.3590000e+02   1.0755541e+01
   1.3595000e+02   1.0746996e+01
   1.3600000e+02   1.0738454e+01
   1.3605000e+02   1.0729916e+01
   1.3610000e+02   1.0721380e+01
   1.3615000e+02   1.0712848e+01
   1.3620000e+02   1.0704319e+01
   1.3625000e+02   1.0695793e+01
   1.3630000e+02   1.0687271e+01
   1.3635000e+02   1.0678751e+01
   1.3640000e+02   1.0670235e+01
   1.3645000e+02   1.0661722e+01
   1.3650000e+02   1.0653212e+01
   1.3655000e+02   1.0644706e+01
   1.3660000e+02   1.0636202e+01
   1.3665000e+02   1.0627702e+01
   1.3670000e+02   1.0619205e+01
   1.3675000e+02   1.0610711e+01
   1.3680000e+02   1.0602221e+01
   1.3685000e+02   1.0593733e+01
   1.3690000e+02   1.0585249e+01
   1.3695000e+02   1.0576768e+01
   1.3700000e+02   1.0568290e+01
   1.3705000e+02   1.0559815e+01
   1.3710000e+02   1.0551344e+01
   1.3715000e+02   1.0542875e+01
   1.3720000e+02   1.0534410e+01
   1.3725000e+02   1.0525948e+01
   1.3730000e+02   1.0517489e+01
   1.3735000e+02   1.0509034e+01
   1.3740000e+02   1.0500581e+01
   1.3745000e+02   1.0492132e+01
   1.3750000e+02   1.0483685e+01
   1.3755000e+02   1.0475242e+01
   1.3760000e+02   1.0466802e+01
   1.3765000e+02   1.0458366e+01
   1.3770000e+02   1.0449932e+01
   1.3775000e+02   1.0441502e+01
   1.3780000e+02   1.0433074e+01
   1.3785000e+02   1.0424650e+01
   1.3790000e+02   1.0416229e+01
   1.3795000e+02   1.0407811e+01
   1.3800000e+02   1.0399396e+01
   1.3805000e+02   1.0390985e+01
   1.3810000e+02   1.0382576e+01
   1.3815000e+02   1.0374171e+01
   1.3820000e+02   1.0365769e+01
   1.3825000e+02   1.0357369e+01
   1.3830000e+02   1.0348973e+01
   1.3835000e+02   1.0340581e+01
   1.3840000e+02   1.0332191e+01
   1.3845000e+02   1.0323804e+01
   1.3850000e+02   1.0315421e+01
   1.3855000e+02   1.0307040e+01
   1.3860000e+02   1.0298663e+01
   1.3865000e+02   1.0290289e+01
   1.3870000e+02   1.0281918e+01
   1.3875000e+02   1.0273550e+01
   1.3880000e+02   1.0265185e+01
   1.3885000e+02   1.0256823e+01
   1.3890000e+02   1.0248465e+01
   1.3895000e+02   1.0240109e+01
   1.3900000e+02   1.0231757e+01
   1.3905000e+02   1.0223408e+01
   1.3910000e+02   1.0215061e+01
   1.3915000e+02   1.0206718e+01
   1.3920000e+02   1.0198378e+01
   1.3925000e+02   1.0190041e+01
   1.3930000e+02   1.0181707e+01
   1.3935000e+02   1.0173377e+01
   1.3940000e+02   1.0165049e+01
   1.3945000e+02   1.0156724e+01
   1.3950000e+02   1.0148403e+01
   1.3955000e+02   1.0140084e+01
   1.3960000e+02   1.0131769e+01
   1.3965000e+02   1.0123457e+01
   1.3970000e+02   1.0115147e+01
   1.3975000e+02   1.0106841e+01
   1.3980000e+02   1.0098538e+01
   1.3985000e+02   1.0090238e+01
   1.3990000e+02   1.0081941e+01
   1.3995000e+02   1.0073647e+01
   1.4000000e+02   1.0065357e+01
   1.4005000e+02   1.0057069e+01
   1.4010000e+02   1.0048784e+01
   1.4015000e+02   1.0040502e+01
   1.4020000e+02   1.0032224e+01
   1.4025000e+02   1.0023948e+01
   1.4030000e+02   1.0015676e+01
   1.4035000e+02   1.0007406e+01
   1.4040000e+02   9.9991398e+00
   1.4045000e+02   9.9908764e+00
   1.4050000e+02   9.9826161e+00
   1.4055000e+02   9.9743588e+00
   1.4060000e+02   9.9661046e+00
   1.4065000e+02   9.9578534e+00
   1.4070000e+02   9.9496052e+00
   1.4075000e+02   9.9413601e+00
   1.4080000e+02   9.9331179e+00
   1.4085000e+02   9.9248789e+00
   1.4090000e+02   9.9166428e+00
   1.4095000e+02   9.9084098e+00
   1.4100000e+02   9.9001798e+00
   1.4105000e+02   9.8919528e+00
   1.4110000e+02   9.8837288e+00
   1.4115000e+02   9.8755078e+00
   1.4120000e+02   9.8672899e+00
   1.4125000e+02   9.8590750e+00
   1.4130000e+02   9.8508631e+00
   1.4135000e+02   9.8426542e+00
   1.4140000e+02   9.8344483e+00
   1.4145000e+02   9.8262454e+00
   1.4150000e+02   9.8180455e+00
   1.4155000e+02   9.8098487e+00
   1.4160000e+02   9.8016548e+00
   1.4165000e+02   9.7934639e+00
   1.4170000e+02   9.7852760e+00
   1.4175000e+02   9.7770911e+00
   1.4180000e+02   9.7689093e+00
   1.4185000e+02   9.7607304e+00
   1.4190000e+02   9.7525545e+00
   1.4195000e+02   9.7443815e+00
   1.4200000e+02   9.7362116e+00
   1.4205000e+02   9.7280447e+00
   1.4210000e+02   9.7198807e+00
   1.4215000e+02   9.7117197e+00
   1.4220000e+02   9.7035617e+00
   1.4225000e+02   9.6954067e+00
   1.4230000e+02   9.6872546e+00
   1.4235000e+02   9.6791055e+00
   1.4240000e+02   9.6709594e+00
   1.4245000e+02   9.6628163e+00
   1.4250000e+02   9.6546761e+00
   1.4255000e+02   9.6465389e+00
   1.4260000e+02   9.6384047e+00
   1.4265000e+02   9.6302734e+00
   1.4270000e+02   9.6221451e+00
   1.4275000e+02   9.6140197e+00
   1.4280000e+02   9.6058973e+00
   1.4285000e+02   9.5977779e+00
   1.4290000e+02   9.5896614e+00
   1.4295000e+02   9.5815479e+00
   1.4300000e+02   9.5734373e+00
   1.4305000e+02   9.5653296e+00
   1.4310000e+02   9.5572249e+00
   1.4315000e+02   9.5491232e+00
   1.4320000e+02   9.5410244e+00
   1.4325000e+02   9.5329285e+00
   1.4330000e+02   9.5248356e+00
   1.4335000e+02   9.5167456e+00
   1.4340000e+02   9.5086585e+00
   1.4345000e+02   9.5005744e+00
   1.4350000e+02   9.4924932e+00
   1.4355000e+02   9.4844150e+00
   1.4360000e+02   9.4763396e+00
   1.4365000e+02   9.4682672e+00
   1.4370000e+02   9.4601977e+00
   1.4375000e+02   9.4521312e+00
   1.4380000e+02   9.4440675e+00
   1.4385000e+02   9.4360068e+00
   1.4390000e+02   9.4279490e+00
   1.4395000e+02   9.4198941e+00
   1.4400000e+02   9.4118422e+00
   1.4405000e+02   9.4037931e+00
   1.4410000e+02   9.3957470e+00
   1.4415000e+02   9.3877037e+00
   1.4420000e+02   9.3796634e+00
   1.4425000e+02   9.3716260e+00
   1.4430000e+02   9.3635915e+00
   1.4435000e+02   9.3555598e+00
   1.4440000e+02   9.3475311e+00
   1.4445000e+02   9.3395053e+00
   1.4450000e+02   9.3314824e+00
   1.4455000e+02   9.3234623e+00
   1.4460000e+02   9.3154452e+00
   1.4465000e+02   9.3074309e+00
   1.4470000e+02   9.2994196e+00
   1.4475000e+02   9.2914111e+00
   1.4480000e+02   9.2834055e+00
   1.4485000e+02   9.2754028e+00
   1.4490000e+02   9.2674030e+00
   1.4495000e+02   9.2594061e+00
   1.4500000e+02   9.2514120e+00
   1.4505000e+02   9.2434208e+00
   1.4510000e+02   9.2354325e+00
   1.4515000e+02   9.2274471e+00
   1.4520000e+02   9.2194645e+00
   1.4525000e+02   9.2114848e+00
   1.4530000e+02   9.2035080e+00
   1.4535000e+02   9.1955340e+00
   1.4540000e+02   9.1875630e+00
   1.4545000e+02   9.1795947e+00
   1.4550000e+02   9.1716294e+00
   1.4555000e+02   9.1636668e+00
   1.4560000e+02   9.1557072e+00
   1.4565000e+02   9.1477504e+00
   1.4570000e+02   9.1397965e+00
   1.4575000e+02   9.1318454e+00
   1.4580000e+02   9.1238971e+00
   1.4585000e+02   9.1159518e+00
   1.4590000e+02   9.1080092e+00
   1.4595000e+02   9.1000695e+00
   1.4600000e+02   9.0921327e+00
   1.4605000e+02   9.0841987e+00
   1.4610000e+02   9.0762675e+00
   1.4615000e+02   9.0683392e+00
   1.4620000e+02   9.0604137e+00
   1.4625000e+02   9.0524910e+00
   1.4630000e+02   9.0445712e+00
   1.4635000e+02   9.0366542e+00
   1.4640000e+02   9.0287401e+00
   1.4645000e+02   9.0208287e+00
   1.4650000e+02   9.0129202e+00
   1.4655000e+02   9.0050145e+00
   1.4660000e+02   8.9971117e+00
   1.4665000e+02   8.9892116e+00
   1.4670000e+02   8.9813144e+00
   1.4675000e+02   8.9734200e+00
   1.4680000e+02   8.9655285e+00
   1.4685000e+02   8.9576397e+00
   1.4690000e+02   8.9497538e+00
   1.4695000e+02   8.9418706e+00
   1.4700000e+02   8.9339903e+00
   1.4705000e+02   8.9261128e+00
   1.4710000e+02   8.9182380e+00
   1.4715000e+02   8.9103661e+00
   1.4720000e+02   8.9024970e+00
   1.4725000e+02   8.8946307e+00
   1.4730000e+02   8.8867672e+00
   1.4735000e+02   8.8789065e+00
   1.4740000e+02   8.8710486e+00
   1.4745000e+02   8.8631935e+00
   1.4750000e+02   8.8553412e+00
   1.4755000e+02   8.8474916e+00
   1.4760000e+02   8.8396449e+00
   1.4765000e+02   8.8318009e+00
   1.4770000e+02   8.8239598e+00
   1.4775000e+02   8.8161214e+00
   1.4780000e+02   8.8082858e+00
   1.4785000e+02   8.8004530e+00
   1.4790000e+02   8.7926229e+00
   1.4795000e+02   8.7847957e+00
   1.4800000e+02   8.7769712e+00
   1.4805000e+02   8.7691495e+00
   1.4810000e+02   8.7613305e+00
   1.4815000e+02   8.7535144e+00
   1.4820000e+02   8.7457010e+00
   1.4825000e+02   8.7378904e+00
   1.4830000e+02   8.7300825e+00
   1.4835000e+02   8.7222774e+00
   1.4840000e+02   8.7144751e+00
   1.4845000e+02   8.7066755e+00
   1.4850000e+02   8.6988787e+00
   1.4855000e+02   8.6910846e+00
   1.4860000e+02   8.6832933e+00
   1.4865000e+02   8.6755048e+00
   1.4870000e+02   8.6677190e+00
   1.4875000e+02   8.6599359e+00
   1.4880000e+02   8.6521556e+00
   1.4885000e+02   8.6443781e+00
   1.4890000e+02   8.6366033e+00
   1.4895000e+02   8.6288313e+00
   1.4900000e+02   8.6210619e+00
   1.4905000e+02   8.6132954e+00
   1.4910000e+02   8.6055315e+00
   1.4915000e+02   8.5977705e+00
   1.4920000e+02   8.5900121e+00
   1.4925000e+02   8.5822565e+00
   1.4930000e+02   8.5745036e+00
   1.4935000e+02   8.5667534e+00
   1.4940000e+02   8.5590060e+00
   1.4945000e+02   8.5512613e+00
   1.4950000e+02   8.5435194e+00
   1.4955000e+02   8.5357801e+00
   1.4960000e+02   8.5280436e+00
   1.4965000e+02   8.5203098e+00
   1.4970000e+02   8.5125787e+00
   1.4975000e+02   8.5048504e+00
   1.4980000e+02   8.4971247e+00
   1.4985000e+02   8.4894018e+00
   1.4990000e+02   8.4816816e+00
   1.4995000e+02   8.4739641e+00
   1.5000000e+02   8.4662493e+00
   1.5005000e+02   8.4585372e+00
   1.5010000e+02   8.4508278e+00
   1.5015000e+02   8.4431212e+00
   1.5020000e+02   8.4354172e+00
   1.5025000e+02   8.4277160e+00
   1.5030000e+02   8.4200174e+00
   1.5035000e+02   8.4123215e+00
   1.5040000e+02   8.4046284e+00
   1.5045000e+02   8.3969379e+00
   1.5050000e+02   8.3892501e+00
   1.5055000e+02   8.3815650e+00
   1.5060000e+02   8.3738827e+00
   1.5065000e+02   8.3662030e+00
   1.5070000e+02   8.3585259e+00
   1.5075000e+02   8.3508516e+00
   1.5080000e+02   8.3431800e+00
   1.5085000e+02   8.3355110e+00
   1.5090000e+02   8.3278447e+00
   1.5095000e+02   8.3201811e+00
   1.5100000e+02   8.3125202e+00
   1.5105000e+02   8.3048620e+00
   1.5110000e+02   8.2972064e+00
   1.5115000e+02   8.2895535e+00
   1.5120000e+02   8.2819033e+00
   1.5125000e+02   8.2742558e+00
   1.5130000e+02   8.2666109e+00
   1.5135000e+02   8.2589687e+00
   1.5140000e+02   8.2513291e+00
   1.5145000e+02   8.2436922e+00
   1.5150000e+02   8.2360580e+00
   1.5155000e+02   8.2284264e+00
   1.5160000e+02   8.2207975e+00
   1.5165000e+02   8.2131713e+00
   1.5170000e+02   8.2055477e+00
   1.5175000e+02   8.1979268e+00
   1.5180000e+02   8.1903085e+00
   1.5185000e+02   8.1826929e+00
   1.5190000e+02   8.1750799e+00
   1.5195000e+02   8.1674696e+00
   1.5200000e+02   8.1598619e+00
   1.5205000e+02   8.1522568e+00
   1.5210000e+02   8.1446544e+00
   1.5215000e+02   8.1370547e+00
   1.5220000e+02   8.1294576e+00
   1.5225000e+02   8.1218631e+00
   1.5230000e+02   8.1142713e+00
   1.5235000e+02   8.1066821e+00
   1.5240000e+02   8.0990955e+00
   1.5245000e+02   8.0915116e+00
   1.5250000e+02   8.0839303e+00
   1.5255000e+02   8.0763516e+00
   1.5260000e+02   8.0687756e+00
   1.5265000e+02   8.0612021e+00
   1.5270000e+02   8.0536313e+00
   1.5275000e+02   8.0460632e+00
   1.5280000e+02   8.0384976e+00
   1.5285000e+02   8.0309347e+00
   1.5290000e+02   8.0233744e+00
   1.5295000e+02   8.0158167e+00
   1.5300000e+02   8.0082616e+00
   1.5305000e+02   8.0007092e+00
   1.5310000e+02   7.9931593e+00
   1.5315000e+02   7.9856121e+00
   1.5320000e+02   7.9780674e+00
   1.5325000e+02   7.9705254e+00
   1.5330000e+02   7.9629860e+00
   1.5335000e+02   7.9554492e+00
   1.5340000e+02   7.9479150e+00
   1.5345000e+02   7.9403834e+00
   1.5350000e+02   7.9328544e+00
   1.5355000e+02   7.9253280e+00
   1.5360000e+02   7.9178042e+00
   1.5365000e+02   7.9102829e+00
   1.5370000e+02   7.9027643e+00
   1.5375000e+02   7.8952483e+00
   1.5380000e+02   7.8877349e+00
   1.5385000e+02   7.8802240e+00
   1.5390000e+02   7.8727157e+00
   1.5395000e+02   7.8652101e+00
   1.5400000e+02   7.8577070e+00
   1.5405000e+02   7.8502065e+00
   1.5410000e+02   7.8427086e+00
   1.5415000e+02   7.8352132e+00
   1.5420000e+02   7.8277204e+00
   1.5425000e+02   7.8202303e+00
   1.5430000e+02   7.8127426e+00
   1.5435000e+02   7.8052576e+00
   1.5440000e+02   7.7977751e+00
   1.5445000e+02   7.7902953e+00
   1.5450000e+02   7.7828179e+00
   1.5455000e+02   7.7753432e+00
   1.5460000e+02   7.7678710e+00
   1.5465000e+02   7.7604014e+00
   1.5470000e+02   7.7529343e+00
   1.5475000e+02   7.7454698e+00
   1.5480000e+02   7.7380079e+00
   1.5485000e+02   7.7305485e+00
   1.5490000e+02   7.7230917e+00
   1.5495000e+02   7.7156374e+00
   1.5500000e+02   7.7081857e+00
   1.5505000e+02   7.7007365e+00
   1.5510000e+02   7.6932899e+00
   1.5515000e+02   7.6858459e+00
   1.5520000e+02   7.6784044e+00
   1.5525000e+02   7.6709654e+00
   1.5530000e+02   7.6635290e+00
   1.5535000e+02   7.6560951e+00
   1.5540000e+02   7.6486638e+00
   1.5545000e+02   7.6412350e+00
   1.5550000e+02   7.6338088e+00
   1.5555000e+02   7.6263851e+00
   1.5560000e+02   7.6189639e+00
   1.5565000e+02   7.6115453e+00
   1.5570000e+02   7.6041292e+00
   1.5575000e+02   7.5967156e+00
   1.5580000e+02   7.5893046e+00
   1.5585000e+02   7.5818960e+00
   1.5590000e+02   7.5744901e+00
   1.5595000e+02   7.5670866e+00
   1.5600000e+02   7.5596857e+00
   1.5605000e+02   7.5522873e+00
   1.5610000e+02   7.5448914e+00
   1.5615000e+02   7.5374980e+00
   1.5620000e+02   7.5301072e+00
   1.5625000e+02   7.5227188e+00
   1.5630000e+02   7.5153330e+00
   1.5635000e+02   7.5079497e+00
   1.5640000e+02   7.5005690e+00
   1.5645000e+02   7.4931907e+00
   1.5650000e+02   7.4858149e+00
   1.5655000e+02   7.4784417e+00
   1.5660000e+02   7.4710709e+00
   1.5665000e+02   7.4637027e+00
   1.5670000e+02   7.4563369e+00
   1.5675000e+02   7.4489737e+00
   1.5680000e+02   7.4416130e+00
   1.5685000e+02   7.4342547e+00
   1.5690000e+02   7.4268990e+00
   1.5695000e+02   7.4195458e+00
   1.5700000e+02   7.4121950e+00
   1.5705000e+02   7.4048468e+00
   1.5710000e+02   7.3975010e+00
   1.5715000e+02   7.3901577e+00
   1.5720000e+02   7.3828170e+00
   1.5725000e+02   7.3754787e+00
   1.5730000e+02   7.3681429e+00
   1.5735000e+02   7.3608096e+00
   1.5740000e+02   7.3534787e+00
   1.5745000e+02   7.3461504e+00
   1.5750000e+02   7.3388245e+00
   1.5755000e+02   7.3315011e+00
   1.5760000e+02   7.3241802e+00
   1.5765000e+02   7.3168618e+00
   1.5770000e+02   7.3095458e+00
   1.5775000e+02   7.3022323e+00
   1.5780000e+02   7.2949213e+00
   1.5785000e+02   7.2876128e+00
   1.5790000e+02   7.2803067e+00
   1.5795000e+02   7.2730031e+00
   1.5800000e+02   7.2657020e+00
   1.5805000e+02   7.2584033e+00
   1.5810000e+02   7.2511071e+00
   1.5815000e+02   7.2438133e+00
   1.5820000e+02   7.2365220e+00
   1.5825000e+02   7.2292332e+00
   1.5830000e+02   7.2219468e+00
   1.5835000e+02   7.2146629e+00
   1.5840000e+02   7.2073815e+00
   1.5845000e+02   7.2001025e+00
   1.5850000e+02   7.1928259e+00
   1.5855000e+02   7.1855518e+00
   1.5860000e+02   7.1782802e+00
   1.5865000e+02   7.1710109e+00
   1.5870000e+02   7.1637442e+00
   1.5875000e+02   7.1564799e+00
   1.5880000e+02   7.1492180e+00
   1.5885000e+02   7.1419586e+00
   1.5890000e+02   7.1347016e+00
   1.5895000e+02   7.1274470e+00
   1.5900000e+02   7.1201949e+00
   1.5905000e+02   7.1129453e+00
   1.5910000e+02   7.1056980e+00
   1.5915000e+02   7.0984532e+00
   1.5920000e+02   7.0912109e+00
   1.5925000e+02   7.0839709e+00
   1.5930000e+02   7.0767334e+00
   1.5935000e+02   7.0694983e+00
   1.5940000e+02   7.0622657e+00
   1.5945000e+02   7.0550354e+00
   1.5950000e+02   7.0478076e+00
   1.5955000e+02   7.0405822e+00
   1.5960000e+02   7.0333593e+00
   1.5965000e+02   7.0261387e+00
   1.5970000e+02   7.0189206e+00
   1.5975000e+02   7.0117049e+00
   1.5980000e+02   7.0044916e+00
   1.5985000e+02   6.9972807e+00
   1.5990000e+02   6.9900723e+00
   1.5995000e+02   6.9828662e+00
   1.6000000e+02   6.9756626e+00
   1.6005000e+02   6.9684613e+00
   1.6010000e+02   6.9612625e+00
   1.6015000e+02   6.9540661e+00
   1.6020000e+02   6.9468721e+00
   1.6025000e+02   6.9396804e+00
   1.6030000e+02   6.9324912e+00
   1.6035000e+02   6.9253044e+00
   1.6040000e+02   6.9181200e+00
   1.6045000e+02   6.9109380e+00
   1.6050000e+02   6.9037583e+00
   1.6055000e+02   6.8965811e+00
   1.6060000e+02   6.8894063e+00
   1.6065000e+02   6.8822338e+00
   1.6070000e+02   6.8750638e+00
   1.6075000e+02   6.8678961e+00
   1.6080000e+02   6.8607308e+00
   1.6085000e+02   6.8535680e+00
   1.6090000e+02   6.8464075e+00
   1.6095000e+02   6.8392493e+00
   1.6100000e+02   6.8320936e+00
   1.6105000e+02   6.8249402e+00
   1.6110000e+02   6.8177893e+00
   1.6115000e+02   6.8106407e+00
   1.6120000e+02   6.8034944e+00
   1.6125000e+02   6.7963506e+00
   1.6130000e+02   6.7892091e+00
   1.6135000e+02   6.7820700e+00
   1.6140000e+02   6.7749333e+00
   1.6145000e+02   6.7677989e+00
   1.6150000e+02   6.7606669e+00
   1.6155000e+02   6.7535373e+00
   1.6160000e+02   6.7464100e+00
   1.6165000e+02   6.7392851e+00
   1.6170000e+02   6.7321626e+00
   1.6175000e+02   6.7250424e+00
   1.6180000e+02   6.7179246e+00
   1.6185000e+02   6.7108092e+00
   1.6190000e+02   6.7036961e+00
   1.6195000e+02   6.6965853e+00
   1.6200000e+02   6.6894769e+00
   1.6205000e+02   6.6823709e+00
   1.6210000e+02   6.6752672e+00
   1.6215000e+02   6.6681659e+00
   1.6220000e+02   6.6610669e+00
   1.6225000e+02   6.6539703e+00
   1.6230000e+02   6.6468760e+00
   1.6235000e+02   6.6397841e+00
   1.6240000e+02   6.6326945e+00
   1.6245000e+02   6.6256072e+00
   1.6250000e+02   6.6185223e+00
   1.6255000e+02   6.6114398e+00
   1.6260000e+02   6.6043595e+00
   1.6265000e+02   6.5972816e+00
   1.6270000e+02   6.5902061e+00
   1.6275000e+02   6.5831329e+00
   1.6280000e+02   6.5760620e+00
   1.6285000e+02   6.5689934e+00
   1.6290000e+02   6.5619272e+00
   1.6295000e+02   6.5548633e+00
   1.6300000e+02   6.5478017e+00
   1.6305000e+02   6.5407425e+00
   1.6310000e+02   6.5336855e+00
   1.6315000e+02   6.5266310e+00
   1.6320000e+02   6.5195787e+00
   1.6325000e+02   6.5125287e+00
   1.6330000e+02   6.5054811e+00
   1.6335000e+02   6.4984358e+00
   1.6340000e+02   6.4913928e+00
   1.6345000e+02   6.4843521e+00
   1.6350000e+02   6.4773137e+00
   1.6355000e+02   6.4702777e+00
   1.6360000e+02   6.4632440e+00
   1.6365000e+02   6.4562125e+00
   1.6370000e+02   6.4491834e+00
   1.6375000e+02   6.4421566e+00
   1.6380000e+02   6.4351321e+00
   1.6385000e+02   6.4281099e+00
   1.6390000e+02   6.4210900e+00
   1.6395000e+02   6.4140724e+00
   1.6400000e+02   6.4070571e+00
   1.6405000e+02   6.4000441e+00
   1.6410000e+02   6.3930334e+00
   1.6415000e+02   6.3860250e+00
   1.6420000e+02   6.3790189e+00
   1.6425000e+02   6.3720151e+00
   1.6430000e+02   6.3650136e+00
   1.6435000e+02   6.3580144e+00
   1.6440000e+02   6.3510175e+00
   1.6445000e+02   6.3440228e+00
   1.6450000e+02   6.3370305e+00
   1.6455000e+02   6.3300404e+00
   1.6460000e+02   6.3230526e+00
   1.6465000e+02   6.3160671e+00
   1.6470000e+02   6.3090839e+00
   1.6475000e+02   6.3021030e+00
   1.6480000e+02   6.2951244e+00
   1.6485000e+02   6.2881480e+00
   1.6490000e+02   6.2811739e+00
   1.6495000e+02   6.2742021e+00
   1.6500000e+02   6.2672325e+00
   1.6505000e+02   6.2602653e+00
   1.6510000e+02   6.2533003e+00
   1.6515000e+02   6.2463376e+00
   1.6520000e+02   6.2393771e+00
   1.6525000e+02   6.2324189e+00
   1.6530000e+02   6.2254630e+00
   1.6535000e+02   6.2185094e+00
   1.6540000e+02   6.2115580e+00
   1.6545000e+02   6.2046088e+00
   1.6550000e+02   6.1976620e+00
   1.6555000e+02   6.1907174e+00
   1.6560000e+02   6.1837751e+00
   1.6565000e+02   6.1768350e+00
   1.6570000e+02   6.1698971e+00
   1.6575000e+02   6.1629616e+00
   1.6580000e+02   6.1560283e+00
   1.6585000e+02   6.1490972e+00
   1.6590000e+02   6.1421684e+00
   1.6595000e+02   6.1352418e+00
   1.6600000e+02   6.1283175e+00
   1.6605000e+02   6.1213955e+00
   1.6610000e+02   6.1144757e+00
   1.6615000e+02   6.1075581e+00
   1.6620000e+02   6.1006428e+00
   1.6625000e+02   6.0937297e+00
   1.6630000e+02   6.0868188e+00
   1.6635000e+02   6.0799102e+00
   1.6640000e+02   6.0730039e+00
   1.6645000e+02   6.0660998e+00
   1.6650000e+02   6.0591979e+00
   1.6655000e+02   6.0522982e+00
   1.6660000e+02   6.0454008e+00
   1.6665000e+02   6.0385056e+00
   1.6670000e+02   6.0316127e+00
   1.6675000e+02   6.0247220e+00
   1.6680000e+02   6.0178335e+00
   1.6685000e+02   6.0109472e+00
   1.6690000e+02   6.0040632e+00
   1.6695000e+02   5.9971814e+00
   1.6700000e+02   5.9903018e+00
   1.6705000e+02   5.9834244e+00
   1.6710000e+02   5.9765493e+00
   1.6715000e+02   5.9696763e+00
   1.6720000e+02   5.9628056e+00
   1.6725000e+02   5.9559371e+00
   1.6730000e+02   5.9490709e+00
   1.6735000e+02   5.9422068e+00
   1.6740000e+02   5.9353450e+00
   1.6745000e+02   5.9284853e+00
   1.6750000e+02   5.9216279e+00
   1.6755000e+02   5.9147727e+00
   1.6760000e+02   5.9079197e+00
   1.6765000e+02   5.9010689e+00
   1.6770000e+02   5.8942203e+00
   1.6775000e+02   5.8873739e+00
   1.6780000e+02   5.8805298e+00
   1.6785000e+02   5.8736878e+00
   1.6790000e+02   5.8668480e+00
   1.6795000e+02   5.8600104e+00
   1.6800000e+02   5.8531751e+00
   1.6805000e+02   5.8463419e+00
   1.6810000e+02   5.8395109e+00
   1.6815000e+02   5.8326821e+00
   1.6820000e+02   5.8258555e+00
   1.6825000e+02   5.8190311e+00
   1.6830000e+02   5.8122089e+00
   1.6835000e+02   5.8053889e+00
   1.6840000e+02   5.7985711e+00
   1.6845000e+02   5.7917554e+00
   1.6850000e+02   5.7849420e+00
   1.6855000e+02   5.7781307e+00
   1.6860000e+02   5.7713216e+00
   1.6865000e+02   5.7645147e+00
   1.6870000e+02   5.7577100e+00
   1.6875000e+02   5.7509075e+00
   1.6880000e+02   5.7441071e+00
   1.6885000e+02   5.7373089e+00
   1.6890000e+02   5.7305129e+00
   1.6895000e+02   5.7237191e+00
   1.6900000e+02   5.7169274e+00
   1.6905000e+02   5.7101379e+00
   1.6910000e+02   5.7033506e+00
   1.6915000e+02   5.6965655e+00
   1.6920000e+02   5.6897825e+00
   1.6925000e+02   5.6830017e+00
   1.6930000e+02   5.6762230e+00
   1.6935000e+02   5.6694466e+00
   1.6940000e+02   5.6626722e+00
   1.6945000e+02   5.6559001e+00
   1.6950000e+02   5.6491301e+00
   1.6955000e+02   5.6423623e+00
   1.6960000e+02   5.6355966e+00
   1.6965000e+02   5.6288331e+00
   1.6970000e+02   5.6220718e+00
   1.6975000e+02   5.6153126e+00
   1.6980000e+02   5.6085555e+00
   1.6985000e+02   5.6018006e+00
   1.6990000e+02   5.5950479e+00
   1.6995000e+02   5.5882973e+00
   1.7000000e+02   5.5815489e+00
   1.7005000e+02   5.5748026e+00
   1.7010000e+02   5.5680585e+00
   1.7015000e+02   5.5613165e+00
   1.7020000e+02   5.5545766e+00
   1.7025000e+02   5.5478389e+00
   1.7030000e+02   5.5411033e+00
   1.7035000e+02   5.5343699e+00
   1.7040000e+02   5.5276386e+00
   1.7045000e+02   5.5209095e+00
   1.7050000e+02   5.5141825e+00
   1.7055000e+02   5.5074576e+00
   1.7060000e+02   5.5007349e+00
   1.7065000e+02   5.4940143e+00
   1.7070000e+02   5.4872958e+00
   1.7075000e+02   5.4805795e+00
   1.7080000e+02   5.4738653e+00
   1.7085000e+02   5.4671532e+00
   1.7090000e+02   5.4604433e+00
   1.7095000e+02   5.4537354e+00
   1.7100000e+02   5.4470297e+00
   1.7105000e+02   5.4403262e+00
   1.7110000e+02   5.4336247e+00
   1.7115000e+02   5.4269254e+00
   1.7120000e+02   5.4202282e+00
   1.7125000e+02   5.4135331e+00
   1.7130000e+02   5.4068401e+00
   1.7135000e+02   5.4001493e+00
   1.7140000e+02   5.3934605e+00
   1.7145000e+02   5.3867739e+00
   1.7150000e+02   5.3800894e+00
   1.7155000e+02   5.3734070e+00
   1.7160000e+02   5.3667267e+00
   1.7165000e+02   5.3600486e+00
   1.7170000e+02   5.3533725e+00
   1.7175000e+02   5.3466986e+00
   1.7180000e+02   5.3400267e+00
   1.7185000e+02   5.3333570e+00
   1.7190000e+02   5.3266893e+00
   1.7195000e+02   5.3200238e+00
   1.7200000e+02   5.3133603e+00
   1.7205000e+02   5.3066990e+00
   1.7210000e+02   5.3000398e+00
   1.7215000e+02   5.2933826e+00
   1.7220000e+02   5.2867276e+00
   1.7225000e+02   5.2800747e+00
   1.7230000e+02   5.2734238e+00
   1.7235000e+02   5.2667751e+00
   1.7240000e+02   5.2601284e+00
   1.7245000e+02   5.2534838e+00
   1.7250000e+02   5.2468413e+00
   1.7255000e+02   5.2402009e+00
   1.7260000e+02   5.2335626e+00
   1.7265000e+02   5.2269264e+00
   1.7270000e+02   5.2202923e+00
   1.7275000e+02   5.2136602e+00
   1.7280000e+02   5.2070303e+00
   1.7285000e+02   5.2004024e+00
   1.7290000e+02   5.1937766e+00
   1.7295000e+02   5.1871529e+00
   1.7300000e+02   5.1805312e+00
   1.7305000e+02   5.1739117e+00
   1.7310000e+02   5.1672942e+00
   1.7315000e+02   5.1606787e+00
   1.7320000e+02   5.1540654e+00
   1.7325000e+02   5.1474541e+00
   1.7330000e+02   5.1408449e+00
   1.7335000e+02   5.1342378e+00
   1.7340000e+02   5.1276327e+00
   1.7345000e+02   5.1210297e+00
   1.7350000e+02   5.1144288e+00
   1.7355000e+02   5.1078300e+00
   1.7360000e+02   5.1012332e+00
   1.7365000e+02   5.0946384e+00
   1.7370000e+02   5.0880458e+00
   1.7375000e+02   5.0814552e+00
   1.7380000e+02   5.0748666e+00
   1.7385000e+02   5.0682801e+00
   1.7390000e+02   5.0616957e+00
   1.7395000e+02   5.0551133e+00
   1.7400000e+02   5.0485330e+00
   1.7405000e+02   5.0419547e+00
   1.7410000e+02   5.0353785e+00
   1.7415000e+02   5.0288043e+00
   1.7420000e+02   5.0222322e+00
   1.7425000e+02   5.0156622e+00
   1.7430000e+02   5.0090942e+00
   1.7435000e+02   5.0025282e+00
   1.7440000e+02   4.9959643e+00
   1.7445000e+02   4.9894024e+00
   1.7450000e+02   4.9828426e+00
   1.7455000e+02   4.9762848e+00
   1.7460000e+02   4.9697290e+00
   1.7465000e+02   4.9631753e+00
   1.7470000e+02   4.9566237e+00
   1.7475000e+02   4.9500740e+00
   1.7480000e+02   4.9435264e+00
   1.7485000e+02   4.9369809e+00
   1.7490000e+02   4.9304374e+00
   1.7495000e+02   4.9238959e+00
   1.7500000e+02   4.9173564e+00
   1.7505000e+02   4.9108190e+00
   1.7510000e+02   4.9042836e+00
   1.7515000e+02   4.8977502e+00
   1.7520000e+02   4.8912189e+00
   1.7525000e+02   4.8846896e+00
   1.7530000e+02   4.8781623e+00
   1.7535000e+02   4.8716370e+00
   1.7540000e+02   4.8651138e+00
   1.7545000e+02   4.8585926e+00
   1.7550000e+02   4.8520734e+00
   1.7555000e+02   4.8455562e+00
   1.7560000e+02   4.8390411e+00
   1.7565000e+02   4.8325279e+00
   1.7570000e+02   4.8260168e+00
   1.7575000e+02   4.8195077e+00
   1.7580000e+02   4.8130006e+00
   1.7585000e+02   4.8064956e+00
   1.7590000e+02   4.7999925e+00
   1.7595000e+02   4.7934914e+00
   1.7600000e+02   4.7869924e+00
   1.7605000e+02   4.7804954e+00
   1.7610000e+02   4.7740003e+00
   1.7615000e+02   4.7675073e+00
   1.7620000e+02   4.7610163e+00
   1.7625000e+02   4.7545273e+00
   1.7630000e+02   4.7480403e+00
   1.7635000e+02   4.7415553e+00
   1.7640000e+02   4.7350723e+00
   1.7645000e+02   4.7285913e+00
   1.7650000e+02   4.7221123e+00
   1.7655000e+02   4.7156353e+00
   1.7660000e+02   4.7091603e+00
   1.7665000e+02   4.7026872e+00
   1.7670000e+02   4.6962162e+00
   1.7675000e+02   4.6897472e+00
   1.7680000e+02   4.6832802e+00
   1.7685000e+02   4.6768151e+00
   1.7690000e+02   4.6703521e+00
   1.7695000e+02   4.6638910e+00
   1.7700000e+02   4.6574319e+00
   1.7705000e+02   4.6509748e+00
   1.7710000e+02   4.6445197e+00
   1.7715000e+02   4.6380666e+00
   1.7720000e+02   4.6316155e+00
   1.7725000e+02   4.6251663e+00
   1.7730000e+02   4.6187192e+00
   1.7735000e+02   4.6122740e+00
   1.7740000e+02   4.6058308e+00
   1.7745000e+02   4.5993895e+00
   1.7750000e+02   4.5929503e+00
   1.7755000e+02   4.5865130e+00
   1.7760000e+02   4.5800777e+00
   1.7765000e+02   4.5736443e+00
   1.7770000e+02   4.5672130e+00
   1.7775000e+02   4.5607836e+00
   1.7780000e+02   4.5543562e+00
   1.7785000e+02   4.5479307e+00
   1.7790000e+02   4.5415072e+00
   1.7795000e+02   4.5350857e+00
   1.7800000e+02   4.5286662e+00
   1.7805000e+02   4.5222486e+00
   1.7810000e+02   4.5158330e+00
   1.7815000e+02   4.5094193e+00
   1.7820000e+02   4.5030076e+00
   1.7825000e+02   4.4965979e+00
   1.7830000e+02   4.4901901e+00
   1.7835000e+02   4.4837843e+00
   1.7840000e+02   4.4773804e+00
   1.7845000e+02   4.4709785e+00
   1.7850000e+02   4.4645786e+00
   1.7855000e+02   4.4581806e+00
   1.7860000e+02   4.4517845e+00
   1.7865000e+02   4.4453904e+00
   1.7870000e+02   4.4389983e+00
   1.7875000e+02   4.4326081e+00
   1.7880000e+02   4.4262198e+00
   1.7885000e+02   4.4198336e+00
   1.7890000e+02   4.4134492e+00
   1.7895000e+02   4.4070668e+00
   1.7900000e+02   4.4006863e+00
   1.7905000e+02   4.3943078e+00
   1.7910000e+02   4.3879313e+00
   1.7915000e+02   4.3815566e+00
   1.7920000e+02   4.3751839e+00
   1.7925000e+02   4.3688132e+00
   1.7930000e+02   4.3624444e+00
   1.7935000e+02   4.3560775e+00
   1.7940000e+02   4.3497125e+00
   1.7945000e+02   4.3433495e+00
   1.7950000e+02   4.3369885e+00
   1.7955000e+02   4.3306293e+00
   1.7960000e+02   4.3242721e+00
   1.7965000e+02   4.3179168e+00
   1.7970000e+02   4.3115635e+00
   1.7975000e+02   4.3052121e+00
   1.7980000e+02   4.2988626e+00
   1.7985000e+02   4.2925150e+00
   1.7990000e+02   4.2861693e+00
   1.7995000e+02   4.2798256e+00
   1.8000000e+02   4.2734838e+00
   1.8005000e+02   4.2671440e+00
   1.8010000e+02   4.2608060e+00
   1.8015000e+02   4.2544700e+00
   1.8020000e+02   4.2481359e+00
   1.8025000e+02   4.2418037e+00
   1.8030000e+02   4.2354734e+00
   1.8035000e+02   4.2291450e+00
   1.8040000e+02   4.2228186e+00
   1.8045000e+02   4.2164940e+00
   1.8050000e+02   4.2101714e+00
   1.8055000e+02   4.2038507e+00
   1.8060000e+02   4.1975319e+00
   1.8065000e+02   4.1912150e+00
   1.8070000e+02   4.1849000e+00
   1.8075000e+02   4.1785869e+00
   1.8080000e+02   4.1722758e+00
   1.8085000e+02   4.1659665e+00
   1.8090000e+02   4.1596591e+00
   1.8095000e+02   4.1533537e+00
   1.8100000e+02   4.1470501e+00
   1.8105000e+02   4.1407485e+00
   1.8110000e+02   4.1344487e+00
   1.8115000e+02   4.1281509e+00
   1.8120000e+02   4.1218549e+00
   1.8125000e+02   4.1155608e+00
   1.8130000e+02   4.1092687e+00
   1.8135000e+02   4.1029784e+00
   1.8140000e+02   4.0966900e+00
   1.8145000e+02   4.0904035e+00
   1.8150000e+02   4.0841189e+00
   1.8155000e+02   4.0778362e+00
   1.8160000e+02   4.0715554e+00
   1.8165000e+02   4.0652765e+00
   1.8170000e+02   4.0589995e+00
   1.8175000e+02   4.0527243e+00
   1.8180000e+02   4.0464510e+00
   1.8185000e+02   4.0401797e+00
   1.8190000e+02   4.0339102e+00
   1.8195000e+02   4.0276425e+00
   1.8200000e+02   4.0213768e+00
   1.8205000e+02   4.0151130e+00
   1.8210000e+02   4.0088510e+00
   1.8215000e+02   4.0025909e+00
   1.8220000e+02   3.9963327e+00
   1.8225000e+02   3.9900763e+00
   1.8230000e+02   3.9838219e+00
   1.8235000e+02   3.9775693e+00
   1.8240000e+02   3.9713185e+00
   1.8245000e+02   3.9650697e+00
   1.8250000e+02   3.9588227e+00
   1.8255000e+02   3.9525776e+00
   1.8260000e+02   3.9463344e+00
   1.8265000e+02   3.9400930e+00
   1.8270000e+02   3.9338535e+00
   1.8275000e+02   3.9276159e+00
   1.8280000e+02   3.9213801e+00
   1.8285000e+02   3.9151462e+00
   1.8290000e+02   3.9089141e+00
   1.8295000e+02   3.9026839e+00
   1.8300000e+02   3.8964556e+00
   1.8305000e+02   3.8902292e+00
   1.8310000e+02   3.8840045e+00
   1.8315000e+02   3.8777818e+00
   1.8320000e+02   3.8715609e+00
   1.8325000e+02   3.8653419e+00
   1.8330000e+02   3.8591247e+00
   1.8335000e+02   3.8529094e+00
   1.8340000e+02   3.8466959e+00
   1.8345000e+02   3.8404843e+00
   1.8350000e+02   3.8342745e+00
   1.8355000e+02   3.8280666e+00
   1.8360000e+02   3.8218605e+00
   1.8365000e+02   3.8156563e+00
   1.8370000e+02   3.8094539e+00
   1.8375000e+02   3.8032534e+00
   1.8380000e+02   3.7970547e+00
   1.8385000e+02   3.7908578e+00
   1.8390000e+02   3.7846628e+00
   1.8395000e+02   3.7784697e+00
   1.8400000e+02   3.7722784e+00
   1.8405000e+02   3.7660889e+00
   1.8410000e+02   3.7599012e+00
   1.8415000e+02   3.7537154e+00
   1.8420000e+02   3.7475315e+00
   1.8425000e+02   3.7413493e+00
   1.8430000e+02   3.7351690e+00
   1.8435000e+02   3.7289906e+00
   1.8440000e+02   3.7228139e+00
   1.8445000e+02   3.7166391e+00
   1.8450000e+02   3.7104662e+00
   1.8455000e+02   3.7042950e+00
   1.8460000e+02   3.6981257e+00
   1.8465000e+02   3.6919582e+00
   1.8470000e+02   3.6857926e+00
   1.8475000e+02   3.6796288e+00
   1.8480000e+02   3.6734667e+00
   1.8485000e+02   3.6673066e+00
   1.8490000e+02   3.6611482e+00
   1.8495000e+02   3.6549917e+00
   1.8500000e+02   3.6488370e+00
   1.8505000e+02   3.6426841e+00
   1.8510000e+02   3.6365330e+00
   1.8515000e+02   3.6303837e+00
   1.8520000e+02   3.6242363e+00
   1.8525000e+02   3.6180906e+00
   1.8530000e+02   3.6119468e+00
   1.8535000e+02   3.6058048e+00
   1.8540000e+02   3.5996646e+00
   1.8545000e+02   3.5935263e+00
   1.8550000e+02   3.5873897e+00
   1.8555000e+02   3.5812550e+00
   1.8560000e+02   3.5751220e+00
   1.8565000e+02   3.5689909e+00
   1.8570000e+02   3.5628615e+00
   1.8575000e+02   3.5567340e+00
   1.8580000e+02   3.5506083e+00
   1.8585000e+02   3.5444844e+00
   1.8590000e+02   3.5383623e+00
   1.8595000e+02   3.5322420e+00
   1.8600000e+02   3.5261235e+00
   1.8605000e+02   3.5200067e+00
   1.8610000e+02   3.5138918e+00
   1.8615000e+02   3.5077787e+00
   1.8620000e+02   3.5016674e+00
   1.8625000e+02   3.4955579e+00
   1.8630000e+02   3.4894502e+00
   1.8635000e+02   3.4833442e+00
   1.8640000e+02   3.4772401e+00
   1.8645000e+02   3.4711378e+00
   1.8650000e+02   3.4650372e+00
   1.8655000e+02   3.4589384e+00
   1.8660000e+02   3.4528415e+00
   1.8665000e+02   3.4467463e+00
   1.8670000e+02   3.4406529e+00
   1.8675000e+02   3.4345613e+00
   1.8680000e+02   3.4284715e+00
   1.8685000e+02   3.4223834e+00
   1.8690000e+02   3.4162972e+00
   1.8695000e+02   3.4102127e+00
   1.8700000e+02   3.4041300e+00
   1.8705000e+02   3.3980491e+00
   1.8710000e+02   3.3919700e+00
   1.8715000e+02   3.3858926e+00
   1.8720000e+02   3.3798170e+00
   1.8725000e+02   3.3737432e+00
   1.8730000e+02   3.3676712e+00
   1.8735000e+02   3.3616010e+00
   1.8740000e+02   3.3555325e+00
   1.8745000e+02   3.3494658e+00
   1.8750000e+02   3.3434009e+00
   1.8755000e+02   3.3373377e+00
   1.8760000e+02   3.3312763e+00
   1.8765000e+02   3.3252167e+00
   1.8770000e+02   3.3191589e+00
   1.8775000e+02   3.3131028e+00
   1.8780000e+02   3.3070485e+00
   1.8785000e+02   3.3009959e+00
   1.8790000e+02   3.2949451e+00
   1.8795000e+02   3.2888961e+00
   1.8800000e+02   3.2828488e+00
   1.8805000e+02   3.2768033e+00
   1.8810000e+02   3.2707596e+00
   1.8815000e+02   3.2647176e+00
   1.8820000e+02   3.2586774e+00
   1.8825000e+02   3.2526389e+00
   1.8830000e+02   3.2466022e+00
   1.8835000e+02   3.2405673e+00
   1.8840000e+02   3.2345341e+00
   1.8845000e+02   3.2285027e+00
   1.8850000e+02   3.2224730e+00
   1.8855000e+02   3.2164450e+00
   1.8860000e+02   3.2104189e+00
   1.8865000e+02   3.2043944e+00
   1.8870000e+02   3.1983717e+00
   1.8875000e+02   3.1923508e+00
   1.8880000e+02   3.1863316e+00
   1.8885000e+02   3.1803142e+00
   1.8890000e+02   3.1742985e+00
   1.8895000e+02   3.1682845e+00
   1.8900000e+02   3.1622723e+00
   1.8905000e+02   3.1562619e+00
   1.8910000e+02   3.1502531e+00
   1.8915000e+02   3.1442462e+00
   1.8920000e+02   3.1382409e+00
   1.8925000e+02   3.1322374e+00
   1.8930000e+02   3.1262356e+00
   1.8935000e+02   3.1202356e+00
   1.8940000e+02   3.1142373e+00
   1.8945000e+02   3.1082408e+00
   1.8950000e+02   3.1022459e+00
   1.8955000e+02   3.0962529e+00
   1.8960000e+02   3.0902615e+00
   1.8965000e+02   3.0842719e+00
   1.8970000e+02   3.0782840e+00
   1.8975000e+02   3.0722978e+00
   1.8980000e+02   3.0663134e+00
   1.8985000e+02   3.0603307e+00
   1.8990000e+02   3.0543497e+00
   1.8995000e+02   3.0483704e+00
   1.9000000e+02   3.0423929e+00
   1.9005000e+02   3.0364171e+00
   1.9010000e+02   3.0304430e+00
   1.9015000e+02   3.0244706e+00
   1.9020000e+02   3.0185000e+00
   1.9025000e+02   3.0125311e+00
   1.9030000e+02   3.0065639e+00
   1.9035000e+02   3.0005984e+00
   1.9040000e+02   2.9946346e+00
   1.9045000e+02   2.9886726e+00
   1.9050000e+02   2.9827123e+00
   1.9055000e+02   2.9767536e+00
   1.9060000e+02   2.9707967e+00
   1.9065000e+02   2.9648416e+00
   1.9070000e+02   2.9588881e+00
   1.9075000e+02   2.9529363e+00
   1.9080000e+02   2.9469863e+00
   1.9085000e+02   2.9410379e+00
   1.9090000e+02   2.9350913e+00
   1.9095000e+02   2.9291463e+00
   1.9100000e+02   2.9232031e+00
   1.9105000e+02   2.9172616e+00
   1.9110000e+02   2.9113218e+00
   1.9115000e+02   2.9053837e+00
   1.9120000e+02   2.8994473e+00
   1.9125000e+02   2.8935126e+00
   1.9130000e+02   2.8875796e+00
   1.9135000e+02   2.8816483e+00
   1.9140000e+02   2.8757187e+00
   1.9145000e+02   2.8697907e+00
   1.9150000e+02   2.8638645e+00
   1.9155000e+02   2.8579400e+00
   1.9160000e+02   2.8520172e+00
   1.9165000e+02   2.8460961e+00
   1.9170000e+02   2.8401767e+00
   1.9175000e+02   2.8342589e+00
   1.9180000e+02   2.8283429e+00
   1.9185000e+02   2.8224285e+00
   1.9190000e+02   2.8165159e+00
   1.9195000e+02   2.8106049e+00
   1.9200000e+02   2.8046956e+00
   1.9205000e+02   2.7987880e+00
   1.9210000e+02   2.7928821e+00
   1.9215000e+02   2.7869779e+00
   1.9220000e+02   2.7810754e+00
   1.9225000e+02   2.7751745e+00
   1.9230000e+02   2.7692753e+00
   1.9235000e+02   2.7633779e+00
   1.9240000e+02   2.7574820e+00
   1.9245000e+02   2.7515879e+00
   1.9250000e+02   2.7456955e+00
   1.9255000e+02   2.7398047e+00
   1.9260000e+02   2.7339156e+00
   1.9265000e+02   2.7280282e+00
   1.9270000e+02   2.7221425e+00
   1.9275000e+02   2.7162584e+00
   1.9280000e+02   2.7103760e+00
   1.9285000e+02   2.7044953e+00
   1.9290000e+02   2.6986163e+00
   1.9295000e+02   2.6927389e+00
   1.9300000e+02   2.6868632e+00
   1.9305000e+02   2.6809891e+00
   1.9310000e+02   2.6751168e+00
   1.9315000e+02   2.6692461e+00
   1.9320000e+02   2.6633771e+00
   1.9325000e+02   2.6575097e+00
   1.9330000e+02   2.6516440e+00
   1.9335000e+02   2.6457800e+00
   1.9340000e+02   2.6399176e+00
   1.9345000e+02   2.6340569e+00
   1.9350000e+02   2.6281979e+00
   1.9355000e+02   2.6223405e+00
   1.9360000e+02   2.6164847e+00
   1.9365000e+02   2.6106307e+00
   1.9370000e+02   2.6047783e+00
   1.9375000e+02   2.5989275e+00
   1.9380000e+02   2.5930784e+00
   1.9385000e+02   2.5872310e+00
   1.9390000e+02   2.5813852e+00
   1.9395000e+02   2.5755411e+00
   1.9400000e+02   2.5696986e+00
   1.9405000e+02   2.5638578e+00
   1.9410000e+02   2.5580186e+00
   1.9415000e+02   2.5521811e+00
   1.9420000e+02   2.5463452e+00
   1.9425000e+02   2.5405110e+00
   1.9430000e+02   2.5346784e+00
   1.9435000e+02   2.5288475e+00
   1.9440000e+02   2.5230182e+00
   1.9445000e+02   2.5171906e+00
   1.9450000e+02   2.5113646e+00
   1.9455000e+02   2.5055402e+00
   1.9460000e+02   2.4997175e+00
   1.9465000e+02   2.4938964e+00
   1.9470000e+02   2.4880770e+00
   1.9475000e+02   2.4822592e+00
   1.9480000e+02   2.4764431e+00
   1.9485000e+02   2.4706286e+00
   1.9490000e+02   2.4648157e+00
   1.9495000e+02   2.4590045e+00
   1.9500000e+02   2.4531949e+00
   1.9505000e+02   2.4473869e+00
   1.9510000e+02   2.4415806e+00
   1.9515000e+02   2.4357759e+00
   1.9520000e+02   2.4299728e+00
   1.9525000e+02   2.4241713e+00
   1.9530000e+02   2.4183715e+00
   1.9535000e+02   2.4125734e+00
   1.9540000e+02   2.4067768e+00
   1.9545000e+02   2.4009819e+00
   1.9550000e+02   2.3951886e+00
   1.9555000e+02   2.3893969e+00
   1.9560000e+02   2.3836069e+00
   1.9565000e+02   2.3778185e+00
   1.9570000e+02   2.3720317e+00
   1.9575000e+02   2.3662465e+00
   1.9580000e+02   2.3604629e+00
   1.9585000e+02   2.3546810e+00
   1.9590000e+02   2.3489007e+00
   1.9595000e+02   2.3431220e+00
   1.9600000e+02   2.3373449e+00
   1.9605000e+02   2.3315695e+00
   1.9610000e+02   2.3257956e+00
   1.9615000e+02   2.3200234e+00
   1.9620000e+02   2.3142528e+00
   1.9625000e+02   2.3084838e+00
   1.9630000e+02   2.3027164e+00
   1.9635000e+02   2.2969507e+00
   1.9640000e+02   2.2911865e+00
   1.9645000e+02   2.2854240e+00
   1.9650000e+02   2.2796630e+00
   1.9655000e+02   2.2739037e+00
   1.9660000e+02   2.2681460e+00
   1.9665000e+02   2.2623898e+00
   1.9670000e+02   2.2566353e+00
   1.9675000e+02   2.2508824e+00
   1.9680000e+02   2.2451311e+00
   1.9685000e+02   2.2393814e+00
   1.9690000e+02   2.2336334e+00
   1.9695000e+02   2.2278869e+00
   1.9700000e+02   2.2221420e+00
   1.9705000e+02   2.2163987e+00
   1.9710000e+02   2.2106570e+00
   1.9715000e+02   2.2049169e+00
   1.9720000e+02   2.1991784e+00
   1.9725000e+02   2.1934415e+00
   1.9730000e+02   2.1877062e+00
   1.9735000e+02   2.1819725e+00
   1.9740000e+02   2.1762404e+00
   1.9745000e+02   2.1705099e+00
   1.9750000e+02   2.1647810e+00
   1.9755000e+02   2.1590537e+00
   1.9760000e+02   2.1533279e+00
   1.9765000e+02   2.1476038e+00
   1.9770000e+02   2.1418812e+00
   1.9775000e+02   2.1361602e+00
   1.9780000e+02   2.1304409e+00
   1.9785000e+02   2.1247231e+00
   1.9790000e+02   2.1190069e+00
   1.9795000e+02   2.1132922e+00
   1.9800000e+02   2.1075792e+00
   1.9805000e+02   2.1018677e+00
   1.9810000e+02   2.0961579e+00
   1.9815000e+02   2.0904496e+00
   1.9820000e+02   2.0847429e+00
   1.9825000e+02   2.0790377e+00
   1.9830000e+02   2.0733342e+00
   1.9835000e+02   2.0676322e+00
   1.9840000e+02   2.0619318e+00
   1.9845000e+02   2.0562330e+00
   1.9850000e+02   2.0505358e+00
   1.9855000e+02   2.0448401e+00
   1.9860000e+02   2.0391460e+00
   1.9865000e+02   2.0334535e+00
   1.9870000e+02   2.0277625e+00
   1.9875000e+02   2.0220732e+00
   1.9880000e+02   2.0163854e+00
   1.9885000e+02   2.0106991e+00
   1.9890000e+02   2.0050145e+00
   1.9895000e+02   1.9993314e+00
   1.9900000e+02   1.9936499e+00
   1.9905000e+02   1.9879699e+00
   1.9910000e+02   1.9822915e+00
   1.9915000e+02   1.9766147e+00
   1.9920000e+02   1.9709394e+00
   1.9925000e+02   1.9652657e+00
   1.9930000e+02   1.9595936e+00
   1.9935000e+02   1.9539230e+00
   1.9940000e+02   1.9482540e+00
   1.9945000e+02   1.9425866e+00
   1.9950000e+02   1.9369207e+00
   1.9955000e+02   1.9312564e+00
   1.9960000e+02   1.9255936e+00
   1.9965000e+02   1.9199324e+00
   1.9970000e+02   1.9142727e+00
   1.9975000e+02   1.9086146e+00
   1.9980000e+02   1.9029581e+00
   1.9985000e+02   1.8973031e+00
   1.9990000e+02   1.8916496e+00
   1.9995000e+02   1.8859977e+00
   2.0000000e+02   1.8803474e+00


==> data/apotelesmaM1.dat <==
   6.0000000e-01   5.8565014e+01
   6.5000000e-01   5.9259076e+01
   7.0000000e-01   5.9901968e+01
   7.5000000e-01   6.0469905e+01
   8.0000000e-01   6.0843311e+01
   8.5000000e-01   6.1128504e+01
   9.0000000e-01   6.1363884e+01
   9.5000000e-01   6.1566930e+01
   1.0000000e+00   6.1747573e+01
   1.0500000e+00   6.1912027e+01
   1.1000000e+00   6.2064407e+01
   1.1500000e+00   6.2207548e+01
   1.2000000e+00   6.2313248e+01
   1.2500000e+00   6.2361656e+01
   1.3000000e+00   6.2383097e+01
   1.3500000e+00   6.2387088e+01
   1.4000000e+00   6.2378829e+01
   1.4500000e+00   6.2361644e+01
   1.5000000e+00   6.2337830e+01
   1.5500000e+00   6.2309042e+01
   1.6000000e+00   6.2276510e+01
   1.6500000e+00   6.2241170e+01
   1.7000000e+00   6.2203740e+01
   1.7500000e+00   6.2164782e+01
   1.8000000e+00   6.2124740e+01
   1.8500000e+00   6.2083964e+01
   1.9000000e+00   6.2042734e+01
   1.9500000e+00   6.2001275e+01
   2.0000000e+00   6.1959766e+01
   2.0500000e+00   6.1918352e+01
   2.1000000e+00   6.1877148e+01
   2.1500000e+00   6.1836250e+01
   2.2000000e+00   6.1795729e+01
   2.2500000e+00   6.1755647e+01
   2.3000000e+00   6.1716049e+01
   2.3500000e+00   6.1676972e+01
   2.4000000e+00   6.1638444e+01
   2.4500000e+00   6.1600485e+01
   2.5000000e+00   6.1563110e+01
   2.5500000e+00   6.1526330e+01
   2.6000000e+00   6.1490152e+01
   2.6500000e+00   6.1454577e+01
   2.7000000e+00   6.1419606e+01
   2.7500000e+00   6.1385237e+01
   2.8000000e+00   6.1351467e+01
   2.8500000e+00   6.1318290e+01
   2.9000000e+00   6.1285700e+01
   2.9500000e+00   6.1253688e+01
   3.0000000e+00   6.1222247e+01
   3.0500000e+00   6.1191368e+01
   3.1000000e+00   6.1161041e+01
   3.1500000e+00   6.1131256e+01
   3.2000000e+00   6.1102004e+01
   3.2500000e+00   6.1073274e+01
   3.3000000e+00   6.1045056e+01
   3.3500000e+00   6.1017338e+01
   3.4000000e+00   6.0990112e+01
   3.4500000e+00   6.0963366e+01
   3.5000000e+00   6.0937090e+01
   3.5500000e+00   6.0911274e+01
   3.6000000e+00   6.0885908e+01
   3.6500000e+00   6.0860981e+01
   3.7000000e+00   6.0836485e+01
   3.7500000e+00   6.0812409e+01
   3.8000000e+00   6.0788743e+01
   3.8500000e+00   6.0765480e+01
   3.9000000e+00   6.0742608e+01
   3.9500000e+00   6.0720121e+01
   4.0000000e+00   6.0698008e+01
   4.0500000e+00   6.0676261e+01
   4.1000000e+00   6.0654873e+01
   4.1500000e+00   6.0633835e+01
   4.2000000e+00   6.0613139e+01
   4.2500000e+00   6.0592777e+01
   4.3000000e+00   6.0572742e+01
   4.3500000e+00   6.0553026e+01
   4.4000000e+00   6.0533623e+01
   4.4500000e+00   6.0514526e+01
   4.5000000e+00   6.0495727e+01
   4.5500000e+00   6.0477220e+01
   4.6000000e+00   6.0458998e+01
   4.6500000e+00   6.0441056e+01
   4.7000000e+00   6.0423387e+01
   4.7500000e+00   6.0405986e+01
   4.8000000e+00   6.0388846e+01
   4.8500000e+00   6.0371962e+01
   4.9000000e+00   6.0355328e+01
   4.9500000e+00   6.0338939e+01
   5.0000000e+00   6.0322791e+01
   5.0500000e+00   6.0306877e+01
   5.1000000e+00   6.0291192e+01
   5.1500000e+00   6.0275733e+01
   5.2000000e+00   6.0260495e+01
   5.2500000e+00   6.0245472e+01
   5.3000000e+00   6.0230660e+01
   5.3500000e+00   6.0216056e+01
   5.4000000e+00   6.0201654e+01
   5.4500000e+00   6.0187451e+01
   5.5000000e+00   6.0173443e+01
   5.5500000e+00   6.0159625e+01
   5.6000000e+00   6.0145995e+01
   5.6500000e+00   6.0132548e+01
   5.7000000e+00   6.0119281e+01
   5.7500000e+00   6.0106190e+01
   5.8000000e+00   6.0093272e+01
   5.8500000e+00   6.0080523e+01
   5.9000000e+00   6.0067940e+01
   5.9500000e+00   6.0055520e+01
   6.0000000e+00   6.0043261e+01
   6.0500000e+00   6.0031158e+01
   6.1000000e+00   6.0019209e+01
   6.1500000e+00   6.0007411e+01
   6.2000000e+00   5.9995761e+01
   6.2500000e+00   5.9984257e+01
   6.3000000e+00   5.9972896e+01
   6.3500000e+00   5.9961675e+01
   6.4000000e+00   5.9950591e+01
   6.4500000e+00   5.9939643e+01
   6.5000000e+00   5.9928827e+01
   6.5500000e+00   5.9918142e+01
   6.6000000e+00   5.9907584e+01
   6.6500000e+00   5.9897153e+01
   6.7000000e+00   5.9886845e+01
   6.7500000e+00   5.9876658e+01
   6.8000000e+00   5.9866591e+01
   6.8500000e+00   5.9856641e+01
   6.9000000e+00   5.9846806e+01
   6.9500000e+00   5.9837084e+01
   7.0000000e+00   5.9827473e+01
   7.0500000e+00   5.9817972e+01
   7.1000000e+00   5.9808579e+01
   7.1500000e+00   5.9799291e+01
   7.2000000e+00   5.9790107e+01
   7.2500000e+00   5.9781025e+01
   7.3000000e+00   5.9772044e+01
   7.3500000e+00   5.9763162e+01
   7.4000000e+00   5.9754377e+01
   7.4500000e+00   5.9745688e+01
   7.5000000e+00   5.9737093e+01
   7.5500000e+00   5.9728591e+01
   7.6000000e+00   5.6190195e+01
   7.6500000e+00   5.6076281e+01
   7.7000000e+00   5.5963110e+01
   7.7500000e+00   5.5850671e+01
   7.8000000e+00   5.5738955e+01
   7.8500000e+00   5.5627952e+01
   7.9000000e+00   5.5517655e+01
   7.9500000e+00   5.5408054e+01
   8.0000000e+00   5.5299139e+01
   8.0500000e+00   5.5190903e+01
   8.1000000e+00   5.5083338e+01
   8.1500000e+00   5.4976434e+01
   8.2000000e+00   5.4870185e+01
   8.2500000e+00   5.4764581e+01
   8.3000000e+00   5.4659615e+01
   8.3500000e+00   5.4555280e+01
   8.4000000e+00   5.4451567e+01
   8.4500000e+00   5.4348470e+01
   8.5000000e+00   5.4245982e+01
   8.5500000e+00   5.4144094e+01
   8.6000000e+00   5.4042801e+01
   8.6500000e+00   5.3942094e+01
   8.7000000e+00   5.3841969e+01
   8.7500000e+00   5.3742417e+01
   8.8000000e+00   5.3643432e+01
   8.8500000e+00   5.3545008e+01
   8.9000000e+00   5.3447138e+01
   8.9500000e+00   5.3349817e+01
   9.0000000e+00   5.3253038e+01
   9.0500000e+00   5.3156796e+01
   9.1000000e+00   5.3061083e+01
   9.1500000e+00   5.2965895e+01
   9.2000000e+00   5.2871226e+01
   9.2500000e+00   5.2777069e+01
   9.3000000e+00   5.2683421e+01
   9.3500000e+00   5.2590274e+01
   9.4000000e+00   5.2497625e+01
   9.4500000e+00   5.2405466e+01
   9.5000000e+00   5.2313794e+01
   9.5500000e+00   5.2222604e+01
   9.6000000e+00   5.2131889e+01
   9.6500000e+00   5.2041646e+01
   9.7000000e+00   5.1951869e+01
   9.7500000e+00   5.1862554e+01
   9.8000000e+00   5.1773696e+01
   9.8500000e+00   5.1685289e+01
   9.9000000e+00   5.1597331e+01
   9.9500000e+00   5.1509815e+01
   1.0000000e+01   5.1422739e+01
   1.0050000e+01   5.1336096e+01
   1.0100000e+01   5.1249884e+01
   1.0150000e+01   5.1164097e+01
   1.0200000e+01   5.1078732e+01
   1.0250000e+01   5.0993784e+01
   1.0300000e+01   5.0909250e+01
   1.0350000e+01   5.0825125e+01
   1.0400000e+01   5.0741405e+01
   1.0450000e+01   5.0658087e+01
   1.0500000e+01   5.0575167e+01
   1.0550000e+01   5.0492640e+01
   1.0600000e+01   5.0410504e+01
   1.0650000e+01   5.0328754e+01
   1.0700000e+01   5.0247388e+01
   1.0750000e+01   5.0166400e+01
   1.0800000e+01   5.0085788e+01
   1.0850000e+01   5.0005549e+01
   1.0900000e+01   4.9925679e+01
   1.0950000e+01   4.9846174e+01
   1.1000000e+01   4.9767031e+01
   1.1050000e+01   4.9688248e+01
   1.1100000e+01   4.9609820e+01
   1.1150000e+01   4.9531744e+01
   1.1200000e+01   4.9454018e+01
   1.1250000e+01   4.9376638e+01
   1.1300000e+01   4.9299601e+01
   1.1350000e+01   4.9222904e+01
   1.1400000e+01   4.9146545e+01
   1.1450000e+01   4.9070519e+01
   1.1500000e+01   4.8994825e+01
   1.1550000e+01   4.8919459e+01
   1.1600000e+01   4.8844419e+01
   1.1650000e+01   4.8769702e+01
   1.1700000e+01   4.8695304e+01
   1.1750000e+01   4.8621224e+01
   1.1800000e+01   4.8547458e+01
   1.1850000e+01   4.8474005e+01
   1.1900000e+01   4.8400860e+01
   1.1950000e+01   4.8328022e+01
   1.2000000e+01   4.8255489e+01
   1.2050000e+01   4.8183257e+01
   1.2100000e+01   4.8111324e+01
   1.2150000e+01   4.8039688e+01
   1.2200000e+01   4.7968345e+01
   1.2250000e+01   4.7897295e+01
   1.2300000e+01   4.7826534e+01
   1.2350000e+01   4.7756060e+01
   1.2400000e+01   4.7685871e+01
   1.2450000e+01   4.7615965e+01
   1.2500000e+01   4.7546338e+01
   1.2550000e+01   4.7476990e+01
   1.2600000e+01   4.7407917e+01
   1.2650000e+01   4.7339118e+01
   1.2700000e+01   4.7270590e+01
   1.2750000e+01   4.7202331e+01
   1.2800000e+01   4.7134340e+01
   1.2850000e+01   4.7066614e+01
   1.2900000e+01   4.6999150e+01
   1.2950000e+01   4.6931948e+01
   1.3000000e+01   4.6865005e+01
   1.3050000e+01   4.6798318e+01
   1.3100000e+01   4.6731887e+01
   1.3150000e+01   4.6665709e+01
   1.3200000e+01   4.6599781e+01
   1.3250000e+01   4.6534104e+01
   1.3300000e+01   4.6468673e+01
   1.3350000e+01   4.6403488e+01
   1.3400000e+01   4.6338547e+01
   1.3450000e+01   4.6273847e+01
   1.3500000e+01   4.6209388e+01
   1.3550000e+01   4.6145167e+01
   1.3600000e+01   4.6081182e+01
   1.3650000e+01   4.6017433e+01
   1.3700000e+01   4.5953916e+01
   1.3750000e+01   4.5890631e+01
   1.3800000e+01   4.5827575e+01
   1.3850000e+01   4.5764748e+01
   1.3900000e+01   4.5702147e+01
   1.3950000e+01   4.5639770e+01
   1.4000000e+01   4.5577617e+01
   1.4050000e+01   4.5515686e+01
   1.4100000e+01   4.5453974e+01
   1.4150000e+01   4.5392481e+01
   1.4200000e+01   4.5331205e+01
   1.4250000e+01   4.5270144e+01
   1.4300000e+01   4.5209297e+01
   1.4350000e+01   4.5148663e+01
   1.4400000e+01   4.5088239e+01
   1.4450000e+01   4.5028025e+01
   1.4500000e+01   4.4968019e+01
   1.4550000e+01   4.4908219e+01
   1.4600000e+01   4.4848624e+01
   1.4650000e+01   4.4789234e+01
   1.4700000e+01   4.4730045e+01
   1.4750000e+01   4.4671058e+01
   1.4800000e+01   4.4612270e+01
   1.4850000e+01   4.4553681e+01
   1.4900000e+01   4.4495288e+01
   1.4950000e+01   4.4437091e+01
   1.5000000e+01   4.4379088e+01
   1.5050000e+01   4.4321279e+01
   1.5100000e+01   4.4263661e+01
   1.5150000e+01   4.4206233e+01
   1.5200000e+01   4.4148995e+01
   1.5250000e+01   4.4091945e+01
   1.5300000e+01   4.4035081e+01
   1.5350000e+01   4.3978404e+01
   1.5400000e+01   4.3921910e+01
   1.5450000e+01   4.3865599e+01
   1.5500000e+01   4.3809471e+01
   1.5550000e+01   4.3753523e+01
   1.5600000e+01   4.3697755e+01
   1.5650000e+01   4.3642165e+01
   1.5700000e+01   4.3586753e+01
   1.5750000e+01   4.3531516e+01
   1.5800000e+01   4.3476455e+01
   1.5850000e+01   4.3421568e+01
   1.5900000e+01   4.3366854e+01
   1.5950000e+01   4.3312311e+01
   1.6000000e+01   4.3257939e+01
   1.6050000e+01   4.3203737e+01
   1.6100000e+01   4.3149704e+01
   1.6150000e+01   4.3095838e+01
   1.6200000e+01   4.3042138e+01
   1.6250000e+01   4.2988604e+01
   1.6300000e+01   4.2935235e+01
   1.6350000e+01   4.2882028e+01
   1.6400000e+01   4.2828985e+01
   1.6450000e+01   4.2776103e+01
   1.6500000e+01   4.2723381e+01
   1.6550000e+01   4.2670819e+01
   1.6600000e+01   4.2618415e+01
   1.6650000e+01   4.2566169e+01
   1.6700000e+01   4.2514080e+01
   1.6750000e+01   4.2462146e+01
   1.6800000e+01   4.2410367e+01
   1.6850000e+01   4.2358742e+01
   1.6900000e+01   4.2307271e+01
   1.6950000e+01   4.2255951e+01
   1.7000000e+01   4.2204782e+01
   1.7050000e+01   4.2153763e+01
   1.7100000e+01   4.2102894e+01
   1.7150000e+01   4.2052174e+01
   1.7200000e+01   4.2001601e+01
   1.7250000e+01   4.1951175e+01
   1.7300000e+01   4.1900895e+01
   1.7350000e+01   4.1850760e+01
   1.7400000e+01   4.1800769e+01
   1.7450000e+01   4.1750921e+01
   1.7500000e+01   4.1701217e+01
   1.7550000e+01   4.1651654e+01
   1.7600000e+01   4.1602232e+01
   1.7650000e+01   4.1552950e+01
   1.7700000e+01   4.1503808e+01
   1.7750000e+01   4.1454804e+01
   1.7800000e+01   4.1405939e+01
   1.7850000e+01   4.1357210e+01
   1.7900000e+01   4.1308617e+01
   1.7950000e+01   4.1260161e+01
   1.8000000e+01   4.1211839e+01
   1.8050000e+01   4.1163650e+01
   1.8100000e+01   4.1115596e+01
   1.8150000e+01   4.1067674e+01
   1.8200000e+01   4.1019883e+01
   1.8250000e+01   4.0972224e+01
   1.8300000e+01   4.0924695e+01
   1.8350000e+01   4.0877296e+01
   1.8400000e+01   4.0830026e+01
   1.8450000e+01   4.0782884e+01
   1.8500000e+01   4.0735870e+01
   1.8550000e+01   4.0688982e+01
   1.8600000e+01   4.0642221e+01
   1.8650000e+01   4.0595585e+01
   1.8700000e+01   4.0549074e+01
   1.8750000e+01   4.0502688e+01
   1.8800000e+01   4.0456425e+01
   1.8850000e+01   4.0410285e+01
   1.8900000e+01   4.0364267e+01
   1.8950000e+01   4.0318370e+01
   1.9000000e+01   4.0272595e+01
   1.9050000e+01   4.0226940e+01
   1.9100000e+01   4.0181404e+01
   1.9150000e+01   4.0135988e+01
   1.9200000e+01   4.0090690e+01
   1.9250000e+01   4.0045509e+01
   1.9300000e+01   4.0000446e+01
   1.9350000e+01   3.9955500e+01
   1.9400000e+01   3.9910670e+01
   1.9450000e+01   3.9865954e+01
   1.9500000e+01   3.9821354e+01
   1.9550000e+01   3.9776868e+01
   1.9600000e+01   3.9732496e+01
   1.9650000e+01   3.9688237e+01
   1.9700000e+01   3.9644090e+01
   1.9750000e+01   3.9600055e+01
   1.9800000e+01   3.9556131e+01
   1.9850000e+01   3.9512318e+01
   1.9900000e+01   3.9468616e+01
   1.9950000e+01   3.9425023e+01
   2.0000000e+01   3.9381539e+01
   2.0050000e+01   3.9333808e+01
   2.0100000e+01   3.9286186e+01
   2.0150000e+01   3.9238672e+01
   2.0200000e+01   3.9191266e+01
   2.0250000e+01   3.9143967e+01
   2.0300000e+01   3.9096775e+01
   2.0350000e+01   3.9049689e+01
   2.0400000e+01   3.9002708e+01
   2.0450000e+01   3.8955833e+01
   2.0500000e+01   3.8909062e+01
   2.0550000e+01   3.8862395e+01
   2.0600000e+01   3.8815832e+01
   2.0650000e+01   3.8769372e+01
   2.0700000e+01   3.8723015e+01
   2.0750000e+01   3.8676759e+01
   2.0800000e+01   3.8630605e+01
   2.0850000e+01   3.8584553e+01
   2.0900000e+01   3.8538601e+01
   2.0950000e+01   3.8492749e+01
   2.1000000e+01   3.8446997e+01
   2.1050000e+01   3.8401344e+01
   2.1100000e+01   3.8355790e+01
   2.1150000e+01   3.8310334e+01
   2.1200000e+01   3.8264976e+01
   2.1250000e+01   3.8219715e+01
   2.1300000e+01   3.8174552e+01
   2.1350000e+01   3.8129484e+01
   2.1400000e+01   3.8084513e+01
   2.1450000e+01   3.8039638e+01
   2.1500000e+01   3.7994857e+01
   2.1550000e+01   3.7950171e+01
   2.1600000e+01   3.7905580e+01
   2.1650000e+01   3.7861082e+01
   2.1700000e+01   3.7816678e+01
   2.1750000e+01   3.7772367e+01
   2.1800000e+01   3.7728148e+01
   2.1850000e+01   3.7684021e+01
   2.1900000e+01   3.7639987e+01
   2.1950000e+01   3.7596043e+01
   2.2000000e+01   3.7552190e+01
   2.2050000e+01   3.7508428e+01
   2.2100000e+01   3.7464756e+01
   2.2150000e+01   3.7421174e+01
   2.2200000e+01   3.7377681e+01
   2.2250000e+01   3.7334276e+01
   2.2300000e+01   3.7290960e+01
   2.2350000e+01   3.7247733e+01
   2.2400000e+01   3.7204593e+01
   2.2450000e+01   3.7161540e+01
   2.2500000e+01   3.7118574e+01
   2.2550000e+01   3.7075695e+01
   2.2600000e+01   3.7032902e+01
   2.2650000e+01   3.6990195e+01
   2.2700000e+01   3.6947573e+01
   2.2750000e+01   3.6905036e+01
   2.2800000e+01   3.6862584e+01
   2.2850000e+01   3.6820216e+01
   2.2900000e+01   3.6777932e+01
   2.2950000e+01   3.6735732e+01
   2.3000000e+01   3.6693615e+01
   2.3050000e+01   3.6651581e+01
   2.3100000e+01   3.6609629e+01
   2.3150000e+01   3.6567759e+01
   2.3200000e+01   3.6525971e+01
   2.3250000e+01   3.6484265e+01
   2.3300000e+01   3.6442640e+01
   2.3350000e+01   3.6401095e+01
   2.3400000e+01   3.6359631e+01
   2.3450000e+01   3.6318247e+01
   2.3500000e+01   3.6276943e+01
   2.3550000e+01   3.6235718e+01
   2.3600000e+01   3.6194572e+01
   2.3650000e+01   3.6153505e+01
   2.3700000e+01   3.6112517e+01
   2.3750000e+01   3.6071606e+01
   2.3800000e+01   3.6030773e+01
   2.3850000e+01   3.5990018e+01
   2.3900000e+01   3.5949340e+01
   2.3950000e+01   3.5908739e+01
   2.4000000e+01   3.5868214e+01
   2.4050000e+01   3.5827765e+01
   2.4100000e+01   3.5787392e+01
   2.4150000e+01   3.5747095e+01
   2.4200000e+01   3.5706872e+01
   2.4250000e+01   3.5666725e+01
   2.4300000e+01   3.5626653e+01
   2.4350000e+01   3.5586654e+01
   2.4400000e+01   3.5546730e+01
   2.4450000e+01   3.5506880e+01
   2.4500000e+01   3.5467102e+01
   2.4550000e+01   3.5427398e+01
   2.4600000e+01   3.5387767e+01
   2.4650000e+01   3.5348209e+01
   2.4700000e+01   3.5308722e+01
   2.4750000e+01   3.5269308e+01
   2.4800000e+01   3.5229965e+01
   2.4850000e+01   3.5190694e+01
   2.4900000e+01   3.5151494e+01
   2.4950000e+01   3.5112364e+01
   2.5000000e+01   3.5073305e+01
   2.5050000e+01   3.5034317e+01
   2.5100000e+01   3.4995398e+01
   2.5150000e+01   3.4956549e+01
   2.5200000e+01   3.4917770e+01
   2.5250000e+01   3.4879059e+01
   2.5300000e+01   3.4840418e+01
   2.5350000e+01   3.4801845e+01
   2.5400000e+01   3.4763340e+01
   2.5450000e+01   3.4724904e+01
   2.5500000e+01   3.4686536e+01
   2.5550000e+01   3.4648235e+01
   2.5600000e+01   3.4610001e+01
   2.5650000e+01   3.4571834e+01
   2.5700000e+01   3.4533735e+01
   2.5750000e+01   3.4495701e+01
   2.5800000e+01   3.4457734e+01
   2.5850000e+01   3.4419833e+01
   2.5900000e+01   3.4381998e+01
   2.5950000e+01   3.4344228e+01
   2.6000000e+01   3.4306524e+01
   2.6050000e+01   3.4268885e+01
   2.6100000e+01   3.4231310e+01
   2.6150000e+01   3.4193800e+01
   2.6200000e+01   3.4156354e+01
   2.6250000e+01   3.4118972e+01
   2.6300000e+01   3.4081654e+01
   2.6350000e+01   3.4044400e+01
   2.6400000e+01   3.4007209e+01
   2.6450000e+01   3.3970081e+01
   2.6500000e+01   3.3933016e+01
   2.6550000e+01   3.3896014e+01
   2.6600000e+01   3.3859074e+01
   2.6650000e+01   3.3822196e+01
   2.6700000e+01   3.3785380e+01
   2.6750000e+01   3.3748626e+01
   2.6800000e+01   3.3711933e+01
   2.6850000e+01   3.3675301e+01
   2.6900000e+01   3.3638731e+01
   2.6950000e+01   3.3602221e+01
   2.7000000e+01   3.3565772e+01
   2.7050000e+01   3.3529384e+01
   2.7100000e+01   3.3493055e+01
   2.7150000e+01   3.3456786e+01
   2.7200000e+01   3.3420577e+01
   2.7250000e+01   3.3384428e+01
   2.7300000e+01   3.3348338e+01
   2.7350000e+01   3.3312307e+01
   2.7400000e+01   3.3276335e+01
   2.7450000e+01   3.3240421e+01
   2.7500000e+01   3.3204566e+01
   2.7550000e+01   3.3168769e+01
   2.7600000e+01   3.3133030e+01
   2.7650000e+01   3.3097349e+01
   2.7700000e+01   3.3061725e+01
   2.7750000e+01   3.3026159e+01
   2.7800000e+01   3.2990650e+01
   2.7850000e+01   3.2955198e+01
   2.7900000e+01   3.2919803e+01
   2.7950000e+01   3.2884464e+01
   2.8000000e+01   3.2849182e+01
   2.8050000e+01   3.2813956e+01
   2.8100000e+01   3.2778786e+01
   2.8150000e+01   3.2743672e+01
   2.8200000e+01   3.2708613e+01
   2.8250000e+01   3.2673610e+01
   2.8300000e+01   3.2638662e+01
   2.8350000e+01   3.2603769e+01
   2.8400000e+01   3.2568931e+01
   2.8450000e+01   3.2534147e+01
   2.8500000e+01   3.2499418e+01
   2.8550000e+01   3.2464744e+01
   2.8600000e+01   3.2430123e+01
   2.8650000e+01   3.2395556e+01
   2.8700000e+01   3.2361043e+01
   2.8750000e+01   3.2326583e+01
   2.8800000e+01   3.2292177e+01
   2.8850000e+01   3.2257824e+01
   2.8900000e+01   3.2223524e+01
   2.8950000e+01   3.2189277e+01
   2.9000000e+01   3.2155082e+01
   2.9050000e+01   3.2120940e+01
   2.9100000e+01   3.2086850e+01
   2.9150000e+01   3.2052812e+01
   2.9200000e+01   3.2018826e+01
   2.9250000e+01   3.1984892e+01
   2.9300000e+01   3.1951009e+01
   2.9350000e+01   3.1917178e+01
   2.9400000e+01   3.1883398e+01
   2.9450000e+01   3.1849669e+01
   2.9500000e+01   3.1815991e+01
   2.9550000e+01   3.1782363e+01
   2.9600000e+01   3.1748787e+01
   2.9650000e+01   3.1715260e+01
   2.9700000e+01   3.1681784e+01
   2.9750000e+01   3.1648358e+01
   2.9800000e+01   3.1614981e+01
   2.9850000e+01   3.1581655e+01
   2.9900000e+01   3.1548378e+01
   2.9950000e+01   3.1515150e+01
   3.0000000e+01   3.1481971e+01
   3.0050000e+01   3.1448842e+01
   3.0100000e+01   3.1415761e+01
   3.0150000e+01   3.1382730e+01
   3.0200000e+01   3.1349746e+01
   3.0250000e+01   3.1316812e+01
   3.0300000e+01   3.1283925e+01
   3.0350000e+01   3.1251087e+01
   3.0400000e+01   3.1218296e+01
   3.0450000e+01   3.1185554e+01
   3.0500000e+01   3.1152859e+01
   3.0550000e+01   3.1120211e+01
   3.0600000e+01   3.1087611e+01
   3.0650000e+01   3.1055058e+01
   3.0700000e+01   3.1022553e+01
   3.0750000e+01   3.0990094e+01
   3.0800000e+01   3.0957681e+01
   3.0850000e+01   3.0925316e+01
   3.0900000e+01   3.0892997e+01
   3.0950000e+01   3.0860724e+01
   3.1000000e+01   3.0828497e+01
   3.1050000e+01   3.0796316e+01
   3.1100000e+01   3.0764181e+01
   3.1150000e+01   3.0732092e+01
   3.1200000e+01   3.0700049e+01
   3.1250000e+01   3.0668050e+01
   3.1300000e+01   3.0636098e+01
   3.1350000e+01   3.0604190e+01
   3.1400000e+01   3.0572327e+01
   3.1450000e+01   3.0540509e+01
   3.1500000e+01   3.0508736e+01
   3.1550000e+01   3.0477008e+01
   3.1600000e+01   3.0445324e+01
   3.1650000e+01   3.0413684e+01
   3.1700000e+01   3.0382088e+01
   3.1750000e+01   3.0350537e+01
   3.1800000e+01   3.0319029e+01
   3.1850000e+01   3.0287565e+01
   3.1900000e+01   3.0256145e+01
   3.1950000e+01   3.0224768e+01
   3.2000000e+01   3.0193435e+01
   3.2050000e+01   3.0162145e+01
   3.2100000e+01   3.0130898e+01
   3.2150000e+01   3.0099694e+01
   3.2200000e+01   3.0068532e+01
   3.2250000e+01   3.0037414e+01
   3.2300000e+01   3.0006338e+01
   3.2350000e+01   2.9975304e+01
   3.2400000e+01   2.9944313e+01
   3.2450000e+01   2.9913364e+01
   3.2500000e+01   2.9882457e+01
   3.2550000e+01   2.9851592e+01
   3.2600000e+01   2.9820769e+01
   3.2650000e+01   2.9789988e+01
   3.2700000e+01   2.9759248e+01
   3.2750000e+01   2.9728549e+01
   3.2800000e+01   2.9697892e+01
   3.2850000e+01   2.9667276e+01
   3.2900000e+01   2.9636702e+01
   3.2950000e+01   2.9606168e+01
   3.3000000e+01   2.9575675e+01
   3.3050000e+01   2.9545222e+01
   3.3100000e+01   2.9514810e+01
   3.3150000e+01   2.9484439e+01
   3.3200000e+01   2.9454108e+01
   3.3250000e+01   2.9423817e+01
   3.3300000e+01   2.9393567e+01
   3.3350000e+01   2.9363356e+01
   3.3400000e+01   2.9333186e+01
   3.3450000e+01   2.9303055e+01
   3.3500000e+01   2.9272963e+01
   3.3550000e+01   2.9242911e+01
   3.3600000e+01   2.9212899e+01
   3.3650000e+01   2.9182926e+01
   3.3700000e+01   2.9152992e+01
   3.3750000e+01   2.9123097e+01
   3.3800000e+01   2.9093241e+01
   3.3850000e+01   2.9063424e+01
   3.3900000e+01   2.9033646e+01
   3.3950000e+01   2.9003906e+01
   3.4000000e+01   2.8974205e+01
   3.4050000e+01   2.8944543e+01
   3.4100000e+01   2.8914918e+01
   3.4150000e+01   2.8885332e+01
   3.4200000e+01   2.8855784e+01
   3.4250000e+01   2.8826273e+01
   3.4300000e+01   2.8796801e+01
   3.4350000e+01   2.8767367e+01
   3.4400000e+01   2.8737970e+01
   3.4450000e+01   2.8708610e+01
   3.4500000e+01   2.8679288e+01
   3.4550000e+01   2.8650004e+01
   3.4600000e+01   2.8620756e+01
   3.4650000e+01   2.8591546e+01
   3.4700000e+01   2.8562372e+01
   3.4750000e+01   2.8533236e+01
   3.4800000e+01   2.8504136e+01
   3.4850000e+01   2.8475074e+01
   3.4900000e+01   2.8446047e+01
   3.4950000e+01   2.8417058e+01
   3.5000000e+01   2.8388104e+01
   3.5050000e+01   2.8359187e+01
   3.5100000e+01   2.8330306e+01
   3.5150000e+01   2.8301461e+01
   3.5200000e+01   2.8272652e+01
   3.5250000e+01   2.8243880e+01
   3.5300000e+01   2.8215142e+01
   3.5350000e+01   2.8186441e+01
   3.5400000e+01   2.8157775e+01
   3.5450000e+01   2.8129145e+01
   3.5500000e+01   2.8100550e+01
   3.5550000e+01   2.8071990e+01
   3.5600000e+01   2.8043466e+01
   3.5650000e+01   2.8014977e+01
   3.5700000e+01   2.7986522e+01
   3.5750000e+01   2.7958103e+01
   3.5800000e+01   2.7929718e+01
   3.5850000e+01   2.7901369e+01
   3.5900000e+01   2.7873053e+01
   3.5950000e+01   2.7844773e+01
   3.6000000e+01   2.7816527e+01
   3.6050000e+01   2.7788315e+01
   3.6100000e+01   2.7760137e+01
   3.6150000e+01   2.7731994e+01
   3.6200000e+01   2.7703885e+01
   3.6250000e+01   2.7675809e+01
   3.6300000e+01   2.7647768e+01
   3.6350000e+01   2.7619760e+01
   3.6400000e+01   2.7591786e+01
   3.6450000e+01   2.7563846e+01
   3.6500000e+01   2.7535939e+01
   3.6550000e+01   2.7508066e+01
   3.6600000e+01   2.7480226e+01
   3.6650000e+01   2.7452420e+01
   3.6700000e+01   2.7424646e+01
   3.6750000e+01   2.7396906e+01
   3.6800000e+01   2.7369199e+01
   3.6850000e+01   2.7341524e+01
   3.6900000e+01   2.7313883e+01
   3.6950000e+01   2.7286274e+01
   3.7000000e+01   2.7258698e+01
   3.7050000e+01   2.7231154e+01
   3.7100000e+01   2.7203643e+01
   3.7150000e+01   2.7176164e+01
   3.7200000e+01   2.7148718e+01
   3.7250000e+01   2.7121304e+01
   3.7300000e+01   2.7093922e+01
   3.7350000e+01   2.7066572e+01
   3.7400000e+01   2.7039254e+01
   3.7450000e+01   2.7011968e+01
   3.7500000e+01   2.6984714e+01
   3.7550000e+01   2.6957491e+01
   3.7600000e+01   2.6930301e+01
   3.7650000e+01   2.6903142e+01
   3.7700000e+01   2.6876014e+01
   3.7750000e+01   2.6848918e+01
   3.7800000e+01   2.6821853e+01
   3.7850000e+01   2.6794819e+01
   3.7900000e+01   2.6767816e+01
   3.7950000e+01   2.6740845e+01
   3.8000000e+01   2.6713905e+01
   3.8050000e+01   2.6686995e+01
   3.8100000e+01   2.6660117e+01
   3.8150000e+01   2.6633269e+01
   3.8200000e+01   2.6606452e+01
   3.8250000e+01   2.6579665e+01
   3.8300000e+01   2.6552909e+01
   3.8350000e+01   2.6526184e+01
   3.8400000e+01   2.6499489e+01
   3.8450000e+01   2.6472824e+01
   3.8500000e+01   2.6446189e+01
   3.8550000e+01   2.6419585e+01
   3.8600000e+01   2.6393011e+01
   3.8650000e+01   2.6366466e+01
   3.8700000e+01   2.6339952e+01
   3.8750000e+01   2.6313467e+01
   3.8800000e+01   2.6287013e+01
   3.8850000e+01   2.6260588e+01
   3.8900000e+01   2.6234192e+01
   3.8950000e+01   2.6207827e+01
   3.9000000e+01   2.6181490e+01
   3.9050000e+01   2.6155184e+01
   3.9100000e+01   2.6128906e+01
   3.9150000e+01   2.6102658e+01
   3.9200000e+01   2.6076439e+01
   3.9250000e+01   2.6050249e+01
   3.9300000e+01   2.6024088e+01
   3.9350000e+01   2.5997956e+01
   3.9400000e+01   2.5971853e+01
   3.9450000e+01   2.5945779e+01
   3.9500000e+01   2.5919734e+01
   3.9550000e+01   2.5893717e+01
   3.9600000e+01   2.5867729e+01
   3.9650000e+01   2.5841770e+01
   3.9700000e+01   2.5815839e+01
   3.9750000e+01   2.5789937e+01
   3.9800000e+01   2.5764063e+01
   3.9850000e+01   2.5738217e+01
   3.9900000e+01   2.5712399e+01
   3.9950000e+01   2.5686610e+01
   4.0000000e+01   2.5660848e+01
   4.0050000e+01   2.5635115e+01
   4.0100000e+01   2.5609409e+01
   4.0150000e+01   2.5583732e+01
   4.0200000e+01   2.5558082e+01
   4.0250000e+01   2.5532460e+01
   4.0300000e+01   2.5506866e+01
   4.0350000e+01   2.5481299e+01
   4.0400000e+01   2.5455760e+01
   4.0450000e+01   2.5430249e+01
   4.0500000e+01   2.5404764e+01
   4.0550000e+01   2.5379308e+01
   4.0600000e+01   2.5353878e+01
   4.0650000e+01   2.5328476e+01
   4.0700000e+01   2.5303100e+01
   4.0750000e+01   2.5277752e+01
   4.0800000e+01   2.5252431e+01
   4.0850000e+01   2.5227137e+01
   4.0900000e+01   2.5201870e+01
   4.0950000e+01   2.5176630e+01
   4.1000000e+01   2.5151416e+01
   4.1050000e+01   2.5126229e+01
   4.1100000e+01   2.5101069e+01
   4.1150000e+01   2.5075936e+01
   4.1200000e+01   2.5050828e+01
   4.1250000e+01   2.5025748e+01
   4.1300000e+01   2.5000694e+01
   4.1350000e+01   2.4975666e+01
   4.1400000e+01   2.4950664e+01
   4.1450000e+01   2.4925689e+01
   4.1500000e+01   2.4900740e+01
   4.1550000e+01   2.4875817e+01
   4.1600000e+01   2.4850919e+01
   4.1650000e+01   2.4826048e+01
   4.1700000e+01   2.4801203e+01
   4.1750000e+01   2.4776384e+01
   4.1800000e+01   2.4751590e+01
   4.1850000e+01   2.4726823e+01
   4.1900000e+01   2.4702081e+01
   4.1950000e+01   2.4677364e+01
   4.2000000e+01   2.4652673e+01
   4.2050000e+01   2.4628008e+01
   4.2100000e+01   2.4603368e+01
   4.2150000e+01   2.4578753e+01
   4.2200000e+01   2.4554164e+01
   4.2250000e+01   2.4529600e+01
   4.2300000e+01   2.4505061e+01
   4.2350000e+01   2.4480548e+01
   4.2400000e+01   2.4456059e+01
   4.2450000e+01   2.4431596e+01
   4.2500000e+01   2.4407158e+01
   4.2550000e+01   2.4382744e+01
   4.2600000e+01   2.4358355e+01
   4.2650000e+01   2.4333992e+01
   4.2700000e+01   2.4309653e+01
   4.2750000e+01   2.4285338e+01
   4.2800000e+01   2.4261049e+01
   4.2850000e+01   2.4236783e+01
   4.2900000e+01   2.4212543e+01
   4.2950000e+01   2.4188327e+01
   4.3000000e+01   2.4164135e+01
   4.3050000e+01   2.4139968e+01
   4.3100000e+01   2.4115825e+01
   4.3150000e+01   2.4091706e+01
   4.3200000e+01   2.4067612e+01
   4.3250000e+01   2.4043542e+01
   4.3300000e+01   2.4019496e+01
   4.3350000e+01   2.3995474e+01
   4.3400000e+01   2.3971475e+01
   4.3450000e+01   2.3947501e+01
   4.3500000e+01   2.3923551e+01
   4.3550000e+01   2.3899625e+01
   4.3600000e+01   2.3875722e+01
   4.3650000e+01   2.3851843e+01
   4.3700000e+01   2.3827988e+01
   4.3750000e+01   2.3804157e+01
   4.3800000e+01   2.3780349e+01
   4.3850000e+01   2.3756564e+01
   4.3900000e+01   2.3732803e+01
   4.3950000e+01   2.3709066e+01
   4.4000000e+01   2.3685352e+01
   4.4050000e+01   2.3661661e+01
   4.4100000e+01   2.3637993e+01
   4.4150000e+01   2.3614349e+01
   4.4200000e+01   2.3590728e+01
   4.4250000e+01   2.3567130e+01
   4.4300000e+01   2.3543555e+01
   4.4350000e+01   2.3520003e+01
   4.4400000e+01   2.3496474e+01
   4.4450000e+01   2.3472968e+01
   4.4500000e+01   2.3449485e+01
   4.4550000e+01   2.3426025e+01
   4.4600000e+01   2.3402588e+01
   4.4650000e+01   2.3379173e+01
   4.4700000e+01   2.3355781e+01
   4.4750000e+01   2.3332411e+01
   4.4800000e+01   2.3309065e+01
   4.4850000e+01   2.3285740e+01
   4.4900000e+01   2.3262439e+01
   4.4950000e+01   2.3239159e+01
   4.5000000e+01   2.3215902e+01
   4.5050000e+01   2.3192668e+01
   4.5100000e+01   2.3169455e+01
   4.5150000e+01   2.3146265e+01
   4.5200000e+01   2.3123098e+01
   4.5250000e+01   2.3099952e+01
   4.5300000e+01   2.3076828e+01
   4.5350000e+01   2.3053727e+01
   4.5400000e+01   2.3030647e+01
   4.5450000e+01   2.3007590e+01
   4.5500000e+01   2.2984554e+01
   4.5550000e+01   2.2961541e+01
   4.5600000e+01   2.2938549e+01
   4.5650000e+01   2.2915579e+01
   4.5700000e+01   2.2892631e+01
   4.5750000e+01   2.2869704e+01
   4.5800000e+01   2.2846799e+01
   4.5850000e+01   2.2823916e+01
   4.5900000e+01   2.2801054e+01
   4.5950000e+01   2.2778214e+01
   4.6000000e+01   2.2755395e+01
   4.6050000e+01   2.2732598e+01
   4.6100000e+01   2.2709822e+01
   4.6150000e+01   2.2687067e+01
   4.6200000e+01   2.2664334e+01
   4.6250000e+01   2.2641622e+01
   4.6300000e+01   2.2618931e+01
   4.6350000e+01   2.2596262e+01
   4.6400000e+01   2.2573613e+01
   4.6450000e+01   2.2550986e+01
   4.6500000e+01   2.2528379e+01
   4.6550000e+01   2.2505794e+01
   4.6600000e+01   2.2483229e+01
   4.6650000e+01   2.2460686e+01
   4.6700000e+01   2.2438163e+01
   4.6750000e+01   2.2415661e+01
   4.6800000e+01   2.2393180e+01
   4.6850000e+01   2.2370720e+01
   4.6900000e+01   2.2348280e+01
   4.6950000e+01   2.2325862e+01
   4.7000000e+01   2.2303463e+01
   4.7050000e+01   2.2281085e+01
   4.7100000e+01   2.2258728e+01
   4.7150000e+01   2.2236391e+01
   4.7200000e+01   2.2214075e+01
   4.7250000e+01   2.2191779e+01
   4.7300000e+01   2.2169504e+01
   4.7350000e+01   2.2147249e+01
   4.7400000e+01   2.2125014e+01
   4.7450000e+01   2.2102799e+01
   4.7500000e+01   2.2080605e+01
   4.7550000e+01   2.2058430e+01
   4.7600000e+01   2.2036276e+01
   4.7650000e+01   2.2014142e+01
   4.7700000e+01   2.1992028e+01
   4.7750000e+01   2.1969934e+01
   4.7800000e+01   2.1947860e+01
   4.7850000e+01   2.1925806e+01
   4.7900000e+01   2.1903772e+01
   4.7950000e+01   2.1881757e+01
   4.8000000e+01   2.1859763e+01
   4.8050000e+01   2.1837788e+01
   4.8100000e+01   2.1815833e+01
   4.8150000e+01   2.1793898e+01
   4.8200000e+01   2.1771982e+01
   4.8250000e+01   2.1750086e+01
   4.8300000e+01   2.1728209e+01
   4.8350000e+01   2.1706352e+01
   4.8400000e+01   2.1684515e+01
   4.8450000e+01   2.1662697e+01
   4.8500000e+01   2.1640898e+01
   4.8550000e+01   2.1619119e+01
   4.8600000e+01   2.1597359e+01
   4.8650000e+01   2.1575619e+01
   4.8700000e+01   2.1553897e+01
   4.8750000e+01   2.1532195e+01
   4.8800000e+01   2.1510512e+01
   4.8850000e+01   2.1488849e+01
   4.8900000e+01   2.1467204e+01
   4.8950000e+01   2.1445579e+01
   4.9000000e+01   2.1423972e+01
   4.9050000e+01   2.1402385e+01
   4.9100000e+01   2.1380816e+01
   4.9150000e+01   2.1359267e+01
   4.9200000e+01   2.1337736e+01
   4.9250000e+01   2.1316225e+01
   4.9300000e+01   2.1294732e+01
   4.9350000e+01   2.1273258e+01
   4.9400000e+01   2.1251802e+01
   4.9450000e+01   2.1230366e+01
   4.9500000e+01   2.1208948e+01
   4.9550000e+01   2.1187548e+01
   4.9600000e+01   2.1166168e+01
   4.9650000e+01   2.1144806e+01
   4.9700000e+01   2.1123462e+01
   4.9750000e+01   2.1102137e+01
   4.9800000e+01   2.1080831e+01
   4.9850000e+01   2.1059542e+01
   4.9900000e+01   2.1038273e+01
   4.9950000e+01   2.1017021e+01
   5.0000000e+01   2.0995788e+01
   5.0050000e+01   2.0974574e+01
   5.0100000e+01   2.0953377e+01
   5.0150000e+01   2.0932199e+01
   5.0200000e+01   2.0911039e+01
   5.0250000e+01   2.0889897e+01
   5.0300000e+01   2.0868774e+01
   5.0350000e+01   2.0847668e+01
   5.0400000e+01   2.0826581e+01
   5.0450000e+01   2.0805511e+01
   5.0500000e+01   2.0784460e+01
   5.0550000e+01   2.0763426e+01
   5.0600000e+01   2.0742410e+01
   5.0650000e+01   2.0721413e+01
   5.0700000e+01   2.0700433e+01
   5.0750000e+01   2.0679471e+01
   5.0800000e+01   2.0658527e+01
   5.0850000e+01   2.0637600e+01
   5.0900000e+01   2.0616691e+01
   5.0950000e+01   2.0595800e+01
   5.1000000e+01   2.0574927e+01
   5.1050000e+01   2.0554071e+01
   5.1100000e+01   2.0533233e+01
   5.1150000e+01   2.0512413e+01
   5.1200000e+01   2.0491610e+01
   5.1250000e+01   2.0470824e+01
   5.1300000e+01   2.0450056e+01
   5.1350000e+01   2.0429306e+01
   5.1400000e+01   2.0408572e+01
   5.1450000e+01   2.0387857e+01
   5.1500000e+01   2.0367158e+01
   5.1550000e+01   2.0346477e+01
   5.1600000e+01   2.0325813e+01
   5.1650000e+01   2.0305166e+01
   5.1700000e+01   2.0284537e+01
   5.1750000e+01   2.0263925e+01
   5.1800000e+01   2.0243330e+01
   5.1850000e+01   2.0222752e+01
   5.1900000e+01   2.0202191e+01
   5.1950000e+01   2.0181647e+01
   5.2000000e+01   2.0161120e+01
   5.2050000e+01   2.0140611e+01
   5.2100000e+01   2.0120118e+01
   5.2150000e+01   2.0099642e+01
   5.2200000e+01   2.0079183e+01
   5.2250000e+01   2.0058741e+01
   5.2300000e+01   2.0038316e+01
   5.2350000e+01   2.0017908e+01
   5.2400000e+01   1.9997516e+01
   5.2450000e+01   1.9977141e+01
   5.2500000e+01   1.9956783e+01
   5.2550000e+01   1.9936442e+01
   5.2600000e+01   1.9916117e+01
   5.2650000e+01   1.9895809e+01
   5.2700000e+01   1.9875517e+01
   5.2750000e+01   1.9855243e+01
   5.2800000e+01   1.9834984e+01
   5.2850000e+01   1.9814742e+01
   5.2900000e+01   1.9794517e+01
   5.2950000e+01   1.9774308e+01
   5.3000000e+01   1.9754116e+01
   5.3050000e+01   1.9733940e+01
   5.3100000e+01   1.9713780e+01
   5.3150000e+01   1.9693637e+01
   5.3200000e+01   1.9673510e+01
   5.3250000e+01   1.9653399e+01
   5.3300000e+01   1.9633305e+01
   5.3350000e+01   1.9613227e+01
   5.3400000e+01   1.9593165e+01
   5.3450000e+01   1.9573119e+01
   5.3500000e+01   1.9553089e+01
   5.3550000e+01   1.9533076e+01
   5.3600000e+01   1.9513079e+01
   5.3650000e+01   1.9493097e+01
   5.3700000e+01   1.9473132e+01
   5.3750000e+01   1.9453183e+01
   5.3800000e+01   1.9433249e+01
   5.3850000e+01   1.9413332e+01
   5.3900000e+01   1.9393431e+01
   5.3950000e+01   1.9373545e+01
   5.4000000e+01   1.9353675e+01
   5.4050000e+01   1.9333821e+01
   5.4100000e+01   1.9313984e+01
   5.4150000e+01   1.9294161e+01
   5.4200000e+01   1.9274355e+01
   5.4250000e+01   1.9254564e+01
   5.4300000e+01   1.9234789e+01
   5.4350000e+01   1.9215030e+01
   5.4400000e+01   1.9195286e+01
   5.4450000e+01   1.9175558e+01
   5.4500000e+01   1.9155846e+01
   5.4550000e+01   1.9136149e+01
   5.4600000e+01   1.9116468e+01
   5.4650000e+01   1.9096802e+01
   5.4700000e+01   1.9077151e+01
   5.4750000e+01   1.9057517e+01
   5.4800000e+01   1.9037897e+01
   5.4850000e+01   1.9018293e+01
   5.4900000e+01   1.8998705e+01
   5.4950000e+01   1.8979132e+01
   5.5000000e+01   1.8959574e+01
   5.5050000e+01   1.8940031e+01
   5.5100000e+01   1.8920504e+01
   5.5150000e+01   1.8900992e+01
   5.5200000e+01   1.8881495e+01
   5.5250000e+01   1.8862013e+01
   5.5300000e+01   1.8842547e+01
   5.5350000e+01   1.8823096e+01
   5.5400000e+01   1.8803660e+01
   5.5450000e+01   1.8784239e+01
   5.5500000e+01   1.8764833e+01
   5.5550000e+01   1.8745442e+01
   5.5600000e+01   1.8726066e+01
   5.5650000e+01   1.8706706e+01
   5.5700000e+01   1.8687360e+01
   5.5750000e+01   1.8668029e+01
   5.5800000e+01   1.8648713e+01
   5.5850000e+01   1.8629412e+01
   5.5900000e+01   1.8610126e+01
   5.5950000e+01   1.8590855e+01
   5.6000000e+01   1.8571598e+01
   5.6050000e+01   1.8552356e+01
   5.6100000e+01   1.8533130e+01
   5.6150000e+01   1.8513918e+01
   5.6200000e+01   1.8494720e+01
   5.6250000e+01   1.8475538e+01
   5.6300000e+01   1.8456370e+01
   5.6350000e+01   1.8437216e+01
   5.6400000e+01   1.8418078e+01
   5.6450000e+01   1.8398954e+01
   5.6500000e+01   1.8379844e+01
   5.6550000e+01   1.8360749e+01
   5.6600000e+01   1.8341669e+01
   5.6650000e+01   1.8322603e+01
   5.6700000e+01   1.8303552e+01
   5.6750000e+01   1.8284515e+01
   5.6800000e+01   1.8265493e+01
   5.6850000e+01   1.8246485e+01
   5.6900000e+01   1.8227491e+01
   5.6950000e+01   1.8208512e+01
   5.7000000e+01   1.8189547e+01
   5.7050000e+01   1.8170597e+01
   5.7100000e+01   1.8151660e+01
   5.7150000e+01   1.8132739e+01
   5.7200000e+01   1.8113831e+01
   5.7250000e+01   1.8094938e+01
   5.7300000e+01   1.8076058e+01
   5.7350000e+01   1.8057193e+01
   5.7400000e+01   1.8038343e+01
   5.7450000e+01   1.8019506e+01
   5.7500000e+01   1.8000683e+01
   5.7550000e+01   1.7981875e+01
   5.7600000e+01   1.7963081e+01
   5.7650000e+01   1.7944300e+01
   5.7700000e+01   1.7925534e+01
   5.7750000e+01   1.7906782e+01
   5.7800000e+01   1.7888044e+01
   5.7850000e+01   1.7869319e+01
   5.7900000e+01   1.7850609e+01
   5.7950000e+01   1.7831912e+01
   5.8000000e+01   1.7813230e+01
   5.8050000e+01   1.7794561e+01
   5.8100000e+01   1.7775907e+01
   5.8150000e+01   1.7757266e+01
   5.8200000e+01   1.7738638e+01
   5.8250000e+01   1.7720025e+01
   5.8300000e+01   1.7701426e+01
   5.8350000e+01   1.7682840e+01
   5.8400000e+01   1.7664268e+01
   5.8450000e+01   1.7645709e+01
   5.8500000e+01   1.7627165e+01
   5.8550000e+01   1.7608634e+01
   5.8600000e+01   1.7590116e+01
   5.8650000e+01   1.7571612e+01
   5.8700000e+01   1.7553122e+01
   5.8750000e+01   1.7534646e+01
   5.8800000e+01   1.7516183e+01
   5.8850000e+01   1.7497733e+01
   5.8900000e+01   1.7479297e+01
   5.8950000e+01   1.7460875e+01
   5.9000000e+01   1.7442465e+01
   5.9050000e+01   1.7424070e+01
   5.9100000e+01   1.7405688e+01
   5.9150000e+01   1.7387319e+01
   5.9200000e+01   1.7368964e+01
   5.9250000e+01   1.7350622e+01
   5.9300000e+01   1.7332293e+01
   5.9350000e+01   1.7313978e+01
   5.9400000e+01   1.7295676e+01
   5.9450000e+01   1.7277387e+01
   5.9500000e+01   1.7259111e+01
   5.9550000e+01   1.7240849e+01
   5.9600000e+01   1.7222600e+01
   5.9650000e+01   1.7204364e+01
   5.9700000e+01   1.7186142e+01
   5.9750000e+01   1.7167932e+01
   5.9800000e+01   1.7149736e+01
   5.9850000e+01   1.7131553e+01
   5.9900000e+01   1.7113383e+01
   5.9950000e+01   1.7095226e+01
   6.0000000e+01   1.7077082e+01
   6.0050000e+01   1.7058951e+01
   6.0100000e+01   1.7040833e+01
   6.0150000e+01   1.7022728e+01
   6.0200000e+01   1.7004636e+01
   6.0250000e+01   1.6986557e+01
   6.0300000e+01   1.6968491e+01
   6.0350000e+01   1.6950438e+01
   6.0400000e+01   1.6932398e+01
   6.0450000e+01   1.6914371e+01
   6.0500000e+01   1.6896356e+01
   6.0550000e+01   1.6878355e+01
   6.0600000e+01   1.6860366e+01
   6.0650000e+01   1.6842390e+01
   6.0700000e+01   1.6824427e+01
   6.0750000e+01   1.6806477e+01
   6.0800000e+01   1.6788539e+01
   6.0850000e+01   1.6770614e+01
   6.0900000e+01   1.6752702e+01
   6.0950000e+01   1.6734802e+01
   6.1000000e+01   1.6716916e+01
   6.1050000e+01   1.6699041e+01
   6.1100000e+01   1.6681180e+01
   6.1150000e+01   1.6663331e+01
   6.1200000e+01   1.6645495e+01
   6.1250000e+01   1.6627671e+01
   6.1300000e+01   1.6609860e+01
   6.1350000e+01   1.6592061e+01
   6.1400000e+01   1.6574275e+01
   6.1450000e+01   1.6556501e+01
   6.1500000e+01   1.6538740e+01
   6.1550000e+01   1.6520992e+01
   6.1600000e+01   1.6503255e+01
   6.1650000e+01   1.6485532e+01
   6.1700000e+01   1.6467820e+01
   6.1750000e+01   1.6450121e+01
   6.1800000e+01   1.6432435e+01
   6.1850000e+01   1.6414760e+01
   6.1900000e+01   1.6397098e+01
   6.1950000e+01   1.6379449e+01
   6.2000000e+01   1.6361812e+01
   6.2050000e+01   1.6344187e+01
   6.2100000e+01   1.6326574e+01
   6.2150000e+01   1.6308973e+01
   6.2200000e+01   1.6291385e+01
   6.2250000e+01   1.6273809e+01
   6.2300000e+01   1.6256245e+01
   6.2350000e+01   1.6238693e+01
   6.2400000e+01   1.6221154e+01
   6.2450000e+01   1.6203627e+01
   6.2500000e+01   1.6186111e+01
   6.2550000e+01   1.6168608e+01
   6.2600000e+01   1.6151117e+01
   6.2650000e+01   1.6133638e+01
   6.2700000e+01   1.6116171e+01
   6.2750000e+01   1.6098716e+01
   6.2800000e+01   1.6081273e+01
   6.2850000e+01   1.6063843e+01
   6.2900000e+01   1.6046424e+01
   6.2950000e+01   1.6029017e+01
   6.3000000e+01   1.6011622e+01
   6.3050000e+01   1.5994239e+01
   6.3100000e+01   1.5976868e+01
   6.3150000e+01   1.5959508e+01
   6.3200000e+01   1.5942161e+01
   6.3250000e+01   1.5924826e+01
   6.3300000e+01   1.5907502e+01
   6.3350000e+01   1.5890190e+01
   6.3400000e+01   1.5872890e+01
   6.3450000e+01   1.5855602e+01
   6.3500000e+01   1.5838325e+01
   6.3550000e+01   1.5821061e+01
   6.3600000e+01   1.5803808e+01
   6.3650000e+01   1.5786567e+01
   6.3700000e+01   1.5769337e+01
   6.3750000e+01   1.5752119e+01
   6.3800000e+01   1.5734913e+01
   6.3850000e+01   1.5717719e+01
   6.3900000e+01   1.5700536e+01
   6.3950000e+01   1.5683365e+01
   6.4000000e+01   1.5666205e+01
   6.4050000e+01   1.5649058e+01
   6.4100000e+01   1.5631921e+01
   6.4150000e+01   1.5614796e+01
   6.4200000e+01   1.5597683e+01
   6.4250000e+01   1.5580581e+01
   6.4300000e+01   1.5563491e+01
   6.4350000e+01   1.5546412e+01
   6.4400000e+01   1.5529345e+01
   6.4450000e+01   1.5512289e+01
   6.4500000e+01   1.5495245e+01
   6.4550000e+01   1.5478212e+01
   6.4600000e+01   1.5461191e+01
   6.4650000e+01   1.5444181e+01
   6.4700000e+01   1.5427182e+01
   6.4750000e+01   1.5410195e+01
   6.4800000e+01   1.5393219e+01
   6.4850000e+01   1.5376254e+01
   6.4900000e+01   1.5359301e+01
   6.4950000e+01   1.5342359e+01
   6.5000000e+01   1.5325428e+01
   6.5050000e+01   1.5308509e+01
   6.5100000e+01   1.5291601e+01
   6.5150000e+01   1.5274704e+01
   6.5200000e+01   1.5257818e+01
   6.5250000e+01   1.5240944e+01
   6.5300000e+01   1.5224081e+01
   6.5350000e+01   1.5207229e+01
   6.5400000e+01   1.5190388e+01
   6.5450000e+01   1.5173558e+01
   6.5500000e+01   1.5156739e+01
   6.5550000e+01   1.5139932e+01
   6.5600000e+01   1.5123135e+01
   6.5650000e+01   1.5106350e+01
   6.5700000e+01   1.5089576e+01
   6.5750000e+01   1.5072813e+01
   6.5800000e+01   1.5056061e+01
   6.5850000e+01   1.5039320e+01
   6.5900000e+01   1.5022589e+01
   6.5950000e+01   1.5005870e+01
   6.6000000e+01   1.4989162e+01
   6.6050000e+01   1.4972465e+01
   6.6100000e+01   1.4955779e+01
   6.6150000e+01   1.4939104e+01
   6.6200000e+01   1.4922440e+01
   6.6250000e+01   1.4905786e+01
   6.6300000e+01   1.4889144e+01
   6.6350000e+01   1.4872512e+01
   6.6400000e+01   1.4855891e+01
   6.6450000e+01   1.4839282e+01
   6.6500000e+01   1.4822683e+01
   6.6550000e+01   1.4806094e+01
   6.6600000e+01   1.4789517e+01
   6.6650000e+01   1.4772950e+01
   6.6700000e+01   1.4756394e+01
   6.6750000e+01   1.4739849e+01
   6.6800000e+01   1.4723315e+01
   6.6850000e+01   1.4706792e+01
   6.6900000e+01   1.4690279e+01
   6.6950000e+01   1.4673777e+01
   6.7000000e+01   1.4657285e+01
   6.7050000e+01   1.4640804e+01
   6.7100000e+01   1.4624334e+01
   6.7150000e+01   1.4607875e+01
   6.7200000e+01   1.4591426e+01
   6.7250000e+01   1.4574988e+01
   6.7300000e+01   1.4558560e+01
   6.7350000e+01   1.4542143e+01
   6.7400000e+01   1.4525737e+01
   6.7450000e+01   1.4509341e+01
   6.7500000e+01   1.4492955e+01
   6.7550000e+01   1.4476581e+01
   6.7600000e+01   1.4460216e+01
   6.7650000e+01   1.4443863e+01
   6.7700000e+01   1.4427519e+01
   6.7750000e+01   1.4411187e+01
   6.7800000e+01   1.4394864e+01
   6.7850000e+01   1.4378553e+01
   6.7900000e+01   1.4362251e+01
   6.7950000e+01   1.4345960e+01
   6.8000000e+01   1.4329680e+01
   6.8050000e+01   1.4313410e+01
   6.8100000e+01   1.4297150e+01
   6.8150000e+01   1.4280900e+01
   6.8200000e+01   1.4264661e+01
   6.8250000e+01   1.4248433e+01
   6.8300000e+01   1.4232214e+01
   6.8350000e+01   1.4216006e+01
   6.8400000e+01   1.4199808e+01
   6.8450000e+01   1.4183621e+01
   6.8500000e+01   1.4167444e+01
   6.8550000e+01   1.4151277e+01
   6.8600000e+01   1.4135120e+01
   6.8650000e+01   1.4118974e+01
   6.8700000e+01   1.4102838e+01
   6.8750000e+01   1.4086712e+01
   6.8800000e+01   1.4070596e+01
   6.8850000e+01   1.4054490e+01
   6.8900000e+01   1.4038395e+01
   6.8950000e+01   1.4022310e+01
   6.9000000e+01   1.4006234e+01
   6.9050000e+01   1.3990169e+01
   6.9100000e+01   1.3974115e+01
   6.9150000e+01   1.3958070e+01
   6.9200000e+01   1.3942035e+01
   6.9250000e+01   1.3926010e+01
   6.9300000e+01   1.3909996e+01
   6.9350000e+01   1.3893991e+01
   6.9400000e+01   1.3877997e+01
   6.9450000e+01   1.3862013e+01
   6.9500000e+01   1.3846038e+01
   6.9550000e+01   1.3830074e+01
   6.9600000e+01   1.3814119e+01
   6.9650000e+01   1.3798175e+01
   6.9700000e+01   1.3782241e+01
   6.9750000e+01   1.3766316e+01
   6.9800000e+01   1.3750401e+01
   6.9850000e+01   1.3734497e+01
   6.9900000e+01   1.3718602e+01
   6.9950000e+01   1.3702717e+01
   7.0000000e+01   1.3686842e+01
   7.0050000e+01   1.3670977e+01
   7.0100000e+01   1.3655122e+01
   7.0150000e+01   1.3639277e+01
   7.0200000e+01   1.3623441e+01
   7.0250000e+01   1.3607615e+01
   7.0300000e+01   1.3591800e+01
   7.0350000e+01   1.3575994e+01
   7.0400000e+01   1.3560197e+01
   7.0450000e+01   1.3544411e+01
   7.0500000e+01   1.3528634e+01
   7.0550000e+01   1.3512867e+01
   7.0600000e+01   1.3497110e+01
   7.0650000e+01   1.3481362e+01
   7.0700000e+01   1.3465624e+01
   7.0750000e+01   1.3449896e+01
   7.0800000e+01   1.3434178e+01
   7.0850000e+01   1.3418469e+01
   7.0900000e+01   1.3402770e+01
   7.0950000e+01   1.3387081e+01
   7.1000000e+01   1.3371401e+01
   7.1050000e+01   1.3355731e+01
   7.1100000e+01   1.3340070e+01
   7.1150000e+01   1.3324419e+01
   7.1200000e+01   1.3308778e+01
   7.1250000e+01   1.3293146e+01
   7.1300000e+01   1.3277524e+01
   7.1350000e+01   1.3261912e+01
   7.1400000e+01   1.3246309e+01
   7.1450000e+01   1.3230715e+01
   7.1500000e+01   1.3215131e+01
   7.1550000e+01   1.3199557e+01
   7.1600000e+01   1.3183992e+01
   7.1650000e+01   1.3168436e+01
   7.1700000e+01   1.3152890e+01
   7.1750000e+01   1.3137353e+01
   7.1800000e+01   1.3121826e+01
   7.1850000e+01   1.3106309e+01
   7.1900000e+01   1.3090801e+01
   7.1950000e+01   1.3075302e+01
   7.2000000e+01   1.3059812e+01
   7.2050000e+01   1.3044332e+01
   7.2100000e+01   1.3028862e+01
   7.2150000e+01   1.3013400e+01
   7.2200000e+01   1.2997949e+01
   7.2250000e+01   1.2982506e+01
   7.2300000e+01   1.2967073e+01
   7.2350000e+01   1.2951649e+01
   7.2400000e+01   1.2936234e+01
   7.2450000e+01   1.2920829e+01
   7.2500000e+01   1.2905433e+01
   7.2550000e+01   1.2890046e+01
   7.2600000e+01   1.2874669e+01
   7.2650000e+01   1.2859301e+01
   7.2700000e+01   1.2843942e+01
   7.2750000e+01   1.2828592e+01
   7.2800000e+01   1.2813252e+01
   7.2850000e+01   1.2797921e+01
   7.2900000e+01   1.2782599e+01
   7.2950000e+01   1.2767286e+01
   7.3000000e+01   1.2751982e+01
   7.3050000e+01   1.2736688e+01
   7.3100000e+01   1.2721402e+01
   7.3150000e+01   1.2706126e+01
   7.3200000e+01   1.2690859e+01
   7.3250000e+01   1.2675601e+01
   7.3300000e+01   1.2660353e+01
   7.3350000e+01   1.2645113e+01
   7.3400000e+01   1.2629882e+01
   7.3450000e+01   1.2614661e+01
   7.3500000e+01   1.2599448e+01
   7.3550000e+01   1.2584245e+01
   7.3600000e+01   1.2569051e+01
   7.3650000e+01   1.2553865e+01
   7.3700000e+01   1.2538689e+01
   7.3750000e+01   1.2523522e+01
   7.3800000e+01   1.2508364e+01
   7.3850000e+01   1.2493214e+01
   7.3900000e+01   1.2478074e+01
   7.3950000e+01   1.2462943e+01
   7.4000000e+01   1.2447820e+01
   7.4050000e+01   1.2432707e+01
   7.4100000e+01   1.2417603e+01
   7.4150000e+01   1.2402507e+01
   7.4200000e+01   1.2387421e+01
   7.4250000e+01   1.2372343e+01
   7.4300000e+01   1.2357274e+01
   7.4350000e+01   1.2342214e+01
   7.4400000e+01   1.2327163e+01
   7.4450000e+01   1.2312121e+01
   7.4500000e+01   1.2297088e+01
   7.4550000e+01   1.2282064e+01
   7.4600000e+01   1.2267048e+01
   7.4650000e+01   1.2252041e+01
   7.4700000e+01   1.2237043e+01
   7.4750000e+01   1.2222054e+01
   7.4800000e+01   1.2207074e+01
   7.4850000e+01   1.2192102e+01
   7.4900000e+01   1.2177140e+01
   7.4950000e+01   1.2162186e+01
   7.5000000e+01   1.2147240e+01
   7.5050000e+01   1.2132304e+01
   7.5100000e+01   1.2117376e+01
   7.5150000e+01   1.2102457e+01
   7.5200000e+01   1.2087547e+01
   7.5250000e+01   1.2072645e+01
   7.5300000e+01   1.2057752e+01
   7.5350000e+01   1.2042868e+01
   7.5400000e+01   1.2027993e+01
   7.5450000e+01   1.2013126e+01
   7.5500000e+01   1.1998267e+01
   7.5550000e+01   1.1983418e+01
   7.5600000e+01   1.1968577e+01
   7.5650000e+01   1.1953745e+01
   7.5700000e+01   1.1938921e+01
   7.5750000e+01   1.1924106e+01
   7.5800000e+01   1.1909299e+01
   7.5850000e+01   1.1894501e+01
   7.5900000e+01   1.1879712e+01
   7.5950000e+01   1.1864931e+01
   7.6000000e+01   1.1850159e+01
   7.6050000e+01   1.1835395e+01
   7.6100000e+01   1.1820640e+01
   7.6150000e+01   1.1805893e+01
   7.6200000e+01   1.1791155e+01
   7.6250000e+01   1.1776426e+01
   7.6300000e+01   1.1761705e+01
   7.6350000e+01   1.1746992e+01
   7.6400000e+01   1.1732288e+01
   7.6450000e+01   1.1717592e+01
   7.6500000e+01   1.1702905e+01
   7.6550000e+01   1.1688226e+01
   7.6600000e+01   1.1673556e+01
   7.6650000e+01   1.1658894e+01
   7.6700000e+01   1.1644240e+01
   7.6750000e+01   1.1629595e+01
   7.6800000e+01   1.1614959e+01
   7.6850000e+01   1.1600330e+01
   7.6900000e+01   1.1585710e+01
   7.6950000e+01   1.1571099e+01
   7.7000000e+01   1.1556496e+01
   7.7050000e+01   1.1541901e+01
   7.7100000e+01   1.1527314e+01
   7.7150000e+01   1.1512736e+01
   7.7200000e+01   1.1498167e+01
   7.7250000e+01   1.1483605e+01
   7.7300000e+01   1.1469052e+01
   7.7350000e+01   1.1454507e+01
   7.7400000e+01   1.1439970e+01
   7.7450000e+01   1.1425442e+01
   7.7500000e+01   1.1410922e+01
   7.7550000e+01   1.1396410e+01
   7.7600000e+01   1.1381907e+01
   7.7650000e+01   1.1367411e+01
   7.7700000e+01   1.1352924e+01
   7.7750000e+01   1.1338445e+01
   7.7800000e+01   1.1323975e+01
   7.7850000e+01   1.1309512e+01
   7.7900000e+01   1.1295058e+01
   7.7950000e+01   1.1280612e+01
   7.8000000e+01   1.1266174e+01
   7.8050000e+01   1.1251745e+01
   7.8100000e+01   1.1237323e+01
   7.8150000e+01   1.1222910e+01
   7.8200000e+01   1.1208504e+01
   7.8250000e+01   1.1194107e+01
   7.8300000e+01   1.1179718e+01
   7.8350000e+01   1.1165337e+01
   7.8400000e+01   1.1150965e+01
   7.8450000e+01   1.1136600e+01
   7.8500000e+01   1.1122243e+01
   7.8550000e+01   1.1107895e+01
   7.8600000e+01   1.1093554e+01
   7.8650000e+01   1.1079222e+01
   7.8700000e+01   1.1064898e+01
   7.8750000e+01   1.1050581e+01
   7.8800000e+01   1.1036273e+01
   7.8850000e+01   1.1021973e+01
   7.8900000e+01   1.1007681e+01
   7.8950000e+01   1.0993396e+01
   7.9000000e+01   1.0979120e+01
   7.9050000e+01   1.0964852e+01
   7.9100000e+01   1.0950592e+01
   7.9150000e+01   1.0936340e+01
   7.9200000e+01   1.0922095e+01
   7.9250000e+01   1.0907859e+01
   7.9300000e+01   1.0893630e+01
   7.9350000e+01   1.0879410e+01
   7.9400000e+01   1.0865197e+01
   7.9450000e+01   1.0850993e+01
   7.9500000e+01   1.0836796e+01
   7.9550000e+01   1.0822607e+01
   7.9600000e+01   1.0808426e+01
   7.9650000e+01   1.0794253e+01
   7.9700000e+01   1.0780088e+01
   7.9750000e+01   1.0765931e+01
   7.9800000e+01   1.0751782e+01
   7.9850000e+01   1.0737640e+01
   7.9900000e+01   1.0723506e+01
   7.9950000e+01   1.0709381e+01
   8.0000000e+01   1.0695262e+01
   8.0050000e+01   1.0681152e+01
   8.0100000e+01   1.0667050e+01
   8.0150000e+01   1.0652955e+01
   8.0200000e+01   1.0638868e+01
   8.0250000e+01   1.0624789e+01
   8.0300000e+01   1.0610718e+01
   8.0350000e+01   1.0596655e+01
   8.0400000e+01   1.0582599e+01
   8.0450000e+01   1.0568551e+01
   8.0500000e+01   1.0554511e+01
   8.0550000e+01   1.0540478e+01
   8.0600000e+01   1.0526453e+01
   8.0650000e+01   1.0512436e+01
   8.0700000e+01   1.0498427e+01
   8.0750000e+01   1.0484425e+01
   8.0800000e+01   1.0470431e+01
   8.0850000e+01   1.0456445e+01
   8.0900000e+01   1.0442467e+01
   8.0950000e+01   1.0428496e+01
   8.1000000e+01   1.0414532e+01
   8.1050000e+01   1.0400577e+01
   8.1100000e+01   1.0386629e+01
   8.1150000e+01   1.0372688e+01
   8.1200000e+01   1.0358756e+01
   8.1250000e+01   1.0344831e+01
   8.1300000e+01   1.0330913e+01
   8.1350000e+01   1.0317003e+01
   8.1400000e+01   1.0303101e+01
   8.1450000e+01   1.0289206e+01
   8.1500000e+01   1.0275319e+01
   8.1550000e+01   1.0261440e+01
   8.1600000e+01   1.0247568e+01
   8.1650000e+01   1.0233703e+01
   8.1700000e+01   1.0219847e+01
   8.1750000e+01   1.0205997e+01
   8.1800000e+01   1.0192156e+01
   8.1850000e+01   1.0178321e+01
   8.1900000e+01   1.0164495e+01
   8.1950000e+01   1.0150675e+01
   8.2000000e+01   1.0136864e+01
   8.2050000e+01   1.0123059e+01
   8.2100000e+01   1.0109263e+01
   8.2150000e+01   1.0095473e+01
   8.2200000e+01   1.0081692e+01
   8.2250000e+01   1.0067917e+01
   8.2300000e+01   1.0054150e+01
   8.2350000e+01   1.0040391e+01
   8.2400000e+01   1.0026639e+01
   8.2450000e+01   1.0012894e+01
   8.2500000e+01   9.9991573e+00
   8.2550000e+01   9.9854275e+00
   8.2600000e+01   9.9717052e+00
   8.2650000e+01   9.9579903e+00
   8.2700000e+01   9.9442828e+00
   8.2750000e+01   9.9305827e+00
   8.2800000e+01   9.9168899e+00
   8.2850000e+01   9.9032045e+00
   8.2900000e+01   9.8895265e+00
   8.2950000e+01   9.8758558e+00
   8.3000000e+01   9.8621925e+00
   8.3050000e+01   9.8485365e+00
   8.3100000e+01   9.8348879e+00
   8.3150000e+01   9.8212465e+00
   8.3200000e+01   9.8076125e+00
   8.3250000e+01   9.7939858e+00
   8.3300000e+01   9.7803664e+00
   8.3350000e+01   9.7667543e+00
   8.3400000e+01   9.7531495e+00
   8.3450000e+01   9.7395520e+00
   8.3500000e+01   9.7259617e+00
   8.3550000e+01   9.7123787e+00
   8.3600000e+01   9.6988030e+00
   8.3650000e+01   9.6852345e+00
   8.3700000e+01   9.6716732e+00
   8.3750000e+01   9.6581192e+00
   8.3800000e+01   9.6445724e+00
   8.3850000e+01   9.6310329e+00
   8.3900000e+01   9.6175005e+00
   8.3950000e+01   9.6039754e+00
   8.4000000e+01   9.5904574e+00
   8.4050000e+01   9.5769467e+00
   8.4100000e+01   9.5634431e+00
   8.4150000e+01   9.5499467e+00
   8.4200000e+01   9.5364575e+00
   8.4250000e+01   9.5229754e+00
   8.4300000e+01   9.5095005e+00
   8.4350000e+01   9.4960327e+00
   8.4400000e+01   9.4825721e+00
   8.4450000e+01   9.4691186e+00
   8.4500000e+01   9.4556722e+00
   8.4550000e+01   9.4422330e+00
   8.4600000e+01   9.4288008e+00
   8.4650000e+01   9.4153758e+00
   8.4700000e+01   9.4019579e+00
   8.4750000e+01   9.3885470e+00
   8.4800000e+01   9.3751433e+00
   8.4850000e+01   9.3617466e+00
   8.4900000e+01   9.3483570e+00
   8.4950000e+01   9.3349744e+00
   8.5000000e+01   9.3215989e+00
   8.5050000e+01   9.3082305e+00
   8.5100000e+01   9.2948690e+00
   8.5150000e+01   9.2815147e+00
   8.5200000e+01   9.2681673e+00
   8.5250000e+01   9.2548270e+00
   8.5300000e+01   9.2414937e+00
   8.5350000e+01   9.2281673e+00
   8.5400000e+01   9.2148480e+00
   8.5450000e+01   9.2015357e+00
   8.5500000e+01   9.1882304e+00
   8.5550000e+01   9.1749320e+00
   8.5600000e+01   9.1616406e+00
   8.5650000e+01   9.1483562e+00
   8.5700000e+01   9.1350787e+00
   8.5750000e+01   9.1218082e+00
   8.5800000e+01   9.1085446e+00
   8.5850000e+01   9.0952879e+00
   8.5900000e+01   9.0820382e+00
   8.5950000e+01   9.0687954e+00
   8.6000000e+01   9.0555596e+00
   8.6050000e+01   9.0423306e+00
   8.6100000e+01   9.0291085e+00
   8.6150000e+01   9.0158934e+00
   8.6200000e+01   9.0026851e+00
   8.6250000e+01   8.9894837e+00
   8.6300000e+01   8.9762892e+00
   8.6350000e+01   8.9631015e+00
   8.6400000e+01   8.9499207e+00
   8.6450000e+01   8.9367468e+00
   8.6500000e+01   8.9235797e+00
   8.6550000e+01   8.9104194e+00
   8.6600000e+01   8.8972660e+00
   8.6650000e+01   8.8841194e+00
   8.6700000e+01   8.8709796e+00
   8.6750000e+01   8.8578467e+00
   8.6800000e+01   8.8447205e+00
   8.6850000e+01   8.8316012e+00
   8.6900000e+01   8.8184886e+00
   8.6950000e+01   8.8053829e+00
   8.7000000e+01   8.7922839e+00
   8.7050000e+01   8.7791917e+00
   8.7100000e+01   8.7661063e+00
   8.7150000e+01   8.7530276e+00
   8.7200000e+01   8.7399557e+00
   8.7250000e+01   8.7268905e+00
   8.7300000e+01   8.7138321e+00
   8.7350000e+01   8.7007804e+00
   8.7400000e+01   8.6877354e+00
   8.7450000e+01   8.6746972e+00
   8.7500000e+01   8.6616656e+00
   8.7550000e+01   8.6486408e+00
   8.7600000e+01   8.6356227e+00
   8.7650000e+01   8.6226113e+00
   8.7700000e+01   8.6096065e+00
   8.7750000e+01   8.5966085e+00
   8.7800000e+01   8.5836171e+00
   8.7850000e+01   8.5706324e+00
   8.7900000e+01   8.5576544e+00
   8.7950000e+01   8.5446830e+00
   8.8000000e+01   8.5317183e+00
   8.8050000e+01   8.5187602e+00
   8.8100000e+01   8.5058088e+00
   8.8150000e+01   8.4928640e+00
   8.8200000e+01   8.4799258e+00
   8.8250000e+01   8.4669942e+00
   8.8300000e+01   8.4540693e+00
   8.8350000e+01   8.4411509e+00
   8.8400000e+01   8.4282392e+00
   8.8450000e+01   8.4153340e+00
   8.8500000e+01   8.4024355e+00
   8.8550000e+01   8.3895435e+00
   8.8600000e+01   8.3766581e+00
   8.8650000e+01   8.3637792e+00
   8.8700000e+01   8.3509070e+00
   8.8750000e+01   8.3380413e+00
   8.8800000e+01   8.3251821e+00
   8.8850000e+01   8.3123295e+00
   8.8900000e+01   8.2994834e+00
   8.8950000e+01   8.2866438e+00
   8.9000000e+01   8.2738108e+00
   8.9050000e+01   8.2609843e+00
   8.9100000e+01   8.2481643e+00
   8.9150000e+01   8.2353508e+00
   8.9200000e+01   8.2225439e+00
   8.9250000e+01   8.2097434e+00
   8.9300000e+01   8.1969494e+00
   8.9350000e+01   8.1841618e+00
   8.9400000e+01   8.1713808e+00
   8.9450000e+01   8.1586062e+00
   8.9500000e+01   8.1458381e+00
   8.9550000e+01   8.1330765e+00
   8.9600000e+01   8.1203213e+00
   8.9650000e+01   8.1075725e+00
   8.9700000e+01   8.0948302e+00
   8.9750000e+01   8.0820944e+00
   8.9800000e+01   8.0693649e+00
   8.9850000e+01   8.0566419e+00
   8.9900000e+01   8.0439253e+00
   8.9950000e+01   8.0312151e+00
   9.0000000e+01   8.0185113e+00
   9.0050000e+01   8.0058139e+00
   9.0100000e+01   7.9931229e+00
   9.0150000e+01   7.9804383e+00
   9.0200000e+01   7.9677600e+00
   9.0250000e+01   7.9550882e+00
   9.0300000e+01   7.9424227e+00
   9.0350000e+01   7.9297635e+00
   9.0400000e+01   7.9171107e+00
   9.0450000e+01   7.9044643e+00
   9.0500000e+01   7.8918242e+00
   9.0550000e+01   7.8791905e+00
   9.0600000e+01   7.8665631e+00
   9.0650000e+01   7.8539420e+00
   9.0700000e+01   7.8413272e+00
   9.0750000e+01   7.8287188e+00
   9.0800000e+01   7.8161166e+00
   9.0850000e+01   7.8035208e+00
   9.0900000e+01   7.7909313e+00
   9.0950000e+01   7.7783480e+00
   9.1000000e+01   7.7657711e+00
   9.1050000e+01   7.7532004e+00
   9.1100000e+01   7.7406360e+00
   9.1150000e+01   7.7280778e+00
   9.1200000e+01   7.7155260e+00
   9.1250000e+01   7.7029804e+00
   9.1300000e+01   7.6904410e+00
   9.1350000e+01   7.6779079e+00
   9.1400000e+01   7.6653810e+00
   9.1450000e+01   7.6528603e+00
   9.1500000e+01   7.6403459e+00
   9.1550000e+01   7.6278377e+00
   9.1600000e+01   7.6153358e+00
   9.1650000e+01   7.6028400e+00
   9.1700000e+01   7.5903504e+00
   9.1750000e+01   7.5778671e+00
   9.1800000e+01   7.5653899e+00
   9.1850000e+01   7.5529189e+00
   9.1900000e+01   7.5404541e+00
   9.1950000e+01   7.5279955e+00
   9.2000000e+01   7.5155431e+00
   9.2050000e+01   7.5030968e+00
   9.2100000e+01   7.4906567e+00
   9.2150000e+01   7.4782227e+00
   9.2200000e+01   7.4657949e+00
   9.2250000e+01   7.4533732e+00
   9.2300000e+01   7.4409577e+00
   9.2350000e+01   7.4285483e+00
   9.2400000e+01   7.4161450e+00
   9.2450000e+01   7.4037479e+00
   9.2500000e+01   7.3913569e+00
   9.2550000e+01   7.3789719e+00
   9.2600000e+01   7.3665931e+00
   9.2650000e+01   7.3542204e+00
   9.2700000e+01   7.3418538e+00
   9.2750000e+01   7.3294932e+00
   9.2800000e+01   7.3171388e+00
   9.2850000e+01   7.3047904e+00
   9.2900000e+01   7.2924481e+00
   9.2950000e+01   7.2801119e+00
   9.3000000e+01   7.2677817e+00
   9.3050000e+01   7.2554576e+00
   9.3100000e+01   7.2431395e+00
   9.3150000e+01   7.2308275e+00
   9.3200000e+01   7.2185215e+00
   9.3250000e+01   7.2062215e+00
   9.3300000e+01   7.1939276e+00
   9.3350000e+01   7.1816397e+00
   9.3400000e+01   7.1693578e+00
   9.3450000e+01   7.1570819e+00
   9.3500000e+01   7.1448121e+00
   9.3550000e+01   7.1325482e+00
   9.3600000e+01   7.1202903e+00
   9.3650000e+01   7.1080385e+00
   9.3700000e+01   7.0957926e+00
   9.3750000e+01   7.0835527e+00
   9.3800000e+01   7.0713187e+00
   9.3850000e+01   7.0590907e+00
   9.3900000e+01   7.0468687e+00
   9.3950000e+01   7.0346527e+00
   9.4000000e+01   7.0224426e+00
   9.4050000e+01   7.0102385e+00
   9.4100000e+01   6.9980403e+00
   9.4150000e+01   6.9858480e+00
   9.4200000e+01   6.9736617e+00
   9.4250000e+01   6.9614813e+00
   9.4300000e+01   6.9493068e+00
   9.4350000e+01   6.9371382e+00
   9.4400000e+01   6.9249756e+00
   9.4450000e+01   6.9128188e+00
   9.4500000e+01   6.9006680e+00
   9.4550000e+01   6.8885230e+00
   9.4600000e+01   6.8763840e+00
   9.4650000e+01   6.8642508e+00
   9.4700000e+01   6.8521235e+00
   9.4750000e+01   6.8400021e+00
   9.4800000e+01   6.8278866e+00
   9.4850000e+01   6.8157769e+00
   9.4900000e+01   6.8036731e+00
   9.4950000e+01   6.7915751e+00
   9.5000000e+01   6.7794830e+00
   9.5050000e+01   6.7673967e+00
   9.5100000e+01   6.7553163e+00
   9.5150000e+01   6.7432417e+00
   9.5200000e+01   6.7311729e+00
   9.5250000e+01   6.7191099e+00
   9.5300000e+01   6.7070528e+00
   9.5350000e+01   6.6950015e+00
   9.5400000e+01   6.6829560e+00
   9.5450000e+01   6.6709163e+00
   9.5500000e+01   6.6588824e+00
   9.5550000e+01   6.6468543e+00
   9.5600000e+01   6.6348319e+00
   9.5650000e+01   6.6228154e+00
   9.5700000e+01   6.6108046e+00
   9.5750000e+01   6.5987996e+00
   9.5800000e+01   6.5868004e+00
   9.5850000e+01   6.5748069e+00
   9.5900000e+01   6.5628192e+00
   9.5950000e+01   6.5508373e+00
   9.6000000e+01   6.5388611e+00
   9.6050000e+01   6.5268906e+00
   9.6100000e+01   6.5149259e+00
   9.6150000e+01   6.5029669e+00
   9.6200000e+01   6.4910137e+00
   9.6250000e+01   6.4790661e+00
   9.6300000e+01   6.4671243e+00
   9.6350000e+01   6.4551882e+00
   9.6400000e+01   6.4432578e+00
   9.6450000e+01   6.4313331e+00
   9.6500000e+01   6.4194142e+00
   9.6550000e+01   6.4075009e+00
   9.6600000e+01   6.3955932e+00
   9.6650000e+01   6.3836913e+00
   9.6700000e+01   6.3717951e+00
   9.6750000e+01   6.3599045e+00
   9.6800000e+01   6.3480196e+00
   9.6850000e+01   6.3361404e+00
   9.6900000e+01   6.3242668e+00
   9.6950000e+01   6.3123989e+00
   9.7000000e+01   6.3005366e+00
   9.7050000e+01   6.2886799e+00
   9.7100000e+01   6.2768290e+00
   9.7150000e+01   6.2649836e+00
   9.7200000e+01   6.2531439e+00
   9.7250000e+01   6.2413098e+00
   9.7300000e+01   6.2294813e+00
   9.7350000e+01   6.2176584e+00
   9.7400000e+01   6.2058412e+00
   9.7450000e+01   6.1940295e+00
   9.7500000e+01   6.1822235e+00
   9.7550000e+01   6.1704231e+00
   9.7600000e+01   6.1586282e+00
   9.7650000e+01   6.1468389e+00
   9.7700000e+01   6.1350553e+00
   9.7750000e+01   6.1232772e+00
   9.7800000e+01   6.1115046e+00
   9.7850000e+01   6.0997377e+00
   9.7900000e+01   6.0879763e+00
   9.7950000e+01   6.0762204e+00
   9.8000000e+01   6.0644701e+00
   9.8050000e+01   6.0527254e+00
   9.8100000e+01   6.0409862e+00
   9.8150000e+01   6.0292526e+00
   9.8200000e+01   6.0175244e+00
   9.8250000e+01   6.0058019e+00
   9.8300000e+01   5.9940848e+00
   9.8350000e+01   5.9823733e+00
   9.8400000e+01   5.9706672e+00
   9.8450000e+01   5.9589667e+00
   9.8500000e+01   5.9472717e+00
   9.8550000e+01   5.9355822e+00
   9.8600000e+01   5.9238982e+00
   9.8650000e+01   5.9122197e+00
   9.8700000e+01   5.9005467e+00
   9.8750000e+01   5.8888792e+00
   9.8800000e+01   5.8772171e+00
   9.8850000e+01   5.8655605e+00
   9.8900000e+01   5.8539094e+00
   9.8950000e+01   5.8422638e+00
   9.9000000e+01   5.8306236e+00
   9.9050000e+01   5.8189889e+00
   9.9100000e+01   5.8073596e+00
   9.9150000e+01   5.7957358e+00
   9.9200000e+01   5.7841174e+00
   9.9250000e+01   5.7725045e+00
   9.9300000e+01   5.7608970e+00
   9.9350000e+01   5.7492949e+00
   9.9400000e+01   5.7376982e+00
   9.9450000e+01   5.7261070e+00
   9.9500000e+01   5.7145212e+00
   9.9550000e+01   5.7029408e+00
   9.9600000e+01   5.6913658e+00
   9.9650000e+01   5.6797962e+00
   9.9700000e+01   5.6682320e+00
   9.9750000e+01   5.6566732e+00
   9.9800000e+01   5.6451198e+00
   9.9850000e+01   5.6335718e+00
   9.9900000e+01   5.6220291e+00
   9.9950000e+01   5.6104918e+00
   1.0000000e+02   5.5989599e+00
   1.0005000e+02   5.5874334e+00
   1.0010000e+02   5.5759122e+00
   1.0015000e+02   5.5643964e+00
   1.0020000e+02   5.5528860e+00
   1.0025000e+02   5.5413809e+00
   1.0030000e+02   5.5298811e+00
   1.0035000e+02   5.5183867e+00
   1.0040000e+02   5.5068976e+00
   1.0045000e+02   5.4954138e+00
   1.0050000e+02   5.4839354e+00
   1.0055000e+02   5.4724623e+00
   1.0060000e+02   5.4609945e+00
   1.0065000e+02   5.4495320e+00
   1.0070000e+02   5.4380748e+00
   1.0075000e+02   5.4266230e+00
   1.0080000e+02   5.4151764e+00
   1.0085000e+02   5.4037351e+00
   1.0090000e+02   5.3922992e+00
   1.0095000e+02   5.3808685e+00
   1.0100000e+02   5.3694431e+00
   1.0105000e+02   5.3580229e+00
   1.0110000e+02   5.3466081e+00
   1.0115000e+02   5.3351985e+00
   1.0120000e+02   5.3237942e+00
   1.0125000e+02   5.3123951e+00
   1.0130000e+02   5.3010014e+00
   1.0135000e+02   5.2896128e+00
   1.0140000e+02   5.2782295e+00
   1.0145000e+02   5.2668515e+00
   1.0150000e+02   5.2554787e+00
   1.0155000e+02   5.2441111e+00
   1.0160000e+02   5.2327488e+00
   1.0165000e+02   5.2213916e+00
   1.0170000e+02   5.2100398e+00
   1.0175000e+02   5.1986931e+00
   1.0180000e+02   5.1873516e+00
   1.0185000e+02   5.1760154e+00
   1.0190000e+02   5.1646844e+00
   1.0195000e+02   5.1533585e+00
   1.0200000e+02   5.1420379e+00
   1.0205000e+02   5.1307224e+00
   1.0210000e+02   5.1194122e+00
   1.0215000e+02   5.1081071e+00
   1.0220000e+02   5.0968072e+00
   1.0225000e+02   5.0855125e+00
   1.0230000e+02   5.0742230e+00
   1.0235000e+02   5.0629386e+00
   1.0240000e+02   5.0516594e+00
   1.0245000e+02   5.0403854e+00
   1.0250000e+02   5.0291165e+00
   1.0255000e+02   5.0178528e+00
   1.0260000e+02   5.0065942e+00
   1.0265000e+02   4.9953407e+00
   1.0270000e+02   4.9840924e+00
   1.0275000e+02   4.9728492e+00
   1.0280000e+02   4.9616112e+00
   1.0285000e+02   4.9503783e+00
   1.0290000e+02   4.9391505e+00
   1.0295000e+02   4.9279278e+00
   1.0300000e+02   4.9167103e+00
   1.0305000e+02   4.9054978e+00
   1.0310000e+02   4.8942905e+00
   1.0315000e+02   4.8830883e+00
   1.0320000e+02   4.8718911e+00
   1.0325000e+02   4.8606991e+00
   1.0330000e+02   4.8495121e+00
   1.0335000e+02   4.8383303e+00
   1.0340000e+02   4.8271535e+00
   1.0345000e+02   4.8159818e+00
   1.0350000e+02   4.8048152e+00
   1.0355000e+02   4.7936536e+00
   1.0360000e+02   4.7824971e+00
   1.0365000e+02   4.7713457e+00
   1.0370000e+02   4.7601993e+00
   1.0375000e+02   4.7490580e+00
   1.0380000e+02   4.7379217e+00
   1.0385000e+02   4.7267905e+00
   1.0390000e+02   4.7156643e+00
   1.0395000e+02   4.7045431e+00
   1.0400000e+02   4.6934270e+00
   1.0405000e+02   4.6823159e+00
   1.0410000e+02   4.6712099e+00
   1.0415000e+02   4.6601088e+00
   1.0420000e+02   4.6490128e+00
   1.0425000e+02   4.6379218e+00
   1.0430000e+02   4.6268358e+00
   1.0435000e+02   4.6157548e+00
   1.0440000e+02   4.6046789e+00
   1.0445000e+02   4.5936079e+00
   1.0450000e+02   4.5825419e+00
   1.0455000e+02   4.5714809e+00
   1.0460000e+02   4.5604248e+00
   1.0465000e+02   4.5493738e+00
   1.0470000e+02   4.5383278e+00
   1.0475000e+02   4.5272867e+00
   1.0480000e+02   4.5162506e+00
   1.0485000e+02   4.5052194e+00
   1.0490000e+02   4.4941932e+00
   1.0495000e+02   4.4831720e+00
   1.0500000e+02   4.4721557e+00
   1.0505000e+02   4.4611444e+00
   1.0510000e+02   4.4501380e+00
   1.0515000e+02   4.4391366e+00
   1.0520000e+02   4.4281401e+00
   1.0525000e+02   4.4171486e+00
   1.0530000e+02   4.4061619e+00
   1.0535000e+02   4.3951802e+00
   1.0540000e+02   4.3842035e+00
   1.0545000e+02   4.3732316e+00
   1.0550000e+02   4.3622647e+00
   1.0555000e+02   4.3513027e+00
   1.0560000e+02   4.3403456e+00
   1.0565000e+02   4.3293933e+00
   1.0570000e+02   4.3184460e+00
   1.0575000e+02   4.3075036e+00
   1.0580000e+02   4.2965661e+00
   1.0585000e+02   4.2856335e+00
   1.0590000e+02   4.2747057e+00
   1.0595000e+02   4.2637829e+00
   1.0600000e+02   4.2528649e+00
   1.0605000e+02   4.2419518e+00
   1.0610000e+02   4.2310435e+00
   1.0615000e+02   4.2201402e+00
   1.0620000e+02   4.2092416e+00
   1.0625000e+02   4.1983480e+00
   1.0630000e+02   4.1874592e+00
   1.0635000e+02   4.1765752e+00
   1.0640000e+02   4.1656961e+00
   1.0645000e+02   4.1548219e+00
   1.0650000e+02   4.1439525e+00
   1.0655000e+02   4.1330879e+00
   1.0660000e+02   4.1222282e+00
   1.0665000e+02   4.1113732e+00
   1.0670000e+02   4.1005232e+00
   1.0675000e+02   4.0896779e+00
   1.0680000e+02   4.0788374e+00
   1.0685000e+02   4.0680018e+00
   1.0690000e+02   4.0571710e+00
   1.0695000e+02   4.0463449e+00
   1.0700000e+02   4.0355237e+00
   1.0705000e+02   4.0247073e+00
   1.0710000e+02   4.0138957e+00
   1.0715000e+02   4.0030889e+00
   1.0720000e+02   3.9922868e+00
   1.0725000e+02   3.9814896e+00
   1.0730000e+02   3.9706971e+00
   1.0735000e+02   3.9599094e+00
   1.0740000e+02   3.9491265e+00
   1.0745000e+02   3.9383483e+00
   1.0750000e+02   3.9275749e+00
   1.0755000e+02   3.9168063e+00
   1.0760000e+02   3.9060424e+00
   1.0765000e+02   3.8952833e+00
   1.0770000e+02   3.8845289e+00
   1.0775000e+02   3.8737793e+00
   1.0780000e+02   3.8630344e+00
   1.0785000e+02   3.8522943e+00
   1.0790000e+02   3.8415589e+00
   1.0795000e+02   3.8308283e+00
   1.0800000e+02   3.8201023e+00
   1.0805000e+02   3.8093811e+00
   1.0810000e+02   3.7986646e+00
   1.0815000e+02   3.7879529e+00
   1.0820000e+02   3.7772458e+00
   1.0825000e+02   3.7665435e+00
   1.0830000e+02   3.7558459e+00
   1.0835000e+02   3.7451529e+00
   1.0840000e+02   3.7344647e+00
   1.0845000e+02   3.7237812e+00
   1.0850000e+02   3.7131024e+00
   1.0855000e+02   3.7024282e+00
   1.0860000e+02   3.6917588e+00
   1.0865000e+02   3.6810940e+00
   1.0870000e+02   3.6704339e+00
   1.0875000e+02   3.6597785e+00
   1.0880000e+02   3.6491277e+00
   1.0885000e+02   3.6384817e+00
   1.0890000e+02   3.6278403e+00
   1.0895000e+02   3.6172035e+00
   1.0900000e+02   3.6065714e+00
   1.0905000e+02   3.5959440e+00
   1.0910000e+02   3.5853212e+00
   1.0915000e+02   3.5747031e+00
   1.0920000e+02   3.5640896e+00
   1.0925000e+02   3.5534807e+00
   1.0930000e+02   3.5428765e+00
   1.0935000e+02   3.5322769e+00
   1.0940000e+02   3.5216820e+00
   1.0945000e+02   3.5110917e+00
   1.0950000e+02   3.5005060e+00
   1.0955000e+02   3.4899249e+00
   1.0960000e+02   3.4793484e+00
   1.0965000e+02   3.4687766e+00
   1.0970000e+02   3.4582094e+00
   1.0975000e+02   3.4476467e+00
   1.0980000e+02   3.4370887e+00
   1.0985000e+02   3.4265353e+00
   1.0990000e+02   3.4159864e+00
   1.0995000e+02   3.4054422e+00
   1.1000000e+02   3.3949025e+00
   1.1005000e+02   3.3843675e+00
   1.1010000e+02   3.3738370e+00
   1.1015000e+02   3.3633111e+00
   1.1020000e+02   3.3527897e+00
   1.1025000e+02   3.3422730e+00
   1.1030000e+02   3.3317608e+00
   1.1035000e+02   3.3212531e+00
   1.1040000e+02   3.3107501e+00
   1.1045000e+02   3.3002516e+00
   1.1050000e+02   3.2897576e+00
   1.1055000e+02   3.2792682e+00
   1.1060000e+02   3.2687833e+00
   1.1065000e+02   3.2583030e+00
   1.1070000e+02   3.2478273e+00
   1.1075000e+02   3.2373560e+00
   1.1080000e+02   3.2268893e+00
   1.1085000e+02   3.2164272e+00
   1.1090000e+02   3.2059695e+00
   1.1095000e+02   3.1955164e+00
   1.1100000e+02   3.1850678e+00
   1.1105000e+02   3.1746237e+00
   1.1110000e+02   3.1641842e+00
   1.1115000e+02   3.1537491e+00
   1.1120000e+02   3.1433186e+00
   1.1125000e+02   3.1328925e+00
   1.1130000e+02   3.1224710e+00
   1.1135000e+02   3.1120539e+00
   1.1140000e+02   3.1016414e+00
   1.1145000e+02   3.0912333e+00
   1.1150000e+02   3.0808297e+00
   1.1155000e+02   3.0704306e+00
   1.1160000e+02   3.0600360e+00
   1.1165000e+02   3.0496459e+00
   1.1170000e+02   3.0392602e+00
   1.1175000e+02   3.0288791e+00
   1.1180000e+02   3.0185023e+00
   1.1185000e+02   3.0081301e+00
   1.1190000e+02   2.9977623e+00
   1.1195000e+02   2.9873989e+00
   1.1200000e+02   2.9770401e+00
   1.1205000e+02   2.9666856e+00
   1.1210000e+02   2.9563356e+00
   1.1215000e+02   2.9459901e+00
   1.1220000e+02   2.9356490e+00
   1.1225000e+02   2.9253123e+00
   1.1230000e+02   2.9149801e+00
   1.1235000e+02   2.9046523e+00
   1.1240000e+02   2.8943290e+00
   1.1245000e+02   2.8840100e+00
   1.1250000e+02   2.8736955e+00
   1.1255000e+02   2.8633854e+00
   1.1260000e+02   2.8530797e+00
   1.1265000e+02   2.8427784e+00
   1.1270000e+02   2.8324816e+00
   1.1275000e+02   2.8221891e+00
   1.1280000e+02   2.8119011e+00
   1.1285000e+02   2.8016174e+00
   1.1290000e+02   2.7913381e+00
   1.1295000e+02   2.7810633e+00
   1.1300000e+02   2.7707928e+00
   1.1305000e+02   2.7605267e+00
   1.1310000e+02   2.7502650e+00
   1.1315000e+02   2.7400076e+00
   1.1320000e+02   2.7297547e+00
   1.1325000e+02   2.7195061e+00
   1.1330000e+02   2.7092619e+00
   1.1335000e+02   2.6990221e+00
   1.1340000e+02   2.6887866e+00
   1.1345000e+02   2.6785555e+00
   1.1350000e+02   2.6683287e+00
   1.1355000e+02   2.6581063e+00
   1.1360000e+02   2.6478882e+00
   1.1365000e+02   2.6376745e+00
   1.1370000e+02   2.6274652e+00
   1.1375000e+02   2.6172601e+00
   1.1380000e+02   2.6070594e+00
   1.1385000e+02   2.5968631e+00
   1.1390000e+02   2.5866711e+00
   1.1395000e+02   2.5764834e+00
   1.1400000e+02   2.5663000e+00
   1.1405000e+02   2.5561210e+00
   1.1410000e+02   2.5459463e+00
   1.1415000e+02   2.5357759e+00
   1.1420000e+02   2.5256098e+00
   1.1425000e+02   2.5154480e+00
   1.1430000e+02   2.5052905e+00
   1.1435000e+02   2.4951374e+00
   1.1440000e+02   2.4849885e+00
   1.1445000e+02   2.4748439e+00
   1.1450000e+02   2.4647037e+00
   1.1455000e+02   2.4545677e+00
   1.1460000e+02   2.4444360e+00
   1.1465000e+02   2.4343086e+00
   1.1470000e+02   2.4241855e+00
   1.1475000e+02   2.4140666e+00
   1.1480000e+02   2.4039520e+00
   1.1485000e+02   2.3938417e+00
   1.1490000e+02   2.3837357e+00
   1.1495000e+02   2.3736340e+00
   1.1500000e+02   2.3635365e+00
   1.1505000e+02   2.3534432e+00
   1.1510000e+02   2.3433543e+00
   1.1515000e+02   2.3332695e+00
   1.1520000e+02   2.3231891e+00
   1.1525000e+02   2.3131128e+00
   1.1530000e+02   2.3030409e+00
   1.1535000e+02   2.2929731e+00
   1.1540000e+02   2.2829096e+00
   1.1545000e+02   2.2728504e+00
   1.1550000e+02   2.2627954e+00
   1.1555000e+02   2.2527446e+00
   1.1560000e+02   2.2426980e+00
   1.1565000e+02   2.2326557e+00
   1.1570000e+02   2.2226175e+00
   1.1575000e+02   2.2125836e+00
   1.1580000e+02   2.2025540e+00
   1.1585000e+02   2.1925285e+00
   1.1590000e+02   2.1825072e+00
   1.1595000e+02   2.1724902e+00
   1.1600000e+02   2.1624773e+00
   1.1605000e+02   2.1524687e+00
   1.1610000e+02   2.1424642e+00
   1.1615000e+02   2.1324639e+00
   1.1620000e+02   2.1224679e+00
   1.1625000e+02   2.1124760e+00
   1.1630000e+02   2.1024883e+00
   1.1635000e+02   2.0925048e+00
   1.1640000e+02   2.0825254e+00
   1.1645000e+02   2.0725503e+00
   1.1650000e+02   2.0625793e+00
   1.1655000e+02   2.0526125e+00
   1.1660000e+02   2.0426498e+00
   1.1665000e+02   2.0326914e+00
   1.1670000e+02   2.0227370e+00
   1.1675000e+02   2.0127869e+00
   1.1680000e+02   2.0028409e+00
   1.1685000e+02   1.9928990e+00
   1.1690000e+02   1.9829613e+00
   1.1695000e+02   1.9730278e+00
   1.1700000e+02   1.9630984e+00
   1.1705000e+02   1.9531731e+00
   1.1710000e+02   1.9432520e+00
   1.1715000e+02   1.9333350e+00
   1.1720000e+02   1.9234221e+00
   1.1725000e+02   1.9135134e+00
   1.1730000e+02   1.9036088e+00
   1.1735000e+02   1.8937083e+00
   1.1740000e+02   1.8838119e+00
   1.1745000e+02   1.8739197e+00
   1.1750000e+02   1.8640315e+00
   1.1755000e+02   1.8541475e+00
   1.1760000e+02   1.8442676e+00
   1.1765000e+02   1.8343918e+00
   1.1770000e+02   1.8245201e+00
   1.1775000e+02   1.8146525e+00
   1.1780000e+02   1.8047890e+00
   1.1785000e+02   1.7949296e+00
   1.1790000e+02   1.7850743e+00
   1.1795000e+02   1.7752230e+00
   1.1800000e+02   1.7653759e+00
   1.1805000e+02   1.7555328e+00
   1.1810000e+02   1.7456939e+00
   1.1815000e+02   1.7358590e+00
   1.1820000e+02   1.7260281e+00
   1.1825000e+02   1.7162014e+00
   1.1830000e+02   1.7063787e+00
   1.1835000e+02   1.6965601e+00
   1.1840000e+02   1.6867455e+00
   1.1845000e+02   1.6769350e+00
   1.1850000e+02   1.6671286e+00
   1.1855000e+02   1.6573262e+00
   1.1860000e+02   1.6475279e+00
   1.1865000e+02   1.6377336e+00
   1.1870000e+02   1.6279434e+00
   1.1875000e+02   1.6181572e+00
   1.1880000e+02   1.6083750e+00
   1.1885000e+02   1.5985969e+00
   1.1890000e+02   1.5888228e+00
   1.1895000e+02   1.5790528e+00
   1.1900000e+02   1.5692867e+00
   1.1905000e+02   1.5595248e+00
   1.1910000e+02   1.5497668e+00
   1.1915000e+02   1.5400128e+00
   1.1920000e+02   1.5302629e+00
   1.1925000e+02   1.5205170e+00
   1.1930000e+02   1.5107751e+00
   1.1935000e+02   1.5010372e+00
   1.1940000e+02   1.4913033e+00
   1.1945000e+02   1.4815734e+00
   1.1950000e+02   1.4718475e+00
   1.1955000e+02   1.4621257e+00
   1.1960000e+02   1.4524078e+00
   1.1965000e+02   1.4426939e+00
   1.1970000e+02   1.4329840e+00
   1.1975000e+02   1.4232781e+00
   1.1980000e+02   1.4135761e+00
   1.1985000e+02   1.4038782e+00
   1.1990000e+02   1.3941842e+00
   1.1995000e+02   1.3844942e+00
   1.2000000e+02   1.3748082e+00
   1.2005000e+02   1.3651262e+00
   1.2010000e+02   1.3554481e+00
   1.2015000e+02   1.3457740e+00
   1.2020000e+02   1.3361038e+00
   1.2025000e+02   1.3264376e+00
   1.2030000e+02   1.3167754e+00
   1.2035000e+02   1.3071171e+00
   1.2040000e+02   1.2974628e+00
   1.2045000e+02   1.2878124e+00
   1.2050000e+02   1.2781660e+00
   1.2055000e+02   1.2685235e+00
   1.2060000e+02   1.2588849e+00
   1.2065000e+02   1.2492503e+00
   1.2070000e+02   1.2396196e+00
   1.2075000e+02   1.2299929e+00
   1.2080000e+02   1.2203701e+00
   1.2085000e+02   1.2107512e+00
   1.2090000e+02   1.2011362e+00
   1.2095000e+02   1.1915252e+00
   1.2100000e+02   1.1819181e+00
   1.2105000e+02   1.1723149e+00
   1.2110000e+02   1.1627156e+00
   1.2115000e+02   1.1531202e+00
   1.2120000e+02   1.1435287e+00
   1.2125000e+02   1.1339411e+00
   1.2130000e+02   1.1243575e+00
   1.2135000e+02   1.1147777e+00
   1.2140000e+02   1.1052019e+00
   1.2145000e+02   1.0956299e+00
   1.2150000e+02   1.0860618e+00
   1.2155000e+02   1.0764976e+00
   1.2160000e+02   1.0669373e+00
   1.2165000e+02   1.0573809e+00
   1.2170000e+02   1.0478284e+00
   1.2175000e+02   1.0382797e+00
   1.2180000e+02   1.0287349e+00
   1.2185000e+02   1.0191940e+00
   1.2190000e+02   1.0096570e+00
   1.2195000e+02   1.0001238e+00
   1.2200000e+02   9.9059455e-01
   1.2205000e+02   9.8106911e-01
   1.2210000e+02   9.7154754e-01
   1.2215000e+02   9.6202982e-01
   1.2220000e+02   9.5251596e-01
   1.2225000e+02   9.4300595e-01
   1.2230000e+02   9.3349979e-01
   1.2235000e+02   9.2399748e-01
   1.2240000e+02   9.1449901e-01
   1.2245000e+02   9.0500439e-01
   1.2250000e+02   8.9551360e-01
   1.2255000e+02   8.8602666e-01
   1.2260000e+02   8.7654354e-01
   1.2265000e+02   8.6706426e-01
   1.2270000e+02   8.5758881e-01
   1.2275000e+02   8.4811718e-01
   1.2280000e+02   8.3864938e-01
   1.2285000e+02   8.2918540e-01
   1.2290000e+02   8.1972524e-01
   1.2295000e+02   8.1026889e-01
   1.2300000e+02   8.0081636e-01
   1.2305000e+02   7.9136764e-01
   1.2310000e+02   7.8192272e-01
   1.2315000e+02   7.7248162e-01
   1.2320000e+02   7.6304431e-01
   1.2325000e+02   7.5361081e-01
   1.2330000e+02   7.4418110e-01
   1.2335000e+02   7.3475519e-01
   1.2340000e+02   7.2533308e-01
   1.2345000e+02   7.1591475e-01
   1.2350000e+02   7.0650021e-01
   1.2355000e+02   6.9708946e-01
   1.2360000e+02   6.8768249e-01
   1.2365000e+02   6.7827930e-01
   1.2370000e+02   6.6887989e-01
   1.2375000e+02   6.5948425e-01
   1.2380000e+02   6.5009239e-01
   1.2385000e+02   6.4070429e-01
   1.2390000e+02   6.3131996e-01
   1.2395000e+02   6.2193940e-01
   1.2400000e+02   6.1256260e-01
   1.2405000e+02   6.0318956e-01
   1.2410000e+02   5.9382028e-01
   1.2415000e+02   5.8445475e-01
   1.2420000e+02   5.7509297e-01
   1.2425000e+02   5.6573495e-01
   1.2430000e+02   5.5638067e-01
   1.2435000e+02   5.4703013e-01
   1.2440000e+02   5.3768334e-01
   1.2445000e+02   5.2834029e-01
   1.2450000e+02   5.1900097e-01
   1.2455000e+02   5.0966539e-01
   1.2460000e+02   5.0033354e-01
   1.2465000e+02   4.9100542e-01
   1.2470000e+02   4.8168103e-01
   1.2475000e+02   4.7236036e-01
   1.2480000e+02   4.6304342e-01
   1.2485000e+02   4.5373019e-01
   1.2490000e+02   4.4442068e-01
   1.2495000e+02   4.3511489e-01
   1.2500000e+02   4.2581281e-01
   1.2505000e+02   4.1651444e-01
   1.2510000e+02   4.0721977e-01
   1.2515000e+02   3.9792881e-01
   1.2520000e+02   3.8864155e-01
   1.2525000e+02   3.7935799e-01
   1.2530000e+02   3.7007813e-01
   1.2535000e+02   3.6080197e-01
   1.2540000e+02   3.5152949e-01
   1.2545000e+02   3.4226071e-01
   1.2550000e+02   3.3299561e-01
   1.2555000e+02   3.2373420e-01
   1.2560000e+02   3.1447647e-01
   1.2565000e+02   3.0522242e-01
   1.2570000e+02   2.9597205e-01
   1.2575000e+02   2.8672535e-01
   1.2580000e+02   2.7748233e-01
   1.2585000e+02   2.6824298e-01
   1.2590000e+02   2.5900729e-01
   1.2595000e+02   2.4977527e-01
   1.2600000e+02   2.4054691e-01
   1.2605000e+02   2.3132221e-01
   1.2610000e+02   2.2210118e-01
   1.2615000e+02   2.1288379e-01
   1.2620000e+02   2.0367006e-01
   1.2625000e+02   1.9445998e-01
   1.2630000e+02   1.8525355e-01
   1.2635000e+02   1.7605077e-01
   1.2640000e+02   1.6685162e-01
   1.2645000e+02   1.5765612e-01
   1.2650000e+02   1.4846426e-01
   1.2655000e+02   1.3927603e-01
   1.2660000e+02   1.3009144e-01
   1.2665000e+02   1.2091048e-01
   1.2670000e+02   1.1173315e-01
   1.2675000e+02   1.0255944e-01
   1.2680000e+02   9.3389363e-02
   1.2685000e+02   8.4222904e-02
   1.2690000e+02   7.5060064e-02
   1.2695000e+02   6.5900841e-02
   1.2700000e+02   5.6745233e-02
   1.2705000e+02   4.7593237e-02
   1.2710000e+02   3.8444851e-02
   1.2715000e+02   2.9300072e-02
   1.2720000e+02   2.0158898e-02
   1.2725000e+02   1.1021327e-02
   1.2730000e+02   1.8873566e-03
   1.2735000e+02  -7.2430163e-03
   1.2740000e+02  -1.6369794e-02
   1.2745000e+02  -2.5492978e-02
   1.2750000e+02  -3.4612571e-02
   1.2755000e+02  -4.3728576e-02
   1.2760000e+02  -5.2840994e-02
   1.2765000e+02  -6.1949830e-02
   1.2770000e+02  -7.1055083e-02
   1.2775000e+02  -8.0156758e-02
   1.2780000e+02  -8.9254856e-02
   1.2785000e+02  -9.8349380e-02
   1.2790000e+02  -1.0744033e-01
   1.2795000e+02  -1.1652771e-01
   1.2800000e+02  -1.2561153e-01
   1.2805000e+02  -1.3469178e-01
   1.2810000e+02  -1.4376847e-01
   1.2815000e+02  -1.5284159e-01
   1.2820000e+02  -1.6191116e-01
   1.2825000e+02  -1.7097718e-01
   1.2830000e+02  -1.8003964e-01
   1.2835000e+02  -1.8909855e-01
   1.2840000e+02  -1.9815391e-01
   1.2845000e+02  -2.0720573e-01
   1.2850000e+02  -2.1625400e-01
   1.2855000e+02  -2.2529873e-01
   1.2860000e+02  -2.3433992e-01
   1.2865000e+02  -2.4337757e-01
   1.2870000e+02  -2.5241169e-01
   1.2875000e+02  -2.6144228e-01
   1.2880000e+02  -2.7046934e-01
   1.2885000e+02  -2.7949286e-01
   1.2890000e+02  -2.8851287e-01
   1.2895000e+02  -2.9752935e-01
   1.2900000e+02  -3.0654231e-01
   1.2905000e+02  -3.1555175e-01
   1.2910000e+02  -3.2455768e-01
   1.2915000e+02  -3.3356009e-01
   1.2920000e+02  -3.4255899e-01
   1.2925000e+02  -3.5155438e-01
   1.2930000e+02  -3.6054626e-01
   1.2935000e+02  -3.6953464e-01
   1.2940000e+02  -3.7851952e-01
   1.2945000e+02  -3.8750090e-01
   1.2950000e+02  -3.9647878e-01
   1.2955000e+02  -4.0545316e-01
   1.2960000e+02  -4.1442405e-01
   1.2965000e+02  -4.2339145e-01
   1.2970000e+02  -4.3235536e-01
   1.2975000e+02  -4.4131579e-01
   1.2980000e+02  -4.5027273e-01
   1.2985000e+02  -4.5922618e-01
   1.2990000e+02  -4.6817616e-01
   1.2995000e+02  -4.7712266e-01
   1.3000000e+02  -4.8606569e-01
   1.3005000e+02  -4.9500524e-01
   1.3010000e+02  -5.0394133e-01
   1.3015000e+02  -5.1287394e-01
   1.3020000e+02  -5.2180309e-01
   1.3025000e+02  -5.3072877e-01
   1.3030000e+02  -5.3965100e-01
   1.3035000e+02  -5.4856976e-01
   1.3040000e+02  -5.5748507e-01
   1.3045000e+02  -5.6639692e-01
   1.3050000e+02  -5.7530532e-01
   1.3055000e+02  -5.8421027e-01
   1.3060000e+02  -5.9311177e-01
   1.3065000e+02  -6.0200982e-01
   1.3070000e+02  -6.1090443e-01
   1.3075000e+02  -6.1979560e-01
   1.3080000e+02  -6.2868333e-01
   1.3085000e+02  -6.3756763e-01
   1.3090000e+02  -6.4644848e-01
   1.3095000e+02  -6.5532591e-01
   1.3100000e+02  -6.6419991e-01
   1.3105000e+02  -6.7307047e-01
   1.3110000e+02  -6.8193762e-01
   1.3115000e+02  -6.9080133e-01
   1.3120000e+02  -6.9966163e-01
   1.3125000e+02  -7.0851851e-01
   1.3130000e+02  -7.1737197e-01
   1.3135000e+02  -7.2622202e-01
   1.3140000e+02  -7.3506865e-01
   1.3145000e+02  -7.4391187e-01
   1.3150000e+02  -7.5275169e-01
   1.3155000e+02  -7.6158809e-01
   1.3160000e+02  -7.7042110e-01
   1.3165000e+02  -7.7925070e-01
   1.3170000e+02  -7.8807691e-01
   1.3175000e+02  -7.9689971e-01
   1.3180000e+02  -8.0571912e-01
   1.3185000e+02  -8.1453514e-01
   1.3190000e+02  -8.2334777e-01
   1.3195000e+02  -8.3215701e-01
   1.3200000e+02  -8.4096286e-01
   1.3205000e+02  -8.4976533e-01
   1.3210000e+02  -8.5856442e-01
   1.3215000e+02  -8.6736013e-01
   1.3220000e+02  -8.7615245e-01
   1.3225000e+02  -8.8494141e-01
   1.3230000e+02  -8.9372699e-01
   1.3235000e+02  -9.0250920e-01
   1.3240000e+02  -9.1128804e-01
   1.3245000e+02  -9.2006351e-01
   1.3250000e+02  -9.2883562e-01
   1.3255000e+02  -9.3760437e-01
   1.3260000e+02  -9.4636976e-01
   1.3265000e+02  -9.5513179e-01
   1.3270000e+02  -9.6389046e-01
   1.3275000e+02  -9.7264578e-01
   1.3280000e+02  -9.8139774e-01
   1.3285000e+02  -9.9014636e-01
   1.3290000e+02  -9.9889163e-01
   1.3295000e+02  -1.0076336e+00
   1.3300000e+02  -1.0163721e+00
   1.3305000e+02  -1.0251074e+00
   1.3310000e+02  -1.0338393e+00
   1.3315000e+02  -1.0425678e+00
   1.3320000e+02  -1.0512931e+00
   1.3325000e+02  -1.0600150e+00
   1.3330000e+02  -1.0687335e+00
   1.3335000e+02  -1.0774488e+00
   1.3340000e+02  -1.0861607e+00
   1.3345000e+02  -1.0948693e+00
   1.3350000e+02  -1.1035746e+00
   1.3355000e+02  -1.1122765e+00
   1.3360000e+02  -1.1209751e+00
   1.3365000e+02  -1.1296704e+00
   1.3370000e+02  -1.1383624e+00
   1.3375000e+02  -1.1470511e+00
   1.3380000e+02  -1.1557365e+00
   1.3385000e+02  -1.1644186e+00
   1.3390000e+02  -1.1730974e+00
   1.3395000e+02  -1.1817728e+00
   1.3400000e+02  -1.1904450e+00
   1.3405000e+02  -1.1991139e+00
   1.3410000e+02  -1.2077794e+00
   1.3415000e+02  -1.2164417e+00
   1.3420000e+02  -1.2251007e+00
   1.3425000e+02  -1.2337564e+00
   1.3430000e+02  -1.2424088e+00
   1.3435000e+02  -1.2510579e+00
   1.3440000e+02  -1.2597038e+00
   1.3445000e+02  -1.2683463e+00
   1.3450000e+02  -1.2769856e+00
   1.3455000e+02  -1.2856216e+00
   1.3460000e+02  -1.2942543e+00
   1.3465000e+02  -1.3028837e+00
   1.3470000e+02  -1.3115099e+00
   1.3475000e+02  -1.3201328e+00
   1.3480000e+02  -1.3287525e+00
   1.3485000e+02  -1.3373688e+00
   1.3490000e+02  -1.3459820e+00
   1.3495000e+02  -1.3545918e+00
   1.3500000e+02  -1.3631984e+00
   1.3505000e+02  -1.3718017e+00
   1.3510000e+02  -1.3804018e+00
   1.3515000e+02  -1.3889986e+00
   1.3520000e+02  -1.3975922e+00
   1.3525000e+02  -1.4061825e+00
   1.3530000e+02  -1.4147696e+00
   1.3535000e+02  -1.4233535e+00
   1.3540000e+02  -1.4319341e+00
   1.3545000e+02  -1.4405114e+00
   1.3550000e+02  -1.4490855e+00
   1.3555000e+02  -1.4576564e+00
   1.3560000e+02  -1.4662240e+00
   1.3565000e+02  -1.4747885e+00
   1.3570000e+02  -1.4833496e+00
   1.3575000e+02  -1.4919076e+00
   1.3580000e+02  -1.5004623e+00
   1.3585000e+02  -1.5090138e+00
   1.3590000e+02  -1.5175621e+00
   1.3595000e+02  -1.5261072e+00
   1.3600000e+02  -1.5346490e+00
   1.3605000e+02  -1.5431876e+00
   1.3610000e+02  -1.5517230e+00
   1.3615000e+02  -1.5602553e+00
   1.3620000e+02  -1.5687842e+00
   1.3625000e+02  -1.5773100e+00
   1.3630000e+02  -1.5858326e+00
   1.3635000e+02  -1.5943520e+00
   1.3640000e+02  -1.6028681e+00
   1.3645000e+02  -1.6113811e+00
   1.3650000e+02  -1.6198909e+00
   1.3655000e+02  -1.6283975e+00
   1.3660000e+02  -1.6369009e+00
   1.3665000e+02  -1.6454011e+00
   1.3670000e+02  -1.6538981e+00
   1.3675000e+02  -1.6623919e+00
   1.3680000e+02  -1.6708825e+00
   1.3685000e+02  -1.6793699e+00
   1.3690000e+02  -1.6878542e+00
   1.3695000e+02  -1.6963353e+00
   1.3700000e+02  -1.7048132e+00
   1.3705000e+02  -1.7132879e+00
   1.3710000e+02  -1.7217595e+00
   1.3715000e+02  -1.7302279e+00
   1.3720000e+02  -1.7386931e+00
   1.3725000e+02  -1.7471551e+00
   1.3730000e+02  -1.7556140e+00
   1.3735000e+02  -1.7640697e+00
   1.3740000e+02  -1.7725223e+00
   1.3745000e+02  -1.7809717e+00
   1.3750000e+02  -1.7894179e+00
   1.3755000e+02  -1.7978610e+00
   1.3760000e+02  -1.8063009e+00
   1.3765000e+02  -1.8147377e+00
   1.3770000e+02  -1.8231713e+00
   1.3775000e+02  -1.8316018e+00
   1.3780000e+02  -1.8400292e+00
   1.3785000e+02  -1.8484533e+00
   1.3790000e+02  -1.8568744e+00
   1.3795000e+02  -1.8652923e+00
   1.3800000e+02  -1.8737071e+00
   1.3805000e+02  -1.8821187e+00
   1.3810000e+02  -1.8905272e+00
   1.3815000e+02  -1.8989326e+00
   1.3820000e+02  -1.9073348e+00
   1.3825000e+02  -1.9157339e+00
   1.3830000e+02  -1.9241299e+00
   1.3835000e+02  -1.9325227e+00
   1.3840000e+02  -1.9409125e+00
   1.3845000e+02  -1.9492991e+00
   1.3850000e+02  -1.9576826e+00
   1.3855000e+02  -1.9660630e+00
   1.3860000e+02  -1.9744402e+00
   1.3865000e+02  -1.9828144e+00
   1.3870000e+02  -1.9911854e+00
   1.3875000e+02  -1.9995533e+00
   1.3880000e+02  -2.0079182e+00
   1.3885000e+02  -2.0162799e+00
   1.3890000e+02  -2.0246385e+00
   1.3895000e+02  -2.0329940e+00
   1.3900000e+02  -2.0413464e+00
   1.3905000e+02  -2.0496957e+00
   1.3910000e+02  -2.0580420e+00
   1.3915000e+02  -2.0663851e+00
   1.3920000e+02  -2.0747251e+00
   1.3925000e+02  -2.0830621e+00
   1.3930000e+02  -2.0913959e+00
   1.3935000e+02  -2.0997267e+00
   1.3940000e+02  -2.1080544e+00
   1.3945000e+02  -2.1163790e+00
   1.3950000e+02  -2.1247005e+00
   1.3955000e+02  -2.1330190e+00
   1.3960000e+02  -2.1413344e+00
   1.3965000e+02  -2.1496467e+00
   1.3970000e+02  -2.1579559e+00
   1.3975000e+02  -2.1662620e+00
   1.3980000e+02  -2.1745651e+00
   1.3985000e+02  -2.1828652e+00
   1.3990000e+02  -2.1911621e+00
   1.3995000e+02  -2.1994560e+00
   1.4000000e+02  -2.2077468e+00
   1.4005000e+02  -2.2160346e+00
   1.4010000e+02  -2.2243193e+00
   1.4015000e+02  -2.2326010e+00
   1.4020000e+02  -2.2408796e+00
   1.4025000e+02  -2.2491552e+00
   1.4030000e+02  -2.2574277e+00
   1.4035000e+02  -2.2656971e+00
   1.4040000e+02  -2.2739635e+00
   1.4045000e+02  -2.2822269e+00
   1.4050000e+02  -2.2904872e+00
   1.4055000e+02  -2.2987445e+00
   1.4060000e+02  -2.3069988e+00
   1.4065000e+02  -2.3152500e+00
   1.4070000e+02  -2.3234982e+00
   1.4075000e+02  -2.3317433e+00
   1.4080000e+02  -2.3399854e+00
   1.4085000e+02  -2.3482245e+00
   1.4090000e+02  -2.3564606e+00
   1.4095000e+02  -2.3646936e+00
   1.4100000e+02  -2.3729236e+00
   1.4105000e+02  -2.3811506e+00
   1.4110000e+02  -2.3893746e+00
   1.4115000e+02  -2.3975955e+00
   1.4120000e+02  -2.4058134e+00
   1.4125000e+02  -2.4140284e+00
   1.4130000e+02  -2.4222403e+00
   1.4135000e+02  -2.4304492e+00
   1.4140000e+02  -2.4386551e+00
   1.4145000e+02  -2.4468579e+00
   1.4150000e+02  -2.4550578e+00
   1.4155000e+02  -2.4632547e+00
   1.4160000e+02  -2.4714486e+00
   1.4165000e+02  -2.4796394e+00
   1.4170000e+02  -2.4878273e+00
   1.4175000e+02  -2.4960122e+00
   1.4180000e+02  -2.5041941e+00
   1.4185000e+02  -2.5123730e+00
   1.4190000e+02  -2.5205489e+00
   1.4195000e+02  -2.5287218e+00
   1.4200000e+02  -2.5368918e+00
   1.4205000e+02  -2.5450587e+00
   1.4210000e+02  -2.5532227e+00
   1.4215000e+02  -2.5613836e+00
   1.4220000e+02  -2.5695417e+00
   1.4225000e+02  -2.5776967e+00
   1.4230000e+02  -2.5858487e+00
   1.4235000e+02  -2.5939978e+00
   1.4240000e+02  -2.6021439e+00
   1.4245000e+02  -2.6102871e+00
   1.4250000e+02  -2.6184272e+00
   1.4255000e+02  -2.6265644e+00
   1.4260000e+02  -2.6346987e+00
   1.4265000e+02  -2.6428300e+00
   1.4270000e+02  -2.6509583e+00
   1.4275000e+02  -2.6590836e+00
   1.4280000e+02  -2.6672060e+00
   1.4285000e+02  -2.6753255e+00
   1.4290000e+02  -2.6834420e+00
   1.4295000e+02  -2.6915555e+00
   1.4300000e+02  -2.6996661e+00
   1.4305000e+02  -2.7077737e+00
   1.4310000e+02  -2.7158784e+00
   1.4315000e+02  -2.7239802e+00
   1.4320000e+02  -2.7320790e+00
   1.4325000e+02  -2.7401749e+00
   1.4330000e+02  -2.7482678e+00
   1.4335000e+02  -2.7563578e+00
   1.4340000e+02  -2.7644448e+00
   1.4345000e+02  -2.7725290e+00
   1.4350000e+02  -2.7806101e+00
   1.4355000e+02  -2.7886884e+00
   1.4360000e+02  -2.7967637e+00
   1.4365000e+02  -2.8048361e+00
   1.4370000e+02  -2.8129056e+00
   1.4375000e+02  -2.8209722e+00
   1.4380000e+02  -2.8290358e+00
   1.4385000e+02  -2.8370965e+00
   1.4390000e+02  -2.8451543e+00
   1.4395000e+02  -2.8532092e+00
   1.4400000e+02  -2.8612612e+00
   1.4405000e+02  -2.8693102e+00
   1.4410000e+02  -2.8773564e+00
   1.4415000e+02  -2.8853996e+00
   1.4420000e+02  -2.8934400e+00
   1.4425000e+02  -2.9014774e+00
   1.4430000e+02  -2.9095119e+00
   1.4435000e+02  -2.9175435e+00
   1.4440000e+02  -2.9255722e+00
   1.4445000e+02  -2.9335981e+00
   1.4450000e+02  -2.9416210e+00
   1.4455000e+02  -2.9496410e+00
   1.4460000e+02  -2.9576582e+00
   1.4465000e+02  -2.9656724e+00
   1.4470000e+02  -2.9736838e+00
   1.4475000e+02  -2.9816922e+00
   1.4480000e+02  -2.9896978e+00
   1.4485000e+02  -2.9977005e+00
   1.4490000e+02  -3.0057003e+00
   1.4495000e+02  -3.0136973e+00
   1.4500000e+02  -3.0216913e+00
   1.4505000e+02  -3.0296825e+00
   1.4510000e+02  -3.0376708e+00
   1.4515000e+02  -3.0456563e+00
   1.4520000e+02  -3.0536388e+00
   1.4525000e+02  -3.0616185e+00
   1.4530000e+02  -3.0695953e+00
   1.4535000e+02  -3.0775693e+00
   1.4540000e+02  -3.0855404e+00
   1.4545000e+02  -3.0935086e+00
   1.4550000e+02  -3.1014740e+00
   1.4555000e+02  -3.1094365e+00
   1.4560000e+02  -3.1173962e+00
   1.4565000e+02  -3.1253529e+00
   1.4570000e+02  -3.1333069e+00
   1.4575000e+02  -3.1412580e+00
   1.4580000e+02  -3.1492062e+00
   1.4585000e+02  -3.1571516e+00
   1.4590000e+02  -3.1650941e+00
   1.4595000e+02  -3.1730338e+00
   1.4600000e+02  -3.1809707e+00
   1.4605000e+02  -3.1889047e+00
   1.4610000e+02  -3.1968359e+00
   1.4615000e+02  -3.2047642e+00
   1.4620000e+02  -3.2126897e+00
   1.4625000e+02  -3.2206123e+00
   1.4630000e+02  -3.2285322e+00
   1.4635000e+02  -3.2364491e+00
   1.4640000e+02  -3.2443633e+00
   1.4645000e+02  -3.2522746e+00
   1.4650000e+02  -3.2601831e+00
   1.4655000e+02  -3.2680888e+00
   1.4660000e+02  -3.2759917e+00
   1.4665000e+02  -3.2838917e+00
   1.4670000e+02  -3.2917889e+00
   1.4675000e+02  -3.2996833e+00
   1.4680000e+02  -3.3075749e+00
   1.4685000e+02  -3.3154637e+00
   1.4690000e+02  -3.3233496e+00
   1.4695000e+02  -3.3312327e+00
   1.4700000e+02  -3.3391131e+00
   1.4705000e+02  -3.3469906e+00
   1.4710000e+02  -3.3548653e+00
   1.4715000e+02  -3.3627372e+00
   1.4720000e+02  -3.3706063e+00
   1.4725000e+02  -3.3784726e+00
   1.4730000e+02  -3.3863361e+00
   1.4735000e+02  -3.3941968e+00
   1.4740000e+02  -3.4020547e+00
   1.4745000e+02  -3.4099099e+00
   1.4750000e+02  -3.4177622e+00
   1.4755000e+02  -3.4256117e+00
   1.4760000e+02  -3.4334585e+00
   1.4765000e+02  -3.4413024e+00
   1.4770000e+02  -3.4491436e+00
   1.4775000e+02  -3.4569820e+00
   1.4780000e+02  -3.4648176e+00
   1.4785000e+02  -3.4726504e+00
   1.4790000e+02  -3.4804804e+00
   1.4795000e+02  -3.4883077e+00
   1.4800000e+02  -3.4961322e+00
   1.4805000e+02  -3.5039539e+00
   1.4810000e+02  -3.5117728e+00
   1.4815000e+02  -3.5195890e+00
   1.4820000e+02  -3.5274024e+00
   1.4825000e+02  -3.5352130e+00
   1.4830000e+02  -3.5430209e+00
   1.4835000e+02  -3.5508260e+00
   1.4840000e+02  -3.5586283e+00
   1.4845000e+02  -3.5664279e+00
   1.4850000e+02  -3.5742247e+00
   1.4855000e+02  -3.5820187e+00
   1.4860000e+02  -3.5898100e+00
   1.4865000e+02  -3.5975986e+00
   1.4870000e+02  -3.6053844e+00
   1.4875000e+02  -3.6131674e+00
   1.4880000e+02  -3.6209477e+00
   1.4885000e+02  -3.6287253e+00
   1.4890000e+02  -3.6365001e+00
   1.4895000e+02  -3.6442721e+00
   1.4900000e+02  -3.6520414e+00
   1.4905000e+02  -3.6598080e+00
   1.4910000e+02  -3.6675718e+00
   1.4915000e+02  -3.6753329e+00
   1.4920000e+02  -3.6830912e+00
   1.4925000e+02  -3.6908469e+00
   1.4930000e+02  -3.6985998e+00
   1.4935000e+02  -3.7063499e+00
   1.4940000e+02  -3.7140973e+00
   1.4945000e+02  -3.7218420e+00
   1.4950000e+02  -3.7295840e+00
   1.4955000e+02  -3.7373232e+00
   1.4960000e+02  -3.7450598e+00
   1.4965000e+02  -3.7527935e+00
   1.4970000e+02  -3.7605246e+00
   1.4975000e+02  -3.7682530e+00
   1.4980000e+02  -3.7759786e+00
   1.4985000e+02  -3.7837016e+00
   1.4990000e+02  -3.7914218e+00
   1.4995000e+02  -3.7991393e+00
   1.5000000e+02  -3.8068541e+00
   1.5005000e+02  -3.8145661e+00
   1.5010000e+02  -3.8222755e+00
   1.5015000e+02  -3.8299822e+00
   1.5020000e+02  -3.8376861e+00
   1.5025000e+02  -3.8453874e+00
   1.5030000e+02  -3.8530860e+00
   1.5035000e+02  -3.8607818e+00
   1.5040000e+02  -3.8684750e+00
   1.5045000e+02  -3.8761655e+00
   1.5050000e+02  -3.8838532e+00
   1.5055000e+02  -3.8915383e+00
   1.5060000e+02  -3.8992207e+00
   1.5065000e+02  -3.9069004e+00
   1.5070000e+02  -3.9145774e+00
   1.5075000e+02  -3.9222517e+00
   1.5080000e+02  -3.9299234e+00
   1.5085000e+02  -3.9375923e+00
   1.5090000e+02  -3.9452586e+00
   1.5095000e+02  -3.9529222e+00
   1.5100000e+02  -3.9605831e+00
   1.5105000e+02  -3.9682414e+00
   1.5110000e+02  -3.9758969e+00
   1.5115000e+02  -3.9835498e+00
   1.5120000e+02  -3.9912000e+00
   1.5125000e+02  -3.9988476e+00
   1.5130000e+02  -4.0064925e+00
   1.5135000e+02  -4.0141347e+00
   1.5140000e+02  -4.0217742e+00
   1.5145000e+02  -4.0294111e+00
   1.5150000e+02  -4.0370453e+00
   1.5155000e+02  -4.0446769e+00
   1.5160000e+02  -4.0523058e+00
   1.5165000e+02  -4.0599321e+00
   1.5170000e+02  -4.0675556e+00
   1.5175000e+02  -4.0751766e+00
   1.5180000e+02  -4.0827949e+00
   1.5185000e+02  -4.0904105e+00
   1.5190000e+02  -4.0980235e+00
   1.5195000e+02  -4.1056338e+00
   1.5200000e+02  -4.1132415e+00
   1.5205000e+02  -4.1208465e+00
   1.5210000e+02  -4.1284489e+00
   1.5215000e+02  -4.1360487e+00
   1.5220000e+02  -4.1436458e+00
   1.5225000e+02  -4.1512402e+00
   1.5230000e+02  -4.1588321e+00
   1.5235000e+02  -4.1664213e+00
   1.5240000e+02  -4.1740078e+00
   1.5245000e+02  -4.1815918e+00
   1.5250000e+02  -4.1891731e+00
   1.5255000e+02  -4.1967518e+00
   1.5260000e+02  -4.2043278e+00
   1.5265000e+02  -4.2119012e+00
   1.5270000e+02  -4.2194720e+00
   1.5275000e+02  -4.2270402e+00
   1.5280000e+02  -4.2346057e+00
   1.5285000e+02  -4.2421687e+00
   1.5290000e+02  -4.2497290e+00
   1.5295000e+02  -4.2572867e+00
   1.5300000e+02  -4.2648417e+00
   1.5305000e+02  -4.2723942e+00
   1.5310000e+02  -4.2799440e+00
   1.5315000e+02  -4.2874913e+00
   1.5320000e+02  -4.2950359e+00
   1.5325000e+02  -4.3025779e+00
   1.5330000e+02  -4.3101174e+00
   1.5335000e+02  -4.3176542e+00
   1.5340000e+02  -4.3251884e+00
   1.5345000e+02  -4.3327200e+00
   1.5350000e+02  -4.3402490e+00
   1.5355000e+02  -4.3477754e+00
   1.5360000e+02  -4.3552992e+00
   1.5365000e+02  -4.3628204e+00
   1.5370000e+02  -4.3703390e+00
   1.5375000e+02  -4.3778551e+00
   1.5380000e+02  -4.3853685e+00
   1.5385000e+02  -4.3928793e+00
   1.5390000e+02  -4.4003876e+00
   1.5395000e+02  -4.4078933e+00
   1.5400000e+02  -4.4153964e+00
   1.5405000e+02  -4.4228969e+00
   1.5410000e+02  -4.4303948e+00
   1.5415000e+02  -4.4378901e+00
   1.5420000e+02  -4.4453829e+00
   1.5425000e+02  -4.4528731e+00
   1.5430000e+02  -4.4603607e+00
   1.5435000e+02  -4.4678457e+00
   1.5440000e+02  -4.4753282e+00
   1.5445000e+02  -4.4828081e+00
   1.5450000e+02  -4.4902854e+00
   1.5455000e+02  -4.4977602e+00
   1.5460000e+02  -4.5052324e+00
   1.5465000e+02  -4.5127020e+00
   1.5470000e+02  -4.5201690e+00
   1.5475000e+02  -4.5276335e+00
   1.5480000e+02  -4.5350955e+00
   1.5485000e+02  -4.5425549e+00
   1.5490000e+02  -4.5500117e+00
   1.5495000e+02  -4.5574659e+00
   1.5500000e+02  -4.5649177e+00
   1.5505000e+02  -4.5723668e+00
   1.5510000e+02  -4.5798134e+00
   1.5515000e+02  -4.5872575e+00
   1.5520000e+02  -4.5946990e+00
   1.5525000e+02  -4.6021379e+00
   1.5530000e+02  -4.6095743e+00
   1.5535000e+02  -4.6170082e+00
   1.5540000e+02  -4.6244395e+00
   1.5545000e+02  -4.6318683e+00
   1.5550000e+02  -4.6392946e+00
   1.5555000e+02  -4.6467183e+00
   1.5560000e+02  -4.6541395e+00
   1.5565000e+02  -4.6615581e+00
   1.5570000e+02  -4.6689742e+00
   1.5575000e+02  -4.6763878e+00
   1.5580000e+02  -4.6837988e+00
   1.5585000e+02  -4.6912073e+00
   1.5590000e+02  -4.6986133e+00
   1.5595000e+02  -4.7060167e+00
   1.5600000e+02  -4.7134177e+00
   1.5605000e+02  -4.7208161e+00
   1.5610000e+02  -4.7282120e+00
   1.5615000e+02  -4.7356053e+00
   1.5620000e+02  -4.7429962e+00
   1.5625000e+02  -4.7503845e+00
   1.5630000e+02  -4.7577703e+00
   1.5635000e+02  -4.7651536e+00
   1.5640000e+02  -4.7725344e+00
   1.5645000e+02  -4.7799127e+00
   1.5650000e+02  -4.7872884e+00
   1.5655000e+02  -4.7946617e+00
   1.5660000e+02  -4.8020324e+00
   1.5665000e+02  -4.8094007e+00
   1.5670000e+02  -4.8167664e+00
   1.5675000e+02  -4.8241297e+00
   1.5680000e+02  -4.8314904e+00
   1.5685000e+02  -4.8388486e+00
   1.5690000e+02  -4.8462044e+00
   1.5695000e+02  -4.8535576e+00
   1.5700000e+02  -4.8609083e+00
   1.5705000e+02  -4.8682566e+00
   1.5710000e+02  -4.8756023e+00
   1.5715000e+02  -4.8829456e+00
   1.5720000e+02  -4.8902864e+00
   1.5725000e+02  -4.8976247e+00
   1.5730000e+02  -4.9049605e+00
   1.5735000e+02  -4.9122938e+00
   1.5740000e+02  -4.9196246e+00
   1.5745000e+02  -4.9269530e+00
   1.5750000e+02  -4.9342788e+00
   1.5755000e+02  -4.9416022e+00
   1.5760000e+02  -4.9489231e+00
   1.5765000e+02  -4.9562416e+00
   1.5770000e+02  -4.9635575e+00
   1.5775000e+02  -4.9708710e+00
   1.5780000e+02  -4.9781820e+00
   1.5785000e+02  -4.9854906e+00
   1.5790000e+02  -4.9927967e+00
   1.5795000e+02  -5.0001003e+00
   1.5800000e+02  -5.0074014e+00
   1.5805000e+02  -5.0147001e+00
   1.5810000e+02  -5.0219963e+00
   1.5815000e+02  -5.0292900e+00
   1.5820000e+02  -5.0365813e+00
   1.5825000e+02  -5.0438701e+00
   1.5830000e+02  -5.0511565e+00
   1.5835000e+02  -5.0584404e+00
   1.5840000e+02  -5.0657219e+00
   1.5845000e+02  -5.0730009e+00
   1.5850000e+02  -5.0802774e+00
   1.5855000e+02  -5.0875515e+00
   1.5860000e+02  -5.0948232e+00
   1.5865000e+02  -5.1020924e+00
   1.5870000e+02  -5.1093592e+00
   1.5875000e+02  -5.1166235e+00
   1.5880000e+02  -5.1238853e+00
   1.5885000e+02  -5.1311448e+00
   1.5890000e+02  -5.1384018e+00
   1.5895000e+02  -5.1456563e+00
   1.5900000e+02  -5.1529084e+00
   1.5905000e+02  -5.1601581e+00
   1.5910000e+02  -5.1674053e+00
   1.5915000e+02  -5.1746501e+00
   1.5920000e+02  -5.1818925e+00
   1.5925000e+02  -5.1891324e+00
   1.5930000e+02  -5.1963699e+00
   1.5935000e+02  -5.2036050e+00
   1.5940000e+02  -5.2108377e+00
   1.5945000e+02  -5.2180679e+00
   1.5950000e+02  -5.2252957e+00
   1.5955000e+02  -5.2325211e+00
   1.5960000e+02  -5.2397441e+00
   1.5965000e+02  -5.2469646e+00
   1.5970000e+02  -5.2541827e+00
   1.5975000e+02  -5.2613985e+00
   1.5980000e+02  -5.2686117e+00
   1.5985000e+02  -5.2758226e+00
   1.5990000e+02  -5.2830311e+00
   1.5995000e+02  -5.2902371e+00
   1.6000000e+02  -5.2974408e+00
   1.6005000e+02  -5.3046420e+00
   1.6010000e+02  -5.3118409e+00
   1.6015000e+02  -5.3190373e+00
   1.6020000e+02  -5.3262313e+00
   1.6025000e+02  -5.3334229e+00
   1.6030000e+02  -5.3406121e+00
   1.6035000e+02  -5.3477989e+00
   1.6040000e+02  -5.3549834e+00
   1.6045000e+02  -5.3621654e+00
   1.6050000e+02  -5.3693450e+00
   1.6055000e+02  -5.3765222e+00
   1.6060000e+02  -5.3836971e+00
   1.6065000e+02  -5.3908695e+00
   1.6070000e+02  -5.3980396e+00
   1.6075000e+02  -5.4052072e+00
   1.6080000e+02  -5.4123725e+00
   1.6085000e+02  -5.4195354e+00
   1.6090000e+02  -5.4266959e+00
   1.6095000e+02  -5.4338540e+00
   1.6100000e+02  -5.4410098e+00
   1.6105000e+02  -5.4481631e+00
   1.6110000e+02  -5.4553141e+00
   1.6115000e+02  -5.4624627e+00
   1.6120000e+02  -5.4696089e+00
   1.6125000e+02  -5.4767528e+00
   1.6130000e+02  -5.4838942e+00
   1.6135000e+02  -5.4910333e+00
   1.6140000e+02  -5.4981701e+00
   1.6145000e+02  -5.5053044e+00
   1.6150000e+02  -5.5124364e+00
   1.6155000e+02  -5.5195661e+00
   1.6160000e+02  -5.5266933e+00
   1.6165000e+02  -5.5338182e+00
   1.6170000e+02  -5.5409408e+00
   1.6175000e+02  -5.5480609e+00
   1.6180000e+02  -5.5551787e+00
   1.6185000e+02  -5.5622942e+00
   1.6190000e+02  -5.5694073e+00
   1.6195000e+02  -5.5765180e+00
   1.6200000e+02  -5.5836264e+00
   1.6205000e+02  -5.5907324e+00
   1.6210000e+02  -5.5978361e+00
   1.6215000e+02  -5.6049374e+00
   1.6220000e+02  -5.6120364e+00
   1.6225000e+02  -5.6191330e+00
   1.6230000e+02  -5.6262273e+00
   1.6235000e+02  -5.6333193e+00
   1.6240000e+02  -5.6404089e+00
   1.6245000e+02  -5.6474961e+00
   1.6250000e+02  -5.6545810e+00
   1.6255000e+02  -5.6616636e+00
   1.6260000e+02  -5.6687438e+00
   1.6265000e+02  -5.6758217e+00
   1.6270000e+02  -5.6828973e+00
   1.6275000e+02  -5.6899705e+00
   1.6280000e+02  -5.6970414e+00
   1.6285000e+02  -5.7041099e+00
   1.6290000e+02  -5.7111762e+00
   1.6295000e+02  -5.7182401e+00
   1.6300000e+02  -5.7253016e+00
   1.6305000e+02  -5.7323609e+00
   1.6310000e+02  -5.7394178e+00
   1.6315000e+02  -5.7464724e+00
   1.6320000e+02  -5.7535247e+00
   1.6325000e+02  -5.7605746e+00
   1.6330000e+02  -5.7676223e+00
   1.6335000e+02  -5.7746676e+00
   1.6340000e+02  -5.7817106e+00
   1.6345000e+02  -5.7887512e+00
   1.6350000e+02  -5.7957896e+00
   1.6355000e+02  -5.8028257e+00
   1.6360000e+02  -5.8098594e+00
   1.6365000e+02  -5.8168908e+00
   1.6370000e+02  -5.8239199e+00
   1.6375000e+02  -5.8309468e+00
   1.6380000e+02  -5.8379713e+00
   1.6385000e+02  -5.8449935e+00
   1.6390000e+02  -5.8520134e+00
   1.6395000e+02  -5.8590309e+00
   1.6400000e+02  -5.8660462e+00
   1.6405000e+02  -5.8730592e+00
   1.6410000e+02  -5.8800699e+00
   1.6415000e+02  -5.8870783e+00
   1.6420000e+02  -5.8940844e+00
   1.6425000e+02  -5.9010882e+00
   1.6430000e+02  -5.9080897e+00
   1.6435000e+02  -5.9150890e+00
   1.6440000e+02  -5.9220859e+00
   1.6445000e+02  -5.9290805e+00
   1.6450000e+02  -5.9360729e+00
   1.6455000e+02  -5.9430629e+00
   1.6460000e+02  -5.9500507e+00
   1.6465000e+02  -5.9570362e+00
   1.6470000e+02  -5.9640194e+00
   1.6475000e+02  -5.9710003e+00
   1.6480000e+02  -5.9779790e+00
   1.6485000e+02  -5.9849554e+00
   1.6490000e+02  -5.9919295e+00
   1.6495000e+02  -5.9989013e+00
   1.6500000e+02  -6.0058708e+00
   1.6505000e+02  -6.0128381e+00
   1.6510000e+02  -6.0198031e+00
   1.6515000e+02  -6.0267658e+00
   1.6520000e+02  -6.0337262e+00
   1.6525000e+02  -6.0406844e+00
   1.6530000e+02  -6.0476403e+00
   1.6535000e+02  -6.0545940e+00
   1.6540000e+02  -6.0615454e+00
   1.6545000e+02  -6.0684945e+00
   1.6550000e+02  -6.0754414e+00
   1.6555000e+02  -6.0823860e+00
   1.6560000e+02  -6.0893283e+00
   1.6565000e+02  -6.0962684e+00
   1.6570000e+02  -6.1032062e+00
   1.6575000e+02  -6.1101418e+00
   1.6580000e+02  -6.1170751e+00
   1.6585000e+02  -6.1240061e+00
   1.6590000e+02  -6.1309350e+00
   1.6595000e+02  -6.1378615e+00
   1.6600000e+02  -6.1447858e+00
   1.6605000e+02  -6.1517079e+00
   1.6610000e+02  -6.1586277e+00
   1.6615000e+02  -6.1655453e+00
   1.6620000e+02  -6.1724606e+00
   1.6625000e+02  -6.1793737e+00
   1.6630000e+02  -6.1862845e+00
   1.6635000e+02  -6.1931931e+00
   1.6640000e+02  -6.2000995e+00
   1.6645000e+02  -6.2070036e+00
   1.6650000e+02  -6.2139055e+00
   1.6655000e+02  -6.2208051e+00
   1.6660000e+02  -6.2277025e+00
   1.6665000e+02  -6.2345977e+00
   1.6670000e+02  -6.2414907e+00
   1.6675000e+02  -6.2483814e+00
   1.6680000e+02  -6.2552699e+00
   1.6685000e+02  -6.2621561e+00
   1.6690000e+02  -6.2690402e+00
   1.6695000e+02  -6.2759220e+00
   1.6700000e+02  -6.2828016e+00
   1.6705000e+02  -6.2896790e+00
   1.6710000e+02  -6.2965541e+00
   1.6715000e+02  -6.3034270e+00
   1.6720000e+02  -6.3102977e+00
   1.6725000e+02  -6.3171662e+00
   1.6730000e+02  -6.3240325e+00
   1.6735000e+02  -6.3308965e+00
   1.6740000e+02  -6.3377584e+00
   1.6745000e+02  -6.3446180e+00
   1.6750000e+02  -6.3514754e+00
   1.6755000e+02  -6.3583306e+00
   1.6760000e+02  -6.3651836e+00
   1.6765000e+02  -6.3720344e+00
   1.6770000e+02  -6.3788830e+00
   1.6775000e+02  -6.3857294e+00
   1.6780000e+02  -6.3925736e+00
   1.6785000e+02  -6.3994156e+00
   1.6790000e+02  -6.4062553e+00
   1.6795000e+02  -6.4130929e+00
   1.6800000e+02  -6.4199283e+00
   1.6805000e+02  -6.4267615e+00
   1.6810000e+02  -6.4335924e+00
   1.6815000e+02  -6.4404212e+00
   1.6820000e+02  -6.4472478e+00
   1.6825000e+02  -6.4540722e+00
   1.6830000e+02  -6.4608944e+00
   1.6835000e+02  -6.4677144e+00
   1.6840000e+02  -6.4745323e+00
   1.6845000e+02  -6.4813479e+00
   1.6850000e+02  -6.4881614e+00
   1.6855000e+02  -6.4949726e+00
   1.6860000e+02  -6.5017817e+00
   1.6865000e+02  -6.5085886e+00
   1.6870000e+02  -6.5153934e+00
   1.6875000e+02  -6.5221959e+00
   1.6880000e+02  -6.5289963e+00
   1.6885000e+02  -6.5357944e+00
   1.6890000e+02  -6.5425905e+00
   1.6895000e+02  -6.5493843e+00
   1.6900000e+02  -6.5561759e+00
   1.6905000e+02  -6.5629654e+00
   1.6910000e+02  -6.5697527e+00
   1.6915000e+02  -6.5765379e+00
   1.6920000e+02  -6.5833209e+00
   1.6925000e+02  -6.5901017e+00
   1.6930000e+02  -6.5968803e+00
   1.6935000e+02  -6.6036568e+00
   1.6940000e+02  -6.6104311e+00
   1.6945000e+02  -6.6172033e+00
   1.6950000e+02  -6.6239732e+00
   1.6955000e+02  -6.6307411e+00
   1.6960000e+02  -6.6375067e+00
   1.6965000e+02  -6.6442702e+00
   1.6970000e+02  -6.6510316e+00
   1.6975000e+02  -6.6577908e+00
   1.6980000e+02  -6.6645478e+00
   1.6985000e+02  -6.6713027e+00
   1.6990000e+02  -6.6780555e+00
   1.6995000e+02  -6.6848060e+00
   1.7000000e+02  -6.6915545e+00
   1.7005000e+02  -6.6983008e+00
   1.7010000e+02  -6.7050449e+00
   1.7015000e+02  -6.7117869e+00
   1.7020000e+02  -6.7185267e+00
   1.7025000e+02  -6.7252644e+00
   1.7030000e+02  -6.7320000e+00
   1.7035000e+02  -6.7387334e+00
   1.7040000e+02  -6.7454647e+00
   1.7045000e+02  -6.7521939e+00
   1.7050000e+02  -6.7589209e+00
   1.7055000e+02  -6.7656457e+00
   1.7060000e+02  -6.7723685e+00
   1.7065000e+02  -6.7790891e+00
   1.7070000e+02  -6.7858075e+00
   1.7075000e+02  -6.7925239e+00
   1.7080000e+02  -6.7992381e+00
   1.7085000e+02  -6.8059501e+00
   1.7090000e+02  -6.8126601e+00
   1.7095000e+02  -6.8193679e+00
   1.7100000e+02  -6.8260736e+00
   1.7105000e+02  -6.8327772e+00
   1.7110000e+02  -6.8394786e+00
   1.7115000e+02  -6.8461780e+00
   1.7120000e+02  -6.8528752e+00
   1.7125000e+02  -6.8595703e+00
   1.7130000e+02  -6.8662632e+00
   1.7135000e+02  -6.8729541e+00
   1.7140000e+02  -6.8796428e+00
   1.7145000e+02  -6.8863294e+00
   1.7150000e+02  -6.8930139e+00
   1.7155000e+02  -6.8996963e+00
   1.7160000e+02  -6.9063766e+00
   1.7165000e+02  -6.9130548e+00
   1.7170000e+02  -6.9197308e+00
   1.7175000e+02  -6.9264048e+00
   1.7180000e+02  -6.9330766e+00
   1.7185000e+02  -6.9397464e+00
   1.7190000e+02  -6.9464140e+00
   1.7195000e+02  -6.9530796e+00
   1.7200000e+02  -6.9597430e+00
   1.7205000e+02  -6.9664043e+00
   1.7210000e+02  -6.9730636e+00
   1.7215000e+02  -6.9797207e+00
   1.7220000e+02  -6.9863757e+00
   1.7225000e+02  -6.9930287e+00
   1.7230000e+02  -6.9996795e+00
   1.7235000e+02  -7.0063283e+00
   1.7240000e+02  -7.0129750e+00
   1.7245000e+02  -7.0196195e+00
   1.7250000e+02  -7.0262620e+00
   1.7255000e+02  -7.0329024e+00
   1.7260000e+02  -7.0395407e+00
   1.7265000e+02  -7.0461769e+00
   1.7270000e+02  -7.0528111e+00
   1.7275000e+02  -7.0594431e+00
   1.7280000e+02  -7.0660731e+00
   1.7285000e+02  -7.0727010e+00
   1.7290000e+02  -7.0793268e+00
   1.7295000e+02  -7.0859505e+00
   1.7300000e+02  -7.0925721e+00
   1.7305000e+02  -7.0991917e+00
   1.7310000e+02  -7.1058092e+00
   1.7315000e+02  -7.1124246e+00
   1.7320000e+02  -7.1190380e+00
   1.7325000e+02  -7.1256492e+00
   1.7330000e+02  -7.1322584e+00
   1.7335000e+02  -7.1388656e+00
   1.7340000e+02  -7.1454706e+00
   1.7345000e+02  -7.1520736e+00
   1.7350000e+02  -7.1586745e+00
   1.7355000e+02  -7.1652734e+00
   1.7360000e+02  -7.1718702e+00
   1.7365000e+02  -7.1784649e+00
   1.7370000e+02  -7.1850576e+00
   1.7375000e+02  -7.1916482e+00
   1.7380000e+02  -7.1982367e+00
   1.7385000e+02  -7.2048232e+00
   1.7390000e+02  -7.2114077e+00
   1.7395000e+02  -7.2179900e+00
   1.7400000e+02  -7.2245704e+00
   1.7405000e+02  -7.2311486e+00
   1.7410000e+02  -7.2377248e+00
   1.7415000e+02  -7.2442990e+00
   1.7420000e+02  -7.2508711e+00
   1.7425000e+02  -7.2574412e+00
   1.7430000e+02  -7.2640092e+00
   1.7435000e+02  -7.2705752e+00
   1.7440000e+02  -7.2771391e+00
   1.7445000e+02  -7.2837010e+00
   1.7450000e+02  -7.2902608e+00
   1.7455000e+02  -7.2968186e+00
   1.7460000e+02  -7.3033743e+00
   1.7465000e+02  -7.3099280e+00
   1.7470000e+02  -7.3164797e+00
   1.7475000e+02  -7.3230293e+00
   1.7480000e+02  -7.3295769e+00
   1.7485000e+02  -7.3361225e+00
   1.7490000e+02  -7.3426660e+00
   1.7495000e+02  -7.3492075e+00
   1.7500000e+02  -7.3557469e+00
   1.7505000e+02  -7.3622844e+00
   1.7510000e+02  -7.3688198e+00
   1.7515000e+02  -7.3753531e+00
   1.7520000e+02  -7.3818845e+00
   1.7525000e+02  -7.3884138e+00
   1.7530000e+02  -7.3949410e+00
   1.7535000e+02  -7.4014663e+00
   1.7540000e+02  -7.4079895e+00
   1.7545000e+02  -7.4145108e+00
   1.7550000e+02  -7.4210299e+00
   1.7555000e+02  -7.4275471e+00
   1.7560000e+02  -7.4340623e+00
   1.7565000e+02  -7.4405754e+00
   1.7570000e+02  -7.4470865e+00
   1.7575000e+02  -7.4535956e+00
   1.7580000e+02  -7.4601027e+00
   1.7585000e+02  -7.4666078e+00
   1.7590000e+02  -7.4731109e+00
   1.7595000e+02  -7.4796119e+00
   1.7600000e+02  -7.4861110e+00
   1.7605000e+02  -7.4926080e+00
   1.7610000e+02  -7.4991030e+00
   1.7615000e+02  -7.5055960e+00
   1.7620000e+02  -7.5120870e+00
   1.7625000e+02  -7.5185761e+00
   1.7630000e+02  -7.5250631e+00
   1.7635000e+02  -7.5315481e+00
   1.7640000e+02  -7.5380311e+00
   1.7645000e+02  -7.5445121e+00
   1.7650000e+02  -7.5509911e+00
   1.7655000e+02  -7.5574681e+00
   1.7660000e+02  -7.5639431e+00
   1.7665000e+02  -7.5704161e+00
   1.7670000e+02  -7.5768871e+00
   1.7675000e+02  -7.5833562e+00
   1.7680000e+02  -7.5898232e+00
   1.7685000e+02  -7.5962882e+00
   1.7690000e+02  -7.6027513e+00
   1.7695000e+02  -7.6092123e+00
   1.7700000e+02  -7.6156714e+00
   1.7705000e+02  -7.6221285e+00
   1.7710000e+02  -7.6285836e+00
   1.7715000e+02  -7.6350367e+00
   1.7720000e+02  -7.6414879e+00
   1.7725000e+02  -7.6479370e+00
   1.7730000e+02  -7.6543842e+00
   1.7735000e+02  -7.6608294e+00
   1.7740000e+02  -7.6672726e+00
   1.7745000e+02  -7.6737138e+00
   1.7750000e+02  -7.6801531e+00
   1.7755000e+02  -7.6865904e+00
   1.7760000e+02  -7.6930257e+00
   1.7765000e+02  -7.6994590e+00
   1.7770000e+02  -7.7058904e+00
   1.7775000e+02  -7.7123198e+00
   1.7780000e+02  -7.7187472e+00
   1.7785000e+02  -7.7251726e+00
   1.7790000e+02  -7.7315961e+00
   1.7795000e+02  -7.7380176e+00
   1.7800000e+02  -7.7444372e+00
   1.7805000e+02  -7.7508548e+00
   1.7810000e+02  -7.7572704e+00
   1.7815000e+02  -7.7636841e+00
   1.7820000e+02  -7.7700958e+00
   1.7825000e+02  -7.7765055e+00
   1.7830000e+02  -7.7829133e+00
   1.7835000e+02  -7.7893191e+00
   1.7840000e+02  -7.7957229e+00
   1.7845000e+02  -7.8021249e+00
   1.7850000e+02  -7.8085248e+00
   1.7855000e+02  -7.8149228e+00
   1.7860000e+02  -7.8213188e+00
   1.7865000e+02  -7.8277129e+00
   1.7870000e+02  -7.8341051e+00
   1.7875000e+02  -7.8404953e+00
   1.7880000e+02  -7.8468835e+00
   1.7885000e+02  -7.8532698e+00
   1.7890000e+02  -7.8596542e+00
   1.7895000e+02  -7.8660366e+00
   1.7900000e+02  -7.8724170e+00
   1.7905000e+02  -7.8787955e+00
   1.7910000e+02  -7.8851721e+00
   1.7915000e+02  -7.8915467e+00
   1.7920000e+02  -7.8979194e+00
   1.7925000e+02  -7.9042902e+00
   1.7930000e+02  -7.9106590e+00
   1.7935000e+02  -7.9170259e+00
   1.7940000e+02  -7.9233908e+00
   1.7945000e+02  -7.9297538e+00
   1.7950000e+02  -7.9361149e+00
   1.7955000e+02  -7.9424740e+00
   1.7960000e+02  -7.9488312e+00
   1.7965000e+02  -7.9551865e+00
   1.7970000e+02  -7.9615399e+00
   1.7975000e+02  -7.9678913e+00
   1.7980000e+02  -7.9742408e+00
   1.7985000e+02  -7.9805884e+00
   1.7990000e+02  -7.9869340e+00
   1.7995000e+02  -7.9932777e+00
   1.8000000e+02  -7.9996195e+00
   1.8005000e+02  -8.0059594e+00
   1.8010000e+02  -8.0122973e+00
   1.8015000e+02  -8.0186334e+00
   1.8020000e+02  -8.0249675e+00
   1.8025000e+02  -8.0312997e+00
   1.8030000e+02  -8.0376300e+00
   1.8035000e+02  -8.0439583e+00
   1.8040000e+02  -8.0502848e+00
   1.8045000e+02  -8.0566093e+00
   1.8050000e+02  -8.0629319e+00
   1.8055000e+02  -8.0692527e+00
   1.8060000e+02  -8.0755715e+00
   1.8065000e+02  -8.0818884e+00
   1.8070000e+02  -8.0882033e+00
   1.8075000e+02  -8.0945164e+00
   1.8080000e+02  -8.1008276e+00
   1.8085000e+02  -8.1071369e+00
   1.8090000e+02  -8.1134442e+00
   1.8095000e+02  -8.1197497e+00
   1.8100000e+02  -8.1260532e+00
   1.8105000e+02  -8.1323549e+00
   1.8110000e+02  -8.1386546e+00
   1.8115000e+02  -8.1449525e+00
   1.8120000e+02  -8.1512485e+00
   1.8125000e+02  -8.1575425e+00
   1.8130000e+02  -8.1638347e+00
   1.8135000e+02  -8.1701250e+00
   1.8140000e+02  -8.1764133e+00
   1.8145000e+02  -8.1826998e+00
   1.8150000e+02  -8.1889844e+00
   1.8155000e+02  -8.1952671e+00
   1.8160000e+02  -8.2015479e+00
   1.8165000e+02  -8.2078269e+00
   1.8170000e+02  -8.2141039e+00
   1.8175000e+02  -8.2203790e+00
   1.8180000e+02  -8.2266523e+00
   1.8185000e+02  -8.2329237e+00
   1.8190000e+02  -8.2391932e+00
   1.8195000e+02  -8.2454608e+00
   1.8200000e+02  -8.2517265e+00
   1.8205000e+02  -8.2579904e+00
   1.8210000e+02  -8.2642524e+00
   1.8215000e+02  -8.2705125e+00
   1.8220000e+02  -8.2767707e+00
   1.8225000e+02  -8.2830270e+00
   1.8230000e+02  -8.2892815e+00
   1.8235000e+02  -8.2955341e+00
   1.8240000e+02  -8.3017848e+00
   1.8245000e+02  -8.3080337e+00
   1.8250000e+02  -8.3142806e+00
   1.8255000e+02  -8.3205257e+00
   1.8260000e+02  -8.3267690e+00
   1.8265000e+02  -8.3330104e+00
   1.8270000e+02  -8.3392499e+00
   1.8275000e+02  -8.3454875e+00
   1.8280000e+02  -8.3517233e+00
   1.8285000e+02  -8.3579572e+00
   1.8290000e+02  -8.3641892e+00
   1.8295000e+02  -8.3704194e+00
   1.8300000e+02  -8.3766477e+00
   1.8305000e+02  -8.3828742e+00
   1.8310000e+02  -8.3890988e+00
   1.8315000e+02  -8.3953216e+00
   1.8320000e+02  -8.4015424e+00
   1.8325000e+02  -8.4077615e+00
   1.8330000e+02  -8.4139787e+00
   1.8335000e+02  -8.4201940e+00
   1.8340000e+02  -8.4264075e+00
   1.8345000e+02  -8.4326191e+00
   1.8350000e+02  -8.4388289e+00
   1.8355000e+02  -8.4450368e+00
   1.8360000e+02  -8.4512428e+00
   1.8365000e+02  -8.4574471e+00
   1.8370000e+02  -8.4636495e+00
   1.8375000e+02  -8.4698500e+00
   1.8380000e+02  -8.4760487e+00
   1.8385000e+02  -8.4822455e+00
   1.8390000e+02  -8.4884405e+00
   1.8395000e+02  -8.4946337e+00
   1.8400000e+02  -8.5008250e+00
   1.8405000e+02  -8.5070145e+00
   1.8410000e+02  -8.5132021e+00
   1.8415000e+02  -8.5193879e+00
   1.8420000e+02  -8.5255719e+00
   1.8425000e+02  -8.5317540e+00
   1.8430000e+02  -8.5379343e+00
   1.8435000e+02  -8.5441128e+00
   1.8440000e+02  -8.5502894e+00
   1.8445000e+02  -8.5564642e+00
   1.8450000e+02  -8.5626372e+00
   1.8455000e+02  -8.5688083e+00
   1.8460000e+02  -8.5749776e+00
   1.8465000e+02  -8.5811451e+00
   1.8470000e+02  -8.5873108e+00
   1.8475000e+02  -8.5934746e+00
   1.8480000e+02  -8.5996366e+00
   1.8485000e+02  -8.6057968e+00
   1.8490000e+02  -8.6119551e+00
   1.8495000e+02  -8.6181117e+00
   1.8500000e+02  -8.6242664e+00
   1.8505000e+02  -8.6304193e+00
   1.8510000e+02  -8.6365704e+00
   1.8515000e+02  -8.6427196e+00
   1.8520000e+02  -8.6488671e+00
   1.8525000e+02  -8.6550127e+00
   1.8530000e+02  -8.6611565e+00
   1.8535000e+02  -8.6672985e+00
   1.8540000e+02  -8.6734387e+00
   1.8545000e+02  -8.6795771e+00
   1.8550000e+02  -8.6857136e+00
   1.8555000e+02  -8.6918484e+00
   1.8560000e+02  -8.6979813e+00
   1.8565000e+02  -8.7041125e+00
   1.8570000e+02  -8.7102418e+00
   1.8575000e+02  -8.7163693e+00
   1.8580000e+02  -8.7224951e+00
   1.8585000e+02  -8.7286190e+00
   1.8590000e+02  -8.7347411e+00
   1.8595000e+02  -8.7408614e+00
   1.8600000e+02  -8.7469799e+00
   1.8605000e+02  -8.7530966e+00
   1.8610000e+02  -8.7592115e+00
   1.8615000e+02  -8.7653246e+00
   1.8620000e+02  -8.7714359e+00
   1.8625000e+02  -8.7775455e+00
   1.8630000e+02  -8.7836532e+00
   1.8635000e+02  -8.7897591e+00
   1.8640000e+02  -8.7958632e+00
   1.8645000e+02  -8.8019656e+00
   1.8650000e+02  -8.8080661e+00
   1.8655000e+02  -8.8141649e+00
   1.8660000e+02  -8.8202619e+00
   1.8665000e+02  -8.8263571e+00
   1.8670000e+02  -8.8324505e+00
   1.8675000e+02  -8.8385421e+00
   1.8680000e+02  -8.8446319e+00
   1.8685000e+02  -8.8507199e+00
   1.8690000e+02  -8.8568062e+00
   1.8695000e+02  -8.8628907e+00
   1.8700000e+02  -8.8689734e+00
   1.8705000e+02  -8.8750543e+00
   1.8710000e+02  -8.8811334e+00
   1.8715000e+02  -8.8872107e+00
   1.8720000e+02  -8.8932863e+00
   1.8725000e+02  -8.8993601e+00
   1.8730000e+02  -8.9054321e+00
   1.8735000e+02  -8.9115024e+00
   1.8740000e+02  -8.9175709e+00
   1.8745000e+02  -8.9236376e+00
   1.8750000e+02  -8.9297025e+00
   1.8755000e+02  -8.9357656e+00
   1.8760000e+02  -8.9418270e+00
   1.8765000e+02  -8.9478866e+00
   1.8770000e+02  -8.9539445e+00
   1.8775000e+02  -8.9600006e+00
   1.8780000e+02  -8.9660549e+00
   1.8785000e+02  -8.9721074e+00
   1.8790000e+02  -8.9781582e+00
   1.8795000e+02  -8.9842073e+00
   1.8800000e+02  -8.9902545e+00
   1.8805000e+02  -8.9963000e+00
   1.8810000e+02  -9.0023437e+00
   1.8815000e+02  -9.0083857e+00
   1.8820000e+02  -9.0144259e+00
   1.8825000e+02  -9.0204644e+00
   1.8830000e+02  -9.0265011e+00
   1.8835000e+02  -9.0325361e+00
   1.8840000e+02  -9.0385693e+00
   1.8845000e+02  -9.0446007e+00
   1.8850000e+02  -9.0506304e+00
   1.8855000e+02  -9.0566583e+00
   1.8860000e+02  -9.0626845e+00
   1.8865000e+02  -9.0687089e+00
   1.8870000e+02  -9.0747316e+00
   1.8875000e+02  -9.0807525e+00
   1.8880000e+02  -9.0867717e+00
   1.8885000e+02  -9.0927892e+00
   1.8890000e+02  -9.0988049e+00
   1.8895000e+02  -9.1048188e+00
   1.8900000e+02  -9.1108310e+00
   1.8905000e+02  -9.1168415e+00
   1.8910000e+02  -9.1228502e+00
   1.8915000e+02  -9.1288572e+00
   1.8920000e+02  -9.1348624e+00
   1.8925000e+02  -9.1408659e+00
   1.8930000e+02  -9.1468677e+00
   1.8935000e+02  -9.1528677e+00
   1.8940000e+02  -9.1588660e+00
   1.8945000e+02  -9.1648626e+00
   1.8950000e+02  -9.1708574e+00
   1.8955000e+02  -9.1768505e+00
   1.8960000e+02  -9.1828419e+00
   1.8965000e+02  -9.1888315e+00
   1.8970000e+02  -9.1948194e+00
   1.8975000e+02  -9.2008055e+00
   1.8980000e+02  -9.2067900e+00
   1.8985000e+02  -9.2127727e+00
   1.8990000e+02  -9.2187537e+00
   1.8995000e+02  -9.2247329e+00
   1.9000000e+02  -9.2307105e+00
   1.9005000e+02  -9.2366863e+00
   1.9010000e+02  -9.2426603e+00
   1.9015000e+02  -9.2486327e+00
   1.9020000e+02  -9.2546033e+00
   1.9025000e+02  -9.2605723e+00
   1.9030000e+02  -9.2665395e+00
   1.9035000e+02  -9.2725049e+00
   1.9040000e+02  -9.2784687e+00
   1.9045000e+02  -9.2844308e+00
   1.9050000e+02  -9.2903911e+00
   1.9055000e+02  -9.2963497e+00
   1.9060000e+02  -9.3023066e+00
   1.9065000e+02  -9.3082618e+00
   1.9070000e+02  -9.3142153e+00
   1.9075000e+02  -9.3201670e+00
   1.9080000e+02  -9.3261171e+00
   1.9085000e+02  -9.3320654e+00
   1.9090000e+02  -9.3380121e+00
   1.9095000e+02  -9.3439570e+00
   1.9100000e+02  -9.3499002e+00
   1.9105000e+02  -9.3558418e+00
   1.9110000e+02  -9.3617816e+00
   1.9115000e+02  -9.3677197e+00
   1.9120000e+02  -9.3736561e+00
   1.9125000e+02  -9.3795908e+00
   1.9130000e+02  -9.3855238e+00
   1.9135000e+02  -9.3914551e+00
   1.9140000e+02  -9.3973847e+00
   1.9145000e+02  -9.4033126e+00
   1.9150000e+02  -9.4092388e+00
   1.9155000e+02  -9.4151633e+00
   1.9160000e+02  -9.4210861e+00
   1.9165000e+02  -9.4270073e+00
   1.9170000e+02  -9.4329267e+00
   1.9175000e+02  -9.4388444e+00
   1.9180000e+02  -9.4447605e+00
   1.9185000e+02  -9.4506748e+00
   1.9190000e+02  -9.4565875e+00
   1.9195000e+02  -9.4624984e+00
   1.9200000e+02  -9.4684077e+00
   1.9205000e+02  -9.4743153e+00
   1.9210000e+02  -9.4802212e+00
   1.9215000e+02  -9.4861254e+00
   1.9220000e+02  -9.4920280e+00
   1.9225000e+02  -9.4979288e+00
   1.9230000e+02  -9.5038280e+00
   1.9235000e+02  -9.5097255e+00
   1.9240000e+02  -9.5156213e+00
   1.9245000e+02  -9.5215154e+00
   1.9250000e+02  -9.5274079e+00
   1.9255000e+02  -9.5332986e+00
   1.9260000e+02  -9.5391877e+00
   1.9265000e+02  -9.5450752e+00
   1.9270000e+02  -9.5509609e+00
   1.9275000e+02  -9.5568450e+00
   1.9280000e+02  -9.5627273e+00
   1.9285000e+02  -9.5686081e+00
   1.9290000e+02  -9.5744871e+00
   1.9295000e+02  -9.5803645e+00
   1.9300000e+02  -9.5862402e+00
   1.9305000e+02  -9.5921142e+00
   1.9310000e+02  -9.5979866e+00
   1.9315000e+02  -9.6038573e+00
   1.9320000e+02  -9.6097263e+00
   1.9325000e+02  -9.6155937e+00
   1.9330000e+02  -9.6214593e+00
   1.9335000e+02  -9.6273234e+00
   1.9340000e+02  -9.6331857e+00
   1.9345000e+02  -9.6390465e+00
   1.9350000e+02  -9.6449055e+00
   1.9355000e+02  -9.6507629e+00
   1.9360000e+02  -9.6566186e+00
   1.9365000e+02  -9.6624727e+00
   1.9370000e+02  -9.6683251e+00
   1.9375000e+02  -9.6741758e+00
   1.9380000e+02  -9.6800249e+00
   1.9385000e+02  -9.6858724e+00
   1.9390000e+02  -9.6917181e+00
   1.9395000e+02  -9.6975623e+00
   1.9400000e+02  -9.7034047e+00
   1.9405000e+02  -9.7092456e+00
   1.9410000e+02  -9.7150847e+00
   1.9415000e+02  -9.7209223e+00
   1.9420000e+02  -9.7267581e+00
   1.9425000e+02  -9.7325924e+00
   1.9430000e+02  -9.7384249e+00
   1.9435000e+02  -9.7442559e+00
   1.9440000e+02  -9.7500852e+00
   1.9445000e+02  -9.7559128e+00
   1.9450000e+02  -9.7617388e+00
   1.9455000e+02  -9.7675631e+00
   1.9460000e+02  -9.7733858e+00
   1.9465000e+02  -9.7792069e+00
   1.9470000e+02  -9.7850263e+00
   1.9475000e+02  -9.7908441e+00
   1.9480000e+02  -9.7966603e+00
   1.9485000e+02  -9.8024748e+00
   1.9490000e+02  -9.8082877e+00
   1.9495000e+02  -9.8140989e+00
   1.9500000e+02  -9.8199085e+00
   1.9505000e+02  -9.8257165e+00
   1.9510000e+02  -9.8315228e+00
   1.9515000e+02  -9.8373275e+00
   1.9520000e+02  -9.8431306e+00
   1.9525000e+02  -9.8489320e+00
   1.9530000e+02  -9.8547318e+00
   1.9535000e+02  -9.8605300e+00
   1.9540000e+02  -9.8663265e+00
   1.9545000e+02  -9.8721215e+00
   1.9550000e+02  -9.8779148e+00
   1.9555000e+02  -9.8837064e+00
   1.9560000e+02  -9.8894965e+00
   1.9565000e+02  -9.8952849e+00
   1.9570000e+02  -9.9010717e+00
   1.9575000e+02  -9.9068569e+00
   1.9580000e+02  -9.9126404e+00
   1.9585000e+02  -9.9184223e+00
   1.9590000e+02  -9.9242027e+00
   1.9595000e+02  -9.9299813e+00
   1.9600000e+02  -9.9357584e+00
   1.9605000e+02  -9.9415339e+00
   1.9610000e+02  -9.9473077e+00
   1.9615000e+02  -9.9530799e+00
   1.9620000e+02  -9.9588505e+00
   1.9625000e+02  -9.9646195e+00
   1.9630000e+02  -9.9703869e+00
   1.9635000e+02  -9.9761527e+00
   1.9640000e+02  -9.9819169e+00
   1.9645000e+02  -9.9876794e+00
   1.9650000e+02  -9.9934403e+00
   1.9655000e+02  -9.9991997e+00
   1.9660000e+02  -1.0004957e+01
   1.9665000e+02  -1.0010714e+01
   1.9670000e+02  -1.0016468e+01
   1.9675000e+02  -1.0022221e+01
   1.9680000e+02  -1.0027972e+01
   1.9685000e+02  -1.0033722e+01
   1.9690000e+02  -1.0039470e+01
   1.9695000e+02  -1.0045216e+01
   1.9700000e+02  -1.0050961e+01
   1.9705000e+02  -1.0056705e+01
   1.9710000e+02  -1.0062446e+01
   1.9715000e+02  -1.0068186e+01
   1.9720000e+02  -1.0073925e+01
   1.9725000e+02  -1.0079662e+01
   1.9730000e+02  -1.0085397e+01
   1.9735000e+02  -1.0091131e+01
   1.9740000e+02  -1.0096863e+01
   1.9745000e+02  -1.0102593e+01
   1.9750000e+02  -1.0108322e+01
   1.9755000e+02  -1.0114050e+01
   1.9760000e+02  -1.0119775e+01
   1.9765000e+02  -1.0125500e+01
   1.9770000e+02  -1.0131222e+01
   1.9775000e+02  -1.0136943e+01
   1.9780000e+02  -1.0142662e+01
   1.9785000e+02  -1.0148380e+01
   1.9790000e+02  -1.0154096e+01
   1.9795000e+02  -1.0159811e+01
   1.9800000e+02  -1.0165524e+01
   1.9805000e+02  -1.0171236e+01
   1.9810000e+02  -1.0176945e+01
   1.9815000e+02  -1.0182654e+01
   1.9820000e+02  -1.0188360e+01
   1.9825000e+02  -1.0194066e+01
   1.9830000e+02  -1.0199769e+01
   1.9835000e+02  -1.0205471e+01
   1.9840000e+02  -1.0211172e+01
   1.9845000e+02  -1.0216870e+01
   1.9850000e+02  -1.0222568e+01
   1.9855000e+02  -1.0228263e+01
   1.9860000e+02  -1.0233957e+01
   1.9865000e+02  -1.0239650e+01
   1.9870000e+02  -1.0245341e+01
   1.9875000e+02  -1.0251030e+01
   1.9880000e+02  -1.0256718e+01
   1.9885000e+02  -1.0262404e+01
   1.9890000e+02  -1.0268089e+01
   1.9895000e+02  -1.0273772e+01
   1.9900000e+02  -1.0279453e+01
   1.9905000e+02  -1.0285133e+01
   1.9910000e+02  -1.0290812e+01
   1.9915000e+02  -1.0296489e+01
   1.9920000e+02  -1.0302164e+01
   1.9925000e+02  -1.0307838e+01
   1.9930000e+02  -1.0313510e+01
   1.9935000e+02  -1.0319180e+01
   1.9940000e+02  -1.0324849e+01
   1.9945000e+02  -1.0330517e+01
   1.9950000e+02  -1.0336183e+01
   1.9955000e+02  -1.0341847e+01
   1.9960000e+02  -1.0347510e+01
   1.9965000e+02  -1.0353171e+01
   1.9970000e+02  -1.0358831e+01
   1.9975000e+02  -1.0364489e+01
   1.9980000e+02  -1.0370145e+01
   1.9985000e+02  -1.0375800e+01
   1.9990000e+02  -1.0381454e+01
   1.9995000e+02  -1.0387106e+01
   2.0000000e+02  -1.0392756e+01


==> data/apotelesmaM1r.dat <==
   6.0000000e-01   5.2943663e+01
   6.5000000e-01   5.3625339e+01
   7.0000000e-01   5.4259786e+01
   7.5000000e-01   5.4852576e+01
   8.0000000e-01   5.5408510e+01
   8.5000000e-01   5.5931692e+01
   9.0000000e-01   5.6425633e+01
   9.5000000e-01   5.6893337e+01
   1.0000000e+00   5.7337392e+01
   1.0500000e+00   5.7760030e+01
   1.1000000e+00   5.8163194e+01
   1.1500000e+00   5.8548576e+01
   1.2000000e+00   5.8917665e+01
   1.2500000e+00   5.9271770e+01
   1.3000000e+00   5.9612051e+01
   1.3500000e+00   5.9939542e+01
   1.4000000e+00   6.0255163e+01
   1.4500000e+00   6.0559742e+01
   1.5000000e+00   6.0854021e+01
   1.5500000e+00   6.1138672e+01
   1.6000000e+00   6.1414304e+01
   1.6500000e+00   6.1681469e+01
   1.7000000e+00   6.1940670e+01
   1.7500000e+00   6.2192368e+01
   1.8000000e+00   6.2436983e+01
   1.8500000e+00   6.2674903e+01
   1.9000000e+00   6.2906485e+01
   1.9500000e+00   6.3132056e+01
   2.0000000e+00   6.3351921e+01
   2.0500000e+00   6.3566360e+01
   2.1000000e+00   6.3775635e+01
   2.1500000e+00   6.3979988e+01
   2.2000000e+00   6.4179646e+01
   2.2500000e+00   6.4374819e+01
   2.3000000e+00   6.4565704e+01
   2.3500000e+00   6.4752485e+01
   2.4000000e+00   6.4935336e+01
   2.4500000e+00   6.5114417e+01
   2.5000000e+00   6.5289882e+01
   2.5500000e+00   6.5461872e+01
   2.6000000e+00   6.5630524e+01
   2.6500000e+00   6.5791331e+01
   2.7000000e+00   6.5925486e+01
   2.7500000e+00   6.6044832e+01
   2.8000000e+00   6.6153862e+01
   2.8500000e+00   6.6254843e+01
   2.9000000e+00   6.6349232e+01
   2.9500000e+00   6.6438075e+01
   3.0000000e+00   6.6522164e+01
   3.0500000e+00   6.6602123e+01
   3.1000000e+00   6.6670819e+01
   3.1500000e+00   6.6723322e+01
   3.2000000e+00   6.6766418e+01
   3.2500000e+00   6.6802331e+01
   3.3000000e+00   6.6832377e+01
   3.3500000e+00   6.6857479e+01
   3.4000000e+00   6.6878333e+01
   3.4500000e+00   6.6895491e+01
   3.5000000e+00   6.6909406e+01
   3.5500000e+00   6.6920452e+01
   3.6000000e+00   6.6928948e+01
   3.6500000e+00   6.6935167e+01
   3.7000000e+00   6.6939344e+01
   3.7500000e+00   6.6941685e+01
   3.8000000e+00   6.6942371e+01
   3.8500000e+00   6.6941562e+01
   3.9000000e+00   6.6939400e+01
   3.9500000e+00   6.6936010e+01
   4.0000000e+00   6.6931506e+01
   4.0500000e+00   6.6925990e+01
   4.1000000e+00   6.6919553e+01
   4.1500000e+00   6.6912277e+01
   4.2000000e+00   6.6904238e+01
   4.2500000e+00   6.6895502e+01
   4.3000000e+00   6.6886133e+01
   4.3500000e+00   6.6876185e+01
   4.4000000e+00   6.6865710e+01
   4.4500000e+00   6.6854755e+01
   4.5000000e+00   6.6843363e+01
   4.5500000e+00   6.6831573e+01
   4.6000000e+00   6.6819422e+01
   4.6500000e+00   6.6806942e+01
   4.7000000e+00   6.6794163e+01
   4.7500000e+00   6.6781115e+01
   4.8000000e+00   6.6767823e+01
   4.8500000e+00   6.6754310e+01
   4.9000000e+00   6.6740600e+01
   4.9500000e+00   6.6726711e+01
   5.0000000e+00   6.6712664e+01
   5.0500000e+00   6.6698475e+01
   5.1000000e+00   6.6684161e+01
   5.1500000e+00   6.6669737e+01
   5.2000000e+00   6.6655216e+01
   5.2500000e+00   6.6640611e+01
   5.3000000e+00   6.6625935e+01
   5.3500000e+00   6.6611198e+01
   5.4000000e+00   6.6596411e+01
   5.4500000e+00   6.6581583e+01
   5.5000000e+00   6.6566723e+01
   5.5500000e+00   6.6551840e+01
   5.6000000e+00   6.6536940e+01
   5.6500000e+00   6.6522031e+01
   5.7000000e+00   6.6507120e+01
   5.7500000e+00   6.6492213e+01
   5.8000000e+00   6.6477316e+01
   5.8500000e+00   6.6462433e+01
   5.9000000e+00   6.6447570e+01
   5.9500000e+00   6.6432731e+01
   6.0000000e+00   6.6417921e+01
   6.0500000e+00   6.6403143e+01
   6.1000000e+00   6.6388401e+01
   6.1500000e+00   6.6373699e+01
   6.2000000e+00   6.6359039e+01
   6.2500000e+00   6.6344425e+01
   6.3000000e+00   6.6329859e+01
   6.3500000e+00   6.6315343e+01
   6.4000000e+00   6.6300881e+01
   6.4500000e+00   6.6286474e+01
   6.5000000e+00   6.6272124e+01
   6.5500000e+00   6.6257833e+01
   6.6000000e+00   6.6243602e+01
   6.6500000e+00   6.6229433e+01
   6.7000000e+00   6.6215328e+01
   6.7500000e+00   6.6201287e+01
   6.8000000e+00   6.6187312e+01
   6.8500000e+00   6.6173404e+01
   6.9000000e+00   6.6159564e+01
   6.9500000e+00   6.6145792e+01
   7.0000000e+00   6.6132090e+01
   7.0500000e+00   6.6118459e+01
   7.1000000e+00   6.6104898e+01
   7.1500000e+00   6.6091408e+01
   7.2000000e+00   6.6077990e+01
   7.2500000e+00   6.6064644e+01
   7.3000000e+00   6.6051371e+01
   7.3500000e+00   6.6038170e+01
   7.4000000e+00   6.6025043e+01
   7.4500000e+00   6.6011989e+01
   7.5000000e+00   6.5999009e+01
   7.5500000e+00   6.5986102e+01
   7.6000000e+00   6.5250548e+01
   7.6500000e+00   6.5136634e+01
   7.7000000e+00   6.5023463e+01
   7.7500000e+00   6.4911024e+01
   7.8000000e+00   6.4799308e+01
   7.8500000e+00   6.4688305e+01
   7.9000000e+00   6.4578008e+01
   7.9500000e+00   6.4468407e+01
   8.0000000e+00   6.4359492e+01
   8.0500000e+00   6.4251257e+01
   8.1000000e+00   6.4143691e+01
   8.1500000e+00   6.4036787e+01
   8.2000000e+00   6.3930538e+01
   8.2500000e+00   6.3824934e+01
   8.3000000e+00   6.3719968e+01
   8.3500000e+00   6.3615633e+01
   8.4000000e+00   6.3511920e+01
   8.4500000e+00   6.3408823e+01
   8.5000000e+00   6.3306335e+01
   8.5500000e+00   6.3204447e+01
   8.6000000e+00   6.3103154e+01
   8.6500000e+00   6.3002447e+01
   8.7000000e+00   6.2902322e+01
   8.7500000e+00   6.2802770e+01
   8.8000000e+00   6.2703785e+01
   8.8500000e+00   6.2605361e+01
   8.9000000e+00   6.2507491e+01
   8.9500000e+00   6.2410170e+01
   9.0000000e+00   6.2313391e+01
   9.0500000e+00   6.2217149e+01
   9.1000000e+00   6.2121436e+01
   9.1500000e+00   6.2026248e+01
   9.2000000e+00   6.1931579e+01
   9.2500000e+00   6.1837422e+01
   9.3000000e+00   6.1743774e+01
   9.3500000e+00   6.1650627e+01
   9.4000000e+00   6.1557978e+01
   9.4500000e+00   6.1465819e+01
   9.5000000e+00   6.1374148e+01
   9.5500000e+00   6.1282957e+01
   9.6000000e+00   6.1192242e+01
   9.6500000e+00   6.1101999e+01
   9.7000000e+00   6.1012222e+01
   9.7500000e+00   6.0922907e+01
   9.8000000e+00   6.0834049e+01
   9.8500000e+00   6.0745643e+01
   9.9000000e+00   6.0657684e+01
   9.9500000e+00   6.0570169e+01
   1.0000000e+01   6.0483092e+01
   1.0050000e+01   6.0396449e+01
   1.0100000e+01   6.0310237e+01
   1.0150000e+01   6.0224450e+01
   1.0200000e+01   6.0139085e+01
   1.0250000e+01   6.0054137e+01
   1.0300000e+01   5.9969603e+01
   1.0350000e+01   5.9885478e+01
   1.0400000e+01   5.9801758e+01
   1.0450000e+01   5.9718440e+01
   1.0500000e+01   5.9635520e+01
   1.0550000e+01   5.9552993e+01
   1.0600000e+01   5.9470857e+01
   1.0650000e+01   5.9389107e+01
   1.0700000e+01   5.9307741e+01
   1.0750000e+01   5.9226753e+01
   1.0800000e+01   5.9146142e+01
   1.0850000e+01   5.9065902e+01
   1.0900000e+01   5.8986032e+01
   1.0950000e+01   5.8906527e+01
   1.1000000e+01   5.8827384e+01
   1.1050000e+01   5.8748601e+01
   1.1100000e+01   5.8670173e+01
   1.1150000e+01   5.8592097e+01
   1.1200000e+01   5.8514371e+01
   1.1250000e+01   5.8436991e+01
   1.1300000e+01   5.8359954e+01
   1.1350000e+01   5.8283257e+01
   1.1400000e+01   5.8206898e+01
   1.1450000e+01   5.8130872e+01
   1.1500000e+01   5.8055178e+01
   1.1550000e+01   5.7979812e+01
   1.1600000e+01   5.7904772e+01
   1.1650000e+01   5.7830055e+01
   1.1700000e+01   5.7755657e+01
   1.1750000e+01   5.7681577e+01
   1.1800000e+01   5.7607811e+01
   1.1850000e+01   5.7534358e+01
   1.1900000e+01   5.7461213e+01
   1.1950000e+01   5.7388376e+01
   1.2000000e+01   5.7315842e+01
   1.2050000e+01   5.7243610e+01
   1.2100000e+01   5.7171677e+01
   1.2150000e+01   5.7100041e+01
   1.2200000e+01   5.7028699e+01
   1.2250000e+01   5.6957648e+01
   1.2300000e+01   5.6886887e+01
   1.2350000e+01   5.6816413e+01
   1.2400000e+01   5.6746224e+01
   1.2450000e+01   5.6676318e+01
   1.2500000e+01   5.6606691e+01
   1.2550000e+01   5.6537343e+01
   1.2600000e+01   5.6468270e+01
   1.2650000e+01   5.6399471e+01
   1.2700000e+01   5.6330943e+01
   1.2750000e+01   5.6262684e+01
   1.2800000e+01   5.6194693e+01
   1.2850000e+01   5.6126967e+01
   1.2900000e+01   5.6059503e+01
   1.2950000e+01   5.5992301e+01
   1.3000000e+01   5.5925358e+01
   1.3050000e+01   5.5858671e+01
   1.3100000e+01   5.5792240e+01
   1.3150000e+01   5.5726062e+01
   1.3200000e+01   5.5660134e+01
   1.3250000e+01   5.5594457e+01
   1.3300000e+01   5.5529026e+01
   1.3350000e+01   5.5463841e+01
   1.3400000e+01   5.5398900e+01
   1.3450000e+01   5.5334200e+01
   1.3500000e+01   5.5269741e+01
   1.3550000e+01   5.5205520e+01
   1.3600000e+01   5.5141535e+01
   1.3650000e+01   5.5077786e+01
   1.3700000e+01   5.5014269e+01
   1.3750000e+01   5.4950984e+01
   1.3800000e+01   5.4887928e+01
   1.3850000e+01   5.4825101e+01
   1.3900000e+01   5.4762500e+01
   1.3950000e+01   5.4700123e+01
   1.4000000e+01   5.4637970e+01
   1.4050000e+01   5.4576039e+01
   1.4100000e+01   5.4514327e+01
   1.4150000e+01   5.4452834e+01
   1.4200000e+01   5.4391558e+01
   1.4250000e+01   5.4330497e+01
   1.4300000e+01   5.4269650e+01
   1.4350000e+01   5.4209016e+01
   1.4400000e+01   5.4148592e+01
   1.4450000e+01   5.4088378e+01
   1.4500000e+01   5.4028372e+01
   1.4550000e+01   5.3968572e+01
   1.4600000e+01   5.3908978e+01
   1.4650000e+01   5.3849587e+01
   1.4700000e+01   5.3790398e+01
   1.4750000e+01   5.3731411e+01
   1.4800000e+01   5.3672623e+01
   1.4850000e+01   5.3614034e+01
   1.4900000e+01   5.3555641e+01
   1.4950000e+01   5.3497444e+01
   1.5000000e+01   5.3439441e+01
   1.5050000e+01   5.3381632e+01
   1.5100000e+01   5.3324014e+01
   1.5150000e+01   5.3266586e+01
   1.5200000e+01   5.3209348e+01
   1.5250000e+01   5.3152298e+01
   1.5300000e+01   5.3095435e+01
   1.5350000e+01   5.3038757e+01
   1.5400000e+01   5.2982263e+01
   1.5450000e+01   5.2925952e+01
   1.5500000e+01   5.2869824e+01
   1.5550000e+01   5.2813876e+01
   1.5600000e+01   5.2758108e+01
   1.5650000e+01   5.2702518e+01
   1.5700000e+01   5.2647106e+01
   1.5750000e+01   5.2591869e+01
   1.5800000e+01   5.2536808e+01
   1.5850000e+01   5.2481921e+01
   1.5900000e+01   5.2427207e+01
   1.5950000e+01   5.2372664e+01
   1.6000000e+01   5.2318292e+01
   1.6050000e+01   5.2264090e+01
   1.6100000e+01   5.2210057e+01
   1.6150000e+01   5.2156191e+01
   1.6200000e+01   5.2102491e+01
   1.6250000e+01   5.2048957e+01
   1.6300000e+01   5.1995588e+01
   1.6350000e+01   5.1942381e+01
   1.6400000e+01   5.1889338e+01
   1.6450000e+01   5.1836456e+01
   1.6500000e+01   5.1783734e+01
   1.6550000e+01   5.1731172e+01
   1.6600000e+01   5.1678768e+01
   1.6650000e+01   5.1626522e+01
   1.6700000e+01   5.1574433e+01
   1.6750000e+01   5.1522499e+01
   1.6800000e+01   5.1470720e+01
   1.6850000e+01   5.1419096e+01
   1.6900000e+01   5.1367624e+01
   1.6950000e+01   5.1316304e+01
   1.7000000e+01   5.1265135e+01
   1.7050000e+01   5.1214116e+01
   1.7100000e+01   5.1163247e+01
   1.7150000e+01   5.1112527e+01
   1.7200000e+01   5.1061954e+01
   1.7250000e+01   5.1011528e+01
   1.7300000e+01   5.0961248e+01
   1.7350000e+01   5.0911113e+01
   1.7400000e+01   5.0861122e+01
   1.7450000e+01   5.0811274e+01
   1.7500000e+01   5.0761570e+01
   1.7550000e+01   5.0712007e+01
   1.7600000e+01   5.0662585e+01
   1.7650000e+01   5.0613303e+01
   1.7700000e+01   5.0564161e+01
   1.7750000e+01   5.0515157e+01
   1.7800000e+01   5.0466292e+01
   1.7850000e+01   5.0417563e+01
   1.7900000e+01   5.0368971e+01
   1.7950000e+01   5.0320514e+01
   1.8000000e+01   5.0272192e+01
   1.8050000e+01   5.0224003e+01
   1.8100000e+01   5.0175949e+01
   1.8150000e+01   5.0128027e+01
   1.8200000e+01   5.0080236e+01
   1.8250000e+01   5.0032577e+01
   1.8300000e+01   4.9985048e+01
   1.8350000e+01   4.9937649e+01
   1.8400000e+01   4.9890379e+01
   1.8450000e+01   4.9843237e+01
   1.8500000e+01   4.9796223e+01
   1.8550000e+01   4.9749335e+01
   1.8600000e+01   4.9702574e+01
   1.8650000e+01   4.9655938e+01
   1.8700000e+01   4.9609427e+01
   1.8750000e+01   4.9563041e+01
   1.8800000e+01   4.9516778e+01
   1.8850000e+01   4.9470638e+01
   1.8900000e+01   4.9424620e+01
   1.8950000e+01   4.9378723e+01
   1.9000000e+01   4.9332948e+01
   1.9050000e+01   4.9287293e+01
   1.9100000e+01   4.9241757e+01
   1.9150000e+01   4.9196341e+01
   1.9200000e+01   4.9151043e+01
   1.9250000e+01   4.9105862e+01
   1.9300000e+01   4.9060799e+01
   1.9350000e+01   4.9015853e+01
   1.9400000e+01   4.8971023e+01
   1.9450000e+01   4.8926308e+01
   1.9500000e+01   4.8881707e+01
   1.9550000e+01   4.8837221e+01
   1.9600000e+01   4.8792849e+01
   1.9650000e+01   4.8748590e+01
   1.9700000e+01   4.8704443e+01
   1.9750000e+01   4.8660408e+01
   1.9800000e+01   4.8616484e+01
   1.9850000e+01   4.8572671e+01
   1.9900000e+01   4.8528969e+01
   1.9950000e+01   4.8485376e+01
   2.0000000e+01   4.8441892e+01
   2.0050000e+01   4.8394161e+01
   2.0100000e+01   4.8346539e+01
   2.0150000e+01   4.8299025e+01
   2.0200000e+01   4.8251619e+01
   2.0250000e+01   4.8204320e+01
   2.0300000e+01   4.8157128e+01
   2.0350000e+01   4.8110042e+01
   2.0400000e+01   4.8063061e+01
   2.0450000e+01   4.8016186e+01
   2.0500000e+01   4.7969415e+01
   2.0550000e+01   4.7922748e+01
   2.0600000e+01   4.7876185e+01
   2.0650000e+01   4.7829725e+01
   2.0700000e+01   4.7783368e+01
   2.0750000e+01   4.7737112e+01
   2.0800000e+01   4.7690959e+01
   2.0850000e+01   4.7644906e+01
   2.0900000e+01   4.7598954e+01
   2.0950000e+01   4.7553102e+01
   2.1000000e+01   4.7507350e+01
   2.1050000e+01   4.7461697e+01
   2.1100000e+01   4.7416143e+01
   2.1150000e+01   4.7370687e+01
   2.1200000e+01   4.7325329e+01
   2.1250000e+01   4.7280068e+01
   2.1300000e+01   4.7234905e+01
   2.1350000e+01   4.7189838e+01
   2.1400000e+01   4.7144866e+01
   2.1450000e+01   4.7099991e+01
   2.1500000e+01   4.7055210e+01
   2.1550000e+01   4.7010524e+01
   2.1600000e+01   4.6965933e+01
   2.1650000e+01   4.6921435e+01
   2.1700000e+01   4.6877031e+01
   2.1750000e+01   4.6832720e+01
   2.1800000e+01   4.6788501e+01
   2.1850000e+01   4.6744374e+01
   2.1900000e+01   4.6700340e+01
   2.1950000e+01   4.6656396e+01
   2.2000000e+01   4.6612543e+01
   2.2050000e+01   4.6568781e+01
   2.2100000e+01   4.6525109e+01
   2.2150000e+01   4.6481527e+01
   2.2200000e+01   4.6438034e+01
   2.2250000e+01   4.6394629e+01
   2.2300000e+01   4.6351313e+01
   2.2350000e+01   4.6308086e+01
   2.2400000e+01   4.6264946e+01
   2.2450000e+01   4.6221893e+01
   2.2500000e+01   4.6178927e+01
   2.2550000e+01   4.6136048e+01
   2.2600000e+01   4.6093255e+01
   2.2650000e+01   4.6050548e+01
   2.2700000e+01   4.6007926e+01
   2.2750000e+01   4.5965389e+01
   2.2800000e+01   4.5922937e+01
   2.2850000e+01   4.5880569e+01
   2.2900000e+01   4.5838285e+01
   2.2950000e+01   4.5796085e+01
   2.3000000e+01   4.5753968e+01
   2.3050000e+01   4.5711934e+01
   2.3100000e+01   4.5669982e+01
   2.3150000e+01   4.5628112e+01
   2.3200000e+01   4.5586324e+01
   2.3250000e+01   4.5544618e+01
   2.3300000e+01   4.5502993e+01
   2.3350000e+01   4.5461448e+01
   2.3400000e+01   4.5419984e+01
   2.3450000e+01   4.5378600e+01
   2.3500000e+01   4.5337296e+01
   2.3550000e+01   4.5296071e+01
   2.3600000e+01   4.5254925e+01
   2.3650000e+01   4.5213858e+01
   2.3700000e+01   4.5172870e+01
   2.3750000e+01   4.5131959e+01
   2.3800000e+01   4.5091127e+01
   2.3850000e+01   4.5050371e+01
   2.3900000e+01   4.5009693e+01
   2.3950000e+01   4.4969092e+01
   2.4000000e+01   4.4928567e+01
   2.4050000e+01   4.4888118e+01
   2.4100000e+01   4.4847745e+01
   2.4150000e+01   4.4807448e+01
   2.4200000e+01   4.4767225e+01
   2.4250000e+01   4.4727078e+01
   2.4300000e+01   4.4687006e+01
   2.4350000e+01   4.4647007e+01
   2.4400000e+01   4.4607083e+01
   2.4450000e+01   4.4567233e+01
   2.4500000e+01   4.4527456e+01
   2.4550000e+01   4.4487752e+01
   2.4600000e+01   4.4448120e+01
   2.4650000e+01   4.4408562e+01
   2.4700000e+01   4.4369075e+01
   2.4750000e+01   4.4329661e+01
   2.4800000e+01   4.4290318e+01
   2.4850000e+01   4.4251047e+01
   2.4900000e+01   4.4211847e+01
   2.4950000e+01   4.4172717e+01
   2.5000000e+01   4.4133658e+01
   2.5050000e+01   4.4094670e+01
   2.5100000e+01   4.4055751e+01
   2.5150000e+01   4.4016902e+01
   2.5200000e+01   4.3978123e+01
   2.5250000e+01   4.3939412e+01
   2.5300000e+01   4.3900771e+01
   2.5350000e+01   4.3862198e+01
   2.5400000e+01   4.3823694e+01
   2.5450000e+01   4.3785257e+01
   2.5500000e+01   4.3746889e+01
   2.5550000e+01   4.3708588e+01
   2.5600000e+01   4.3670354e+01
   2.5650000e+01   4.3632187e+01
   2.5700000e+01   4.3594088e+01
   2.5750000e+01   4.3556054e+01
   2.5800000e+01   4.3518087e+01
   2.5850000e+01   4.3480186e+01
   2.5900000e+01   4.3442351e+01
   2.5950000e+01   4.3404581e+01
   2.6000000e+01   4.3366877e+01
   2.6050000e+01   4.3329238e+01
   2.6100000e+01   4.3291663e+01
   2.6150000e+01   4.3254153e+01
   2.6200000e+01   4.3216707e+01
   2.6250000e+01   4.3179325e+01
   2.6300000e+01   4.3142008e+01
   2.6350000e+01   4.3104753e+01
   2.6400000e+01   4.3067562e+01
   2.6450000e+01   4.3030434e+01
   2.6500000e+01   4.2993369e+01
   2.6550000e+01   4.2956367e+01
   2.6600000e+01   4.2919427e+01
   2.6650000e+01   4.2882549e+01
   2.6700000e+01   4.2845733e+01
   2.6750000e+01   4.2808979e+01
   2.6800000e+01   4.2772286e+01
   2.6850000e+01   4.2735655e+01
   2.6900000e+01   4.2699084e+01
   2.6950000e+01   4.2662574e+01
   2.7000000e+01   4.2626125e+01
   2.7050000e+01   4.2589737e+01
   2.7100000e+01   4.2553408e+01
   2.7150000e+01   4.2517139e+01
   2.7200000e+01   4.2480931e+01
   2.7250000e+01   4.2444781e+01
   2.7300000e+01   4.2408691e+01
   2.7350000e+01   4.2372660e+01
   2.7400000e+01   4.2336688e+01
   2.7450000e+01   4.2300774e+01
   2.7500000e+01   4.2264919e+01
   2.7550000e+01   4.2229122e+01
   2.7600000e+01   4.2193383e+01
   2.7650000e+01   4.2157702e+01
   2.7700000e+01   4.2122078e+01
   2.7750000e+01   4.2086512e+01
   2.7800000e+01   4.2051003e+01
   2.7850000e+01   4.2015551e+01
   2.7900000e+01   4.1980156e+01
   2.7950000e+01   4.1944817e+01
   2.8000000e+01   4.1909535e+01
   2.8050000e+01   4.1874309e+01
   2.8100000e+01   4.1839139e+01
   2.8150000e+01   4.1804025e+01
   2.8200000e+01   4.1768966e+01
   2.8250000e+01   4.1733963e+01
   2.8300000e+01   4.1699015e+01
   2.8350000e+01   4.1664122e+01
   2.8400000e+01   4.1629284e+01
   2.8450000e+01   4.1594500e+01
   2.8500000e+01   4.1559771e+01
   2.8550000e+01   4.1525097e+01
   2.8600000e+01   4.1490476e+01
   2.8650000e+01   4.1455909e+01
   2.8700000e+01   4.1421396e+01
   2.8750000e+01   4.1386936e+01
   2.8800000e+01   4.1352530e+01
   2.8850000e+01   4.1318177e+01
   2.8900000e+01   4.1283877e+01
   2.8950000e+01   4.1249630e+01
   2.9000000e+01   4.1215435e+01
   2.9050000e+01   4.1181293e+01
   2.9100000e+01   4.1147203e+01
   2.9150000e+01   4.1113165e+01
   2.9200000e+01   4.1079179e+01
   2.9250000e+01   4.1045245e+01
   2.9300000e+01   4.1011362e+01
   2.9350000e+01   4.0977531e+01
   2.9400000e+01   4.0943751e+01
   2.9450000e+01   4.0910022e+01
   2.9500000e+01   4.0876344e+01
   2.9550000e+01   4.0842716e+01
   2.9600000e+01   4.0809140e+01
   2.9650000e+01   4.0775613e+01
   2.9700000e+01   4.0742137e+01
   2.9750000e+01   4.0708711e+01
   2.9800000e+01   4.0675334e+01
   2.9850000e+01   4.0642008e+01
   2.9900000e+01   4.0608731e+01
   2.9950000e+01   4.0575503e+01
   3.0000000e+01   4.0542324e+01
   3.0050000e+01   4.0509195e+01
   3.0100000e+01   4.0476114e+01
   3.0150000e+01   4.0443083e+01
   3.0200000e+01   4.0410099e+01
   3.0250000e+01   4.0377165e+01
   3.0300000e+01   4.0344278e+01
   3.0350000e+01   4.0311440e+01
   3.0400000e+01   4.0278649e+01
   3.0450000e+01   4.0245907e+01
   3.0500000e+01   4.0213212e+01
   3.0550000e+01   4.0180564e+01
   3.0600000e+01   4.0147964e+01
   3.0650000e+01   4.0115411e+01
   3.0700000e+01   4.0082906e+01
   3.0750000e+01   4.0050447e+01
   3.0800000e+01   4.0018034e+01
   3.0850000e+01   3.9985669e+01
   3.0900000e+01   3.9953350e+01
   3.0950000e+01   3.9921077e+01
   3.1000000e+01   3.9888850e+01
   3.1050000e+01   3.9856669e+01
   3.1100000e+01   3.9824534e+01
   3.1150000e+01   3.9792445e+01
   3.1200000e+01   3.9760402e+01
   3.1250000e+01   3.9728403e+01
   3.1300000e+01   3.9696451e+01
   3.1350000e+01   3.9664543e+01
   3.1400000e+01   3.9632680e+01
   3.1450000e+01   3.9600862e+01
   3.1500000e+01   3.9569089e+01
   3.1550000e+01   3.9537361e+01
   3.1600000e+01   3.9505677e+01
   3.1650000e+01   3.9474037e+01
   3.1700000e+01   3.9442441e+01
   3.1750000e+01   3.9410890e+01
   3.1800000e+01   3.9379382e+01
   3.1850000e+01   3.9347918e+01
   3.1900000e+01   3.9316498e+01
   3.1950000e+01   3.9285121e+01
   3.2000000e+01   3.9253788e+01
   3.2050000e+01   3.9222498e+01
   3.2100000e+01   3.9191251e+01
   3.2150000e+01   3.9160047e+01
   3.2200000e+01   3.9128885e+01
   3.2250000e+01   3.9097767e+01
   3.2300000e+01   3.9066691e+01
   3.2350000e+01   3.9035657e+01
   3.2400000e+01   3.9004666e+01
   3.2450000e+01   3.8973717e+01
   3.2500000e+01   3.8942810e+01
   3.2550000e+01   3.8911945e+01
   3.2600000e+01   3.8881122e+01
   3.2650000e+01   3.8850341e+01
   3.2700000e+01   3.8819601e+01
   3.2750000e+01   3.8788903e+01
   3.2800000e+01   3.8758245e+01
   3.2850000e+01   3.8727629e+01
   3.2900000e+01   3.8697055e+01
   3.2950000e+01   3.8666521e+01
   3.3000000e+01   3.8636028e+01
   3.3050000e+01   3.8605575e+01
   3.3100000e+01   3.8575164e+01
   3.3150000e+01   3.8544792e+01
   3.3200000e+01   3.8514461e+01
   3.3250000e+01   3.8484171e+01
   3.3300000e+01   3.8453920e+01
   3.3350000e+01   3.8423709e+01
   3.3400000e+01   3.8393539e+01
   3.3450000e+01   3.8363408e+01
   3.3500000e+01   3.8333316e+01
   3.3550000e+01   3.8303264e+01
   3.3600000e+01   3.8273252e+01
   3.3650000e+01   3.8243279e+01
   3.3700000e+01   3.8213345e+01
   3.3750000e+01   3.8183450e+01
   3.3800000e+01   3.8153594e+01
   3.3850000e+01   3.8123777e+01
   3.3900000e+01   3.8093999e+01
   3.3950000e+01   3.8064259e+01
   3.4000000e+01   3.8034558e+01
   3.4050000e+01   3.8004896e+01
   3.4100000e+01   3.7975271e+01
   3.4150000e+01   3.7945685e+01
   3.4200000e+01   3.7916137e+01
   3.4250000e+01   3.7886627e+01
   3.4300000e+01   3.7857154e+01
   3.4350000e+01   3.7827720e+01
   3.4400000e+01   3.7798323e+01
   3.4450000e+01   3.7768963e+01
   3.4500000e+01   3.7739641e+01
   3.4550000e+01   3.7710357e+01
   3.4600000e+01   3.7681109e+01
   3.4650000e+01   3.7651899e+01
   3.4700000e+01   3.7622726e+01
   3.4750000e+01   3.7593589e+01
   3.4800000e+01   3.7564490e+01
   3.4850000e+01   3.7535427e+01
   3.4900000e+01   3.7506400e+01
   3.4950000e+01   3.7477411e+01
   3.5000000e+01   3.7448457e+01
   3.5050000e+01   3.7419540e+01
   3.5100000e+01   3.7390659e+01
   3.5150000e+01   3.7361814e+01
   3.5200000e+01   3.7333006e+01
   3.5250000e+01   3.7304233e+01
   3.5300000e+01   3.7275495e+01
   3.5350000e+01   3.7246794e+01
   3.5400000e+01   3.7218128e+01
   3.5450000e+01   3.7189498e+01
   3.5500000e+01   3.7160903e+01
   3.5550000e+01   3.7132343e+01
   3.5600000e+01   3.7103819e+01
   3.5650000e+01   3.7075330e+01
   3.5700000e+01   3.7046875e+01
   3.5750000e+01   3.7018456e+01
   3.5800000e+01   3.6990071e+01
   3.5850000e+01   3.6961722e+01
   3.5900000e+01   3.6933406e+01
   3.5950000e+01   3.6905126e+01
   3.6000000e+01   3.6876880e+01
   3.6050000e+01   3.6848668e+01
   3.6100000e+01   3.6820490e+01
   3.6150000e+01   3.6792347e+01
   3.6200000e+01   3.6764238e+01
   3.6250000e+01   3.6736162e+01
   3.6300000e+01   3.6708121e+01
   3.6350000e+01   3.6680113e+01
   3.6400000e+01   3.6652139e+01
   3.6450000e+01   3.6624199e+01
   3.6500000e+01   3.6596292e+01
   3.6550000e+01   3.6568419e+01
   3.6600000e+01   3.6540579e+01
   3.6650000e+01   3.6512773e+01
   3.6700000e+01   3.6484999e+01
   3.6750000e+01   3.6457259e+01
   3.6800000e+01   3.6429552e+01
   3.6850000e+01   3.6401877e+01
   3.6900000e+01   3.6374236e+01
   3.6950000e+01   3.6346627e+01
   3.7000000e+01   3.6319051e+01
   3.7050000e+01   3.6291507e+01
   3.7100000e+01   3.6263996e+01
   3.7150000e+01   3.6236517e+01
   3.7200000e+01   3.6209071e+01
   3.7250000e+01   3.6181657e+01
   3.7300000e+01   3.6154275e+01
   3.7350000e+01   3.6126925e+01
   3.7400000e+01   3.6099607e+01
   3.7450000e+01   3.6072321e+01
   3.7500000e+01   3.6045067e+01
   3.7550000e+01   3.6017845e+01
   3.7600000e+01   3.5990654e+01
   3.7650000e+01   3.5963495e+01
   3.7700000e+01   3.5936367e+01
   3.7750000e+01   3.5909271e+01
   3.7800000e+01   3.5882206e+01
   3.7850000e+01   3.5855172e+01
   3.7900000e+01   3.5828169e+01
   3.7950000e+01   3.5801198e+01
   3.8000000e+01   3.5774258e+01
   3.8050000e+01   3.5747348e+01
   3.8100000e+01   3.5720470e+01
   3.8150000e+01   3.5693622e+01
   3.8200000e+01   3.5666805e+01
   3.8250000e+01   3.5640018e+01
   3.8300000e+01   3.5613262e+01
   3.8350000e+01   3.5586537e+01
   3.8400000e+01   3.5559842e+01
   3.8450000e+01   3.5533177e+01
   3.8500000e+01   3.5506542e+01
   3.8550000e+01   3.5479938e+01
   3.8600000e+01   3.5453364e+01
   3.8650000e+01   3.5426819e+01
   3.8700000e+01   3.5400305e+01
   3.8750000e+01   3.5373820e+01
   3.8800000e+01   3.5347366e+01
   3.8850000e+01   3.5320941e+01
   3.8900000e+01   3.5294546e+01
   3.8950000e+01   3.5268180e+01
   3.9000000e+01   3.5241843e+01
   3.9050000e+01   3.5215537e+01
   3.9100000e+01   3.5189259e+01
   3.9150000e+01   3.5163011e+01
   3.9200000e+01   3.5136792e+01
   3.9250000e+01   3.5110602e+01
   3.9300000e+01   3.5084441e+01
   3.9350000e+01   3.5058309e+01
   3.9400000e+01   3.5032206e+01
   3.9450000e+01   3.5006132e+01
   3.9500000e+01   3.4980087e+01
   3.9550000e+01   3.4954070e+01
   3.9600000e+01   3.4928082e+01
   3.9650000e+01   3.4902123e+01
   3.9700000e+01   3.4876192e+01
   3.9750000e+01   3.4850290e+01
   3.9800000e+01   3.4824416e+01
   3.9850000e+01   3.4798570e+01
   3.9900000e+01   3.4772752e+01
   3.9950000e+01   3.4746963e+01
   4.0000000e+01   3.4721201e+01
   4.0050000e+01   3.4695468e+01
   4.0100000e+01   3.4669763e+01
   4.0150000e+01   3.4644085e+01
   4.0200000e+01   3.4618435e+01
   4.0250000e+01   3.4592813e+01
   4.0300000e+01   3.4567219e+01
   4.0350000e+01   3.4541652e+01
   4.0400000e+01   3.4516113e+01
   4.0450000e+01   3.4490602e+01
   4.0500000e+01   3.4465117e+01
   4.0550000e+01   3.4439661e+01
   4.0600000e+01   3.4414231e+01
   4.0650000e+01   3.4388829e+01
   4.0700000e+01   3.4363454e+01
   4.0750000e+01   3.4338105e+01
   4.0800000e+01   3.4312784e+01
   4.0850000e+01   3.4287490e+01
   4.0900000e+01   3.4262223e+01
   4.0950000e+01   3.4236983e+01
   4.1000000e+01   3.4211769e+01
   4.1050000e+01   3.4186582e+01
   4.1100000e+01   3.4161422e+01
   4.1150000e+01   3.4136289e+01
   4.1200000e+01   3.4111182e+01
   4.1250000e+01   3.4086101e+01
   4.1300000e+01   3.4061047e+01
   4.1350000e+01   3.4036019e+01
   4.1400000e+01   3.4011017e+01
   4.1450000e+01   3.3986042e+01
   4.1500000e+01   3.3961093e+01
   4.1550000e+01   3.3936170e+01
   4.1600000e+01   3.3911273e+01
   4.1650000e+01   3.3886401e+01
   4.1700000e+01   3.3861556e+01
   4.1750000e+01   3.3836737e+01
   4.1800000e+01   3.3811943e+01
   4.1850000e+01   3.3787176e+01
   4.1900000e+01   3.3762434e+01
   4.1950000e+01   3.3737717e+01
   4.2000000e+01   3.3713026e+01
   4.2050000e+01   3.3688361e+01
   4.2100000e+01   3.3663721e+01
   4.2150000e+01   3.3639106e+01
   4.2200000e+01   3.3614517e+01
   4.2250000e+01   3.3589953e+01
   4.2300000e+01   3.3565414e+01
   4.2350000e+01   3.3540901e+01
   4.2400000e+01   3.3516412e+01
   4.2450000e+01   3.3491949e+01
   4.2500000e+01   3.3467511e+01
   4.2550000e+01   3.3443097e+01
   4.2600000e+01   3.3418708e+01
   4.2650000e+01   3.3394345e+01
   4.2700000e+01   3.3370006e+01
   4.2750000e+01   3.3345691e+01
   4.2800000e+01   3.3321402e+01
   4.2850000e+01   3.3297136e+01
   4.2900000e+01   3.3272896e+01
   4.2950000e+01   3.3248680e+01
   4.3000000e+01   3.3224488e+01
   4.3050000e+01   3.3200321e+01
   4.3100000e+01   3.3176178e+01
   4.3150000e+01   3.3152059e+01
   4.3200000e+01   3.3127965e+01
   4.3250000e+01   3.3103895e+01
   4.3300000e+01   3.3079849e+01
   4.3350000e+01   3.3055827e+01
   4.3400000e+01   3.3031828e+01
   4.3450000e+01   3.3007854e+01
   4.3500000e+01   3.2983904e+01
   4.3550000e+01   3.2959978e+01
   4.3600000e+01   3.2936075e+01
   4.3650000e+01   3.2912196e+01
   4.3700000e+01   3.2888341e+01
   4.3750000e+01   3.2864510e+01
   4.3800000e+01   3.2840702e+01
   4.3850000e+01   3.2816917e+01
   4.3900000e+01   3.2793156e+01
   4.3950000e+01   3.2769419e+01
   4.4000000e+01   3.2745705e+01
   4.4050000e+01   3.2722014e+01
   4.4100000e+01   3.2698346e+01
   4.4150000e+01   3.2674702e+01
   4.4200000e+01   3.2651081e+01
   4.4250000e+01   3.2627483e+01
   4.4300000e+01   3.2603908e+01
   4.4350000e+01   3.2580356e+01
   4.4400000e+01   3.2556827e+01
   4.4450000e+01   3.2533321e+01
   4.4500000e+01   3.2509838e+01
   4.4550000e+01   3.2486378e+01
   4.4600000e+01   3.2462941e+01
   4.4650000e+01   3.2439526e+01
   4.4700000e+01   3.2416134e+01
   4.4750000e+01   3.2392765e+01
   4.4800000e+01   3.2369418e+01
   4.4850000e+01   3.2346093e+01
   4.4900000e+01   3.2322792e+01
   4.4950000e+01   3.2299512e+01
   4.5000000e+01   3.2276255e+01
   4.5050000e+01   3.2253021e+01
   4.5100000e+01   3.2229809e+01
   4.5150000e+01   3.2206618e+01
   4.5200000e+01   3.2183451e+01
   4.5250000e+01   3.2160305e+01
   4.5300000e+01   3.2137181e+01
   4.5350000e+01   3.2114080e+01
   4.5400000e+01   3.2091001e+01
   4.5450000e+01   3.2067943e+01
   4.5500000e+01   3.2044908e+01
   4.5550000e+01   3.2021894e+01
   4.5600000e+01   3.1998902e+01
   4.5650000e+01   3.1975932e+01
   4.5700000e+01   3.1952984e+01
   4.5750000e+01   3.1930057e+01
   4.5800000e+01   3.1907152e+01
   4.5850000e+01   3.1884269e+01
   4.5900000e+01   3.1861407e+01
   4.5950000e+01   3.1838567e+01
   4.6000000e+01   3.1815748e+01
   4.6050000e+01   3.1792951e+01
   4.6100000e+01   3.1770175e+01
   4.6150000e+01   3.1747420e+01
   4.6200000e+01   3.1724687e+01
   4.6250000e+01   3.1701975e+01
   4.6300000e+01   3.1679284e+01
   4.6350000e+01   3.1656615e+01
   4.6400000e+01   3.1633966e+01
   4.6450000e+01   3.1611339e+01
   4.6500000e+01   3.1588732e+01
   4.6550000e+01   3.1566147e+01
   4.6600000e+01   3.1543582e+01
   4.6650000e+01   3.1521039e+01
   4.6700000e+01   3.1498516e+01
   4.6750000e+01   3.1476014e+01
   4.6800000e+01   3.1453533e+01
   4.6850000e+01   3.1431073e+01
   4.6900000e+01   3.1408633e+01
   4.6950000e+01   3.1386215e+01
   4.7000000e+01   3.1363816e+01
   4.7050000e+01   3.1341438e+01
   4.7100000e+01   3.1319081e+01
   4.7150000e+01   3.1296745e+01
   4.7200000e+01   3.1274428e+01
   4.7250000e+01   3.1252132e+01
   4.7300000e+01   3.1229857e+01
   4.7350000e+01   3.1207602e+01
   4.7400000e+01   3.1185367e+01
   4.7450000e+01   3.1163152e+01
   4.7500000e+01   3.1140958e+01
   4.7550000e+01   3.1118783e+01
   4.7600000e+01   3.1096629e+01
   4.7650000e+01   3.1074495e+01
   4.7700000e+01   3.1052381e+01
   4.7750000e+01   3.1030287e+01
   4.7800000e+01   3.1008213e+01
   4.7850000e+01   3.0986159e+01
   4.7900000e+01   3.0964125e+01
   4.7950000e+01   3.0942111e+01
   4.8000000e+01   3.0920116e+01
   4.8050000e+01   3.0898141e+01
   4.8100000e+01   3.0876186e+01
   4.8150000e+01   3.0854251e+01
   4.8200000e+01   3.0832335e+01
   4.8250000e+01   3.0810439e+01
   4.8300000e+01   3.0788562e+01
   4.8350000e+01   3.0766705e+01
   4.8400000e+01   3.0744868e+01
   4.8450000e+01   3.0723050e+01
   4.8500000e+01   3.0701251e+01
   4.8550000e+01   3.0679472e+01
   4.8600000e+01   3.0657712e+01
   4.8650000e+01   3.0635972e+01
   4.8700000e+01   3.0614250e+01
   4.8750000e+01   3.0592548e+01
   4.8800000e+01   3.0570865e+01
   4.8850000e+01   3.0549202e+01
   4.8900000e+01   3.0527557e+01
   4.8950000e+01   3.0505932e+01
   4.9000000e+01   3.0484325e+01
   4.9050000e+01   3.0462738e+01
   4.9100000e+01   3.0441169e+01
   4.9150000e+01   3.0419620e+01
   4.9200000e+01   3.0398089e+01
   4.9250000e+01   3.0376578e+01
   4.9300000e+01   3.0355085e+01
   4.9350000e+01   3.0333611e+01
   4.9400000e+01   3.0312155e+01
   4.9450000e+01   3.0290719e+01
   4.9500000e+01   3.0269301e+01
   4.9550000e+01   3.0247901e+01
   4.9600000e+01   3.0226521e+01
   4.9650000e+01   3.0205159e+01
   4.9700000e+01   3.0183815e+01
   4.9750000e+01   3.0162490e+01
   4.9800000e+01   3.0141184e+01
   4.9850000e+01   3.0119895e+01
   4.9900000e+01   3.0098626e+01
   4.9950000e+01   3.0077374e+01
   5.0000000e+01   3.0056141e+01
   5.0050000e+01   3.0034927e+01
   5.0100000e+01   3.0013730e+01
   5.0150000e+01   2.9992552e+01
   5.0200000e+01   2.9971392e+01
   5.0250000e+01   2.9950250e+01
   5.0300000e+01   2.9929127e+01
   5.0350000e+01   2.9908021e+01
   5.0400000e+01   2.9886934e+01
   5.0450000e+01   2.9865864e+01
   5.0500000e+01   2.9844813e+01
   5.0550000e+01   2.9823779e+01
   5.0600000e+01   2.9802763e+01
   5.0650000e+01   2.9781766e+01
   5.0700000e+01   2.9760786e+01
   5.0750000e+01   2.9739824e+01
   5.0800000e+01   2.9718880e+01
   5.0850000e+01   2.9697953e+01
   5.0900000e+01   2.9677045e+01
   5.0950000e+01   2.9656154e+01
   5.1000000e+01   2.9635280e+01
   5.1050000e+01   2.9614424e+01
   5.1100000e+01   2.9593586e+01
   5.1150000e+01   2.9572766e+01
   5.1200000e+01   2.9551963e+01
   5.1250000e+01   2.9531177e+01
   5.1300000e+01   2.9510409e+01
   5.1350000e+01   2.9489659e+01
   5.1400000e+01   2.9468925e+01
   5.1450000e+01   2.9448210e+01
   5.1500000e+01   2.9427511e+01
   5.1550000e+01   2.9406830e+01
   5.1600000e+01   2.9386166e+01
   5.1650000e+01   2.9365519e+01
   5.1700000e+01   2.9344890e+01
   5.1750000e+01   2.9324278e+01
   5.1800000e+01   2.9303683e+01
   5.1850000e+01   2.9283105e+01
   5.1900000e+01   2.9262544e+01
   5.1950000e+01   2.9242000e+01
   5.2000000e+01   2.9221473e+01
   5.2050000e+01   2.9200964e+01
   5.2100000e+01   2.9180471e+01
   5.2150000e+01   2.9159995e+01
   5.2200000e+01   2.9139536e+01
   5.2250000e+01   2.9119094e+01
   5.2300000e+01   2.9098669e+01
   5.2350000e+01   2.9078261e+01
   5.2400000e+01   2.9057869e+01
   5.2450000e+01   2.9037494e+01
   5.2500000e+01   2.9017136e+01
   5.2550000e+01   2.8996795e+01
   5.2600000e+01   2.8976470e+01
   5.2650000e+01   2.8956162e+01
   5.2700000e+01   2.8935870e+01
   5.2750000e+01   2.8915596e+01
   5.2800000e+01   2.8895337e+01
   5.2850000e+01   2.8875095e+01
   5.2900000e+01   2.8854870e+01
   5.2950000e+01   2.8834661e+01
   5.3000000e+01   2.8814469e+01
   5.3050000e+01   2.8794293e+01
   5.3100000e+01   2.8774133e+01
   5.3150000e+01   2.8753990e+01
   5.3200000e+01   2.8733863e+01
   5.3250000e+01   2.8713752e+01
   5.3300000e+01   2.8693658e+01
   5.3350000e+01   2.8673580e+01
   5.3400000e+01   2.8653518e+01
   5.3450000e+01   2.8633472e+01
   5.3500000e+01   2.8613443e+01
   5.3550000e+01   2.8593429e+01
   5.3600000e+01   2.8573432e+01
   5.3650000e+01   2.8553450e+01
   5.3700000e+01   2.8533485e+01
   5.3750000e+01   2.8513536e+01
   5.3800000e+01   2.8493602e+01
   5.3850000e+01   2.8473685e+01
   5.3900000e+01   2.8453784e+01
   5.3950000e+01   2.8433898e+01
   5.4000000e+01   2.8414028e+01
   5.4050000e+01   2.8394175e+01
   5.4100000e+01   2.8374337e+01
   5.4150000e+01   2.8354514e+01
   5.4200000e+01   2.8334708e+01
   5.4250000e+01   2.8314917e+01
   5.4300000e+01   2.8295142e+01
   5.4350000e+01   2.8275383e+01
   5.4400000e+01   2.8255639e+01
   5.4450000e+01   2.8235911e+01
   5.4500000e+01   2.8216199e+01
   5.4550000e+01   2.8196502e+01
   5.4600000e+01   2.8176821e+01
   5.4650000e+01   2.8157155e+01
   5.4700000e+01   2.8137504e+01
   5.4750000e+01   2.8117870e+01
   5.4800000e+01   2.8098250e+01
   5.4850000e+01   2.8078646e+01
   5.4900000e+01   2.8059058e+01
   5.4950000e+01   2.8039485e+01
   5.5000000e+01   2.8019927e+01
   5.5050000e+01   2.8000384e+01
   5.5100000e+01   2.7980857e+01
   5.5150000e+01   2.7961345e+01
   5.5200000e+01   2.7941848e+01
   5.5250000e+01   2.7922367e+01
   5.5300000e+01   2.7902900e+01
   5.5350000e+01   2.7883449e+01
   5.5400000e+01   2.7864013e+01
   5.5450000e+01   2.7844592e+01
   5.5500000e+01   2.7825186e+01
   5.5550000e+01   2.7805795e+01
   5.5600000e+01   2.7786419e+01
   5.5650000e+01   2.7767059e+01
   5.5700000e+01   2.7747713e+01
   5.5750000e+01   2.7728382e+01
   5.5800000e+01   2.7709066e+01
   5.5850000e+01   2.7689765e+01
   5.5900000e+01   2.7670479e+01
   5.5950000e+01   2.7651208e+01
   5.6000000e+01   2.7631951e+01
   5.6050000e+01   2.7612709e+01
   5.6100000e+01   2.7593483e+01
   5.6150000e+01   2.7574271e+01
   5.6200000e+01   2.7555073e+01
   5.6250000e+01   2.7535891e+01
   5.6300000e+01   2.7516723e+01
   5.6350000e+01   2.7497569e+01
   5.6400000e+01   2.7478431e+01
   5.6450000e+01   2.7459307e+01
   5.6500000e+01   2.7440197e+01
   5.6550000e+01   2.7421102e+01
   5.6600000e+01   2.7402022e+01
   5.6650000e+01   2.7382956e+01
   5.6700000e+01   2.7363905e+01
   5.6750000e+01   2.7344868e+01
   5.6800000e+01   2.7325846e+01
   5.6850000e+01   2.7306838e+01
   5.6900000e+01   2.7287844e+01
   5.6950000e+01   2.7268865e+01
   5.7000000e+01   2.7249900e+01
   5.7050000e+01   2.7230950e+01
   5.7100000e+01   2.7212014e+01
   5.7150000e+01   2.7193092e+01
   5.7200000e+01   2.7174184e+01
   5.7250000e+01   2.7155291e+01
   5.7300000e+01   2.7136411e+01
   5.7350000e+01   2.7117546e+01
   5.7400000e+01   2.7098696e+01
   5.7450000e+01   2.7079859e+01
   5.7500000e+01   2.7061036e+01
   5.7550000e+01   2.7042228e+01
   5.7600000e+01   2.7023434e+01
   5.7650000e+01   2.7004653e+01
   5.7700000e+01   2.6985887e+01
   5.7750000e+01   2.6967135e+01
   5.7800000e+01   2.6948397e+01
   5.7850000e+01   2.6929672e+01
   5.7900000e+01   2.6910962e+01
   5.7950000e+01   2.6892266e+01
   5.8000000e+01   2.6873583e+01
   5.8050000e+01   2.6854914e+01
   5.8100000e+01   2.6836260e+01
   5.8150000e+01   2.6817619e+01
   5.8200000e+01   2.6798992e+01
   5.8250000e+01   2.6780378e+01
   5.8300000e+01   2.6761779e+01
   5.8350000e+01   2.6743193e+01
   5.8400000e+01   2.6724621e+01
   5.8450000e+01   2.6706062e+01
   5.8500000e+01   2.6687518e+01
   5.8550000e+01   2.6668987e+01
   5.8600000e+01   2.6650469e+01
   5.8650000e+01   2.6631965e+01
   5.8700000e+01   2.6613475e+01
   5.8750000e+01   2.6594999e+01
   5.8800000e+01   2.6576536e+01
   5.8850000e+01   2.6558086e+01
   5.8900000e+01   2.6539650e+01
   5.8950000e+01   2.6521228e+01
   5.9000000e+01   2.6502819e+01
   5.9050000e+01   2.6484423e+01
   5.9100000e+01   2.6466041e+01
   5.9150000e+01   2.6447672e+01
   5.9200000e+01   2.6429317e+01
   5.9250000e+01   2.6410975e+01
   5.9300000e+01   2.6392646e+01
   5.9350000e+01   2.6374331e+01
   5.9400000e+01   2.6356029e+01
   5.9450000e+01   2.6337740e+01
   5.9500000e+01   2.6319464e+01
   5.9550000e+01   2.6301202e+01
   5.9600000e+01   2.6282953e+01
   5.9650000e+01   2.6264717e+01
   5.9700000e+01   2.6246495e+01
   5.9750000e+01   2.6228285e+01
   5.9800000e+01   2.6210089e+01
   5.9850000e+01   2.6191906e+01
   5.9900000e+01   2.6173736e+01
   5.9950000e+01   2.6155579e+01
   6.0000000e+01   2.6137435e+01
   6.0050000e+01   2.6119304e+01
   6.0100000e+01   2.6101186e+01
   6.0150000e+01   2.6083081e+01
   6.0200000e+01   2.6064989e+01
   6.0250000e+01   2.6046910e+01
   6.0300000e+01   2.6028844e+01
   6.0350000e+01   2.6010791e+01
   6.0400000e+01   2.5992751e+01
   6.0450000e+01   2.5974724e+01
   6.0500000e+01   2.5956709e+01
   6.0550000e+01   2.5938708e+01
   6.0600000e+01   2.5920719e+01
   6.0650000e+01   2.5902743e+01
   6.0700000e+01   2.5884780e+01
   6.0750000e+01   2.5866830e+01
   6.0800000e+01   2.5848892e+01
   6.0850000e+01   2.5830967e+01
   6.0900000e+01   2.5813055e+01
   6.0950000e+01   2.5795155e+01
   6.1000000e+01   2.5777269e+01
   6.1050000e+01   2.5759394e+01
   6.1100000e+01   2.5741533e+01
   6.1150000e+01   2.5723684e+01
   6.1200000e+01   2.5705848e+01
   6.1250000e+01   2.5688024e+01
   6.1300000e+01   2.5670213e+01
   6.1350000e+01   2.5652414e+01
   6.1400000e+01   2.5634628e+01
   6.1450000e+01   2.5616854e+01
   6.1500000e+01   2.5599093e+01
   6.1550000e+01   2.5581345e+01
   6.1600000e+01   2.5563608e+01
   6.1650000e+01   2.5545885e+01
   6.1700000e+01   2.5528173e+01
   6.1750000e+01   2.5510474e+01
   6.1800000e+01   2.5492788e+01
   6.1850000e+01   2.5475113e+01
   6.1900000e+01   2.5457451e+01
   6.1950000e+01   2.5439802e+01
   6.2000000e+01   2.5422165e+01
   6.2050000e+01   2.5404540e+01
   6.2100000e+01   2.5386927e+01
   6.2150000e+01   2.5369326e+01
   6.2200000e+01   2.5351738e+01
   6.2250000e+01   2.5334162e+01
   6.2300000e+01   2.5316598e+01
   6.2350000e+01   2.5299047e+01
   6.2400000e+01   2.5281507e+01
   6.2450000e+01   2.5263980e+01
   6.2500000e+01   2.5246464e+01
   6.2550000e+01   2.5228961e+01
   6.2600000e+01   2.5211470e+01
   6.2650000e+01   2.5193991e+01
   6.2700000e+01   2.5176524e+01
   6.2750000e+01   2.5159069e+01
   6.2800000e+01   2.5141626e+01
   6.2850000e+01   2.5124196e+01
   6.2900000e+01   2.5106777e+01
   6.2950000e+01   2.5089370e+01
   6.3000000e+01   2.5071975e+01
   6.3050000e+01   2.5054592e+01
   6.3100000e+01   2.5037221e+01
   6.3150000e+01   2.5019861e+01
   6.3200000e+01   2.5002514e+01
   6.3250000e+01   2.4985179e+01
   6.3300000e+01   2.4967855e+01
   6.3350000e+01   2.4950543e+01
   6.3400000e+01   2.4933243e+01
   6.3450000e+01   2.4915955e+01
   6.3500000e+01   2.4898679e+01
   6.3550000e+01   2.4881414e+01
   6.3600000e+01   2.4864161e+01
   6.3650000e+01   2.4846920e+01
   6.3700000e+01   2.4829690e+01
   6.3750000e+01   2.4812473e+01
   6.3800000e+01   2.4795266e+01
   6.3850000e+01   2.4778072e+01
   6.3900000e+01   2.4760889e+01
   6.3950000e+01   2.4743718e+01
   6.4000000e+01   2.4726559e+01
   6.4050000e+01   2.4709411e+01
   6.4100000e+01   2.4692274e+01
   6.4150000e+01   2.4675149e+01
   6.4200000e+01   2.4658036e+01
   6.4250000e+01   2.4640934e+01
   6.4300000e+01   2.4623844e+01
   6.4350000e+01   2.4606766e+01
   6.4400000e+01   2.4589698e+01
   6.4450000e+01   2.4572643e+01
   6.4500000e+01   2.4555598e+01
   6.4550000e+01   2.4538565e+01
   6.4600000e+01   2.4521544e+01
   6.4650000e+01   2.4504534e+01
   6.4700000e+01   2.4487535e+01
   6.4750000e+01   2.4470548e+01
   6.4800000e+01   2.4453572e+01
   6.4850000e+01   2.4436607e+01
   6.4900000e+01   2.4419654e+01
   6.4950000e+01   2.4402712e+01
   6.5000000e+01   2.4385781e+01
   6.5050000e+01   2.4368862e+01
   6.5100000e+01   2.4351954e+01
   6.5150000e+01   2.4335057e+01
   6.5200000e+01   2.4318171e+01
   6.5250000e+01   2.4301297e+01
   6.5300000e+01   2.4284434e+01
   6.5350000e+01   2.4267582e+01
   6.5400000e+01   2.4250741e+01
   6.5450000e+01   2.4233911e+01
   6.5500000e+01   2.4217092e+01
   6.5550000e+01   2.4200285e+01
   6.5600000e+01   2.4183488e+01
   6.5650000e+01   2.4166703e+01
   6.5700000e+01   2.4149929e+01
   6.5750000e+01   2.4133166e+01
   6.5800000e+01   2.4116414e+01
   6.5850000e+01   2.4099673e+01
   6.5900000e+01   2.4082943e+01
   6.5950000e+01   2.4066223e+01
   6.6000000e+01   2.4049515e+01
   6.6050000e+01   2.4032818e+01
   6.6100000e+01   2.4016132e+01
   6.6150000e+01   2.3999457e+01
   6.6200000e+01   2.3982793e+01
   6.6250000e+01   2.3966139e+01
   6.6300000e+01   2.3949497e+01
   6.6350000e+01   2.3932865e+01
   6.6400000e+01   2.3916244e+01
   6.6450000e+01   2.3899635e+01
   6.6500000e+01   2.3883036e+01
   6.6550000e+01   2.3866447e+01
   6.6600000e+01   2.3849870e+01
   6.6650000e+01   2.3833303e+01
   6.6700000e+01   2.3816748e+01
   6.6750000e+01   2.3800202e+01
   6.6800000e+01   2.3783668e+01
   6.6850000e+01   2.3767145e+01
   6.6900000e+01   2.3750632e+01
   6.6950000e+01   2.3734130e+01
   6.7000000e+01   2.3717638e+01
   6.7050000e+01   2.3701157e+01
   6.7100000e+01   2.3684687e+01
   6.7150000e+01   2.3668228e+01
   6.7200000e+01   2.3651779e+01
   6.7250000e+01   2.3635341e+01
   6.7300000e+01   2.3618913e+01
   6.7350000e+01   2.3602496e+01
   6.7400000e+01   2.3586090e+01
   6.7450000e+01   2.3569694e+01
   6.7500000e+01   2.3553309e+01
   6.7550000e+01   2.3536934e+01
   6.7600000e+01   2.3520570e+01
   6.7650000e+01   2.3504216e+01
   6.7700000e+01   2.3487873e+01
   6.7750000e+01   2.3471540e+01
   6.7800000e+01   2.3455217e+01
   6.7850000e+01   2.3438906e+01
   6.7900000e+01   2.3422604e+01
   6.7950000e+01   2.3406313e+01
   6.8000000e+01   2.3390033e+01
   6.8050000e+01   2.3373763e+01
   6.8100000e+01   2.3357503e+01
   6.8150000e+01   2.3341253e+01
   6.8200000e+01   2.3325014e+01
   6.8250000e+01   2.3308786e+01
   6.8300000e+01   2.3292567e+01
   6.8350000e+01   2.3276359e+01
   6.8400000e+01   2.3260161e+01
   6.8450000e+01   2.3243974e+01
   6.8500000e+01   2.3227797e+01
   6.8550000e+01   2.3211630e+01
   6.8600000e+01   2.3195473e+01
   6.8650000e+01   2.3179327e+01
   6.8700000e+01   2.3163191e+01
   6.8750000e+01   2.3147065e+01
   6.8800000e+01   2.3130949e+01
   6.8850000e+01   2.3114843e+01
   6.8900000e+01   2.3098748e+01
   6.8950000e+01   2.3082663e+01
   6.9000000e+01   2.3066587e+01
   6.9050000e+01   2.3050522e+01
   6.9100000e+01   2.3034468e+01
   6.9150000e+01   2.3018423e+01
   6.9200000e+01   2.3002388e+01
   6.9250000e+01   2.2986364e+01
   6.9300000e+01   2.2970349e+01
   6.9350000e+01   2.2954344e+01
   6.9400000e+01   2.2938350e+01
   6.9450000e+01   2.2922366e+01
   6.9500000e+01   2.2906391e+01
   6.9550000e+01   2.2890427e+01
   6.9600000e+01   2.2874472e+01
   6.9650000e+01   2.2858528e+01
   6.9700000e+01   2.2842594e+01
   6.9750000e+01   2.2826669e+01
   6.9800000e+01   2.2810754e+01
   6.9850000e+01   2.2794850e+01
   6.9900000e+01   2.2778955e+01
   6.9950000e+01   2.2763070e+01
   7.0000000e+01   2.2747195e+01
   7.0050000e+01   2.2731330e+01
   7.0100000e+01   2.2715475e+01
   7.0150000e+01   2.2699630e+01
   7.0200000e+01   2.2683794e+01
   7.0250000e+01   2.2667969e+01
   7.0300000e+01   2.2652153e+01
   7.0350000e+01   2.2636347e+01
   7.0400000e+01   2.2620550e+01
   7.0450000e+01   2.2604764e+01
   7.0500000e+01   2.2588987e+01
   7.0550000e+01   2.2573220e+01
   7.0600000e+01   2.2557463e+01
   7.0650000e+01   2.2541715e+01
   7.0700000e+01   2.2525977e+01
   7.0750000e+01   2.2510249e+01
   7.0800000e+01   2.2494531e+01
   7.0850000e+01   2.2478822e+01
   7.0900000e+01   2.2463123e+01
   7.0950000e+01   2.2447434e+01
   7.1000000e+01   2.2431754e+01
   7.1050000e+01   2.2416084e+01
   7.1100000e+01   2.2400423e+01
   7.1150000e+01   2.2384772e+01
   7.1200000e+01   2.2369131e+01
   7.1250000e+01   2.2353499e+01
   7.1300000e+01   2.2337877e+01
   7.1350000e+01   2.2322265e+01
   7.1400000e+01   2.2306662e+01
   7.1450000e+01   2.2291068e+01
   7.1500000e+01   2.2275484e+01
   7.1550000e+01   2.2259910e+01
   7.1600000e+01   2.2244345e+01
   7.1650000e+01   2.2228789e+01
   7.1700000e+01   2.2213243e+01
   7.1750000e+01   2.2197707e+01
   7.1800000e+01   2.2182179e+01
   7.1850000e+01   2.2166662e+01
   7.1900000e+01   2.2151154e+01
   7.1950000e+01   2.2135655e+01
   7.2000000e+01   2.2120165e+01
   7.2050000e+01   2.2104685e+01
   7.2100000e+01   2.2089215e+01
   7.2150000e+01   2.2073753e+01
   7.2200000e+01   2.2058302e+01
   7.2250000e+01   2.2042859e+01
   7.2300000e+01   2.2027426e+01
   7.2350000e+01   2.2012002e+01
   7.2400000e+01   2.1996587e+01
   7.2450000e+01   2.1981182e+01
   7.2500000e+01   2.1965786e+01
   7.2550000e+01   2.1950400e+01
   7.2600000e+01   2.1935022e+01
   7.2650000e+01   2.1919654e+01
   7.2700000e+01   2.1904295e+01
   7.2750000e+01   2.1888945e+01
   7.2800000e+01   2.1873605e+01
   7.2850000e+01   2.1858274e+01
   7.2900000e+01   2.1842952e+01
   7.2950000e+01   2.1827639e+01
   7.3000000e+01   2.1812335e+01
   7.3050000e+01   2.1797041e+01
   7.3100000e+01   2.1781755e+01
   7.3150000e+01   2.1766479e+01
   7.3200000e+01   2.1751212e+01
   7.3250000e+01   2.1735954e+01
   7.3300000e+01   2.1720706e+01
   7.3350000e+01   2.1705466e+01
   7.3400000e+01   2.1690235e+01
   7.3450000e+01   2.1675014e+01
   7.3500000e+01   2.1659801e+01
   7.3550000e+01   2.1644598e+01
   7.3600000e+01   2.1629404e+01
   7.3650000e+01   2.1614218e+01
   7.3700000e+01   2.1599042e+01
   7.3750000e+01   2.1583875e+01
   7.3800000e+01   2.1568717e+01
   7.3850000e+01   2.1553567e+01
   7.3900000e+01   2.1538427e+01
   7.3950000e+01   2.1523296e+01
   7.4000000e+01   2.1508174e+01
   7.4050000e+01   2.1493060e+01
   7.4100000e+01   2.1477956e+01
   7.4150000e+01   2.1462860e+01
   7.4200000e+01   2.1447774e+01
   7.4250000e+01   2.1432696e+01
   7.4300000e+01   2.1417627e+01
   7.4350000e+01   2.1402567e+01
   7.4400000e+01   2.1387516e+01
   7.4450000e+01   2.1372474e+01
   7.4500000e+01   2.1357441e+01
   7.4550000e+01   2.1342417e+01
   7.4600000e+01   2.1327401e+01
   7.4650000e+01   2.1312394e+01
   7.4700000e+01   2.1297396e+01
   7.4750000e+01   2.1282407e+01
   7.4800000e+01   2.1267427e+01
   7.4850000e+01   2.1252455e+01
   7.4900000e+01   2.1237493e+01
   7.4950000e+01   2.1222539e+01
   7.5000000e+01   2.1207593e+01
   7.5050000e+01   2.1192657e+01
   7.5100000e+01   2.1177729e+01
   7.5150000e+01   2.1162810e+01
   7.5200000e+01   2.1147900e+01
   7.5250000e+01   2.1132998e+01
   7.5300000e+01   2.1118105e+01
   7.5350000e+01   2.1103221e+01
   7.5400000e+01   2.1088346e+01
   7.5450000e+01   2.1073479e+01
   7.5500000e+01   2.1058620e+01
   7.5550000e+01   2.1043771e+01
   7.5600000e+01   2.1028930e+01
   7.5650000e+01   2.1014098e+01
   7.5700000e+01   2.0999274e+01
   7.5750000e+01   2.0984459e+01
   7.5800000e+01   2.0969652e+01
   7.5850000e+01   2.0954854e+01
   7.5900000e+01   2.0940065e+01
   7.5950000e+01   2.0925284e+01
   7.6000000e+01   2.0910512e+01
   7.6050000e+01   2.0895748e+01
   7.6100000e+01   2.0880993e+01
   7.6150000e+01   2.0866246e+01
   7.6200000e+01   2.0851508e+01
   7.6250000e+01   2.0836779e+01
   7.6300000e+01   2.0822058e+01
   7.6350000e+01   2.0807345e+01
   7.6400000e+01   2.0792641e+01
   7.6450000e+01   2.0777945e+01
   7.6500000e+01   2.0763258e+01
   7.6550000e+01   2.0748579e+01
   7.6600000e+01   2.0733909e+01
   7.6650000e+01   2.0719247e+01
   7.6700000e+01   2.0704593e+01
   7.6750000e+01   2.0689948e+01
   7.6800000e+01   2.0675312e+01
   7.6850000e+01   2.0660683e+01
   7.6900000e+01   2.0646064e+01
   7.6950000e+01   2.0631452e+01
   7.7000000e+01   2.0616849e+01
   7.7050000e+01   2.0602254e+01
   7.7100000e+01   2.0587668e+01
   7.7150000e+01   2.0573089e+01
   7.7200000e+01   2.0558520e+01
   7.7250000e+01   2.0543958e+01
   7.7300000e+01   2.0529405e+01
   7.7350000e+01   2.0514860e+01
   7.7400000e+01   2.0500323e+01
   7.7450000e+01   2.0485795e+01
   7.7500000e+01   2.0471275e+01
   7.7550000e+01   2.0456763e+01
   7.7600000e+01   2.0442260e+01
   7.7650000e+01   2.0427764e+01
   7.7700000e+01   2.0413277e+01
   7.7750000e+01   2.0398798e+01
   7.7800000e+01   2.0384328e+01
   7.7850000e+01   2.0369865e+01
   7.7900000e+01   2.0355411e+01
   7.7950000e+01   2.0340965e+01
   7.8000000e+01   2.0326527e+01
   7.8050000e+01   2.0312098e+01
   7.8100000e+01   2.0297676e+01
   7.8150000e+01   2.0283263e+01
   7.8200000e+01   2.0268857e+01
   7.8250000e+01   2.0254460e+01
   7.8300000e+01   2.0240071e+01
   7.8350000e+01   2.0225690e+01
   7.8400000e+01   2.0211318e+01
   7.8450000e+01   2.0196953e+01
   7.8500000e+01   2.0182596e+01
   7.8550000e+01   2.0168248e+01
   7.8600000e+01   2.0153907e+01
   7.8650000e+01   2.0139575e+01
   7.8700000e+01   2.0125251e+01
   7.8750000e+01   2.0110934e+01
   7.8800000e+01   2.0096626e+01
   7.8850000e+01   2.0082326e+01
   7.8900000e+01   2.0068034e+01
   7.8950000e+01   2.0053749e+01
   7.9000000e+01   2.0039473e+01
   7.9050000e+01   2.0025205e+01
   7.9100000e+01   2.0010945e+01
   7.9150000e+01   1.9996693e+01
   7.9200000e+01   1.9982448e+01
   7.9250000e+01   1.9968212e+01
   7.9300000e+01   1.9953984e+01
   7.9350000e+01   1.9939763e+01
   7.9400000e+01   1.9925551e+01
   7.9450000e+01   1.9911346e+01
   7.9500000e+01   1.9897149e+01
   7.9550000e+01   1.9882960e+01
   7.9600000e+01   1.9868780e+01
   7.9650000e+01   1.9854607e+01
   7.9700000e+01   1.9840441e+01
   7.9750000e+01   1.9826284e+01
   7.9800000e+01   1.9812135e+01
   7.9850000e+01   1.9797993e+01
   7.9900000e+01   1.9783859e+01
   7.9950000e+01   1.9769734e+01
   8.0000000e+01   1.9755616e+01
   8.0050000e+01   1.9741505e+01
   8.0100000e+01   1.9727403e+01
   8.0150000e+01   1.9713308e+01
   8.0200000e+01   1.9699221e+01
   8.0250000e+01   1.9685142e+01
   8.0300000e+01   1.9671071e+01
   8.0350000e+01   1.9657008e+01
   8.0400000e+01   1.9642952e+01
   8.0450000e+01   1.9628904e+01
   8.0500000e+01   1.9614864e+01
   8.0550000e+01   1.9600831e+01
   8.0600000e+01   1.9586806e+01
   8.0650000e+01   1.9572789e+01
   8.0700000e+01   1.9558780e+01
   8.0750000e+01   1.9544778e+01
   8.0800000e+01   1.9530784e+01
   8.0850000e+01   1.9516798e+01
   8.0900000e+01   1.9502820e+01
   8.0950000e+01   1.9488849e+01
   8.1000000e+01   1.9474885e+01
   8.1050000e+01   1.9460930e+01
   8.1100000e+01   1.9446982e+01
   8.1150000e+01   1.9433041e+01
   8.1200000e+01   1.9419109e+01
   8.1250000e+01   1.9405184e+01
   8.1300000e+01   1.9391266e+01
   8.1350000e+01   1.9377356e+01
   8.1400000e+01   1.9363454e+01
   8.1450000e+01   1.9349559e+01
   8.1500000e+01   1.9335672e+01
   8.1550000e+01   1.9321793e+01
   8.1600000e+01   1.9307921e+01
   8.1650000e+01   1.9294057e+01
   8.1700000e+01   1.9280200e+01
   8.1750000e+01   1.9266350e+01
   8.1800000e+01   1.9252509e+01
   8.1850000e+01   1.9238674e+01
   8.1900000e+01   1.9224848e+01
   8.1950000e+01   1.9211028e+01
   8.2000000e+01   1.9197217e+01
   8.2050000e+01   1.9183412e+01
   8.2100000e+01   1.9169616e+01
   8.2150000e+01   1.9155826e+01
   8.2200000e+01   1.9142045e+01
   8.2250000e+01   1.9128270e+01
   8.2300000e+01   1.9114503e+01
   8.2350000e+01   1.9100744e+01
   8.2400000e+01   1.9086992e+01
   8.2450000e+01   1.9073247e+01
   8.2500000e+01   1.9059510e+01
   8.2550000e+01   1.9045781e+01
   8.2600000e+01   1.9032058e+01
   8.2650000e+01   1.9018343e+01
   8.2700000e+01   1.9004636e+01
   8.2750000e+01   1.8990936e+01
   8.2800000e+01   1.8977243e+01
   8.2850000e+01   1.8963558e+01
   8.2900000e+01   1.8949880e+01
   8.2950000e+01   1.8936209e+01
   8.3000000e+01   1.8922546e+01
   8.3050000e+01   1.8908890e+01
   8.3100000e+01   1.8895241e+01
   8.3150000e+01   1.8881600e+01
   8.3200000e+01   1.8867966e+01
   8.3250000e+01   1.8854339e+01
   8.3300000e+01   1.8840719e+01
   8.3350000e+01   1.8827107e+01
   8.3400000e+01   1.8813503e+01
   8.3450000e+01   1.8799905e+01
   8.3500000e+01   1.8786315e+01
   8.3550000e+01   1.8772732e+01
   8.3600000e+01   1.8759156e+01
   8.3650000e+01   1.8745588e+01
   8.3700000e+01   1.8732026e+01
   8.3750000e+01   1.8718472e+01
   8.3800000e+01   1.8704925e+01
   8.3850000e+01   1.8691386e+01
   8.3900000e+01   1.8677854e+01
   8.3950000e+01   1.8664328e+01
   8.4000000e+01   1.8650810e+01
   8.4050000e+01   1.8637300e+01
   8.4100000e+01   1.8623796e+01
   8.4150000e+01   1.8610300e+01
   8.4200000e+01   1.8596810e+01
   8.4250000e+01   1.8583328e+01
   8.4300000e+01   1.8569854e+01
   8.4350000e+01   1.8556386e+01
   8.4400000e+01   1.8542925e+01
   8.4450000e+01   1.8529472e+01
   8.4500000e+01   1.8516025e+01
   8.4550000e+01   1.8502586e+01
   8.4600000e+01   1.8489154e+01
   8.4650000e+01   1.8475729e+01
   8.4700000e+01   1.8462311e+01
   8.4750000e+01   1.8448900e+01
   8.4800000e+01   1.8435496e+01
   8.4850000e+01   1.8422100e+01
   8.4900000e+01   1.8408710e+01
   8.4950000e+01   1.8395327e+01
   8.5000000e+01   1.8381952e+01
   8.5050000e+01   1.8368583e+01
   8.5100000e+01   1.8355222e+01
   8.5150000e+01   1.8341868e+01
   8.5200000e+01   1.8328520e+01
   8.5250000e+01   1.8315180e+01
   8.5300000e+01   1.8301847e+01
   8.5350000e+01   1.8288520e+01
   8.5400000e+01   1.8275201e+01
   8.5450000e+01   1.8261889e+01
   8.5500000e+01   1.8248583e+01
   8.5550000e+01   1.8235285e+01
   8.5600000e+01   1.8221994e+01
   8.5650000e+01   1.8208709e+01
   8.5700000e+01   1.8195432e+01
   8.5750000e+01   1.8182161e+01
   8.5800000e+01   1.8168898e+01
   8.5850000e+01   1.8155641e+01
   8.5900000e+01   1.8142391e+01
   8.5950000e+01   1.8129148e+01
   8.6000000e+01   1.8115913e+01
   8.6050000e+01   1.8102684e+01
   8.6100000e+01   1.8089462e+01
   8.6150000e+01   1.8076246e+01
   8.6200000e+01   1.8063038e+01
   8.6250000e+01   1.8049837e+01
   8.6300000e+01   1.8036642e+01
   8.6350000e+01   1.8023455e+01
   8.6400000e+01   1.8010274e+01
   8.6450000e+01   1.7997100e+01
   8.6500000e+01   1.7983933e+01
   8.6550000e+01   1.7970772e+01
   8.6600000e+01   1.7957619e+01
   8.6650000e+01   1.7944472e+01
   8.6700000e+01   1.7931333e+01
   8.6750000e+01   1.7918200e+01
   8.6800000e+01   1.7905074e+01
   8.6850000e+01   1.7891954e+01
   8.6900000e+01   1.7878842e+01
   8.6950000e+01   1.7865736e+01
   8.7000000e+01   1.7852637e+01
   8.7050000e+01   1.7839545e+01
   8.7100000e+01   1.7826459e+01
   8.7150000e+01   1.7813381e+01
   8.7200000e+01   1.7800309e+01
   8.7250000e+01   1.7787244e+01
   8.7300000e+01   1.7774185e+01
   8.7350000e+01   1.7761133e+01
   8.7400000e+01   1.7748088e+01
   8.7450000e+01   1.7735050e+01
   8.7500000e+01   1.7722019e+01
   8.7550000e+01   1.7708994e+01
   8.7600000e+01   1.7695976e+01
   8.7650000e+01   1.7682964e+01
   8.7700000e+01   1.7669960e+01
   8.7750000e+01   1.7656962e+01
   8.7800000e+01   1.7643970e+01
   8.7850000e+01   1.7630985e+01
   8.7900000e+01   1.7618007e+01
   8.7950000e+01   1.7605036e+01
   8.8000000e+01   1.7592071e+01
   8.8050000e+01   1.7579113e+01
   8.8100000e+01   1.7566162e+01
   8.8150000e+01   1.7553217e+01
   8.8200000e+01   1.7540279e+01
   8.8250000e+01   1.7527347e+01
   8.8300000e+01   1.7514422e+01
   8.8350000e+01   1.7501504e+01
   8.8400000e+01   1.7488592e+01
   8.8450000e+01   1.7475687e+01
   8.8500000e+01   1.7462788e+01
   8.8550000e+01   1.7449897e+01
   8.8600000e+01   1.7437011e+01
   8.8650000e+01   1.7424132e+01
   8.8700000e+01   1.7411260e+01
   8.8750000e+01   1.7398394e+01
   8.8800000e+01   1.7385535e+01
   8.8850000e+01   1.7372683e+01
   8.8900000e+01   1.7359836e+01
   8.8950000e+01   1.7346997e+01
   8.9000000e+01   1.7334164e+01
   8.9050000e+01   1.7321337e+01
   8.9100000e+01   1.7308517e+01
   8.9150000e+01   1.7295704e+01
   8.9200000e+01   1.7282897e+01
   8.9250000e+01   1.7270096e+01
   8.9300000e+01   1.7257302e+01
   8.9350000e+01   1.7244515e+01
   8.9400000e+01   1.7231734e+01
   8.9450000e+01   1.7218959e+01
   8.9500000e+01   1.7206191e+01
   8.9550000e+01   1.7193430e+01
   8.9600000e+01   1.7180674e+01
   8.9650000e+01   1.7167926e+01
   8.9700000e+01   1.7155183e+01
   8.9750000e+01   1.7142447e+01
   8.9800000e+01   1.7129718e+01
   8.9850000e+01   1.7116995e+01
   8.9900000e+01   1.7104278e+01
   8.9950000e+01   1.7091568e+01
   9.0000000e+01   1.7078864e+01
   9.0050000e+01   1.7066167e+01
   9.0100000e+01   1.7053476e+01
   9.0150000e+01   1.7040791e+01
   9.0200000e+01   1.7028113e+01
   9.0250000e+01   1.7015441e+01
   9.0300000e+01   1.7002776e+01
   9.0350000e+01   1.6990117e+01
   9.0400000e+01   1.6977464e+01
   9.0450000e+01   1.6964817e+01
   9.0500000e+01   1.6952177e+01
   9.0550000e+01   1.6939544e+01
   9.0600000e+01   1.6926916e+01
   9.0650000e+01   1.6914295e+01
   9.0700000e+01   1.6901680e+01
   9.0750000e+01   1.6889072e+01
   9.0800000e+01   1.6876470e+01
   9.0850000e+01   1.6863874e+01
   9.0900000e+01   1.6851284e+01
   9.0950000e+01   1.6838701e+01
   9.1000000e+01   1.6826124e+01
   9.1050000e+01   1.6813553e+01
   9.1100000e+01   1.6800989e+01
   9.1150000e+01   1.6788431e+01
   9.1200000e+01   1.6775879e+01
   9.1250000e+01   1.6763333e+01
   9.1300000e+01   1.6750794e+01
   9.1350000e+01   1.6738261e+01
   9.1400000e+01   1.6725734e+01
   9.1450000e+01   1.6713213e+01
   9.1500000e+01   1.6700699e+01
   9.1550000e+01   1.6688191e+01
   9.1600000e+01   1.6675689e+01
   9.1650000e+01   1.6663193e+01
   9.1700000e+01   1.6650703e+01
   9.1750000e+01   1.6638220e+01
   9.1800000e+01   1.6625743e+01
   9.1850000e+01   1.6613272e+01
   9.1900000e+01   1.6600807e+01
   9.1950000e+01   1.6588349e+01
   9.2000000e+01   1.6575896e+01
   9.2050000e+01   1.6563450e+01
   9.2100000e+01   1.6551010e+01
   9.2150000e+01   1.6538576e+01
   9.2200000e+01   1.6526148e+01
   9.2250000e+01   1.6513726e+01
   9.2300000e+01   1.6501311e+01
   9.2350000e+01   1.6488901e+01
   9.2400000e+01   1.6476498e+01
   9.2450000e+01   1.6464101e+01
   9.2500000e+01   1.6451710e+01
   9.2550000e+01   1.6439325e+01
   9.2600000e+01   1.6426946e+01
   9.2650000e+01   1.6414573e+01
   9.2700000e+01   1.6402207e+01
   9.2750000e+01   1.6389846e+01
   9.2800000e+01   1.6377492e+01
   9.2850000e+01   1.6365143e+01
   9.2900000e+01   1.6352801e+01
   9.2950000e+01   1.6340465e+01
   9.3000000e+01   1.6328135e+01
   9.3050000e+01   1.6315811e+01
   9.3100000e+01   1.6303493e+01
   9.3150000e+01   1.6291180e+01
   9.3200000e+01   1.6278875e+01
   9.3250000e+01   1.6266575e+01
   9.3300000e+01   1.6254281e+01
   9.3350000e+01   1.6241993e+01
   9.3400000e+01   1.6229711e+01
   9.3450000e+01   1.6217435e+01
   9.3500000e+01   1.6205165e+01
   9.3550000e+01   1.6192901e+01
   9.3600000e+01   1.6180643e+01
   9.3650000e+01   1.6168391e+01
   9.3700000e+01   1.6156146e+01
   9.3750000e+01   1.6143906e+01
   9.3800000e+01   1.6131672e+01
   9.3850000e+01   1.6119444e+01
   9.3900000e+01   1.6107222e+01
   9.3950000e+01   1.6095006e+01
   9.4000000e+01   1.6082796e+01
   9.4050000e+01   1.6070592e+01
   9.4100000e+01   1.6058393e+01
   9.4150000e+01   1.6046201e+01
   9.4200000e+01   1.6034015e+01
   9.4250000e+01   1.6021834e+01
   9.4300000e+01   1.6009660e+01
   9.4350000e+01   1.5997491e+01
   9.4400000e+01   1.5985329e+01
   9.4450000e+01   1.5973172e+01
   9.4500000e+01   1.5961021e+01
   9.4550000e+01   1.5948876e+01
   9.4600000e+01   1.5936737e+01
   9.4650000e+01   1.5924604e+01
   9.4700000e+01   1.5912477e+01
   9.4750000e+01   1.5900355e+01
   9.4800000e+01   1.5888240e+01
   9.4850000e+01   1.5876130e+01
   9.4900000e+01   1.5864026e+01
   9.4950000e+01   1.5851928e+01
   9.5000000e+01   1.5839836e+01
   9.5050000e+01   1.5827750e+01
   9.5100000e+01   1.5815669e+01
   9.5150000e+01   1.5803595e+01
   9.5200000e+01   1.5791526e+01
   9.5250000e+01   1.5779463e+01
   9.5300000e+01   1.5767406e+01
   9.5350000e+01   1.5755355e+01
   9.5400000e+01   1.5743309e+01
   9.5450000e+01   1.5731269e+01
   9.5500000e+01   1.5719235e+01
   9.5550000e+01   1.5707207e+01
   9.5600000e+01   1.5695185e+01
   9.5650000e+01   1.5683168e+01
   9.5700000e+01   1.5671158e+01
   9.5750000e+01   1.5659153e+01
   9.5800000e+01   1.5647153e+01
   9.5850000e+01   1.5635160e+01
   9.5900000e+01   1.5623172e+01
   9.5950000e+01   1.5611190e+01
   9.6000000e+01   1.5599214e+01
   9.6050000e+01   1.5587244e+01
   9.6100000e+01   1.5575279e+01
   9.6150000e+01   1.5563320e+01
   9.6200000e+01   1.5551367e+01
   9.6250000e+01   1.5539419e+01
   9.6300000e+01   1.5527477e+01
   9.6350000e+01   1.5515541e+01
   9.6400000e+01   1.5503611e+01
   9.6450000e+01   1.5491686e+01
   9.6500000e+01   1.5479767e+01
   9.6550000e+01   1.5467854e+01
   9.6600000e+01   1.5455946e+01
   9.6650000e+01   1.5444044e+01
   9.6700000e+01   1.5432148e+01
   9.6750000e+01   1.5420258e+01
   9.6800000e+01   1.5408373e+01
   9.6850000e+01   1.5396493e+01
   9.6900000e+01   1.5384620e+01
   9.6950000e+01   1.5372752e+01
   9.7000000e+01   1.5360890e+01
   9.7050000e+01   1.5349033e+01
   9.7100000e+01   1.5337182e+01
   9.7150000e+01   1.5325337e+01
   9.7200000e+01   1.5313497e+01
   9.7250000e+01   1.5301663e+01
   9.7300000e+01   1.5289834e+01
   9.7350000e+01   1.5278011e+01
   9.7400000e+01   1.5266194e+01
   9.7450000e+01   1.5254383e+01
   9.7500000e+01   1.5242577e+01
   9.7550000e+01   1.5230776e+01
   9.7600000e+01   1.5218981e+01
   9.7650000e+01   1.5207192e+01
   9.7700000e+01   1.5195408e+01
   9.7750000e+01   1.5183630e+01
   9.7800000e+01   1.5171858e+01
   9.7850000e+01   1.5160091e+01
   9.7900000e+01   1.5148329e+01
   9.7950000e+01   1.5136573e+01
   9.8000000e+01   1.5124823e+01
   9.8050000e+01   1.5113078e+01
   9.8100000e+01   1.5101339e+01
   9.8150000e+01   1.5089606e+01
   9.8200000e+01   1.5077877e+01
   9.8250000e+01   1.5066155e+01
   9.8300000e+01   1.5054438e+01
   9.8350000e+01   1.5042726e+01
   9.8400000e+01   1.5031020e+01
   9.8450000e+01   1.5019320e+01
   9.8500000e+01   1.5007625e+01
   9.8550000e+01   1.4995935e+01
   9.8600000e+01   1.4984251e+01
   9.8650000e+01   1.4972573e+01
   9.8700000e+01   1.4960900e+01
   9.8750000e+01   1.4949232e+01
   9.8800000e+01   1.4937570e+01
   9.8850000e+01   1.4925914e+01
   9.8900000e+01   1.4914262e+01
   9.8950000e+01   1.4902617e+01
   9.9000000e+01   1.4890977e+01
   9.9050000e+01   1.4879342e+01
   9.9100000e+01   1.4867713e+01
   9.9150000e+01   1.4856089e+01
   9.9200000e+01   1.4844470e+01
   9.9250000e+01   1.4832858e+01
   9.9300000e+01   1.4821250e+01
   9.9350000e+01   1.4809648e+01
   9.9400000e+01   1.4798051e+01
   9.9450000e+01   1.4786460e+01
   9.9500000e+01   1.4774874e+01
   9.9550000e+01   1.4763294e+01
   9.9600000e+01   1.4751719e+01
   9.9650000e+01   1.4740149e+01
   9.9700000e+01   1.4728585e+01
   9.9750000e+01   1.4717026e+01
   9.9800000e+01   1.4705473e+01
   9.9850000e+01   1.4693925e+01
   9.9900000e+01   1.4682382e+01
   9.9950000e+01   1.4670845e+01
   1.0000000e+02   1.4659313e+01
   1.0005000e+02   1.4647786e+01
   1.0010000e+02   1.4636265e+01
   1.0015000e+02   1.4624749e+01
   1.0020000e+02   1.4613239e+01
   1.0025000e+02   1.4601734e+01
   1.0030000e+02   1.4590234e+01
   1.0035000e+02   1.4578740e+01
   1.0040000e+02   1.4567251e+01
   1.0045000e+02   1.4555767e+01
   1.0050000e+02   1.4544288e+01
   1.0055000e+02   1.4532815e+01
   1.0060000e+02   1.4521348e+01
   1.0065000e+02   1.4509885e+01
   1.0070000e+02   1.4498428e+01
   1.0075000e+02   1.4486976e+01
   1.0080000e+02   1.4475529e+01
   1.0085000e+02   1.4464088e+01
   1.0090000e+02   1.4452652e+01
   1.0095000e+02   1.4441222e+01
   1.0100000e+02   1.4429796e+01
   1.0105000e+02   1.4418376e+01
   1.0110000e+02   1.4406961e+01
   1.0115000e+02   1.4395552e+01
   1.0120000e+02   1.4384147e+01
   1.0125000e+02   1.4372748e+01
   1.0130000e+02   1.4361354e+01
   1.0135000e+02   1.4349966e+01
   1.0140000e+02   1.4338583e+01
   1.0145000e+02   1.4327205e+01
   1.0150000e+02   1.4315832e+01
   1.0155000e+02   1.4304464e+01
   1.0160000e+02   1.4293102e+01
   1.0165000e+02   1.4281745e+01
   1.0170000e+02   1.4270393e+01
   1.0175000e+02   1.4259046e+01
   1.0180000e+02   1.4247705e+01
   1.0185000e+02   1.4236368e+01
   1.0190000e+02   1.4225037e+01
   1.0195000e+02   1.4213712e+01
   1.0200000e+02   1.4202391e+01
   1.0205000e+02   1.4191075e+01
   1.0210000e+02   1.4179765e+01
   1.0215000e+02   1.4168460e+01
   1.0220000e+02   1.4157160e+01
   1.0225000e+02   1.4145866e+01
   1.0230000e+02   1.4134576e+01
   1.0235000e+02   1.4123292e+01
   1.0240000e+02   1.4112012e+01
   1.0245000e+02   1.4100738e+01
   1.0250000e+02   1.4089470e+01
   1.0255000e+02   1.4078206e+01
   1.0260000e+02   1.4066947e+01
   1.0265000e+02   1.4055694e+01
   1.0270000e+02   1.4044445e+01
   1.0275000e+02   1.4033202e+01
   1.0280000e+02   1.4021964e+01
   1.0285000e+02   1.4010731e+01
   1.0290000e+02   1.3999504e+01
   1.0295000e+02   1.3988281e+01
   1.0300000e+02   1.3977063e+01
   1.0305000e+02   1.3965851e+01
   1.0310000e+02   1.3954644e+01
   1.0315000e+02   1.3943441e+01
   1.0320000e+02   1.3932244e+01
   1.0325000e+02   1.3921052e+01
   1.0330000e+02   1.3909865e+01
   1.0335000e+02   1.3898683e+01
   1.0340000e+02   1.3887507e+01
   1.0345000e+02   1.3876335e+01
   1.0350000e+02   1.3865168e+01
   1.0355000e+02   1.3854007e+01
   1.0360000e+02   1.3842850e+01
   1.0365000e+02   1.3831699e+01
   1.0370000e+02   1.3820552e+01
   1.0375000e+02   1.3809411e+01
   1.0380000e+02   1.3798275e+01
   1.0385000e+02   1.3787144e+01
   1.0390000e+02   1.3776017e+01
   1.0395000e+02   1.3764896e+01
   1.0400000e+02   1.3753780e+01
   1.0405000e+02   1.3742669e+01
   1.0410000e+02   1.3731563e+01
   1.0415000e+02   1.3720462e+01
   1.0420000e+02   1.3709366e+01
   1.0425000e+02   1.3698275e+01
   1.0430000e+02   1.3687189e+01
   1.0435000e+02   1.3676108e+01
   1.0440000e+02   1.3665032e+01
   1.0445000e+02   1.3653961e+01
   1.0450000e+02   1.3642895e+01
   1.0455000e+02   1.3631834e+01
   1.0460000e+02   1.3620778e+01
   1.0465000e+02   1.3609727e+01
   1.0470000e+02   1.3598681e+01
   1.0475000e+02   1.3587640e+01
   1.0480000e+02   1.3576604e+01
   1.0485000e+02   1.3565572e+01
   1.0490000e+02   1.3554546e+01
   1.0495000e+02   1.3543525e+01
   1.0500000e+02   1.3532509e+01
   1.0505000e+02   1.3521497e+01
   1.0510000e+02   1.3510491e+01
   1.0515000e+02   1.3499490e+01
   1.0520000e+02   1.3488493e+01
   1.0525000e+02   1.3477502e+01
   1.0530000e+02   1.3466515e+01
   1.0535000e+02   1.3455533e+01
   1.0540000e+02   1.3444557e+01
   1.0545000e+02   1.3433585e+01
   1.0550000e+02   1.3422618e+01
   1.0555000e+02   1.3411656e+01
   1.0560000e+02   1.3400699e+01
   1.0565000e+02   1.3389746e+01
   1.0570000e+02   1.3378799e+01
   1.0575000e+02   1.3367857e+01
   1.0580000e+02   1.3356919e+01
   1.0585000e+02   1.3345987e+01
   1.0590000e+02   1.3335059e+01
   1.0595000e+02   1.3324136e+01
   1.0600000e+02   1.3313218e+01
   1.0605000e+02   1.3302305e+01
   1.0610000e+02   1.3291397e+01
   1.0615000e+02   1.3280493e+01
   1.0620000e+02   1.3269595e+01
   1.0625000e+02   1.3258701e+01
   1.0630000e+02   1.3247812e+01
   1.0635000e+02   1.3236928e+01
   1.0640000e+02   1.3226049e+01
   1.0645000e+02   1.3215175e+01
   1.0650000e+02   1.3204306e+01
   1.0655000e+02   1.3193441e+01
   1.0660000e+02   1.3182581e+01
   1.0665000e+02   1.3171726e+01
   1.0670000e+02   1.3160876e+01
   1.0675000e+02   1.3150031e+01
   1.0680000e+02   1.3139190e+01
   1.0685000e+02   1.3128355e+01
   1.0690000e+02   1.3117524e+01
   1.0695000e+02   1.3106698e+01
   1.0700000e+02   1.3095877e+01
   1.0705000e+02   1.3085060e+01
   1.0710000e+02   1.3074249e+01
   1.0715000e+02   1.3063442e+01
   1.0720000e+02   1.3052640e+01
   1.0725000e+02   1.3041843e+01
   1.0730000e+02   1.3031050e+01
   1.0735000e+02   1.3020262e+01
   1.0740000e+02   1.3009479e+01
   1.0745000e+02   1.2998701e+01
   1.0750000e+02   1.2987928e+01
   1.0755000e+02   1.2977159e+01
   1.0760000e+02   1.2966395e+01
   1.0765000e+02   1.2955636e+01
   1.0770000e+02   1.2944882e+01
   1.0775000e+02   1.2934132e+01
   1.0780000e+02   1.2923387e+01
   1.0785000e+02   1.2912647e+01
   1.0790000e+02   1.2901912e+01
   1.0795000e+02   1.2891181e+01
   1.0800000e+02   1.2880455e+01
   1.0805000e+02   1.2869734e+01
   1.0810000e+02   1.2859018e+01
   1.0815000e+02   1.2848306e+01
   1.0820000e+02   1.2837599e+01
   1.0825000e+02   1.2826897e+01
   1.0830000e+02   1.2816199e+01
   1.0835000e+02   1.2805506e+01
   1.0840000e+02   1.2794818e+01
   1.0845000e+02   1.2784134e+01
   1.0850000e+02   1.2773455e+01
   1.0855000e+02   1.2762781e+01
   1.0860000e+02   1.2752112e+01
   1.0865000e+02   1.2741447e+01
   1.0870000e+02   1.2730787e+01
   1.0875000e+02   1.2720132e+01
   1.0880000e+02   1.2709481e+01
   1.0885000e+02   1.2698835e+01
   1.0890000e+02   1.2688193e+01
   1.0895000e+02   1.2677557e+01
   1.0900000e+02   1.2666924e+01
   1.0905000e+02   1.2656297e+01
   1.0910000e+02   1.2645674e+01
   1.0915000e+02   1.2635056e+01
   1.0920000e+02   1.2624443e+01
   1.0925000e+02   1.2613834e+01
   1.0930000e+02   1.2603230e+01
   1.0935000e+02   1.2592630e+01
   1.0940000e+02   1.2582035e+01
   1.0945000e+02   1.2571445e+01
   1.0950000e+02   1.2560859e+01
   1.0955000e+02   1.2550278e+01
   1.0960000e+02   1.2539701e+01
   1.0965000e+02   1.2529130e+01
   1.0970000e+02   1.2518562e+01
   1.0975000e+02   1.2508000e+01
   1.0980000e+02   1.2497442e+01
   1.0985000e+02   1.2486888e+01
   1.0990000e+02   1.2476339e+01
   1.0995000e+02   1.2465795e+01
   1.1000000e+02   1.2455256e+01
   1.1005000e+02   1.2444721e+01
   1.1010000e+02   1.2434190e+01
   1.1015000e+02   1.2423664e+01
   1.1020000e+02   1.2413143e+01
   1.1025000e+02   1.2402626e+01
   1.1030000e+02   1.2392114e+01
   1.1035000e+02   1.2381606e+01
   1.1040000e+02   1.2371103e+01
   1.1045000e+02   1.2360605e+01
   1.1050000e+02   1.2350111e+01
   1.1055000e+02   1.2339621e+01
   1.1060000e+02   1.2329136e+01
   1.1065000e+02   1.2318656e+01
   1.1070000e+02   1.2308180e+01
   1.1075000e+02   1.2297709e+01
   1.1080000e+02   1.2287242e+01
   1.1085000e+02   1.2276780e+01
   1.1090000e+02   1.2266323e+01
   1.1095000e+02   1.2255869e+01
   1.1100000e+02   1.2245421e+01
   1.1105000e+02   1.2234977e+01
   1.1110000e+02   1.2224537e+01
   1.1115000e+02   1.2214102e+01
   1.1120000e+02   1.2203672e+01
   1.1125000e+02   1.2193246e+01
   1.1130000e+02   1.2182824e+01
   1.1135000e+02   1.2172407e+01
   1.1140000e+02   1.2161994e+01
   1.1145000e+02   1.2151586e+01
   1.1150000e+02   1.2141183e+01
   1.1155000e+02   1.2130784e+01
   1.1160000e+02   1.2120389e+01
   1.1165000e+02   1.2109999e+01
   1.1170000e+02   1.2099613e+01
   1.1175000e+02   1.2089232e+01
   1.1180000e+02   1.2078855e+01
   1.1185000e+02   1.2068483e+01
   1.1190000e+02   1.2058115e+01
   1.1195000e+02   1.2047752e+01
   1.1200000e+02   1.2037393e+01
   1.1205000e+02   1.2027039e+01
   1.1210000e+02   1.2016689e+01
   1.1215000e+02   1.2006343e+01
   1.1220000e+02   1.1996002e+01
   1.1225000e+02   1.1985665e+01
   1.1230000e+02   1.1975333e+01
   1.1235000e+02   1.1965005e+01
   1.1240000e+02   1.1954682e+01
   1.1245000e+02   1.1944363e+01
   1.1250000e+02   1.1934049e+01
   1.1255000e+02   1.1923738e+01
   1.1260000e+02   1.1913433e+01
   1.1265000e+02   1.1903131e+01
   1.1270000e+02   1.1892835e+01
   1.1275000e+02   1.1882542e+01
   1.1280000e+02   1.1872254e+01
   1.1285000e+02   1.1861970e+01
   1.1290000e+02   1.1851691e+01
   1.1295000e+02   1.1841416e+01
   1.1300000e+02   1.1831146e+01
   1.1305000e+02   1.1820880e+01
   1.1310000e+02   1.1810618e+01
   1.1315000e+02   1.1800361e+01
   1.1320000e+02   1.1790108e+01
   1.1325000e+02   1.1779859e+01
   1.1330000e+02   1.1769615e+01
   1.1335000e+02   1.1759375e+01
   1.1340000e+02   1.1749140e+01
   1.1345000e+02   1.1738908e+01
   1.1350000e+02   1.1728682e+01
   1.1355000e+02   1.1718459e+01
   1.1360000e+02   1.1708241e+01
   1.1365000e+02   1.1698028e+01
   1.1370000e+02   1.1687818e+01
   1.1375000e+02   1.1677613e+01
   1.1380000e+02   1.1667412e+01
   1.1385000e+02   1.1657216e+01
   1.1390000e+02   1.1647024e+01
   1.1395000e+02   1.1636836e+01
   1.1400000e+02   1.1626653e+01
   1.1405000e+02   1.1616474e+01
   1.1410000e+02   1.1606299e+01
   1.1415000e+02   1.1596129e+01
   1.1420000e+02   1.1585963e+01
   1.1425000e+02   1.1575801e+01
   1.1430000e+02   1.1565644e+01
   1.1435000e+02   1.1555490e+01
   1.1440000e+02   1.1545342e+01
   1.1445000e+02   1.1535197e+01
   1.1450000e+02   1.1525057e+01
   1.1455000e+02   1.1514921e+01
   1.1460000e+02   1.1504789e+01
   1.1465000e+02   1.1494662e+01
   1.1470000e+02   1.1484538e+01
   1.1475000e+02   1.1474420e+01
   1.1480000e+02   1.1464305e+01
   1.1485000e+02   1.1454195e+01
   1.1490000e+02   1.1444089e+01
   1.1495000e+02   1.1433987e+01
   1.1500000e+02   1.1423890e+01
   1.1505000e+02   1.1413796e+01
   1.1510000e+02   1.1403707e+01
   1.1515000e+02   1.1393623e+01
   1.1520000e+02   1.1383542e+01
   1.1525000e+02   1.1373466e+01
   1.1530000e+02   1.1363394e+01
   1.1535000e+02   1.1353326e+01
   1.1540000e+02   1.1343263e+01
   1.1545000e+02   1.1333203e+01
   1.1550000e+02   1.1323148e+01
   1.1555000e+02   1.1313098e+01
   1.1560000e+02   1.1303051e+01
   1.1565000e+02   1.1293009e+01
   1.1570000e+02   1.1282971e+01
   1.1575000e+02   1.1272937e+01
   1.1580000e+02   1.1262907e+01
   1.1585000e+02   1.1252882e+01
   1.1590000e+02   1.1242860e+01
   1.1595000e+02   1.1232843e+01
   1.1600000e+02   1.1222830e+01
   1.1605000e+02   1.1212822e+01
   1.1610000e+02   1.1202817e+01
   1.1615000e+02   1.1192817e+01
   1.1620000e+02   1.1182821e+01
   1.1625000e+02   1.1172829e+01
   1.1630000e+02   1.1162841e+01
   1.1635000e+02   1.1152858e+01
   1.1640000e+02   1.1142878e+01
   1.1645000e+02   1.1132903e+01
   1.1650000e+02   1.1122932e+01
   1.1655000e+02   1.1112966e+01
   1.1660000e+02   1.1103003e+01
   1.1665000e+02   1.1093044e+01
   1.1670000e+02   1.1083090e+01
   1.1675000e+02   1.1073140e+01
   1.1680000e+02   1.1063194e+01
   1.1685000e+02   1.1053252e+01
   1.1690000e+02   1.1043314e+01
   1.1695000e+02   1.1033381e+01
   1.1700000e+02   1.1023451e+01
   1.1705000e+02   1.1013526e+01
   1.1710000e+02   1.1003605e+01
   1.1715000e+02   1.0993688e+01
   1.1720000e+02   1.0983775e+01
   1.1725000e+02   1.0973866e+01
   1.1730000e+02   1.0963962e+01
   1.1735000e+02   1.0954061e+01
   1.1740000e+02   1.0944165e+01
   1.1745000e+02   1.0934273e+01
   1.1750000e+02   1.0924385e+01
   1.1755000e+02   1.0914501e+01
   1.1760000e+02   1.0904621e+01
   1.1765000e+02   1.0894745e+01
   1.1770000e+02   1.0884873e+01
   1.1775000e+02   1.0875006e+01
   1.1780000e+02   1.0865142e+01
   1.1785000e+02   1.0855283e+01
   1.1790000e+02   1.0845427e+01
   1.1795000e+02   1.0835576e+01
   1.1800000e+02   1.0825729e+01
   1.1805000e+02   1.0815886e+01
   1.1810000e+02   1.0806047e+01
   1.1815000e+02   1.0796212e+01
   1.1820000e+02   1.0786381e+01
   1.1825000e+02   1.0776554e+01
   1.1830000e+02   1.0766732e+01
   1.1835000e+02   1.0756913e+01
   1.1840000e+02   1.0747099e+01
   1.1845000e+02   1.0737288e+01
   1.1850000e+02   1.0727482e+01
   1.1855000e+02   1.0717679e+01
   1.1860000e+02   1.0707881e+01
   1.1865000e+02   1.0698087e+01
   1.1870000e+02   1.0688296e+01
   1.1875000e+02   1.0678510e+01
   1.1880000e+02   1.0668728e+01
   1.1885000e+02   1.0658950e+01
   1.1890000e+02   1.0649176e+01
   1.1895000e+02   1.0639406e+01
   1.1900000e+02   1.0629640e+01
   1.1905000e+02   1.0619878e+01
   1.1910000e+02   1.0610120e+01
   1.1915000e+02   1.0600366e+01
   1.1920000e+02   1.0590616e+01
   1.1925000e+02   1.0580870e+01
   1.1930000e+02   1.0571128e+01
   1.1935000e+02   1.0561390e+01
   1.1940000e+02   1.0551656e+01
   1.1945000e+02   1.0541926e+01
   1.1950000e+02   1.0532201e+01
   1.1955000e+02   1.0522479e+01
   1.1960000e+02   1.0512761e+01
   1.1965000e+02   1.0503047e+01
   1.1970000e+02   1.0493337e+01
   1.1975000e+02   1.0483631e+01
   1.1980000e+02   1.0473929e+01
   1.1985000e+02   1.0464231e+01
   1.1990000e+02   1.0454537e+01
   1.1995000e+02   1.0444847e+01
   1.2000000e+02   1.0435161e+01
   1.2005000e+02   1.0425479e+01
   1.2010000e+02   1.0415801e+01
   1.2015000e+02   1.0406127e+01
   1.2020000e+02   1.0396457e+01
   1.2025000e+02   1.0386791e+01
   1.2030000e+02   1.0377128e+01
   1.2035000e+02   1.0367470e+01
   1.2040000e+02   1.0357816e+01
   1.2045000e+02   1.0348165e+01
   1.2050000e+02   1.0338519e+01
   1.2055000e+02   1.0328877e+01
   1.2060000e+02   1.0319238e+01
   1.2065000e+02   1.0309603e+01
   1.2070000e+02   1.0299973e+01
   1.2075000e+02   1.0290346e+01
   1.2080000e+02   1.0280723e+01
   1.2085000e+02   1.0271104e+01
   1.2090000e+02   1.0261489e+01
   1.2095000e+02   1.0251878e+01
   1.2100000e+02   1.0242271e+01
   1.2105000e+02   1.0232668e+01
   1.2110000e+02   1.0223069e+01
   1.2115000e+02   1.0213473e+01
   1.2120000e+02   1.0203882e+01
   1.2125000e+02   1.0194294e+01
   1.2130000e+02   1.0184711e+01
   1.2135000e+02   1.0175131e+01
   1.2140000e+02   1.0165555e+01
   1.2145000e+02   1.0155983e+01
   1.2150000e+02   1.0146415e+01
   1.2155000e+02   1.0136851e+01
   1.2160000e+02   1.0127290e+01
   1.2165000e+02   1.0117734e+01
   1.2170000e+02   1.0108181e+01
   1.2175000e+02   1.0098633e+01
   1.2180000e+02   1.0089088e+01
   1.2185000e+02   1.0079547e+01
   1.2190000e+02   1.0070010e+01
   1.2195000e+02   1.0060477e+01
   1.2200000e+02   1.0050948e+01
   1.2205000e+02   1.0041422e+01
   1.2210000e+02   1.0031901e+01
   1.2215000e+02   1.0022383e+01
   1.2220000e+02   1.0012869e+01
   1.2225000e+02   1.0003359e+01
   1.2230000e+02   9.9938528e+00
   1.2235000e+02   9.9843505e+00
   1.2240000e+02   9.9748521e+00
   1.2245000e+02   9.9653574e+00
   1.2250000e+02   9.9558666e+00
   1.2255000e+02   9.9463797e+00
   1.2260000e+02   9.9368966e+00
   1.2265000e+02   9.9274173e+00
   1.2270000e+02   9.9179418e+00
   1.2275000e+02   9.9084702e+00
   1.2280000e+02   9.8990024e+00
   1.2285000e+02   9.8895384e+00
   1.2290000e+02   9.8800783e+00
   1.2295000e+02   9.8706219e+00
   1.2300000e+02   9.8611694e+00
   1.2305000e+02   9.8517207e+00
   1.2310000e+02   9.8422758e+00
   1.2315000e+02   9.8328347e+00
   1.2320000e+02   9.8233974e+00
   1.2325000e+02   9.8139639e+00
   1.2330000e+02   9.8045341e+00
   1.2335000e+02   9.7951082e+00
   1.2340000e+02   9.7856861e+00
   1.2345000e+02   9.7762678e+00
   1.2350000e+02   9.7668533e+00
   1.2355000e+02   9.7574425e+00
   1.2360000e+02   9.7480355e+00
   1.2365000e+02   9.7386323e+00
   1.2370000e+02   9.7292329e+00
   1.2375000e+02   9.7198373e+00
   1.2380000e+02   9.7104454e+00
   1.2385000e+02   9.7010573e+00
   1.2390000e+02   9.6916730e+00
   1.2395000e+02   9.6822924e+00
   1.2400000e+02   9.6729156e+00
   1.2405000e+02   9.6635426e+00
   1.2410000e+02   9.6541733e+00
   1.2415000e+02   9.6448078e+00
   1.2420000e+02   9.6354460e+00
   1.2425000e+02   9.6260880e+00
   1.2430000e+02   9.6167337e+00
   1.2435000e+02   9.6073832e+00
   1.2440000e+02   9.5980364e+00
   1.2445000e+02   9.5886933e+00
   1.2450000e+02   9.5793540e+00
   1.2455000e+02   9.5700184e+00
   1.2460000e+02   9.5606866e+00
   1.2465000e+02   9.5513585e+00
   1.2470000e+02   9.5420341e+00
   1.2475000e+02   9.5327134e+00
   1.2480000e+02   9.5233965e+00
   1.2485000e+02   9.5140832e+00
   1.2490000e+02   9.5047737e+00
   1.2495000e+02   9.4954679e+00
   1.2500000e+02   9.4861659e+00
   1.2505000e+02   9.4768675e+00
   1.2510000e+02   9.4675728e+00
   1.2515000e+02   9.4582819e+00
   1.2520000e+02   9.4489946e+00
   1.2525000e+02   9.4397110e+00
   1.2530000e+02   9.4304312e+00
   1.2535000e+02   9.4211550e+00
   1.2540000e+02   9.4118825e+00
   1.2545000e+02   9.4026138e+00
   1.2550000e+02   9.3933487e+00
   1.2555000e+02   9.3840872e+00
   1.2560000e+02   9.3748295e+00
   1.2565000e+02   9.3655755e+00
   1.2570000e+02   9.3563251e+00
   1.2575000e+02   9.3470784e+00
   1.2580000e+02   9.3378354e+00
   1.2585000e+02   9.3285960e+00
   1.2590000e+02   9.3193603e+00
   1.2595000e+02   9.3101283e+00
   1.2600000e+02   9.3009000e+00
   1.2605000e+02   9.2916753e+00
   1.2610000e+02   9.2824542e+00
   1.2615000e+02   9.2732368e+00
   1.2620000e+02   9.2640231e+00
   1.2625000e+02   9.2548130e+00
   1.2630000e+02   9.2456066e+00
   1.2635000e+02   9.2364038e+00
   1.2640000e+02   9.2272047e+00
   1.2645000e+02   9.2180092e+00
   1.2650000e+02   9.2088173e+00
   1.2655000e+02   9.1996291e+00
   1.2660000e+02   9.1904445e+00
   1.2665000e+02   9.1812635e+00
   1.2670000e+02   9.1720862e+00
   1.2675000e+02   9.1629125e+00
   1.2680000e+02   9.1537424e+00
   1.2685000e+02   9.1445759e+00
   1.2690000e+02   9.1354131e+00
   1.2695000e+02   9.1262539e+00
   1.2700000e+02   9.1170983e+00
   1.2705000e+02   9.1079463e+00
   1.2710000e+02   9.0987979e+00
   1.2715000e+02   9.0896531e+00
   1.2720000e+02   9.0805119e+00
   1.2725000e+02   9.0713744e+00
   1.2730000e+02   9.0622404e+00
   1.2735000e+02   9.0531100e+00
   1.2740000e+02   9.0439832e+00
   1.2745000e+02   9.0348601e+00
   1.2750000e+02   9.0257405e+00
   1.2755000e+02   9.0166245e+00
   1.2760000e+02   9.0075120e+00
   1.2765000e+02   8.9984032e+00
   1.2770000e+02   8.9892980e+00
   1.2775000e+02   8.9801963e+00
   1.2780000e+02   8.9710982e+00
   1.2785000e+02   8.9620037e+00
   1.2790000e+02   8.9529127e+00
   1.2795000e+02   8.9438253e+00
   1.2800000e+02   8.9347415e+00
   1.2805000e+02   8.9256613e+00
   1.2810000e+02   8.9165846e+00
   1.2815000e+02   8.9075114e+00
   1.2820000e+02   8.8984419e+00
   1.2825000e+02   8.8893759e+00
   1.2830000e+02   8.8803134e+00
   1.2835000e+02   8.8712545e+00
   1.2840000e+02   8.8621991e+00
   1.2845000e+02   8.8531473e+00
   1.2850000e+02   8.8440990e+00
   1.2855000e+02   8.8350543e+00
   1.2860000e+02   8.8260131e+00
   1.2865000e+02   8.8169755e+00
   1.2870000e+02   8.8079413e+00
   1.2875000e+02   8.7989108e+00
   1.2880000e+02   8.7898837e+00
   1.2885000e+02   8.7808602e+00
   1.2890000e+02   8.7718402e+00
   1.2895000e+02   8.7628237e+00
   1.2900000e+02   8.7538107e+00
   1.2905000e+02   8.7448013e+00
   1.2910000e+02   8.7357954e+00
   1.2915000e+02   8.7267930e+00
   1.2920000e+02   8.7177941e+00
   1.2925000e+02   8.7087987e+00
   1.2930000e+02   8.6998068e+00
   1.2935000e+02   8.6908184e+00
   1.2940000e+02   8.6818335e+00
   1.2945000e+02   8.6728521e+00
   1.2950000e+02   8.6638743e+00
   1.2955000e+02   8.6548999e+00
   1.2960000e+02   8.6459290e+00
   1.2965000e+02   8.6369616e+00
   1.2970000e+02   8.6279977e+00
   1.2975000e+02   8.6190373e+00
   1.2980000e+02   8.6100803e+00
   1.2985000e+02   8.6011269e+00
   1.2990000e+02   8.5921769e+00
   1.2995000e+02   8.5832304e+00
   1.3000000e+02   8.5742874e+00
   1.3005000e+02   8.5653478e+00
   1.3010000e+02   8.5564117e+00
   1.3015000e+02   8.5474791e+00
   1.3020000e+02   8.5385500e+00
   1.3025000e+02   8.5296243e+00
   1.3030000e+02   8.5207020e+00
   1.3035000e+02   8.5117833e+00
   1.3040000e+02   8.5028680e+00
   1.3045000e+02   8.4939561e+00
   1.3050000e+02   8.4850477e+00
   1.3055000e+02   8.4761428e+00
   1.3060000e+02   8.4672413e+00
   1.3065000e+02   8.4583432e+00
   1.3070000e+02   8.4494486e+00
   1.3075000e+02   8.4405574e+00
   1.3080000e+02   8.4316697e+00
   1.3085000e+02   8.4227854e+00
   1.3090000e+02   8.4139046e+00
   1.3095000e+02   8.4050271e+00
   1.3100000e+02   8.3961531e+00
   1.3105000e+02   8.3872826e+00
   1.3110000e+02   8.3784154e+00
   1.3115000e+02   8.3695517e+00
   1.3120000e+02   8.3606914e+00
   1.3125000e+02   8.3518345e+00
   1.3130000e+02   8.3429811e+00
   1.3135000e+02   8.3341310e+00
   1.3140000e+02   8.3252844e+00
   1.3145000e+02   8.3164412e+00
   1.3150000e+02   8.3076014e+00
   1.3155000e+02   8.2987649e+00
   1.3160000e+02   8.2899319e+00
   1.3165000e+02   8.2811023e+00
   1.3170000e+02   8.2722761e+00
   1.3175000e+02   8.2634533e+00
   1.3180000e+02   8.2546339e+00
   1.3185000e+02   8.2458179e+00
   1.3190000e+02   8.2370053e+00
   1.3195000e+02   8.2281960e+00
   1.3200000e+02   8.2193902e+00
   1.3205000e+02   8.2105877e+00
   1.3210000e+02   8.2017886e+00
   1.3215000e+02   8.1929929e+00
   1.3220000e+02   8.1842006e+00
   1.3225000e+02   8.1754116e+00
   1.3230000e+02   8.1666261e+00
   1.3235000e+02   8.1578438e+00
   1.3240000e+02   8.1490650e+00
   1.3245000e+02   8.1402895e+00
   1.3250000e+02   8.1315174e+00
   1.3255000e+02   8.1227487e+00
   1.3260000e+02   8.1139833e+00
   1.3265000e+02   8.1052213e+00
   1.3270000e+02   8.0964626e+00
   1.3275000e+02   8.0877073e+00
   1.3280000e+02   8.0789553e+00
   1.3285000e+02   8.0702067e+00
   1.3290000e+02   8.0614614e+00
   1.3295000e+02   8.0527195e+00
   1.3300000e+02   8.0439809e+00
   1.3305000e+02   8.0352457e+00
   1.3310000e+02   8.0265138e+00
   1.3315000e+02   8.0177852e+00
   1.3320000e+02   8.0090600e+00
   1.3325000e+02   8.0003381e+00
   1.3330000e+02   7.9916195e+00
   1.3335000e+02   7.9829043e+00
   1.3340000e+02   7.9741923e+00
   1.3345000e+02   7.9654838e+00
   1.3350000e+02   7.9567785e+00
   1.3355000e+02   7.9480765e+00
   1.3360000e+02   7.9393779e+00
   1.3365000e+02   7.9306826e+00
   1.3370000e+02   7.9219906e+00
   1.3375000e+02   7.9133019e+00
   1.3380000e+02   7.9046165e+00
   1.3385000e+02   7.8959344e+00
   1.3390000e+02   7.8872557e+00
   1.3395000e+02   7.8785802e+00
   1.3400000e+02   7.8699080e+00
   1.3405000e+02   7.8612392e+00
   1.3410000e+02   7.8525736e+00
   1.3415000e+02   7.8439113e+00
   1.3420000e+02   7.8352523e+00
   1.3425000e+02   7.8265967e+00
   1.3430000e+02   7.8179442e+00
   1.3435000e+02   7.8092951e+00
   1.3440000e+02   7.8006493e+00
   1.3445000e+02   7.7920067e+00
   1.3450000e+02   7.7833675e+00
   1.3455000e+02   7.7747315e+00
   1.3460000e+02   7.7660987e+00
   1.3465000e+02   7.7574693e+00
   1.3470000e+02   7.7488431e+00
   1.3475000e+02   7.7402202e+00
   1.3480000e+02   7.7316006e+00
   1.3485000e+02   7.7229842e+00
   1.3490000e+02   7.7143711e+00
   1.3495000e+02   7.7057612e+00
   1.3500000e+02   7.6971546e+00
   1.3505000e+02   7.6885513e+00
   1.3510000e+02   7.6799512e+00
   1.3515000e+02   7.6713544e+00
   1.3520000e+02   7.6627608e+00
   1.3525000e+02   7.6541705e+00
   1.3530000e+02   7.6455834e+00
   1.3535000e+02   7.6369996e+00
   1.3540000e+02   7.6284190e+00
   1.3545000e+02   7.6198416e+00
   1.3550000e+02   7.6112675e+00
   1.3555000e+02   7.6026966e+00
   1.3560000e+02   7.5941290e+00
   1.3565000e+02   7.5855646e+00
   1.3570000e+02   7.5770034e+00
   1.3575000e+02   7.5684454e+00
   1.3580000e+02   7.5598907e+00
   1.3585000e+02   7.5513392e+00
   1.3590000e+02   7.5427909e+00
   1.3595000e+02   7.5342459e+00
   1.3600000e+02   7.5257040e+00
   1.3605000e+02   7.5171654e+00
   1.3610000e+02   7.5086300e+00
   1.3615000e+02   7.5000978e+00
   1.3620000e+02   7.4915688e+00
   1.3625000e+02   7.4830430e+00
   1.3630000e+02   7.4745204e+00
   1.3635000e+02   7.4660011e+00
   1.3640000e+02   7.4574849e+00
   1.3645000e+02   7.4489719e+00
   1.3650000e+02   7.4404621e+00
   1.3655000e+02   7.4319556e+00
   1.3660000e+02   7.4234522e+00
   1.3665000e+02   7.4149520e+00
   1.3670000e+02   7.4064550e+00
   1.3675000e+02   7.3979612e+00
   1.3680000e+02   7.3894705e+00
   1.3685000e+02   7.3809831e+00
   1.3690000e+02   7.3724988e+00
   1.3695000e+02   7.3640177e+00
   1.3700000e+02   7.3555398e+00
   1.3705000e+02   7.3470651e+00
   1.3710000e+02   7.3385936e+00
   1.3715000e+02   7.3301252e+00
   1.3720000e+02   7.3216600e+00
   1.3725000e+02   7.3131979e+00
   1.3730000e+02   7.3047390e+00
   1.3735000e+02   7.2962833e+00
   1.3740000e+02   7.2878307e+00
   1.3745000e+02   7.2793814e+00
   1.3750000e+02   7.2709351e+00
   1.3755000e+02   7.2624920e+00
   1.3760000e+02   7.2540521e+00
   1.3765000e+02   7.2456153e+00
   1.3770000e+02   7.2371817e+00
   1.3775000e+02   7.2287512e+00
   1.3780000e+02   7.2203239e+00
   1.3785000e+02   7.2118997e+00
   1.3790000e+02   7.2034787e+00
   1.3795000e+02   7.1950607e+00
   1.3800000e+02   7.1866460e+00
   1.3805000e+02   7.1782343e+00
   1.3810000e+02   7.1698258e+00
   1.3815000e+02   7.1614205e+00
   1.3820000e+02   7.1530182e+00
   1.3825000e+02   7.1446191e+00
   1.3830000e+02   7.1362232e+00
   1.3835000e+02   7.1278303e+00
   1.3840000e+02   7.1194406e+00
   1.3845000e+02   7.1110540e+00
   1.3850000e+02   7.1026705e+00
   1.3855000e+02   7.0942901e+00
   1.3860000e+02   7.0859128e+00
   1.3865000e+02   7.0775387e+00
   1.3870000e+02   7.0691676e+00
   1.3875000e+02   7.0607997e+00
   1.3880000e+02   7.0524349e+00
   1.3885000e+02   7.0440732e+00
   1.3890000e+02   7.0357145e+00
   1.3895000e+02   7.0273590e+00
   1.3900000e+02   7.0190066e+00
   1.3905000e+02   7.0106573e+00
   1.3910000e+02   7.0023111e+00
   1.3915000e+02   6.9939679e+00
   1.3920000e+02   6.9856279e+00
   1.3925000e+02   6.9772910e+00
   1.3930000e+02   6.9689571e+00
   1.3935000e+02   6.9606263e+00
   1.3940000e+02   6.9522986e+00
   1.3945000e+02   6.9439740e+00
   1.3950000e+02   6.9356525e+00
   1.3955000e+02   6.9273341e+00
   1.3960000e+02   6.9190187e+00
   1.3965000e+02   6.9107064e+00
   1.3970000e+02   6.9023972e+00
   1.3975000e+02   6.8940910e+00
   1.3980000e+02   6.8857879e+00
   1.3985000e+02   6.8774879e+00
   1.3990000e+02   6.8691909e+00
   1.3995000e+02   6.8608970e+00
   1.4000000e+02   6.8526062e+00
   1.4005000e+02   6.8443184e+00
   1.4010000e+02   6.8360337e+00
   1.4015000e+02   6.8277521e+00
   1.4020000e+02   6.8194734e+00
   1.4025000e+02   6.8111979e+00
   1.4030000e+02   6.8029254e+00
   1.4035000e+02   6.7946559e+00
   1.4040000e+02   6.7863895e+00
   1.4045000e+02   6.7781261e+00
   1.4050000e+02   6.7698658e+00
   1.4055000e+02   6.7616085e+00
   1.4060000e+02   6.7533543e+00
   1.4065000e+02   6.7451031e+00
   1.4070000e+02   6.7368549e+00
   1.4075000e+02   6.7286097e+00
   1.4080000e+02   6.7203676e+00
   1.4085000e+02   6.7121285e+00
   1.4090000e+02   6.7038925e+00
   1.4095000e+02   6.6956595e+00
   1.4100000e+02   6.6874294e+00
   1.4105000e+02   6.6792025e+00
   1.4110000e+02   6.6709785e+00
   1.4115000e+02   6.6627575e+00
   1.4120000e+02   6.6545396e+00
   1.4125000e+02   6.6463247e+00
   1.4130000e+02   6.6381128e+00
   1.4135000e+02   6.6299039e+00
   1.4140000e+02   6.6216980e+00
   1.4145000e+02   6.6134951e+00
   1.4150000e+02   6.6052952e+00
   1.4155000e+02   6.5970983e+00
   1.4160000e+02   6.5889045e+00
   1.4165000e+02   6.5807136e+00
   1.4170000e+02   6.5725257e+00
   1.4175000e+02   6.5643408e+00
   1.4180000e+02   6.5561589e+00
   1.4185000e+02   6.5479800e+00
   1.4190000e+02   6.5398041e+00
   1.4195000e+02   6.5316312e+00
   1.4200000e+02   6.5234613e+00
   1.4205000e+02   6.5152943e+00
   1.4210000e+02   6.5071304e+00
   1.4215000e+02   6.4989694e+00
   1.4220000e+02   6.4908114e+00
   1.4225000e+02   6.4826564e+00
   1.4230000e+02   6.4745043e+00
   1.4235000e+02   6.4663552e+00
   1.4240000e+02   6.4582091e+00
   1.4245000e+02   6.4500660e+00
   1.4250000e+02   6.4419258e+00
   1.4255000e+02   6.4337886e+00
   1.4260000e+02   6.4256544e+00
   1.4265000e+02   6.4175231e+00
   1.4270000e+02   6.4093948e+00
   1.4275000e+02   6.4012694e+00
   1.4280000e+02   6.3931470e+00
   1.4285000e+02   6.3850276e+00
   1.4290000e+02   6.3769111e+00
   1.4295000e+02   6.3687975e+00
   1.4300000e+02   6.3606870e+00
   1.4305000e+02   6.3525793e+00
   1.4310000e+02   6.3444746e+00
   1.4315000e+02   6.3363729e+00
   1.4320000e+02   6.3282741e+00
   1.4325000e+02   6.3201782e+00
   1.4330000e+02   6.3120853e+00
   1.4335000e+02   6.3039953e+00
   1.4340000e+02   6.2959082e+00
   1.4345000e+02   6.2878241e+00
   1.4350000e+02   6.2797429e+00
   1.4355000e+02   6.2716646e+00
   1.4360000e+02   6.2635893e+00
   1.4365000e+02   6.2555169e+00
   1.4370000e+02   6.2474474e+00
   1.4375000e+02   6.2393809e+00
   1.4380000e+02   6.2313172e+00
   1.4385000e+02   6.2232565e+00
   1.4390000e+02   6.2151987e+00
   1.4395000e+02   6.2071438e+00
   1.4400000e+02   6.1990919e+00
   1.4405000e+02   6.1910428e+00
   1.4410000e+02   6.1829967e+00
   1.4415000e+02   6.1749534e+00
   1.4420000e+02   6.1669131e+00
   1.4425000e+02   6.1588757e+00
   1.4430000e+02   6.1508411e+00
   1.4435000e+02   6.1428095e+00
   1.4440000e+02   6.1347808e+00
   1.4445000e+02   6.1267550e+00
   1.4450000e+02   6.1187320e+00
   1.4455000e+02   6.1107120e+00
   1.4460000e+02   6.1026949e+00
   1.4465000e+02   6.0946806e+00
   1.4470000e+02   6.0866693e+00
   1.4475000e+02   6.0786608e+00
   1.4480000e+02   6.0706552e+00
   1.4485000e+02   6.0626525e+00
   1.4490000e+02   6.0546527e+00
   1.4495000e+02   6.0466558e+00
   1.4500000e+02   6.0386617e+00
   1.4505000e+02   6.0306705e+00
   1.4510000e+02   6.0226822e+00
   1.4515000e+02   6.0146968e+00
   1.4520000e+02   6.0067142e+00
   1.4525000e+02   5.9987345e+00
   1.4530000e+02   5.9907577e+00
   1.4535000e+02   5.9827837e+00
   1.4540000e+02   5.9748126e+00
   1.4545000e+02   5.9668444e+00
   1.4550000e+02   5.9588790e+00
   1.4555000e+02   5.9509165e+00
   1.4560000e+02   5.9429569e+00
   1.4565000e+02   5.9350001e+00
   1.4570000e+02   5.9270462e+00
   1.4575000e+02   5.9190951e+00
   1.4580000e+02   5.9111468e+00
   1.4585000e+02   5.9032014e+00
   1.4590000e+02   5.8952589e+00
   1.4595000e+02   5.8873192e+00
   1.4600000e+02   5.8793824e+00
   1.4605000e+02   5.8714484e+00
   1.4610000e+02   5.8635172e+00
   1.4615000e+02   5.8555889e+00
   1.4620000e+02   5.8476634e+00
   1.4625000e+02   5.8397407e+00
   1.4630000e+02   5.8318209e+00
   1.4635000e+02   5.8239039e+00
   1.4640000e+02   5.8159897e+00
   1.4645000e+02   5.8080784e+00
   1.4650000e+02   5.8001699e+00
   1.4655000e+02   5.7922642e+00
   1.4660000e+02   5.7843614e+00
   1.4665000e+02   5.7764613e+00
   1.4670000e+02   5.7685641e+00
   1.4675000e+02   5.7606697e+00
   1.4680000e+02   5.7527782e+00
   1.4685000e+02   5.7448894e+00
   1.4690000e+02   5.7370034e+00
   1.4695000e+02   5.7291203e+00
   1.4700000e+02   5.7212400e+00
   1.4705000e+02   5.7133625e+00
   1.4710000e+02   5.7054877e+00
   1.4715000e+02   5.6976158e+00
   1.4720000e+02   5.6897467e+00
   1.4725000e+02   5.6818804e+00
   1.4730000e+02   5.6740169e+00
   1.4735000e+02   5.6661562e+00
   1.4740000e+02   5.6582983e+00
   1.4745000e+02   5.6504432e+00
   1.4750000e+02   5.6425909e+00
   1.4755000e+02   5.6347413e+00
   1.4760000e+02   5.6268946e+00
   1.4765000e+02   5.6190506e+00
   1.4770000e+02   5.6112095e+00
   1.4775000e+02   5.6033711e+00
   1.4780000e+02   5.5955355e+00
   1.4785000e+02   5.5877027e+00
   1.4790000e+02   5.5798726e+00
   1.4795000e+02   5.5720454e+00
   1.4800000e+02   5.5642209e+00
   1.4805000e+02   5.5563992e+00
   1.4810000e+02   5.5485802e+00
   1.4815000e+02   5.5407641e+00
   1.4820000e+02   5.5329507e+00
   1.4825000e+02   5.5251400e+00
   1.4830000e+02   5.5173322e+00
   1.4835000e+02   5.5095271e+00
   1.4840000e+02   5.5017247e+00
   1.4845000e+02   5.4939252e+00
   1.4850000e+02   5.4861284e+00
   1.4855000e+02   5.4783343e+00
   1.4860000e+02   5.4705430e+00
   1.4865000e+02   5.4627545e+00
   1.4870000e+02   5.4549687e+00
   1.4875000e+02   5.4471856e+00
   1.4880000e+02   5.4394053e+00
   1.4885000e+02   5.4316278e+00
   1.4890000e+02   5.4238530e+00
   1.4895000e+02   5.4160809e+00
   1.4900000e+02   5.4083116e+00
   1.4905000e+02   5.4005451e+00
   1.4910000e+02   5.3927812e+00
   1.4915000e+02   5.3850201e+00
   1.4920000e+02   5.3772618e+00
   1.4925000e+02   5.3695062e+00
   1.4930000e+02   5.3617533e+00
   1.4935000e+02   5.3540031e+00
   1.4940000e+02   5.3462557e+00
   1.4945000e+02   5.3385110e+00
   1.4950000e+02   5.3307691e+00
   1.4955000e+02   5.3230298e+00
   1.4960000e+02   5.3152933e+00
   1.4965000e+02   5.3075595e+00
   1.4970000e+02   5.2998284e+00
   1.4975000e+02   5.2921001e+00
   1.4980000e+02   5.2843744e+00
   1.4985000e+02   5.2766515e+00
   1.4990000e+02   5.2689313e+00
   1.4995000e+02   5.2612138e+00
   1.5000000e+02   5.2534990e+00
   1.5005000e+02   5.2457869e+00
   1.5010000e+02   5.2380775e+00
   1.5015000e+02   5.2303709e+00
   1.5020000e+02   5.2226669e+00
   1.5025000e+02   5.2149656e+00
   1.5030000e+02   5.2072671e+00
   1.5035000e+02   5.1995712e+00
   1.5040000e+02   5.1918781e+00
   1.5045000e+02   5.1841876e+00
   1.5050000e+02   5.1764998e+00
   1.5055000e+02   5.1688147e+00
   1.5060000e+02   5.1611323e+00
   1.5065000e+02   5.1534526e+00
   1.5070000e+02   5.1457756e+00
   1.5075000e+02   5.1381013e+00
   1.5080000e+02   5.1304297e+00
   1.5085000e+02   5.1227607e+00
   1.5090000e+02   5.1150944e+00
   1.5095000e+02   5.1074308e+00
   1.5100000e+02   5.0997699e+00
   1.5105000e+02   5.0921117e+00
   1.5110000e+02   5.0844561e+00
   1.5115000e+02   5.0768032e+00
   1.5120000e+02   5.0691530e+00
   1.5125000e+02   5.0615054e+00
   1.5130000e+02   5.0538606e+00
   1.5135000e+02   5.0462183e+00
   1.5140000e+02   5.0385788e+00
   1.5145000e+02   5.0309419e+00
   1.5150000e+02   5.0233077e+00
   1.5155000e+02   5.0156761e+00
   1.5160000e+02   5.0080472e+00
   1.5165000e+02   5.0004210e+00
   1.5170000e+02   4.9927974e+00
   1.5175000e+02   4.9851765e+00
   1.5180000e+02   4.9775582e+00
   1.5185000e+02   4.9699426e+00
   1.5190000e+02   4.9623296e+00
   1.5195000e+02   4.9547193e+00
   1.5200000e+02   4.9471116e+00
   1.5205000e+02   4.9395065e+00
   1.5210000e+02   4.9319041e+00
   1.5215000e+02   4.9243044e+00
   1.5220000e+02   4.9167073e+00
   1.5225000e+02   4.9091128e+00
   1.5230000e+02   4.9015210e+00
   1.5235000e+02   4.8939318e+00
   1.5240000e+02   4.8863452e+00
   1.5245000e+02   4.8787613e+00
   1.5250000e+02   4.8711800e+00
   1.5255000e+02   4.8636013e+00
   1.5260000e+02   4.8560252e+00
   1.5265000e+02   4.8484518e+00
   1.5270000e+02   4.8408810e+00
   1.5275000e+02   4.8333129e+00
   1.5280000e+02   4.8257473e+00
   1.5285000e+02   4.8181844e+00
   1.5290000e+02   4.8106241e+00
   1.5295000e+02   4.8030664e+00
   1.5300000e+02   4.7955113e+00
   1.5305000e+02   4.7879588e+00
   1.5310000e+02   4.7804090e+00
   1.5315000e+02   4.7728618e+00
   1.5320000e+02   4.7653171e+00
   1.5325000e+02   4.7577751e+00
   1.5330000e+02   4.7502357e+00
   1.5335000e+02   4.7426989e+00
   1.5340000e+02   4.7351647e+00
   1.5345000e+02   4.7276331e+00
   1.5350000e+02   4.7201041e+00
   1.5355000e+02   4.7125776e+00
   1.5360000e+02   4.7050538e+00
   1.5365000e+02   4.6975326e+00
   1.5370000e+02   4.6900140e+00
   1.5375000e+02   4.6824980e+00
   1.5380000e+02   4.6749845e+00
   1.5385000e+02   4.6674737e+00
   1.5390000e+02   4.6599654e+00
   1.5395000e+02   4.6524598e+00
   1.5400000e+02   4.6449567e+00
   1.5405000e+02   4.6374562e+00
   1.5410000e+02   4.6299582e+00
   1.5415000e+02   4.6224629e+00
   1.5420000e+02   4.6149701e+00
   1.5425000e+02   4.6074799e+00
   1.5430000e+02   4.5999923e+00
   1.5435000e+02   4.5925073e+00
   1.5440000e+02   4.5850248e+00
   1.5445000e+02   4.5775449e+00
   1.5450000e+02   4.5700676e+00
   1.5455000e+02   4.5625929e+00
   1.5460000e+02   4.5551207e+00
   1.5465000e+02   4.5476511e+00
   1.5470000e+02   4.5401840e+00
   1.5475000e+02   4.5327195e+00
   1.5480000e+02   4.5252576e+00
   1.5485000e+02   4.5177982e+00
   1.5490000e+02   4.5103414e+00
   1.5495000e+02   4.5028871e+00
   1.5500000e+02   4.4954354e+00
   1.5505000e+02   4.4879862e+00
   1.5510000e+02   4.4805396e+00
   1.5515000e+02   4.4730956e+00
   1.5520000e+02   4.4656541e+00
   1.5525000e+02   4.4582151e+00
   1.5530000e+02   4.4507787e+00
   1.5535000e+02   4.4433448e+00
   1.5540000e+02   4.4359135e+00
   1.5545000e+02   4.4284847e+00
   1.5550000e+02   4.4210585e+00
   1.5555000e+02   4.4136348e+00
   1.5560000e+02   4.4062136e+00
   1.5565000e+02   4.3987950e+00
   1.5570000e+02   4.3913789e+00
   1.5575000e+02   4.3839653e+00
   1.5580000e+02   4.3765542e+00
   1.5585000e+02   4.3691457e+00
   1.5590000e+02   4.3617398e+00
   1.5595000e+02   4.3543363e+00
   1.5600000e+02   4.3469354e+00
   1.5605000e+02   4.3395370e+00
   1.5610000e+02   4.3321411e+00
   1.5615000e+02   4.3247477e+00
   1.5620000e+02   4.3173569e+00
   1.5625000e+02   4.3099685e+00
   1.5630000e+02   4.3025827e+00
   1.5635000e+02   4.2951994e+00
   1.5640000e+02   4.2878186e+00
   1.5645000e+02   4.2804404e+00
   1.5650000e+02   4.2730646e+00
   1.5655000e+02   4.2656913e+00
   1.5660000e+02   4.2583206e+00
   1.5665000e+02   4.2509524e+00
   1.5670000e+02   4.2435866e+00
   1.5675000e+02   4.2362234e+00
   1.5680000e+02   4.2288627e+00
   1.5685000e+02   4.2215044e+00
   1.5690000e+02   4.2141487e+00
   1.5695000e+02   4.2067954e+00
   1.5700000e+02   4.1994447e+00
   1.5705000e+02   4.1920964e+00
   1.5710000e+02   4.1847507e+00
   1.5715000e+02   4.1774074e+00
   1.5720000e+02   4.1700667e+00
   1.5725000e+02   4.1627284e+00
   1.5730000e+02   4.1553926e+00
   1.5735000e+02   4.1480592e+00
   1.5740000e+02   4.1407284e+00
   1.5745000e+02   4.1334001e+00
   1.5750000e+02   4.1260742e+00
   1.5755000e+02   4.1187508e+00
   1.5760000e+02   4.1114299e+00
   1.5765000e+02   4.1041115e+00
   1.5770000e+02   4.0967955e+00
   1.5775000e+02   4.0894820e+00
   1.5780000e+02   4.0821710e+00
   1.5785000e+02   4.0748625e+00
   1.5790000e+02   4.0675564e+00
   1.5795000e+02   4.0602528e+00
   1.5800000e+02   4.0529516e+00
   1.5805000e+02   4.0456530e+00
   1.5810000e+02   4.0383568e+00
   1.5815000e+02   4.0310630e+00
   1.5820000e+02   4.0237717e+00
   1.5825000e+02   4.0164829e+00
   1.5830000e+02   4.0091965e+00
   1.5835000e+02   4.0019126e+00
   1.5840000e+02   3.9946312e+00
   1.5845000e+02   3.9873521e+00
   1.5850000e+02   3.9800756e+00
   1.5855000e+02   3.9728015e+00
   1.5860000e+02   3.9655298e+00
   1.5865000e+02   3.9582606e+00
   1.5870000e+02   3.9509939e+00
   1.5875000e+02   3.9437296e+00
   1.5880000e+02   3.9364677e+00
   1.5885000e+02   3.9292083e+00
   1.5890000e+02   3.9219513e+00
   1.5895000e+02   3.9146967e+00
   1.5900000e+02   3.9074446e+00
   1.5905000e+02   3.9001950e+00
   1.5910000e+02   3.8929477e+00
   1.5915000e+02   3.8857029e+00
   1.5920000e+02   3.8784605e+00
   1.5925000e+02   3.8712206e+00
   1.5930000e+02   3.8639831e+00
   1.5935000e+02   3.8567480e+00
   1.5940000e+02   3.8495154e+00
   1.5945000e+02   3.8422851e+00
   1.5950000e+02   3.8350573e+00
   1.5955000e+02   3.8278319e+00
   1.5960000e+02   3.8206090e+00
   1.5965000e+02   3.8133884e+00
   1.5970000e+02   3.8061703e+00
   1.5975000e+02   3.7989546e+00
   1.5980000e+02   3.7917413e+00
   1.5985000e+02   3.7845304e+00
   1.5990000e+02   3.7773220e+00
   1.5995000e+02   3.7701159e+00
   1.6000000e+02   3.7629123e+00
   1.6005000e+02   3.7557110e+00
   1.6010000e+02   3.7485122e+00
   1.6015000e+02   3.7413158e+00
   1.6020000e+02   3.7341217e+00
   1.6025000e+02   3.7269301e+00
   1.6030000e+02   3.7197409e+00
   1.6035000e+02   3.7125541e+00
   1.6040000e+02   3.7053697e+00
   1.6045000e+02   3.6981877e+00
   1.6050000e+02   3.6910080e+00
   1.6055000e+02   3.6838308e+00
   1.6060000e+02   3.6766560e+00
   1.6065000e+02   3.6694835e+00
   1.6070000e+02   3.6623135e+00
   1.6075000e+02   3.6551458e+00
   1.6080000e+02   3.6479805e+00
   1.6085000e+02   3.6408176e+00
   1.6090000e+02   3.6336571e+00
   1.6095000e+02   3.6264990e+00
   1.6100000e+02   3.6193433e+00
   1.6105000e+02   3.6121899e+00
   1.6110000e+02   3.6050389e+00
   1.6115000e+02   3.5978903e+00
   1.6120000e+02   3.5907441e+00
   1.6125000e+02   3.5836003e+00
   1.6130000e+02   3.5764588e+00
   1.6135000e+02   3.5693197e+00
   1.6140000e+02   3.5621830e+00
   1.6145000e+02   3.5550486e+00
   1.6150000e+02   3.5479166e+00
   1.6155000e+02   3.5407870e+00
   1.6160000e+02   3.5336597e+00
   1.6165000e+02   3.5265348e+00
   1.6170000e+02   3.5194123e+00
   1.6175000e+02   3.5122921e+00
   1.6180000e+02   3.5051743e+00
   1.6185000e+02   3.4980589e+00
   1.6190000e+02   3.4909458e+00
   1.6195000e+02   3.4838350e+00
   1.6200000e+02   3.4767266e+00
   1.6205000e+02   3.4696206e+00
   1.6210000e+02   3.4625169e+00
   1.6215000e+02   3.4554156e+00
   1.6220000e+02   3.4483166e+00
   1.6225000e+02   3.4412200e+00
   1.6230000e+02   3.4341257e+00
   1.6235000e+02   3.4270338e+00
   1.6240000e+02   3.4199442e+00
   1.6245000e+02   3.4128569e+00
   1.6250000e+02   3.4057720e+00
   1.6255000e+02   3.3986894e+00
   1.6260000e+02   3.3916092e+00
   1.6265000e+02   3.3845313e+00
   1.6270000e+02   3.3774558e+00
   1.6275000e+02   3.3703825e+00
   1.6280000e+02   3.3633117e+00
   1.6285000e+02   3.3562431e+00
   1.6290000e+02   3.3491769e+00
   1.6295000e+02   3.3421130e+00
   1.6300000e+02   3.3350514e+00
   1.6305000e+02   3.3279922e+00
   1.6310000e+02   3.3209352e+00
   1.6315000e+02   3.3138806e+00
   1.6320000e+02   3.3068284e+00
   1.6325000e+02   3.2997784e+00
   1.6330000e+02   3.2927308e+00
   1.6335000e+02   3.2856855e+00
   1.6340000e+02   3.2786425e+00
   1.6345000e+02   3.2716018e+00
   1.6350000e+02   3.2645634e+00
   1.6355000e+02   3.2575274e+00
   1.6360000e+02   3.2504936e+00
   1.6365000e+02   3.2434622e+00
   1.6370000e+02   3.2364331e+00
   1.6375000e+02   3.2294063e+00
   1.6380000e+02   3.2223818e+00
   1.6385000e+02   3.2153596e+00
   1.6390000e+02   3.2083397e+00
   1.6395000e+02   3.2013221e+00
   1.6400000e+02   3.1943068e+00
   1.6405000e+02   3.1872938e+00
   1.6410000e+02   3.1802831e+00
   1.6415000e+02   3.1732747e+00
   1.6420000e+02   3.1662686e+00
   1.6425000e+02   3.1592648e+00
   1.6430000e+02   3.1522633e+00
   1.6435000e+02   3.1452641e+00
   1.6440000e+02   3.1382672e+00
   1.6445000e+02   3.1312725e+00
   1.6450000e+02   3.1242802e+00
   1.6455000e+02   3.1172901e+00
   1.6460000e+02   3.1103023e+00
   1.6465000e+02   3.1033168e+00
   1.6470000e+02   3.0963336e+00
   1.6475000e+02   3.0893527e+00
   1.6480000e+02   3.0823740e+00
   1.6485000e+02   3.0753977e+00
   1.6490000e+02   3.0684236e+00
   1.6495000e+02   3.0614518e+00
   1.6500000e+02   3.0544822e+00
   1.6505000e+02   3.0475150e+00
   1.6510000e+02   3.0405500e+00
   1.6515000e+02   3.0335872e+00
   1.6520000e+02   3.0266268e+00
   1.6525000e+02   3.0196686e+00
   1.6530000e+02   3.0127127e+00
   1.6535000e+02   3.0057590e+00
   1.6540000e+02   2.9988077e+00
   1.6545000e+02   2.9918585e+00
   1.6550000e+02   2.9849117e+00
   1.6555000e+02   2.9779671e+00
   1.6560000e+02   2.9710247e+00
   1.6565000e+02   2.9640847e+00
   1.6570000e+02   2.9571468e+00
   1.6575000e+02   2.9502113e+00
   1.6580000e+02   2.9432780e+00
   1.6585000e+02   2.9363469e+00
   1.6590000e+02   2.9294181e+00
   1.6595000e+02   2.9224915e+00
   1.6600000e+02   2.9155672e+00
   1.6605000e+02   2.9086452e+00
   1.6610000e+02   2.9017253e+00
   1.6615000e+02   2.8948078e+00
   1.6620000e+02   2.8878925e+00
   1.6625000e+02   2.8809794e+00
   1.6630000e+02   2.8740685e+00
   1.6635000e+02   2.8671599e+00
   1.6640000e+02   2.8602536e+00
   1.6645000e+02   2.8533495e+00
   1.6650000e+02   2.8464476e+00
   1.6655000e+02   2.8395479e+00
   1.6660000e+02   2.8326505e+00
   1.6665000e+02   2.8257553e+00
   1.6670000e+02   2.8188624e+00
   1.6675000e+02   2.8119717e+00
   1.6680000e+02   2.8050832e+00
   1.6685000e+02   2.7981969e+00
   1.6690000e+02   2.7913129e+00
   1.6695000e+02   2.7844310e+00
   1.6700000e+02   2.7775515e+00
   1.6705000e+02   2.7706741e+00
   1.6710000e+02   2.7637989e+00
   1.6715000e+02   2.7569260e+00
   1.6720000e+02   2.7500553e+00
   1.6725000e+02   2.7431868e+00
   1.6730000e+02   2.7363206e+00
   1.6735000e+02   2.7294565e+00
   1.6740000e+02   2.7225947e+00
   1.6745000e+02   2.7157350e+00
   1.6750000e+02   2.7088776e+00
   1.6755000e+02   2.7020224e+00
   1.6760000e+02   2.6951694e+00
   1.6765000e+02   2.6883186e+00
   1.6770000e+02   2.6814700e+00
   1.6775000e+02   2.6746236e+00
   1.6780000e+02   2.6677795e+00
   1.6785000e+02   2.6609375e+00
   1.6790000e+02   2.6540977e+00
   1.6795000e+02   2.6472601e+00
   1.6800000e+02   2.6404248e+00
   1.6805000e+02   2.6335916e+00
   1.6810000e+02   2.6267606e+00
   1.6815000e+02   2.6199318e+00
   1.6820000e+02   2.6131052e+00
   1.6825000e+02   2.6062808e+00
   1.6830000e+02   2.5994586e+00
   1.6835000e+02   2.5926386e+00
   1.6840000e+02   2.5858208e+00
   1.6845000e+02   2.5790051e+00
   1.6850000e+02   2.5721917e+00
   1.6855000e+02   2.5653804e+00
   1.6860000e+02   2.5585713e+00
   1.6865000e+02   2.5517644e+00
   1.6870000e+02   2.5449597e+00
   1.6875000e+02   2.5381571e+00
   1.6880000e+02   2.5313568e+00
   1.6885000e+02   2.5245586e+00
   1.6890000e+02   2.5177626e+00
   1.6895000e+02   2.5109688e+00
   1.6900000e+02   2.5041771e+00
   1.6905000e+02   2.4973876e+00
   1.6910000e+02   2.4906003e+00
   1.6915000e+02   2.4838151e+00
   1.6920000e+02   2.4770322e+00
   1.6925000e+02   2.4702514e+00
   1.6930000e+02   2.4634727e+00
   1.6935000e+02   2.4566962e+00
   1.6940000e+02   2.4499219e+00
   1.6945000e+02   2.4431498e+00
   1.6950000e+02   2.4363798e+00
   1.6955000e+02   2.4296120e+00
   1.6960000e+02   2.4228463e+00
   1.6965000e+02   2.4160828e+00
   1.6970000e+02   2.4093215e+00
   1.6975000e+02   2.4025623e+00
   1.6980000e+02   2.3958052e+00
   1.6985000e+02   2.3890503e+00
   1.6990000e+02   2.3822976e+00
   1.6995000e+02   2.3755470e+00
   1.7000000e+02   2.3687986e+00
   1.7005000e+02   2.3620523e+00
   1.7010000e+02   2.3553081e+00
   1.7015000e+02   2.3485661e+00
   1.7020000e+02   2.3418263e+00
   1.7025000e+02   2.3350886e+00
   1.7030000e+02   2.3283530e+00
   1.7035000e+02   2.3216196e+00
   1.7040000e+02   2.3148883e+00
   1.7045000e+02   2.3081592e+00
   1.7050000e+02   2.3014322e+00
   1.7055000e+02   2.2947073e+00
   1.7060000e+02   2.2879846e+00
   1.7065000e+02   2.2812640e+00
   1.7070000e+02   2.2745455e+00
   1.7075000e+02   2.2678292e+00
   1.7080000e+02   2.2611150e+00
   1.7085000e+02   2.2544029e+00
   1.7090000e+02   2.2476929e+00
   1.7095000e+02   2.2409851e+00
   1.7100000e+02   2.2342794e+00
   1.7105000e+02   2.2275759e+00
   1.7110000e+02   2.2208744e+00
   1.7115000e+02   2.2141751e+00
   1.7120000e+02   2.2074779e+00
   1.7125000e+02   2.2007828e+00
   1.7130000e+02   2.1940898e+00
   1.7135000e+02   2.1873990e+00
   1.7140000e+02   2.1807102e+00
   1.7145000e+02   2.1740236e+00
   1.7150000e+02   2.1673391e+00
   1.7155000e+02   2.1606567e+00
   1.7160000e+02   2.1539764e+00
   1.7165000e+02   2.1472983e+00
   1.7170000e+02   2.1406222e+00
   1.7175000e+02   2.1339482e+00
   1.7180000e+02   2.1272764e+00
   1.7185000e+02   2.1206066e+00
   1.7190000e+02   2.1139390e+00
   1.7195000e+02   2.1072735e+00
   1.7200000e+02   2.1006100e+00
   1.7205000e+02   2.0939487e+00
   1.7210000e+02   2.0872895e+00
   1.7215000e+02   2.0806323e+00
   1.7220000e+02   2.0739773e+00
   1.7225000e+02   2.0673243e+00
   1.7230000e+02   2.0606735e+00
   1.7235000e+02   2.0540247e+00
   1.7240000e+02   2.0473781e+00
   1.7245000e+02   2.0407335e+00
   1.7250000e+02   2.0340910e+00
   1.7255000e+02   2.0274506e+00
   1.7260000e+02   2.0208123e+00
   1.7265000e+02   2.0141761e+00
   1.7270000e+02   2.0075420e+00
   1.7275000e+02   2.0009099e+00
   1.7280000e+02   1.9942800e+00
   1.7285000e+02   1.9876521e+00
   1.7290000e+02   1.9810263e+00
   1.7295000e+02   1.9744026e+00
   1.7300000e+02   1.9677809e+00
   1.7305000e+02   1.9611613e+00
   1.7310000e+02   1.9545438e+00
   1.7315000e+02   1.9479284e+00
   1.7320000e+02   1.9413151e+00
   1.7325000e+02   1.9347038e+00
   1.7330000e+02   1.9280946e+00
   1.7335000e+02   1.9214875e+00
   1.7340000e+02   1.9148824e+00
   1.7345000e+02   1.9082794e+00
   1.7350000e+02   1.9016785e+00
   1.7355000e+02   1.8950797e+00
   1.7360000e+02   1.8884829e+00
   1.7365000e+02   1.8818881e+00
   1.7370000e+02   1.8752955e+00
   1.7375000e+02   1.8687048e+00
   1.7380000e+02   1.8621163e+00
   1.7385000e+02   1.8555298e+00
   1.7390000e+02   1.8489454e+00
   1.7395000e+02   1.8423630e+00
   1.7400000e+02   1.8357827e+00
   1.7405000e+02   1.8292044e+00
   1.7410000e+02   1.8226282e+00
   1.7415000e+02   1.8160540e+00
   1.7420000e+02   1.8094819e+00
   1.7425000e+02   1.8029119e+00
   1.7430000e+02   1.7963438e+00
   1.7435000e+02   1.7897779e+00
   1.7440000e+02   1.7832140e+00
   1.7445000e+02   1.7766521e+00
   1.7450000e+02   1.7700923e+00
   1.7455000e+02   1.7635345e+00
   1.7460000e+02   1.7569787e+00
   1.7465000e+02   1.7504250e+00
   1.7470000e+02   1.7438733e+00
   1.7475000e+02   1.7373237e+00
   1.7480000e+02   1.7307761e+00
   1.7485000e+02   1.7242306e+00
   1.7490000e+02   1.7176871e+00
   1.7495000e+02   1.7111456e+00
   1.7500000e+02   1.7046061e+00
   1.7505000e+02   1.6980687e+00
   1.7510000e+02   1.6915333e+00
   1.7515000e+02   1.6849999e+00
   1.7520000e+02   1.6784686e+00
   1.7525000e+02   1.6719393e+00
   1.7530000e+02   1.6654120e+00
   1.7535000e+02   1.6588867e+00
   1.7540000e+02   1.6523635e+00
   1.7545000e+02   1.6458423e+00
   1.7550000e+02   1.6393231e+00
   1.7555000e+02   1.6328059e+00
   1.7560000e+02   1.6262908e+00
   1.7565000e+02   1.6197776e+00
   1.7570000e+02   1.6132665e+00
   1.7575000e+02   1.6067574e+00
   1.7580000e+02   1.6002503e+00
   1.7585000e+02   1.5937452e+00
   1.7590000e+02   1.5872422e+00
   1.7595000e+02   1.5807411e+00
   1.7600000e+02   1.5742421e+00
   1.7605000e+02   1.5677451e+00
   1.7610000e+02   1.5612500e+00
   1.7615000e+02   1.5547570e+00
   1.7620000e+02   1.5482660e+00
   1.7625000e+02   1.5417770e+00
   1.7630000e+02   1.5352900e+00
   1.7635000e+02   1.5288050e+00
   1.7640000e+02   1.5223220e+00
   1.7645000e+02   1.5158410e+00
   1.7650000e+02   1.5093620e+00
   1.7655000e+02   1.5028850e+00
   1.7660000e+02   1.4964100e+00
   1.7665000e+02   1.4899369e+00
   1.7670000e+02   1.4834659e+00
   1.7675000e+02   1.4769969e+00
   1.7680000e+02   1.4705299e+00
   1.7685000e+02   1.4640648e+00
   1.7690000e+02   1.4576018e+00
   1.7695000e+02   1.4511407e+00
   1.7700000e+02   1.4446816e+00
   1.7705000e+02   1.4382245e+00
   1.7710000e+02   1.4317694e+00
   1.7715000e+02   1.4253163e+00
   1.7720000e+02   1.4188652e+00
   1.7725000e+02   1.4124160e+00
   1.7730000e+02   1.4059688e+00
   1.7735000e+02   1.3995237e+00
   1.7740000e+02   1.3930804e+00
   1.7745000e+02   1.3866392e+00
   1.7750000e+02   1.3802000e+00
   1.7755000e+02   1.3737627e+00
   1.7760000e+02   1.3673274e+00
   1.7765000e+02   1.3608940e+00
   1.7770000e+02   1.3544627e+00
   1.7775000e+02   1.3480333e+00
   1.7780000e+02   1.3416059e+00
   1.7785000e+02   1.3351804e+00
   1.7790000e+02   1.3287569e+00
   1.7795000e+02   1.3223354e+00
   1.7800000e+02   1.3159159e+00
   1.7805000e+02   1.3094983e+00
   1.7810000e+02   1.3030826e+00
   1.7815000e+02   1.2966690e+00
   1.7820000e+02   1.2902573e+00
   1.7825000e+02   1.2838476e+00
   1.7830000e+02   1.2774398e+00
   1.7835000e+02   1.2710340e+00
   1.7840000e+02   1.2646301e+00
   1.7845000e+02   1.2582282e+00
   1.7850000e+02   1.2518282e+00
   1.7855000e+02   1.2454302e+00
   1.7860000e+02   1.2390342e+00
   1.7865000e+02   1.2326401e+00
   1.7870000e+02   1.2262480e+00
   1.7875000e+02   1.2198578e+00
   1.7880000e+02   1.2134695e+00
   1.7885000e+02   1.2070832e+00
   1.7890000e+02   1.2006989e+00
   1.7895000e+02   1.1943165e+00
   1.7900000e+02   1.1879360e+00
   1.7905000e+02   1.1815575e+00
   1.7910000e+02   1.1751809e+00
   1.7915000e+02   1.1688063e+00
   1.7920000e+02   1.1624336e+00
   1.7925000e+02   1.1560629e+00
   1.7930000e+02   1.1496940e+00
   1.7935000e+02   1.1433272e+00
   1.7940000e+02   1.1369622e+00
   1.7945000e+02   1.1305992e+00
   1.7950000e+02   1.1242381e+00
   1.7955000e+02   1.1178790e+00
   1.7960000e+02   1.1115218e+00
   1.7965000e+02   1.1051665e+00
   1.7970000e+02   1.0988132e+00
   1.7975000e+02   1.0924617e+00
   1.7980000e+02   1.0861122e+00
   1.7985000e+02   1.0797647e+00
   1.7990000e+02   1.0734190e+00
   1.7995000e+02   1.0670753e+00
   1.8000000e+02   1.0607335e+00
   1.8005000e+02   1.0543936e+00
   1.8010000e+02   1.0480557e+00
   1.8015000e+02   1.0417197e+00
   1.8020000e+02   1.0353855e+00
   1.8025000e+02   1.0290533e+00
   1.8030000e+02   1.0227231e+00
   1.8035000e+02   1.0163947e+00
   1.8040000e+02   1.0100683e+00
   1.8045000e+02   1.0037437e+00
   1.8050000e+02   9.9742109e-01
   1.8055000e+02   9.9110038e-01
   1.8060000e+02   9.8478158e-01
   1.8065000e+02   9.7846469e-01
   1.8070000e+02   9.7214970e-01
   1.8075000e+02   9.6583663e-01
   1.8080000e+02   9.5952545e-01
   1.8085000e+02   9.5321619e-01
   1.8090000e+02   9.4690883e-01
   1.8095000e+02   9.4060337e-01
   1.8100000e+02   9.3429981e-01
   1.8105000e+02   9.2799816e-01
   1.8110000e+02   9.2169840e-01
   1.8115000e+02   9.1540054e-01
   1.8120000e+02   9.0910458e-01
   1.8125000e+02   9.0281052e-01
   1.8130000e+02   8.9651836e-01
   1.8135000e+02   8.9022808e-01
   1.8140000e+02   8.8393971e-01
   1.8145000e+02   8.7765322e-01
   1.8150000e+02   8.7136863e-01
   1.8155000e+02   8.6508593e-01
   1.8160000e+02   8.5880511e-01
   1.8165000e+02   8.5252619e-01
   1.8170000e+02   8.4624915e-01
   1.8175000e+02   8.3997400e-01
   1.8180000e+02   8.3370073e-01
   1.8185000e+02   8.2742935e-01
   1.8190000e+02   8.2115985e-01
   1.8195000e+02   8.1489224e-01
   1.8200000e+02   8.0862650e-01
   1.8205000e+02   8.0236265e-01
   1.8210000e+02   7.9610067e-01
   1.8215000e+02   7.8984058e-01
   1.8220000e+02   7.8358236e-01
   1.8225000e+02   7.7732601e-01
   1.8230000e+02   7.7107155e-01
   1.8235000e+02   7.6481895e-01
   1.8240000e+02   7.5856823e-01
   1.8245000e+02   7.5231938e-01
   1.8250000e+02   7.4607240e-01
   1.8255000e+02   7.3982730e-01
   1.8260000e+02   7.3358406e-01
   1.8265000e+02   7.2734269e-01
   1.8270000e+02   7.2110318e-01
   1.8275000e+02   7.1486554e-01
   1.8280000e+02   7.0862977e-01
   1.8285000e+02   7.0239586e-01
   1.8290000e+02   6.9616381e-01
   1.8295000e+02   6.8993363e-01
   1.8300000e+02   6.8370531e-01
   1.8305000e+02   6.7747884e-01
   1.8310000e+02   6.7125424e-01
   1.8315000e+02   6.6503149e-01
   1.8320000e+02   6.5881060e-01
   1.8325000e+02   6.5259156e-01
   1.8330000e+02   6.4637438e-01
   1.8335000e+02   6.4015906e-01
   1.8340000e+02   6.3394558e-01
   1.8345000e+02   6.2773396e-01
   1.8350000e+02   6.2152419e-01
   1.8355000e+02   6.1531627e-01
   1.8360000e+02   6.0911019e-01
   1.8365000e+02   6.0290597e-01
   1.8370000e+02   5.9670359e-01
   1.8375000e+02   5.9050306e-01
   1.8380000e+02   5.8430437e-01
   1.8385000e+02   5.7810752e-01
   1.8390000e+02   5.7191252e-01
   1.8395000e+02   5.6571936e-01
   1.8400000e+02   5.5952804e-01
   1.8405000e+02   5.5333856e-01
   1.8410000e+02   5.4715092e-01
   1.8415000e+02   5.4096512e-01
   1.8420000e+02   5.3478115e-01
   1.8425000e+02   5.2859902e-01
   1.8430000e+02   5.2241872e-01
   1.8435000e+02   5.1624026e-01
   1.8440000e+02   5.1006363e-01
   1.8445000e+02   5.0388883e-01
   1.8450000e+02   4.9771586e-01
   1.8455000e+02   4.9154472e-01
   1.8460000e+02   4.8537541e-01
   1.8465000e+02   4.7920793e-01
   1.8470000e+02   4.7304227e-01
   1.8475000e+02   4.6687844e-01
   1.8480000e+02   4.6071644e-01
   1.8485000e+02   4.5455625e-01
   1.8490000e+02   4.4839790e-01
   1.8495000e+02   4.4224136e-01
   1.8500000e+02   4.3608664e-01
   1.8505000e+02   4.2993374e-01
   1.8510000e+02   4.2378267e-01
   1.8515000e+02   4.1763341e-01
   1.8520000e+02   4.1148596e-01
   1.8525000e+02   4.0534033e-01
   1.8530000e+02   3.9919652e-01
   1.8535000e+02   3.9305452e-01
   1.8540000e+02   3.8691434e-01
   1.8545000e+02   3.8077596e-01
   1.8550000e+02   3.7463940e-01
   1.8555000e+02   3.6850464e-01
   1.8560000e+02   3.6237170e-01
   1.8565000e+02   3.5624056e-01
   1.8570000e+02   3.5011123e-01
   1.8575000e+02   3.4398371e-01
   1.8580000e+02   3.3785799e-01
   1.8585000e+02   3.3173407e-01
   1.8590000e+02   3.2561196e-01
   1.8595000e+02   3.1949165e-01
   1.8600000e+02   3.1337314e-01
   1.8605000e+02   3.0725643e-01
   1.8610000e+02   3.0114152e-01
   1.8615000e+02   2.9502841e-01
   1.8620000e+02   2.8891710e-01
   1.8625000e+02   2.8280758e-01
   1.8630000e+02   2.7669986e-01
   1.8635000e+02   2.7059393e-01
   1.8640000e+02   2.6448979e-01
   1.8645000e+02   2.5838745e-01
   1.8650000e+02   2.5228690e-01
   1.8655000e+02   2.4618814e-01
   1.8660000e+02   2.4009116e-01
   1.8665000e+02   2.3399598e-01
   1.8670000e+02   2.2790258e-01
   1.8675000e+02   2.2181097e-01
   1.8680000e+02   2.1572115e-01
   1.8685000e+02   2.0963311e-01
   1.8690000e+02   2.0354685e-01
   1.8695000e+02   1.9746238e-01
   1.8700000e+02   1.9137969e-01
   1.8705000e+02   1.8529878e-01
   1.8710000e+02   1.7921965e-01
   1.8715000e+02   1.7314230e-01
   1.8720000e+02   1.6706672e-01
   1.8725000e+02   1.6099292e-01
   1.8730000e+02   1.5492090e-01
   1.8735000e+02   1.4885065e-01
   1.8740000e+02   1.4278218e-01
   1.8745000e+02   1.3671548e-01
   1.8750000e+02   1.3065055e-01
   1.8755000e+02   1.2458740e-01
   1.8760000e+02   1.1852601e-01
   1.8765000e+02   1.1246639e-01
   1.8770000e+02   1.0640854e-01
   1.8775000e+02   1.0035246e-01
   1.8780000e+02   9.4298146e-02
   1.8785000e+02   8.8245596e-02
   1.8790000e+02   8.2194811e-02
   1.8795000e+02   7.6145788e-02
   1.8800000e+02   7.0098529e-02
   1.8805000e+02   6.4053031e-02
   1.8810000e+02   5.8009293e-02
   1.8815000e+02   5.1967316e-02
   1.8820000e+02   4.5927097e-02
   1.8825000e+02   3.9888636e-02
   1.8830000e+02   3.3851931e-02
   1.8835000e+02   2.7816983e-02
   1.8840000e+02   2.1783789e-02
   1.8845000e+02   1.5752350e-02
   1.8850000e+02   9.7226636e-03
   1.8855000e+02   3.6947294e-03
   1.8860000e+02  -2.3314538e-03
   1.8865000e+02  -8.3558866e-03
   1.8870000e+02  -1.4378570e-02
   1.8875000e+02  -2.0399505e-02
   1.8880000e+02  -2.6418693e-02
   1.8885000e+02  -3.2436135e-02
   1.8890000e+02  -3.8451830e-02
   1.8895000e+02  -4.4465782e-02
   1.8900000e+02  -5.0477989e-02
   1.8905000e+02  -5.6488454e-02
   1.8910000e+02  -6.2497177e-02
   1.8915000e+02  -6.8504160e-02
   1.8920000e+02  -7.4509402e-02
   1.8925000e+02  -8.0512905e-02
   1.8930000e+02  -8.6514671e-02
   1.8935000e+02  -9.2514699e-02
   1.8940000e+02  -9.8512991e-02
   1.8945000e+02  -1.0450955e-01
   1.8950000e+02  -1.1050437e-01
   1.8955000e+02  -1.1649746e-01
   1.8960000e+02  -1.2248882e-01
   1.8965000e+02  -1.2847844e-01
   1.8970000e+02  -1.3446634e-01
   1.8975000e+02  -1.4045250e-01
   1.8980000e+02  -1.4643694e-01
   1.8985000e+02  -1.5241965e-01
   1.8990000e+02  -1.5840063e-01
   1.8995000e+02  -1.6437988e-01
   1.9000000e+02  -1.7035741e-01
   1.9005000e+02  -1.7633322e-01
   1.9010000e+02  -1.8230730e-01
   1.9015000e+02  -1.8827967e-01
   1.9020000e+02  -1.9425030e-01
   1.9025000e+02  -2.0021922e-01
   1.9030000e+02  -2.0618642e-01
   1.9035000e+02  -2.1215191e-01
   1.9040000e+02  -2.1811567e-01
   1.9045000e+02  -2.2407772e-01
   1.9050000e+02  -2.3003805e-01
   1.9055000e+02  -2.3599666e-01
   1.9060000e+02  -2.4195357e-01
   1.9065000e+02  -2.4790876e-01
   1.9070000e+02  -2.5386223e-01
   1.9075000e+02  -2.5981400e-01
   1.9080000e+02  -2.6576406e-01
   1.9085000e+02  -2.7171240e-01
   1.9090000e+02  -2.7765904e-01
   1.9095000e+02  -2.8360397e-01
   1.9100000e+02  -2.8954719e-01
   1.9105000e+02  -2.9548871e-01
   1.9110000e+02  -3.0142853e-01
   1.9115000e+02  -3.0736664e-01
   1.9120000e+02  -3.1330304e-01
   1.9125000e+02  -3.1923775e-01
   1.9130000e+02  -3.2517075e-01
   1.9135000e+02  -3.3110205e-01
   1.9140000e+02  -3.3703166e-01
   1.9145000e+02  -3.4295956e-01
   1.9150000e+02  -3.4888577e-01
   1.9155000e+02  -3.5481028e-01
   1.9160000e+02  -3.6073310e-01
   1.9165000e+02  -3.6665422e-01
   1.9170000e+02  -3.7257364e-01
   1.9175000e+02  -3.7849138e-01
   1.9180000e+02  -3.8440742e-01
   1.9185000e+02  -3.9032177e-01
   1.9190000e+02  -3.9623443e-01
   1.9195000e+02  -4.0214540e-01
   1.9200000e+02  -4.0805468e-01
   1.9205000e+02  -4.1396228e-01
   1.9210000e+02  -4.1986819e-01
   1.9215000e+02  -4.2577241e-01
   1.9220000e+02  -4.3167494e-01
   1.9225000e+02  -4.3757580e-01
   1.9230000e+02  -4.4347497e-01
   1.9235000e+02  -4.4937246e-01
   1.9240000e+02  -4.5526826e-01
   1.9245000e+02  -4.6116239e-01
   1.9250000e+02  -4.6705484e-01
   1.9255000e+02  -4.7294561e-01
   1.9260000e+02  -4.7883470e-01
   1.9265000e+02  -4.8472211e-01
   1.9270000e+02  -4.9060785e-01
   1.9275000e+02  -4.9649191e-01
   1.9280000e+02  -5.0237430e-01
   1.9285000e+02  -5.0825502e-01
   1.9290000e+02  -5.1413406e-01
   1.9295000e+02  -5.2001143e-01
   1.9300000e+02  -5.2588713e-01
   1.9305000e+02  -5.3176116e-01
   1.9310000e+02  -5.3763353e-01
   1.9315000e+02  -5.4350422e-01
   1.9320000e+02  -5.4937325e-01
   1.9325000e+02  -5.5524061e-01
   1.9330000e+02  -5.6110631e-01
   1.9335000e+02  -5.6697034e-01
   1.9340000e+02  -5.7283271e-01
   1.9345000e+02  -5.7869341e-01
   1.9350000e+02  -5.8455246e-01
   1.9355000e+02  -5.9040984e-01
   1.9360000e+02  -5.9626557e-01
   1.9365000e+02  -6.0211963e-01
   1.9370000e+02  -6.0797204e-01
   1.9375000e+02  -6.1382279e-01
   1.9380000e+02  -6.1967188e-01
   1.9385000e+02  -6.2551932e-01
   1.9390000e+02  -6.3136510e-01
   1.9395000e+02  -6.3720923e-01
   1.9400000e+02  -6.4305170e-01
   1.9405000e+02  -6.4889253e-01
   1.9410000e+02  -6.5473170e-01
   1.9415000e+02  -6.6056922e-01
   1.9420000e+02  -6.6640509e-01
   1.9425000e+02  -6.7223932e-01
   1.9430000e+02  -6.7807190e-01
   1.9435000e+02  -6.8390283e-01
   1.9440000e+02  -6.8973211e-01
   1.9445000e+02  -6.9555975e-01
   1.9450000e+02  -7.0138575e-01
   1.9455000e+02  -7.0721010e-01
   1.9460000e+02  -7.1303281e-01
   1.9465000e+02  -7.1885387e-01
   1.9470000e+02  -7.2467330e-01
   1.9475000e+02  -7.3049109e-01
   1.9480000e+02  -7.3630724e-01
   1.9485000e+02  -7.4212175e-01
   1.9490000e+02  -7.4793462e-01
   1.9495000e+02  -7.5374586e-01
   1.9500000e+02  -7.5955546e-01
   1.9505000e+02  -7.6536343e-01
   1.9510000e+02  -7.7116976e-01
   1.9515000e+02  -7.7697446e-01
   1.9520000e+02  -7.8277753e-01
   1.9525000e+02  -7.8857897e-01
   1.9530000e+02  -7.9437877e-01
   1.9535000e+02  -8.0017695e-01
   1.9540000e+02  -8.0597350e-01
   1.9545000e+02  -8.1176842e-01
   1.9550000e+02  -8.1756172e-01
   1.9555000e+02  -8.2335338e-01
   1.9560000e+02  -8.2914343e-01
   1.9565000e+02  -8.3493185e-01
   1.9570000e+02  -8.4071864e-01
   1.9575000e+02  -8.4650382e-01
   1.9580000e+02  -8.5228737e-01
   1.9585000e+02  -8.5806930e-01
   1.9590000e+02  -8.6384961e-01
   1.9595000e+02  -8.6962830e-01
   1.9600000e+02  -8.7540538e-01
   1.9605000e+02  -8.8118083e-01
   1.9610000e+02  -8.8695467e-01
   1.9615000e+02  -8.9272690e-01
   1.9620000e+02  -8.9849751e-01
   1.9625000e+02  -9.0426650e-01
   1.9630000e+02  -9.1003388e-01
   1.9635000e+02  -9.1579965e-01
   1.9640000e+02  -9.2156381e-01
   1.9645000e+02  -9.2732636e-01
   1.9650000e+02  -9.3308730e-01
   1.9655000e+02  -9.3884663e-01
   1.9660000e+02  -9.4460435e-01
   1.9665000e+02  -9.5036046e-01
   1.9670000e+02  -9.5611497e-01
   1.9675000e+02  -9.6186787e-01
   1.9680000e+02  -9.6761917e-01
   1.9685000e+02  -9.7336887e-01
   1.9690000e+02  -9.7911696e-01
   1.9695000e+02  -9.8486345e-01
   1.9700000e+02  -9.9060833e-01
   1.9705000e+02  -9.9635162e-01
   1.9710000e+02  -1.0020933e+00
   1.9715000e+02  -1.0078334e+00
   1.9720000e+02  -1.0135719e+00
   1.9725000e+02  -1.0193088e+00
   1.9730000e+02  -1.0250441e+00
   1.9735000e+02  -1.0307778e+00
   1.9740000e+02  -1.0365099e+00
   1.9745000e+02  -1.0422404e+00
   1.9750000e+02  -1.0479693e+00
   1.9755000e+02  -1.0536967e+00
   1.9760000e+02  -1.0594224e+00
   1.9765000e+02  -1.0651465e+00
   1.9770000e+02  -1.0708691e+00
   1.9775000e+02  -1.0765901e+00
   1.9780000e+02  -1.0823095e+00
   1.9785000e+02  -1.0880272e+00
   1.9790000e+02  -1.0937435e+00
   1.9795000e+02  -1.0994581e+00
   1.9800000e+02  -1.1051711e+00
   1.9805000e+02  -1.1108826e+00
   1.9810000e+02  -1.1165924e+00
   1.9815000e+02  -1.1223007e+00
   1.9820000e+02  -1.1280074e+00
   1.9825000e+02  -1.1337126e+00
   1.9830000e+02  -1.1394161e+00
   1.9835000e+02  -1.1451181e+00
   1.9840000e+02  -1.1508185e+00
   1.9845000e+02  -1.1565173e+00
   1.9850000e+02  -1.1622145e+00
   1.9855000e+02  -1.1679102e+00
   1.9860000e+02  -1.1736043e+00
   1.9865000e+02  -1.1792968e+00
   1.9870000e+02  -1.1849878e+00
   1.9875000e+02  -1.1906771e+00
   1.9880000e+02  -1.1963649e+00
   1.9885000e+02  -1.2020512e+00
   1.9890000e+02  -1.2077358e+00
   1.9895000e+02  -1.2134189e+00
   1.9900000e+02  -1.2191004e+00
   1.9905000e+02  -1.2247804e+00
   1.9910000e+02  -1.2304588e+00
   1.9915000e+02  -1.2361356e+00
   1.9920000e+02  -1.2418109e+00
   1.9925000e+02  -1.2474846e+00
   1.9930000e+02  -1.2531567e+00
   1.9935000e+02  -1.2588273e+00
   1.9940000e+02  -1.2644963e+00
   1.9945000e+02  -1.2701637e+00
   1.9950000e+02  -1.2758296e+00
   1.9955000e+02  -1.2814940e+00
   1.9960000e+02  -1.2871567e+00
   1.9965000e+02  -1.2928179e+00
   1.9970000e+02  -1.2984776e+00
   1.9975000e+02  -1.3041357e+00
   1.9980000e+02  -1.3097923e+00
   1.9985000e+02  -1.3154472e+00
   1.9990000e+02  -1.3211007e+00
   1.9995000e+02  -1.3267526e+00
   2.0000000e+02  -1.3324029e+00


==> data/apotelesmaM1rrrr.dat <==
   6.0000000e-01   5.7876942e+01
   6.5000000e-01   5.8570801e+01
   7.0000000e-01   5.9213555e+01
   7.5000000e-01   5.9781397e+01
   8.0000000e-01   6.0154741e+01
   8.5000000e-01   6.0439889e+01
   9.0000000e-01   6.0675236e+01
   9.5000000e-01   6.0878255e+01
   1.0000000e+00   6.1058878e+01
   1.0500000e+00   6.1223316e+01
   1.1000000e+00   6.1375682e+01
   1.1500000e+00   6.1518811e+01
   1.2000000e+00   6.1624502e+01
   1.2500000e+00   6.1672903e+01
   1.3000000e+00   6.1694338e+01
   1.3500000e+00   6.1698325e+01
   1.4000000e+00   6.1690061e+01
   1.4500000e+00   6.1672872e+01
   1.5000000e+00   6.1649055e+01
   1.5500000e+00   6.1620264e+01
   1.6000000e+00   6.1587730e+01
   1.6500000e+00   6.1552387e+01
   1.7000000e+00   6.1514955e+01
   1.7500000e+00   6.1475996e+01
   1.8000000e+00   6.1435952e+01
   1.8500000e+00   6.1395175e+01
   1.9000000e+00   6.1353944e+01
   1.9500000e+00   6.1312483e+01
   2.0000000e+00   6.1270973e+01
   2.0500000e+00   6.1229557e+01
   2.1000000e+00   6.1188353e+01
   2.1500000e+00   6.1147454e+01
   2.2000000e+00   6.1106933e+01
   2.2500000e+00   6.1066850e+01
   2.3000000e+00   6.1027251e+01
   2.3500000e+00   6.0988173e+01
   2.4000000e+00   6.0949644e+01
   2.4500000e+00   6.0911685e+01
   2.5000000e+00   6.0874310e+01
   2.5500000e+00   6.0837529e+01
   2.6000000e+00   6.0801350e+01
   2.6500000e+00   6.0765775e+01
   2.7000000e+00   6.0730804e+01
   2.7500000e+00   6.0696435e+01
   2.8000000e+00   6.0662664e+01
   2.8500000e+00   6.0629487e+01
   2.9000000e+00   6.0596896e+01
   2.9500000e+00   6.0564884e+01
   3.0000000e+00   6.0533443e+01
   3.0500000e+00   6.0502563e+01
   3.1000000e+00   6.0472236e+01
   3.1500000e+00   6.0442451e+01
   3.2000000e+00   6.0413199e+01
   3.2500000e+00   6.0384468e+01
   3.3000000e+00   6.0356250e+01
   3.3500000e+00   6.0328532e+01
   3.4000000e+00   6.0301306e+01
   3.4500000e+00   6.0274559e+01
   3.5000000e+00   6.0248283e+01
   3.5500000e+00   6.0222467e+01
   3.6000000e+00   6.0197101e+01
   3.6500000e+00   6.0172174e+01
   3.7000000e+00   6.0147677e+01
   3.7500000e+00   6.0123601e+01
   3.8000000e+00   6.0099936e+01
   3.8500000e+00   6.0076672e+01
   3.9000000e+00   6.0053800e+01
   3.9500000e+00   6.0031313e+01
   4.0000000e+00   6.0009200e+01
   4.0500000e+00   5.9987453e+01
   4.1000000e+00   5.9966065e+01
   4.1500000e+00   5.9945026e+01
   4.2000000e+00   5.9924330e+01
   4.2500000e+00   5.9903968e+01
   4.3000000e+00   5.9883933e+01
   4.3500000e+00   5.9864217e+01
   4.4000000e+00   5.9844814e+01
   4.4500000e+00   5.9825716e+01
   4.5000000e+00   5.9806917e+01
   4.5500000e+00   5.9788410e+01
   4.6000000e+00   5.9770189e+01
   4.6500000e+00   5.9752247e+01
   4.7000000e+00   5.9734578e+01
   4.7500000e+00   5.9717176e+01
   4.8000000e+00   5.9700036e+01
   4.8500000e+00   5.9683152e+01
   4.9000000e+00   5.9666518e+01
   4.9500000e+00   5.9650130e+01
   5.0000000e+00   5.9633981e+01
   5.0500000e+00   5.9618067e+01
   5.1000000e+00   5.9602382e+01
   5.1500000e+00   5.9586923e+01
   5.2000000e+00   5.9571684e+01
   5.2500000e+00   5.9556661e+01
   5.3000000e+00   5.9541850e+01
   5.3500000e+00   5.9527245e+01
   5.4000000e+00   5.9512843e+01
   5.4500000e+00   5.9498640e+01
   5.5000000e+00   5.9484632e+01
   5.5500000e+00   5.9470815e+01
   5.6000000e+00   5.9457184e+01
   5.6500000e+00   5.9443737e+01
   5.7000000e+00   5.9430470e+01
   5.7500000e+00   5.9417379e+01
   5.8000000e+00   5.9404461e+01
   5.8500000e+00   5.9391712e+01
   5.9000000e+00   5.9379129e+01
   5.9500000e+00   5.9366710e+01
   6.0000000e+00   5.9354450e+01
   6.0500000e+00   5.9342347e+01
   6.1000000e+00   5.9330398e+01
   6.1500000e+00   5.9318600e+01
   6.2000000e+00   5.9306950e+01
   6.2500000e+00   5.9295446e+01
   6.3000000e+00   5.9284085e+01
   6.3500000e+00   5.9272864e+01
   6.4000000e+00   5.9261780e+01
   6.4500000e+00   5.9250832e+01
   6.5000000e+00   5.9240016e+01
   6.5500000e+00   5.9229331e+01
   6.6000000e+00   5.9218773e+01
   6.6500000e+00   5.9208342e+01
   6.7000000e+00   5.9198034e+01
   6.7500000e+00   5.9187847e+01
   6.8000000e+00   5.9177780e+01
   6.8500000e+00   5.9167829e+01
   6.9000000e+00   5.9157994e+01
   6.9500000e+00   5.9148273e+01
   7.0000000e+00   5.9138662e+01
   7.0500000e+00   5.9129161e+01
   7.1000000e+00   5.9119767e+01
   7.1500000e+00   5.9110479e+01
   7.2000000e+00   5.9101296e+01
   7.2500000e+00   5.9092214e+01
   7.3000000e+00   5.9083233e+01
   7.3500000e+00   5.9074351e+01
   7.4000000e+00   5.9065566e+01
   7.4500000e+00   5.9056877e+01
   7.5000000e+00   5.9048282e+01
   7.5500000e+00   5.9039779e+01
   7.6000000e+00   5.5501383e+01
   7.6500000e+00   5.5387470e+01
   7.7000000e+00   5.5274298e+01
   7.7500000e+00   5.5161859e+01
   7.8000000e+00   5.5050143e+01
   7.8500000e+00   5.4939141e+01
   7.9000000e+00   5.4828843e+01
   7.9500000e+00   5.4719242e+01
   8.0000000e+00   5.4610328e+01
   8.0500000e+00   5.4502092e+01
   8.1000000e+00   5.4394526e+01
   8.1500000e+00   5.4287623e+01
   8.2000000e+00   5.4181373e+01
   8.2500000e+00   5.4075769e+01
   8.3000000e+00   5.3970803e+01
   8.3500000e+00   5.3866468e+01
   8.4000000e+00   5.3762756e+01
   8.4500000e+00   5.3659659e+01
   8.5000000e+00   5.3557170e+01
   8.5500000e+00   5.3455282e+01
   8.6000000e+00   5.3353989e+01
   8.6500000e+00   5.3253283e+01
   8.7000000e+00   5.3153157e+01
   8.7500000e+00   5.3053605e+01
   8.8000000e+00   5.2954620e+01
   8.8500000e+00   5.2856196e+01
   8.9000000e+00   5.2758327e+01
   8.9500000e+00   5.2661006e+01
   9.0000000e+00   5.2564227e+01
   9.0500000e+00   5.2467984e+01
   9.1000000e+00   5.2372271e+01
   9.1500000e+00   5.2277083e+01
   9.2000000e+00   5.2182414e+01
   9.2500000e+00   5.2088258e+01
   9.3000000e+00   5.1994609e+01
   9.3500000e+00   5.1901463e+01
   9.4000000e+00   5.1808813e+01
   9.4500000e+00   5.1716655e+01
   9.5000000e+00   5.1624983e+01
   9.5500000e+00   5.1533792e+01
   9.6000000e+00   5.1443078e+01
   9.6500000e+00   5.1352835e+01
   9.7000000e+00   5.1263058e+01
   9.7500000e+00   5.1173742e+01
   9.8000000e+00   5.1084884e+01
   9.8500000e+00   5.0996478e+01
   9.9000000e+00   5.0908519e+01
   9.9500000e+00   5.0821004e+01
   1.0000000e+01   5.0733927e+01
   1.0050000e+01   5.0647285e+01
   1.0100000e+01   5.0561072e+01
   1.0150000e+01   5.0475285e+01
   1.0200000e+01   5.0389920e+01
   1.0250000e+01   5.0304972e+01
   1.0300000e+01   5.0220438e+01
   1.0350000e+01   5.0136313e+01
   1.0400000e+01   5.0052594e+01
   1.0450000e+01   4.9969275e+01
   1.0500000e+01   4.9886355e+01
   1.0550000e+01   4.9803829e+01
   1.0600000e+01   4.9721692e+01
   1.0650000e+01   4.9639943e+01
   1.0700000e+01   4.9558576e+01
   1.0750000e+01   4.9477589e+01
   1.0800000e+01   4.9396977e+01
   1.0850000e+01   4.9316738e+01
   1.0900000e+01   4.9236867e+01
   1.0950000e+01   4.9157362e+01
   1.1000000e+01   4.9078220e+01
   1.1050000e+01   4.8999436e+01
   1.1100000e+01   4.8921008e+01
   1.1150000e+01   4.8842932e+01
   1.1200000e+01   4.8765206e+01
   1.1250000e+01   4.8687826e+01
   1.1300000e+01   4.8610789e+01
   1.1350000e+01   4.8534093e+01
   1.1400000e+01   4.8457733e+01
   1.1450000e+01   4.8381708e+01
   1.1500000e+01   4.8306013e+01
   1.1550000e+01   4.8230648e+01
   1.1600000e+01   4.8155608e+01
   1.1650000e+01   4.8080890e+01
   1.1700000e+01   4.8006493e+01
   1.1750000e+01   4.7932412e+01
   1.1800000e+01   4.7858647e+01
   1.1850000e+01   4.7785193e+01
   1.1900000e+01   4.7712049e+01
   1.1950000e+01   4.7639211e+01
   1.2000000e+01   4.7566677e+01
   1.2050000e+01   4.7494445e+01
   1.2100000e+01   4.7422512e+01
   1.2150000e+01   4.7350876e+01
   1.2200000e+01   4.7279534e+01
   1.2250000e+01   4.7208484e+01
   1.2300000e+01   4.7137723e+01
   1.2350000e+01   4.7067249e+01
   1.2400000e+01   4.6997060e+01
   1.2450000e+01   4.6927153e+01
   1.2500000e+01   4.6857527e+01
   1.2550000e+01   4.6788178e+01
   1.2600000e+01   4.6719105e+01
   1.2650000e+01   4.6650306e+01
   1.2700000e+01   4.6581778e+01
   1.2750000e+01   4.6513520e+01
   1.2800000e+01   4.6445528e+01
   1.2850000e+01   4.6377802e+01
   1.2900000e+01   4.6310339e+01
   1.2950000e+01   4.6243136e+01
   1.3000000e+01   4.6176193e+01
   1.3050000e+01   4.6109507e+01
   1.3100000e+01   4.6043075e+01
   1.3150000e+01   4.5976897e+01
   1.3200000e+01   4.5910970e+01
   1.3250000e+01   4.5845292e+01
   1.3300000e+01   4.5779861e+01
   1.3350000e+01   4.5714676e+01
   1.3400000e+01   4.5649735e+01
   1.3450000e+01   4.5585036e+01
   1.3500000e+01   4.5520576e+01
   1.3550000e+01   4.5456355e+01
   1.3600000e+01   4.5392371e+01
   1.3650000e+01   4.5328621e+01
   1.3700000e+01   4.5265104e+01
   1.3750000e+01   4.5201819e+01
   1.3800000e+01   4.5138764e+01
   1.3850000e+01   4.5075936e+01
   1.3900000e+01   4.5013335e+01
   1.3950000e+01   4.4950959e+01
   1.4000000e+01   4.4888806e+01
   1.4050000e+01   4.4826874e+01
   1.4100000e+01   4.4765163e+01
   1.4150000e+01   4.4703669e+01
   1.4200000e+01   4.4642393e+01
   1.4250000e+01   4.4581333e+01
   1.4300000e+01   4.4520486e+01
   1.4350000e+01   4.4459851e+01
   1.4400000e+01   4.4399427e+01
   1.4450000e+01   4.4339213e+01
   1.4500000e+01   4.4279207e+01
   1.4550000e+01   4.4219407e+01
   1.4600000e+01   4.4159813e+01
   1.4650000e+01   4.4100422e+01
   1.4700000e+01   4.4041234e+01
   1.4750000e+01   4.3982246e+01
   1.4800000e+01   4.3923458e+01
   1.4850000e+01   4.3864869e+01
   1.4900000e+01   4.3806476e+01
   1.4950000e+01   4.3748279e+01
   1.5000000e+01   4.3690277e+01
   1.5050000e+01   4.3632467e+01
   1.5100000e+01   4.3574849e+01
   1.5150000e+01   4.3517422e+01
   1.5200000e+01   4.3460184e+01
   1.5250000e+01   4.3403133e+01
   1.5300000e+01   4.3346270e+01
   1.5350000e+01   4.3289592e+01
   1.5400000e+01   4.3233098e+01
   1.5450000e+01   4.3176788e+01
   1.5500000e+01   4.3120659e+01
   1.5550000e+01   4.3064711e+01
   1.5600000e+01   4.3008943e+01
   1.5650000e+01   4.2953353e+01
   1.5700000e+01   4.2897941e+01
   1.5750000e+01   4.2842705e+01
   1.5800000e+01   4.2787644e+01
   1.5850000e+01   4.2732756e+01
   1.5900000e+01   4.2678042e+01
   1.5950000e+01   4.2623500e+01
   1.6000000e+01   4.2569128e+01
   1.6050000e+01   4.2514926e+01
   1.6100000e+01   4.2460892e+01
   1.6150000e+01   4.2407026e+01
   1.6200000e+01   4.2353326e+01
   1.6250000e+01   4.2299792e+01
   1.6300000e+01   4.2246423e+01
   1.6350000e+01   4.2193217e+01
   1.6400000e+01   4.2140173e+01
   1.6450000e+01   4.2087291e+01
   1.6500000e+01   4.2034569e+01
   1.6550000e+01   4.1982007e+01
   1.6600000e+01   4.1929604e+01
   1.6650000e+01   4.1877358e+01
   1.6700000e+01   4.1825268e+01
   1.6750000e+01   4.1773335e+01
   1.6800000e+01   4.1721556e+01
   1.6850000e+01   4.1669931e+01
   1.6900000e+01   4.1618459e+01
   1.6950000e+01   4.1567139e+01
   1.7000000e+01   4.1515970e+01
   1.7050000e+01   4.1464952e+01
   1.7100000e+01   4.1414083e+01
   1.7150000e+01   4.1363362e+01
   1.7200000e+01   4.1312789e+01
   1.7250000e+01   4.1262363e+01
   1.7300000e+01   4.1212083e+01
   1.7350000e+01   4.1161948e+01
   1.7400000e+01   4.1111957e+01
   1.7450000e+01   4.1062110e+01
   1.7500000e+01   4.1012405e+01
   1.7550000e+01   4.0962842e+01
   1.7600000e+01   4.0913420e+01
   1.7650000e+01   4.0864139e+01
   1.7700000e+01   4.0814996e+01
   1.7750000e+01   4.0765993e+01
   1.7800000e+01   4.0717127e+01
   1.7850000e+01   4.0668398e+01
   1.7900000e+01   4.0619806e+01
   1.7950000e+01   4.0571349e+01
   1.8000000e+01   4.0523027e+01
   1.8050000e+01   4.0474839e+01
   1.8100000e+01   4.0426784e+01
   1.8150000e+01   4.0378862e+01
   1.8200000e+01   4.0331072e+01
   1.8250000e+01   4.0283412e+01
   1.8300000e+01   4.0235883e+01
   1.8350000e+01   4.0188484e+01
   1.8400000e+01   4.0141214e+01
   1.8450000e+01   4.0094072e+01
   1.8500000e+01   4.0047058e+01
   1.8550000e+01   4.0000171e+01
   1.8600000e+01   3.9953409e+01
   1.8650000e+01   3.9906774e+01
   1.8700000e+01   3.9860263e+01
   1.8750000e+01   3.9813876e+01
   1.8800000e+01   3.9767613e+01
   1.8850000e+01   3.9721473e+01
   1.8900000e+01   3.9675455e+01
   1.8950000e+01   3.9629559e+01
   1.9000000e+01   3.9583783e+01
   1.9050000e+01   3.9538128e+01
   1.9100000e+01   3.9492592e+01
   1.9150000e+01   3.9447176e+01
   1.9200000e+01   3.9401878e+01
   1.9250000e+01   3.9356698e+01
   1.9300000e+01   3.9311635e+01
   1.9350000e+01   3.9266688e+01
   1.9400000e+01   3.9221858e+01
   1.9450000e+01   3.9177143e+01
   1.9500000e+01   3.9132543e+01
   1.9550000e+01   3.9088057e+01
   1.9600000e+01   3.9043684e+01
   1.9650000e+01   3.8999425e+01
   1.9700000e+01   3.8955278e+01
   1.9750000e+01   3.8911243e+01
   1.9800000e+01   3.8867319e+01
   1.9850000e+01   3.8823507e+01
   1.9900000e+01   3.8779804e+01
   1.9950000e+01   3.8736211e+01
   2.0000000e+01   3.8692727e+01
   2.0050000e+01   3.8644996e+01
   2.0100000e+01   3.8597374e+01
   2.0150000e+01   3.8549861e+01
   2.0200000e+01   3.8502455e+01
   2.0250000e+01   3.8455156e+01
   2.0300000e+01   3.8407963e+01
   2.0350000e+01   3.8360877e+01
   2.0400000e+01   3.8313897e+01
   2.0450000e+01   3.8267021e+01
   2.0500000e+01   3.8220250e+01
   2.0550000e+01   3.8173584e+01
   2.0600000e+01   3.8127021e+01
   2.0650000e+01   3.8080560e+01
   2.0700000e+01   3.8034203e+01
   2.0750000e+01   3.7987948e+01
   2.0800000e+01   3.7941794e+01
   2.0850000e+01   3.7895741e+01
   2.0900000e+01   3.7849789e+01
   2.0950000e+01   3.7803937e+01
   2.1000000e+01   3.7758185e+01
   2.1050000e+01   3.7712532e+01
   2.1100000e+01   3.7666978e+01
   2.1150000e+01   3.7621522e+01
   2.1200000e+01   3.7576164e+01
   2.1250000e+01   3.7530904e+01
   2.1300000e+01   3.7485740e+01
   2.1350000e+01   3.7440673e+01
   2.1400000e+01   3.7395702e+01
   2.1450000e+01   3.7350826e+01
   2.1500000e+01   3.7306046e+01
   2.1550000e+01   3.7261360e+01
   2.1600000e+01   3.7216768e+01
   2.1650000e+01   3.7172271e+01
   2.1700000e+01   3.7127866e+01
   2.1750000e+01   3.7083555e+01
   2.1800000e+01   3.7039336e+01
   2.1850000e+01   3.6995210e+01
   2.1900000e+01   3.6951175e+01
   2.1950000e+01   3.6907231e+01
   2.2000000e+01   3.6863379e+01
   2.2050000e+01   3.6819617e+01
   2.2100000e+01   3.6775944e+01
   2.2150000e+01   3.6732362e+01
   2.2200000e+01   3.6688869e+01
   2.2250000e+01   3.6645465e+01
   2.2300000e+01   3.6602149e+01
   2.2350000e+01   3.6558921e+01
   2.2400000e+01   3.6515781e+01
   2.2450000e+01   3.6472728e+01
   2.2500000e+01   3.6429763e+01
   2.2550000e+01   3.6386883e+01
   2.2600000e+01   3.6344090e+01
   2.2650000e+01   3.6301383e+01
   2.2700000e+01   3.6258761e+01
   2.2750000e+01   3.6216224e+01
   2.2800000e+01   3.6173772e+01
   2.2850000e+01   3.6131404e+01
   2.2900000e+01   3.6089121e+01
   2.2950000e+01   3.6046920e+01
   2.3000000e+01   3.6004803e+01
   2.3050000e+01   3.5962769e+01
   2.3100000e+01   3.5920817e+01
   2.3150000e+01   3.5878948e+01
   2.3200000e+01   3.5837160e+01
   2.3250000e+01   3.5795453e+01
   2.3300000e+01   3.5753828e+01
   2.3350000e+01   3.5712284e+01
   2.3400000e+01   3.5670820e+01
   2.3450000e+01   3.5629436e+01
   2.3500000e+01   3.5588131e+01
   2.3550000e+01   3.5546907e+01
   2.3600000e+01   3.5505761e+01
   2.3650000e+01   3.5464694e+01
   2.3700000e+01   3.5423705e+01
   2.3750000e+01   3.5382795e+01
   2.3800000e+01   3.5341962e+01
   2.3850000e+01   3.5301207e+01
   2.3900000e+01   3.5260528e+01
   2.3950000e+01   3.5219927e+01
   2.4000000e+01   3.5179402e+01
   2.4050000e+01   3.5138953e+01
   2.4100000e+01   3.5098580e+01
   2.4150000e+01   3.5058283e+01
   2.4200000e+01   3.5018061e+01
   2.4250000e+01   3.4977914e+01
   2.4300000e+01   3.4937841e+01
   2.4350000e+01   3.4897843e+01
   2.4400000e+01   3.4857918e+01
   2.4450000e+01   3.4818068e+01
   2.4500000e+01   3.4778291e+01
   2.4550000e+01   3.4738587e+01
   2.4600000e+01   3.4698956e+01
   2.4650000e+01   3.4659397e+01
   2.4700000e+01   3.4619911e+01
   2.4750000e+01   3.4580496e+01
   2.4800000e+01   3.4541154e+01
   2.4850000e+01   3.4501882e+01
   2.4900000e+01   3.4462682e+01
   2.4950000e+01   3.4423552e+01
   2.5000000e+01   3.4384494e+01
   2.5050000e+01   3.4345505e+01
   2.5100000e+01   3.4306586e+01
   2.5150000e+01   3.4267737e+01
   2.5200000e+01   3.4228958e+01
   2.5250000e+01   3.4190248e+01
   2.5300000e+01   3.4151606e+01
   2.5350000e+01   3.4113033e+01
   2.5400000e+01   3.4074529e+01
   2.5450000e+01   3.4036092e+01
   2.5500000e+01   3.3997724e+01
   2.5550000e+01   3.3959423e+01
   2.5600000e+01   3.3921189e+01
   2.5650000e+01   3.3883023e+01
   2.5700000e+01   3.3844923e+01
   2.5750000e+01   3.3806890e+01
   2.5800000e+01   3.3768923e+01
   2.5850000e+01   3.3731022e+01
   2.5900000e+01   3.3693186e+01
   2.5950000e+01   3.3655417e+01
   2.6000000e+01   3.3617712e+01
   2.6050000e+01   3.3580073e+01
   2.6100000e+01   3.3542498e+01
   2.6150000e+01   3.3504988e+01
   2.6200000e+01   3.3467542e+01
   2.6250000e+01   3.3430161e+01
   2.6300000e+01   3.3392843e+01
   2.6350000e+01   3.3355588e+01
   2.6400000e+01   3.3318397e+01
   2.6450000e+01   3.3281270e+01
   2.6500000e+01   3.3244205e+01
   2.6550000e+01   3.3207202e+01
   2.6600000e+01   3.3170262e+01
   2.6650000e+01   3.3133384e+01
   2.6700000e+01   3.3096568e+01
   2.6750000e+01   3.3059814e+01
   2.6800000e+01   3.3023121e+01
   2.6850000e+01   3.2986490e+01
   2.6900000e+01   3.2949919e+01
   2.6950000e+01   3.2913410e+01
   2.7000000e+01   3.2876961e+01
   2.7050000e+01   3.2840572e+01
   2.7100000e+01   3.2804243e+01
   2.7150000e+01   3.2767975e+01
   2.7200000e+01   3.2731766e+01
   2.7250000e+01   3.2695616e+01
   2.7300000e+01   3.2659526e+01
   2.7350000e+01   3.2623495e+01
   2.7400000e+01   3.2587523e+01
   2.7450000e+01   3.2551609e+01
   2.7500000e+01   3.2515754e+01
   2.7550000e+01   3.2479957e+01
   2.7600000e+01   3.2444218e+01
   2.7650000e+01   3.2408537e+01
   2.7700000e+01   3.2372914e+01
   2.7750000e+01   3.2337347e+01
   2.7800000e+01   3.2301838e+01
   2.7850000e+01   3.2266386e+01
   2.7900000e+01   3.2230991e+01
   2.7950000e+01   3.2195653e+01
   2.8000000e+01   3.2160370e+01
   2.8050000e+01   3.2125144e+01
   2.8100000e+01   3.2089974e+01
   2.8150000e+01   3.2054860e+01
   2.8200000e+01   3.2019802e+01
   2.8250000e+01   3.1984798e+01
   2.8300000e+01   3.1949850e+01
   2.8350000e+01   3.1914957e+01
   2.8400000e+01   3.1880119e+01
   2.8450000e+01   3.1845336e+01
   2.8500000e+01   3.1810607e+01
   2.8550000e+01   3.1775932e+01
   2.8600000e+01   3.1741311e+01
   2.8650000e+01   3.1706744e+01
   2.8700000e+01   3.1672231e+01
   2.8750000e+01   3.1637772e+01
   2.8800000e+01   3.1603366e+01
   2.8850000e+01   3.1569012e+01
   2.8900000e+01   3.1534712e+01
   2.8950000e+01   3.1500465e+01
   2.9000000e+01   3.1466270e+01
   2.9050000e+01   3.1432128e+01
   2.9100000e+01   3.1398038e+01
   2.9150000e+01   3.1364000e+01
   2.9200000e+01   3.1330014e+01
   2.9250000e+01   3.1296080e+01
   2.9300000e+01   3.1262198e+01
   2.9350000e+01   3.1228366e+01
   2.9400000e+01   3.1194586e+01
   2.9450000e+01   3.1160857e+01
   2.9500000e+01   3.1127179e+01
   2.9550000e+01   3.1093552e+01
   2.9600000e+01   3.1059975e+01
   2.9650000e+01   3.1026448e+01
   2.9700000e+01   3.0992972e+01
   2.9750000e+01   3.0959546e+01
   2.9800000e+01   3.0926170e+01
   2.9850000e+01   3.0892843e+01
   2.9900000e+01   3.0859566e+01
   2.9950000e+01   3.0826338e+01
   3.0000000e+01   3.0793160e+01
   3.0050000e+01   3.0760030e+01
   3.0100000e+01   3.0726950e+01
   3.0150000e+01   3.0693918e+01
   3.0200000e+01   3.0660935e+01
   3.0250000e+01   3.0628000e+01
   3.0300000e+01   3.0595114e+01
   3.0350000e+01   3.0562275e+01
   3.0400000e+01   3.0529485e+01
   3.0450000e+01   3.0496742e+01
   3.0500000e+01   3.0464047e+01
   3.0550000e+01   3.0431400e+01
   3.0600000e+01   3.0398800e+01
   3.0650000e+01   3.0366247e+01
   3.0700000e+01   3.0333741e+01
   3.0750000e+01   3.0301282e+01
   3.0800000e+01   3.0268870e+01
   3.0850000e+01   3.0236504e+01
   3.0900000e+01   3.0204185e+01
   3.0950000e+01   3.0171912e+01
   3.1000000e+01   3.0139685e+01
   3.1050000e+01   3.0107505e+01
   3.1100000e+01   3.0075370e+01
   3.1150000e+01   3.0043280e+01
   3.1200000e+01   3.0011237e+01
   3.1250000e+01   2.9979239e+01
   3.1300000e+01   2.9947286e+01
   3.1350000e+01   2.9915378e+01
   3.1400000e+01   2.9883516e+01
   3.1450000e+01   2.9851698e+01
   3.1500000e+01   2.9819925e+01
   3.1550000e+01   2.9788196e+01
   3.1600000e+01   2.9756512e+01
   3.1650000e+01   2.9724872e+01
   3.1700000e+01   2.9693277e+01
   3.1750000e+01   2.9661725e+01
   3.1800000e+01   2.9630217e+01
   3.1850000e+01   2.9598754e+01
   3.1900000e+01   2.9567333e+01
   3.1950000e+01   2.9535957e+01
   3.2000000e+01   2.9504623e+01
   3.2050000e+01   2.9473333e+01
   3.2100000e+01   2.9442086e+01
   3.2150000e+01   2.9410882e+01
   3.2200000e+01   2.9379721e+01
   3.2250000e+01   2.9348602e+01
   3.2300000e+01   2.9317526e+01
   3.2350000e+01   2.9286493e+01
   3.2400000e+01   2.9255502e+01
   3.2450000e+01   2.9224553e+01
   3.2500000e+01   2.9193646e+01
   3.2550000e+01   2.9162781e+01
   3.2600000e+01   2.9131958e+01
   3.2650000e+01   2.9101176e+01
   3.2700000e+01   2.9070436e+01
   3.2750000e+01   2.9039738e+01
   3.2800000e+01   2.9009081e+01
   3.2850000e+01   2.8978465e+01
   3.2900000e+01   2.8947890e+01
   3.2950000e+01   2.8917356e+01
   3.3000000e+01   2.8886863e+01
   3.3050000e+01   2.8856411e+01
   3.3100000e+01   2.8825999e+01
   3.3150000e+01   2.8795628e+01
   3.3200000e+01   2.8765297e+01
   3.3250000e+01   2.8735006e+01
   3.3300000e+01   2.8704755e+01
   3.3350000e+01   2.8674545e+01
   3.3400000e+01   2.8644374e+01
   3.3450000e+01   2.8614243e+01
   3.3500000e+01   2.8584152e+01
   3.3550000e+01   2.8554100e+01
   3.3600000e+01   2.8524087e+01
   3.3650000e+01   2.8494114e+01
   3.3700000e+01   2.8464180e+01
   3.3750000e+01   2.8434286e+01
   3.3800000e+01   2.8404430e+01
   3.3850000e+01   2.8374613e+01
   3.3900000e+01   2.8344834e+01
   3.3950000e+01   2.8315095e+01
   3.4000000e+01   2.8285394e+01
   3.4050000e+01   2.8255731e+01
   3.4100000e+01   2.8226106e+01
   3.4150000e+01   2.8196520e+01
   3.4200000e+01   2.8166972e+01
   3.4250000e+01   2.8137462e+01
   3.4300000e+01   2.8107990e+01
   3.4350000e+01   2.8078555e+01
   3.4400000e+01   2.8049158e+01
   3.4450000e+01   2.8019799e+01
   3.4500000e+01   2.7990477e+01
   3.4550000e+01   2.7961192e+01
   3.4600000e+01   2.7931944e+01
   3.4650000e+01   2.7902734e+01
   3.4700000e+01   2.7873561e+01
   3.4750000e+01   2.7844424e+01
   3.4800000e+01   2.7815325e+01
   3.4850000e+01   2.7786262e+01
   3.4900000e+01   2.7757236e+01
   3.4950000e+01   2.7728246e+01
   3.5000000e+01   2.7699292e+01
   3.5050000e+01   2.7670375e+01
   3.5100000e+01   2.7641494e+01
   3.5150000e+01   2.7612650e+01
   3.5200000e+01   2.7583841e+01
   3.5250000e+01   2.7555068e+01
   3.5300000e+01   2.7526331e+01
   3.5350000e+01   2.7497629e+01
   3.5400000e+01   2.7468964e+01
   3.5450000e+01   2.7440333e+01
   3.5500000e+01   2.7411738e+01
   3.5550000e+01   2.7383179e+01
   3.5600000e+01   2.7354654e+01
   3.5650000e+01   2.7326165e+01
   3.5700000e+01   2.7297711e+01
   3.5750000e+01   2.7269291e+01
   3.5800000e+01   2.7240907e+01
   3.5850000e+01   2.7212557e+01
   3.5900000e+01   2.7184242e+01
   3.5950000e+01   2.7155961e+01
   3.6000000e+01   2.7127715e+01
   3.6050000e+01   2.7099503e+01
   3.6100000e+01   2.7071326e+01
   3.6150000e+01   2.7043182e+01
   3.6200000e+01   2.7015073e+01
   3.6250000e+01   2.6986998e+01
   3.6300000e+01   2.6958956e+01
   3.6350000e+01   2.6930949e+01
   3.6400000e+01   2.6902975e+01
   3.6450000e+01   2.6875034e+01
   3.6500000e+01   2.6847128e+01
   3.6550000e+01   2.6819255e+01
   3.6600000e+01   2.6791415e+01
   3.6650000e+01   2.6763608e+01
   3.6700000e+01   2.6735835e+01
   3.6750000e+01   2.6708094e+01
   3.6800000e+01   2.6680387e+01
   3.6850000e+01   2.6652713e+01
   3.6900000e+01   2.6625071e+01
   3.6950000e+01   2.6597462e+01
   3.7000000e+01   2.6569886e+01
   3.7050000e+01   2.6542342e+01
   3.7100000e+01   2.6514831e+01
   3.7150000e+01   2.6487353e+01
   3.7200000e+01   2.6459906e+01
   3.7250000e+01   2.6432492e+01
   3.7300000e+01   2.6405110e+01
   3.7350000e+01   2.6377760e+01
   3.7400000e+01   2.6350442e+01
   3.7450000e+01   2.6323156e+01
   3.7500000e+01   2.6295902e+01
   3.7550000e+01   2.6268680e+01
   3.7600000e+01   2.6241489e+01
   3.7650000e+01   2.6214330e+01
   3.7700000e+01   2.6187202e+01
   3.7750000e+01   2.6160106e+01
   3.7800000e+01   2.6133041e+01
   3.7850000e+01   2.6106007e+01
   3.7900000e+01   2.6079005e+01
   3.7950000e+01   2.6052033e+01
   3.8000000e+01   2.6025093e+01
   3.8050000e+01   2.5998183e+01
   3.8100000e+01   2.5971305e+01
   3.8150000e+01   2.5944457e+01
   3.8200000e+01   2.5917640e+01
   3.8250000e+01   2.5890853e+01
   3.8300000e+01   2.5864097e+01
   3.8350000e+01   2.5837372e+01
   3.8400000e+01   2.5810677e+01
   3.8450000e+01   2.5784012e+01
   3.8500000e+01   2.5757378e+01
   3.8550000e+01   2.5730773e+01
   3.8600000e+01   2.5704199e+01
   3.8650000e+01   2.5677655e+01
   3.8700000e+01   2.5651140e+01
   3.8750000e+01   2.5624656e+01
   3.8800000e+01   2.5598201e+01
   3.8850000e+01   2.5571776e+01
   3.8900000e+01   2.5545381e+01
   3.8950000e+01   2.5519015e+01
   3.9000000e+01   2.5492679e+01
   3.9050000e+01   2.5466372e+01
   3.9100000e+01   2.5440094e+01
   3.9150000e+01   2.5413846e+01
   3.9200000e+01   2.5387627e+01
   3.9250000e+01   2.5361437e+01
   3.9300000e+01   2.5335276e+01
   3.9350000e+01   2.5309145e+01
   3.9400000e+01   2.5283042e+01
   3.9450000e+01   2.5256968e+01
   3.9500000e+01   2.5230922e+01
   3.9550000e+01   2.5204906e+01
   3.9600000e+01   2.5178918e+01
   3.9650000e+01   2.5152958e+01
   3.9700000e+01   2.5127027e+01
   3.9750000e+01   2.5101125e+01
   3.9800000e+01   2.5075251e+01
   3.9850000e+01   2.5049405e+01
   3.9900000e+01   2.5023587e+01
   3.9950000e+01   2.4997798e+01
   4.0000000e+01   2.4972037e+01
   4.0050000e+01   2.4946303e+01
   4.0100000e+01   2.4920598e+01
   4.0150000e+01   2.4894920e+01
   4.0200000e+01   2.4869271e+01
   4.0250000e+01   2.4843649e+01
   4.0300000e+01   2.4818054e+01
   4.0350000e+01   2.4792488e+01
   4.0400000e+01   2.4766949e+01
   4.0450000e+01   2.4741437e+01
   4.0500000e+01   2.4715953e+01
   4.0550000e+01   2.4690496e+01
   4.0600000e+01   2.4665066e+01
   4.0650000e+01   2.4639664e+01
   4.0700000e+01   2.4614289e+01
   4.0750000e+01   2.4588941e+01
   4.0800000e+01   2.4563620e+01
   4.0850000e+01   2.4538326e+01
   4.0900000e+01   2.4513058e+01
   4.0950000e+01   2.4487818e+01
   4.1000000e+01   2.4462605e+01
   4.1050000e+01   2.4437418e+01
   4.1100000e+01   2.4412258e+01
   4.1150000e+01   2.4387124e+01
   4.1200000e+01   2.4362017e+01
   4.1250000e+01   2.4336936e+01
   4.1300000e+01   2.4311882e+01
   4.1350000e+01   2.4286854e+01
   4.1400000e+01   2.4261853e+01
   4.1450000e+01   2.4236877e+01
   4.1500000e+01   2.4211928e+01
   4.1550000e+01   2.4187005e+01
   4.1600000e+01   2.4162108e+01
   4.1650000e+01   2.4137237e+01
   4.1700000e+01   2.4112392e+01
   4.1750000e+01   2.4087572e+01
   4.1800000e+01   2.4062779e+01
   4.1850000e+01   2.4038011e+01
   4.1900000e+01   2.4013269e+01
   4.1950000e+01   2.3988552e+01
   4.2000000e+01   2.3963862e+01
   4.2050000e+01   2.3939196e+01
   4.2100000e+01   2.3914556e+01
   4.2150000e+01   2.3889942e+01
   4.2200000e+01   2.3865352e+01
   4.2250000e+01   2.3840789e+01
   4.2300000e+01   2.3816250e+01
   4.2350000e+01   2.3791736e+01
   4.2400000e+01   2.3767248e+01
   4.2450000e+01   2.3742784e+01
   4.2500000e+01   2.3718346e+01
   4.2550000e+01   2.3693932e+01
   4.2600000e+01   2.3669544e+01
   4.2650000e+01   2.3645180e+01
   4.2700000e+01   2.3620841e+01
   4.2750000e+01   2.3596527e+01
   4.2800000e+01   2.3572237e+01
   4.2850000e+01   2.3547972e+01
   4.2900000e+01   2.3523731e+01
   4.2950000e+01   2.3499515e+01
   4.3000000e+01   2.3475324e+01
   4.3050000e+01   2.3451156e+01
   4.3100000e+01   2.3427013e+01
   4.3150000e+01   2.3402895e+01
   4.3200000e+01   2.3378800e+01
   4.3250000e+01   2.3354730e+01
   4.3300000e+01   2.3330684e+01
   4.3350000e+01   2.3306662e+01
   4.3400000e+01   2.3282664e+01
   4.3450000e+01   2.3258690e+01
   4.3500000e+01   2.3234739e+01
   4.3550000e+01   2.3210813e+01
   4.3600000e+01   2.3186910e+01
   4.3650000e+01   2.3163032e+01
   4.3700000e+01   2.3139176e+01
   4.3750000e+01   2.3115345e+01
   4.3800000e+01   2.3091537e+01
   4.3850000e+01   2.3067753e+01
   4.3900000e+01   2.3043992e+01
   4.3950000e+01   2.3020254e+01
   4.4000000e+01   2.2996540e+01
   4.4050000e+01   2.2972849e+01
   4.4100000e+01   2.2949182e+01
   4.4150000e+01   2.2925537e+01
   4.4200000e+01   2.2901916e+01
   4.4250000e+01   2.2878318e+01
   4.4300000e+01   2.2854743e+01
   4.4350000e+01   2.2831192e+01
   4.4400000e+01   2.2807663e+01
   4.4450000e+01   2.2784157e+01
   4.4500000e+01   2.2760674e+01
   4.4550000e+01   2.2737213e+01
   4.4600000e+01   2.2713776e+01
   4.4650000e+01   2.2690361e+01
   4.4700000e+01   2.2666969e+01
   4.4750000e+01   2.2643600e+01
   4.4800000e+01   2.2620253e+01
   4.4850000e+01   2.2596929e+01
   4.4900000e+01   2.2573627e+01
   4.4950000e+01   2.2550348e+01
   4.5000000e+01   2.2527091e+01
   4.5050000e+01   2.2503856e+01
   4.5100000e+01   2.2480644e+01
   4.5150000e+01   2.2457454e+01
   4.5200000e+01   2.2434286e+01
   4.5250000e+01   2.2411140e+01
   4.5300000e+01   2.2388017e+01
   4.5350000e+01   2.2364915e+01
   4.5400000e+01   2.2341836e+01
   4.5450000e+01   2.2318778e+01
   4.5500000e+01   2.2295743e+01
   4.5550000e+01   2.2272729e+01
   4.5600000e+01   2.2249737e+01
   4.5650000e+01   2.2226767e+01
   4.5700000e+01   2.2203819e+01
   4.5750000e+01   2.2180892e+01
   4.5800000e+01   2.2157988e+01
   4.5850000e+01   2.2135104e+01
   4.5900000e+01   2.2112242e+01
   4.5950000e+01   2.2089402e+01
   4.6000000e+01   2.2066584e+01
   4.6050000e+01   2.2043786e+01
   4.6100000e+01   2.2021010e+01
   4.6150000e+01   2.1998256e+01
   4.6200000e+01   2.1975522e+01
   4.6250000e+01   2.1952810e+01
   4.6300000e+01   2.1930120e+01
   4.6350000e+01   2.1907450e+01
   4.6400000e+01   2.1884801e+01
   4.6450000e+01   2.1862174e+01
   4.6500000e+01   2.1839568e+01
   4.6550000e+01   2.1816982e+01
   4.6600000e+01   2.1794418e+01
   4.6650000e+01   2.1771874e+01
   4.6700000e+01   2.1749352e+01
   4.6750000e+01   2.1726850e+01
   4.6800000e+01   2.1704369e+01
   4.6850000e+01   2.1681908e+01
   4.6900000e+01   2.1659469e+01
   4.6950000e+01   2.1637050e+01
   4.7000000e+01   2.1614652e+01
   4.7050000e+01   2.1592274e+01
   4.7100000e+01   2.1569917e+01
   4.7150000e+01   2.1547580e+01
   4.7200000e+01   2.1525264e+01
   4.7250000e+01   2.1502968e+01
   4.7300000e+01   2.1480692e+01
   4.7350000e+01   2.1458437e+01
   4.7400000e+01   2.1436202e+01
   4.7450000e+01   2.1413988e+01
   4.7500000e+01   2.1391793e+01
   4.7550000e+01   2.1369619e+01
   4.7600000e+01   2.1347465e+01
   4.7650000e+01   2.1325331e+01
   4.7700000e+01   2.1303217e+01
   4.7750000e+01   2.1281123e+01
   4.7800000e+01   2.1259049e+01
   4.7850000e+01   2.1236994e+01
   4.7900000e+01   2.1214960e+01
   4.7950000e+01   2.1192946e+01
   4.8000000e+01   2.1170951e+01
   4.8050000e+01   2.1148977e+01
   4.8100000e+01   2.1127021e+01
   4.8150000e+01   2.1105086e+01
   4.8200000e+01   2.1083170e+01
   4.8250000e+01   2.1061274e+01
   4.8300000e+01   2.1039398e+01
   4.8350000e+01   2.1017541e+01
   4.8400000e+01   2.0995703e+01
   4.8450000e+01   2.0973885e+01
   4.8500000e+01   2.0952087e+01
   4.8550000e+01   2.0930307e+01
   4.8600000e+01   2.0908548e+01
   4.8650000e+01   2.0886807e+01
   4.8700000e+01   2.0865086e+01
   4.8750000e+01   2.0843384e+01
   4.8800000e+01   2.0821701e+01
   4.8850000e+01   2.0800037e+01
   4.8900000e+01   2.0778392e+01
   4.8950000e+01   2.0756767e+01
   4.9000000e+01   2.0735161e+01
   4.9050000e+01   2.0713573e+01
   4.9100000e+01   2.0692005e+01
   4.9150000e+01   2.0670455e+01
   4.9200000e+01   2.0648925e+01
   4.9250000e+01   2.0627413e+01
   4.9300000e+01   2.0605920e+01
   4.9350000e+01   2.0584446e+01
   4.9400000e+01   2.0562991e+01
   4.9450000e+01   2.0541554e+01
   4.9500000e+01   2.0520136e+01
   4.9550000e+01   2.0498737e+01
   4.9600000e+01   2.0477356e+01
   4.9650000e+01   2.0455994e+01
   4.9700000e+01   2.0434650e+01
   4.9750000e+01   2.0413325e+01
   4.9800000e+01   2.0392019e+01
   4.9850000e+01   2.0370731e+01
   4.9900000e+01   2.0349461e+01
   4.9950000e+01   2.0328210e+01
   5.0000000e+01   2.0306977e+01
   5.0050000e+01   2.0285762e+01
   5.0100000e+01   2.0264566e+01
   5.0150000e+01   2.0243388e+01
   5.0200000e+01   2.0222228e+01
   5.0250000e+01   2.0201086e+01
   5.0300000e+01   2.0179962e+01
   5.0350000e+01   2.0158856e+01
   5.0400000e+01   2.0137769e+01
   5.0450000e+01   2.0116699e+01
   5.0500000e+01   2.0095648e+01
   5.0550000e+01   2.0074614e+01
   5.0600000e+01   2.0053599e+01
   5.0650000e+01   2.0032601e+01
   5.0700000e+01   2.0011621e+01
   5.0750000e+01   1.9990659e+01
   5.0800000e+01   1.9969715e+01
   5.0850000e+01   1.9948789e+01
   5.0900000e+01   1.9927880e+01
   5.0950000e+01   1.9906989e+01
   5.1000000e+01   1.9886115e+01
   5.1050000e+01   1.9865260e+01
   5.1100000e+01   1.9844422e+01
   5.1150000e+01   1.9823601e+01
   5.1200000e+01   1.9802798e+01
   5.1250000e+01   1.9782013e+01
   5.1300000e+01   1.9761245e+01
   5.1350000e+01   1.9740494e+01
   5.1400000e+01   1.9719761e+01
   5.1450000e+01   1.9699045e+01
   5.1500000e+01   1.9678346e+01
   5.1550000e+01   1.9657665e+01
   5.1600000e+01   1.9637001e+01
   5.1650000e+01   1.9616355e+01
   5.1700000e+01   1.9595725e+01
   5.1750000e+01   1.9575113e+01
   5.1800000e+01   1.9554518e+01
   5.1850000e+01   1.9533940e+01
   5.1900000e+01   1.9513379e+01
   5.1950000e+01   1.9492836e+01
   5.2000000e+01   1.9472309e+01
   5.2050000e+01   1.9451799e+01
   5.2100000e+01   1.9431306e+01
   5.2150000e+01   1.9410830e+01
   5.2200000e+01   1.9390372e+01
   5.2250000e+01   1.9369929e+01
   5.2300000e+01   1.9349504e+01
   5.2350000e+01   1.9329096e+01
   5.2400000e+01   1.9308704e+01
   5.2450000e+01   1.9288330e+01
   5.2500000e+01   1.9267971e+01
   5.2550000e+01   1.9247630e+01
   5.2600000e+01   1.9227305e+01
   5.2650000e+01   1.9206997e+01
   5.2700000e+01   1.9186706e+01
   5.2750000e+01   1.9166431e+01
   5.2800000e+01   1.9146173e+01
   5.2850000e+01   1.9125931e+01
   5.2900000e+01   1.9105706e+01
   5.2950000e+01   1.9085497e+01
   5.3000000e+01   1.9065304e+01
   5.3050000e+01   1.9045128e+01
   5.3100000e+01   1.9024969e+01
   5.3150000e+01   1.9004825e+01
   5.3200000e+01   1.8984698e+01
   5.3250000e+01   1.8964588e+01
   5.3300000e+01   1.8944493e+01
   5.3350000e+01   1.8924415e+01
   5.3400000e+01   1.8904353e+01
   5.3450000e+01   1.8884307e+01
   5.3500000e+01   1.8864278e+01
   5.3550000e+01   1.8844264e+01
   5.3600000e+01   1.8824267e+01
   5.3650000e+01   1.8804286e+01
   5.3700000e+01   1.8784320e+01
   5.3750000e+01   1.8764371e+01
   5.3800000e+01   1.8744438e+01
   5.3850000e+01   1.8724520e+01
   5.3900000e+01   1.8704619e+01
   5.3950000e+01   1.8684733e+01
   5.4000000e+01   1.8664864e+01
   5.4050000e+01   1.8645010e+01
   5.4100000e+01   1.8625172e+01
   5.4150000e+01   1.8605350e+01
   5.4200000e+01   1.8585543e+01
   5.4250000e+01   1.8565753e+01
   5.4300000e+01   1.8545978e+01
   5.4350000e+01   1.8526218e+01
   5.4400000e+01   1.8506475e+01
   5.4450000e+01   1.8486747e+01
   5.4500000e+01   1.8467034e+01
   5.4550000e+01   1.8447337e+01
   5.4600000e+01   1.8427656e+01
   5.4650000e+01   1.8407990e+01
   5.4700000e+01   1.8388340e+01
   5.4750000e+01   1.8368705e+01
   5.4800000e+01   1.8349086e+01
   5.4850000e+01   1.8329482e+01
   5.4900000e+01   1.8309893e+01
   5.4950000e+01   1.8290320e+01
   5.5000000e+01   1.8270762e+01
   5.5050000e+01   1.8251219e+01
   5.5100000e+01   1.8231692e+01
   5.5150000e+01   1.8212180e+01
   5.5200000e+01   1.8192683e+01
   5.5250000e+01   1.8173202e+01
   5.5300000e+01   1.8153735e+01
   5.5350000e+01   1.8134284e+01
   5.5400000e+01   1.8114848e+01
   5.5450000e+01   1.8095427e+01
   5.5500000e+01   1.8076021e+01
   5.5550000e+01   1.8056630e+01
   5.5600000e+01   1.8037255e+01
   5.5650000e+01   1.8017894e+01
   5.5700000e+01   1.7998548e+01
   5.5750000e+01   1.7979217e+01
   5.5800000e+01   1.7959901e+01
   5.5850000e+01   1.7940600e+01
   5.5900000e+01   1.7921314e+01
   5.5950000e+01   1.7902043e+01
   5.6000000e+01   1.7882786e+01
   5.6050000e+01   1.7863545e+01
   5.6100000e+01   1.7844318e+01
   5.6150000e+01   1.7825106e+01
   5.6200000e+01   1.7805909e+01
   5.6250000e+01   1.7786726e+01
   5.6300000e+01   1.7767558e+01
   5.6350000e+01   1.7748405e+01
   5.6400000e+01   1.7729266e+01
   5.6450000e+01   1.7710142e+01
   5.6500000e+01   1.7691033e+01
   5.6550000e+01   1.7671938e+01
   5.6600000e+01   1.7652857e+01
   5.6650000e+01   1.7633792e+01
   5.6700000e+01   1.7614740e+01
   5.6750000e+01   1.7595703e+01
   5.6800000e+01   1.7576681e+01
   5.6850000e+01   1.7557673e+01
   5.6900000e+01   1.7538680e+01
   5.6950000e+01   1.7519700e+01
   5.7000000e+01   1.7500736e+01
   5.7050000e+01   1.7481785e+01
   5.7100000e+01   1.7462849e+01
   5.7150000e+01   1.7443927e+01
   5.7200000e+01   1.7425019e+01
   5.7250000e+01   1.7406126e+01
   5.7300000e+01   1.7387247e+01
   5.7350000e+01   1.7368382e+01
   5.7400000e+01   1.7349531e+01
   5.7450000e+01   1.7330694e+01
   5.7500000e+01   1.7311872e+01
   5.7550000e+01   1.7293063e+01
   5.7600000e+01   1.7274269e+01
   5.7650000e+01   1.7255489e+01
   5.7700000e+01   1.7236722e+01
   5.7750000e+01   1.7217970e+01
   5.7800000e+01   1.7199232e+01
   5.7850000e+01   1.7180508e+01
   5.7900000e+01   1.7161797e+01
   5.7950000e+01   1.7143101e+01
   5.8000000e+01   1.7124418e+01
   5.8050000e+01   1.7105750e+01
   5.8100000e+01   1.7087095e+01
   5.8150000e+01   1.7068454e+01
   5.8200000e+01   1.7049827e+01
   5.8250000e+01   1.7031214e+01
   5.8300000e+01   1.7012614e+01
   5.8350000e+01   1.6994028e+01
   5.8400000e+01   1.6975456e+01
   5.8450000e+01   1.6956898e+01
   5.8500000e+01   1.6938353e+01
   5.8550000e+01   1.6919822e+01
   5.8600000e+01   1.6901305e+01
   5.8650000e+01   1.6882801e+01
   5.8700000e+01   1.6864311e+01
   5.8750000e+01   1.6845834e+01
   5.8800000e+01   1.6827371e+01
   5.8850000e+01   1.6808921e+01
   5.8900000e+01   1.6790485e+01
   5.8950000e+01   1.6772063e+01
   5.9000000e+01   1.6753654e+01
   5.9050000e+01   1.6735258e+01
   5.9100000e+01   1.6716876e+01
   5.9150000e+01   1.6698507e+01
   5.9200000e+01   1.6680152e+01
   5.9250000e+01   1.6661810e+01
   5.9300000e+01   1.6643481e+01
   5.9350000e+01   1.6625166e+01
   5.9400000e+01   1.6606864e+01
   5.9450000e+01   1.6588575e+01
   5.9500000e+01   1.6570300e+01
   5.9550000e+01   1.6552038e+01
   5.9600000e+01   1.6533789e+01
   5.9650000e+01   1.6515553e+01
   5.9700000e+01   1.6497330e+01
   5.9750000e+01   1.6479121e+01
   5.9800000e+01   1.6460924e+01
   5.9850000e+01   1.6442741e+01
   5.9900000e+01   1.6424571e+01
   5.9950000e+01   1.6406414e+01
   6.0000000e+01   1.6388270e+01
   6.0050000e+01   1.6370139e+01
   6.0100000e+01   1.6352021e+01
   6.0150000e+01   1.6333917e+01
   6.0200000e+01   1.6315825e+01
   6.0250000e+01   1.6297746e+01
   6.0300000e+01   1.6279680e+01
   6.0350000e+01   1.6261627e+01
   6.0400000e+01   1.6243586e+01
   6.0450000e+01   1.6225559e+01
   6.0500000e+01   1.6207545e+01
   6.0550000e+01   1.6189543e+01
   6.0600000e+01   1.6171554e+01
   6.0650000e+01   1.6153579e+01
   6.0700000e+01   1.6135615e+01
   6.0750000e+01   1.6117665e+01
   6.0800000e+01   1.6099727e+01
   6.0850000e+01   1.6081802e+01
   6.0900000e+01   1.6063890e+01
   6.0950000e+01   1.6045991e+01
   6.1000000e+01   1.6028104e+01
   6.1050000e+01   1.6010230e+01
   6.1100000e+01   1.5992368e+01
   6.1150000e+01   1.5974519e+01
   6.1200000e+01   1.5956683e+01
   6.1250000e+01   1.5938859e+01
   6.1300000e+01   1.5921048e+01
   6.1350000e+01   1.5903249e+01
   6.1400000e+01   1.5885463e+01
   6.1450000e+01   1.5867690e+01
   6.1500000e+01   1.5849929e+01
   6.1550000e+01   1.5832180e+01
   6.1600000e+01   1.5814444e+01
   6.1650000e+01   1.5796720e+01
   6.1700000e+01   1.5779009e+01
   6.1750000e+01   1.5761310e+01
   6.1800000e+01   1.5743623e+01
   6.1850000e+01   1.5725949e+01
   6.1900000e+01   1.5708287e+01
   6.1950000e+01   1.5690637e+01
   6.2000000e+01   1.5673000e+01
   6.2050000e+01   1.5655375e+01
   6.2100000e+01   1.5637762e+01
   6.2150000e+01   1.5620162e+01
   6.2200000e+01   1.5602573e+01
   6.2250000e+01   1.5584997e+01
   6.2300000e+01   1.5567434e+01
   6.2350000e+01   1.5549882e+01
   6.2400000e+01   1.5532342e+01
   6.2450000e+01   1.5514815e+01
   6.2500000e+01   1.5497300e+01
   6.2550000e+01   1.5479797e+01
   6.2600000e+01   1.5462306e+01
   6.2650000e+01   1.5444827e+01
   6.2700000e+01   1.5427360e+01
   6.2750000e+01   1.5409905e+01
   6.2800000e+01   1.5392462e+01
   6.2850000e+01   1.5375031e+01
   6.2900000e+01   1.5357612e+01
   6.2950000e+01   1.5340205e+01
   6.3000000e+01   1.5322810e+01
   6.3050000e+01   1.5305427e+01
   6.3100000e+01   1.5288056e+01
   6.3150000e+01   1.5270697e+01
   6.3200000e+01   1.5253349e+01
   6.3250000e+01   1.5236014e+01
   6.3300000e+01   1.5218690e+01
   6.3350000e+01   1.5201378e+01
   6.3400000e+01   1.5184078e+01
   6.3450000e+01   1.5166790e+01
   6.3500000e+01   1.5149514e+01
   6.3550000e+01   1.5132249e+01
   6.3600000e+01   1.5114996e+01
   6.3650000e+01   1.5097755e+01
   6.3700000e+01   1.5080526e+01
   6.3750000e+01   1.5063308e+01
   6.3800000e+01   1.5046102e+01
   6.3850000e+01   1.5028907e+01
   6.3900000e+01   1.5011725e+01
   6.3950000e+01   1.4994553e+01
   6.4000000e+01   1.4977394e+01
   6.4050000e+01   1.4960246e+01
   6.4100000e+01   1.4943110e+01
   6.4150000e+01   1.4925985e+01
   6.4200000e+01   1.4908871e+01
   6.4250000e+01   1.4891770e+01
   6.4300000e+01   1.4874680e+01
   6.4350000e+01   1.4857601e+01
   6.4400000e+01   1.4840534e+01
   6.4450000e+01   1.4823478e+01
   6.4500000e+01   1.4806434e+01
   6.4550000e+01   1.4789401e+01
   6.4600000e+01   1.4772379e+01
   6.4650000e+01   1.4755369e+01
   6.4700000e+01   1.4738370e+01
   6.4750000e+01   1.4721383e+01
   6.4800000e+01   1.4704407e+01
   6.4850000e+01   1.4687443e+01
   6.4900000e+01   1.4670489e+01
   6.4950000e+01   1.4653547e+01
   6.5000000e+01   1.4636617e+01
   6.5050000e+01   1.4619697e+01
   6.5100000e+01   1.4602789e+01
   6.5150000e+01   1.4585892e+01
   6.5200000e+01   1.4569007e+01
   6.5250000e+01   1.4552132e+01
   6.5300000e+01   1.4535269e+01
   6.5350000e+01   1.4518417e+01
   6.5400000e+01   1.4501576e+01
   6.5450000e+01   1.4484746e+01
   6.5500000e+01   1.4467928e+01
   6.5550000e+01   1.4451120e+01
   6.5600000e+01   1.4434324e+01
   6.5650000e+01   1.4417538e+01
   6.5700000e+01   1.4400764e+01
   6.5750000e+01   1.4384001e+01
   6.5800000e+01   1.4367249e+01
   6.5850000e+01   1.4350508e+01
   6.5900000e+01   1.4333778e+01
   6.5950000e+01   1.4317059e+01
   6.6000000e+01   1.4300351e+01
   6.6050000e+01   1.4283654e+01
   6.6100000e+01   1.4266967e+01
   6.6150000e+01   1.4250292e+01
   6.6200000e+01   1.4233628e+01
   6.6250000e+01   1.4216975e+01
   6.6300000e+01   1.4200332e+01
   6.6350000e+01   1.4183701e+01
   6.6400000e+01   1.4167080e+01
   6.6450000e+01   1.4150470e+01
   6.6500000e+01   1.4133871e+01
   6.6550000e+01   1.4117283e+01
   6.6600000e+01   1.4100705e+01
   6.6650000e+01   1.4084139e+01
   6.6700000e+01   1.4067583e+01
   6.6750000e+01   1.4051038e+01
   6.6800000e+01   1.4034503e+01
   6.6850000e+01   1.4017980e+01
   6.6900000e+01   1.4001467e+01
   6.6950000e+01   1.3984965e+01
   6.7000000e+01   1.3968473e+01
   6.7050000e+01   1.3951993e+01
   6.7100000e+01   1.3935523e+01
   6.7150000e+01   1.3919063e+01
   6.7200000e+01   1.3902614e+01
   6.7250000e+01   1.3886176e+01
   6.7300000e+01   1.3869748e+01
   6.7350000e+01   1.3853331e+01
   6.7400000e+01   1.3836925e+01
   6.7450000e+01   1.3820529e+01
   6.7500000e+01   1.3804144e+01
   6.7550000e+01   1.3787769e+01
   6.7600000e+01   1.3771405e+01
   6.7650000e+01   1.3755051e+01
   6.7700000e+01   1.3738708e+01
   6.7750000e+01   1.3722375e+01
   6.7800000e+01   1.3706053e+01
   6.7850000e+01   1.3689741e+01
   6.7900000e+01   1.3673440e+01
   6.7950000e+01   1.3657149e+01
   6.8000000e+01   1.3640868e+01
   6.8050000e+01   1.3624598e+01
   6.8100000e+01   1.3608338e+01
   6.8150000e+01   1.3592089e+01
   6.8200000e+01   1.3575850e+01
   6.8250000e+01   1.3559621e+01
   6.8300000e+01   1.3543403e+01
   6.8350000e+01   1.3527195e+01
   6.8400000e+01   1.3510997e+01
   6.8450000e+01   1.3494809e+01
   6.8500000e+01   1.3478632e+01
   6.8550000e+01   1.3462465e+01
   6.8600000e+01   1.3446309e+01
   6.8650000e+01   1.3430162e+01
   6.8700000e+01   1.3414026e+01
   6.8750000e+01   1.3397900e+01
   6.8800000e+01   1.3381784e+01
   6.8850000e+01   1.3365679e+01
   6.8900000e+01   1.3349583e+01
   6.8950000e+01   1.3333498e+01
   6.9000000e+01   1.3317423e+01
   6.9050000e+01   1.3301358e+01
   6.9100000e+01   1.3285303e+01
   6.9150000e+01   1.3269258e+01
   6.9200000e+01   1.3253223e+01
   6.9250000e+01   1.3237199e+01
   6.9300000e+01   1.3221184e+01
   6.9350000e+01   1.3205180e+01
   6.9400000e+01   1.3189185e+01
   6.9450000e+01   1.3173201e+01
   6.9500000e+01   1.3157227e+01
   6.9550000e+01   1.3141262e+01
   6.9600000e+01   1.3125308e+01
   6.9650000e+01   1.3109363e+01
   6.9700000e+01   1.3093429e+01
   6.9750000e+01   1.3077504e+01
   6.9800000e+01   1.3061590e+01
   6.9850000e+01   1.3045685e+01
   6.9900000e+01   1.3029790e+01
   6.9950000e+01   1.3013906e+01
   7.0000000e+01   1.2998031e+01
   7.0050000e+01   1.2982166e+01
   7.0100000e+01   1.2966310e+01
   7.0150000e+01   1.2950465e+01
   7.0200000e+01   1.2934630e+01
   7.0250000e+01   1.2918804e+01
   7.0300000e+01   1.2902988e+01
   7.0350000e+01   1.2887182e+01
   7.0400000e+01   1.2871386e+01
   7.0450000e+01   1.2855599e+01
   7.0500000e+01   1.2839822e+01
   7.0550000e+01   1.2824055e+01
   7.0600000e+01   1.2808298e+01
   7.0650000e+01   1.2792551e+01
   7.0700000e+01   1.2776813e+01
   7.0750000e+01   1.2761085e+01
   7.0800000e+01   1.2745366e+01
   7.0850000e+01   1.2729658e+01
   7.0900000e+01   1.2713959e+01
   7.0950000e+01   1.2698269e+01
   7.1000000e+01   1.2682589e+01
   7.1050000e+01   1.2666919e+01
   7.1100000e+01   1.2651259e+01
   7.1150000e+01   1.2635608e+01
   7.1200000e+01   1.2619966e+01
   7.1250000e+01   1.2604335e+01
   7.1300000e+01   1.2588713e+01
   7.1350000e+01   1.2573100e+01
   7.1400000e+01   1.2557497e+01
   7.1450000e+01   1.2541903e+01
   7.1500000e+01   1.2526319e+01
   7.1550000e+01   1.2510745e+01
   7.1600000e+01   1.2495180e+01
   7.1650000e+01   1.2479624e+01
   7.1700000e+01   1.2464078e+01
   7.1750000e+01   1.2448542e+01
   7.1800000e+01   1.2433015e+01
   7.1850000e+01   1.2417497e+01
   7.1900000e+01   1.2401989e+01
   7.1950000e+01   1.2386490e+01
   7.2000000e+01   1.2371001e+01
   7.2050000e+01   1.2355521e+01
   7.2100000e+01   1.2340050e+01
   7.2150000e+01   1.2324589e+01
   7.2200000e+01   1.2309137e+01
   7.2250000e+01   1.2293694e+01
   7.2300000e+01   1.2278261e+01
   7.2350000e+01   1.2262837e+01
   7.2400000e+01   1.2247423e+01
   7.2450000e+01   1.2232017e+01
   7.2500000e+01   1.2216622e+01
   7.2550000e+01   1.2201235e+01
   7.2600000e+01   1.2185857e+01
   7.2650000e+01   1.2170489e+01
   7.2700000e+01   1.2155130e+01
   7.2750000e+01   1.2139781e+01
   7.2800000e+01   1.2124440e+01
   7.2850000e+01   1.2109109e+01
   7.2900000e+01   1.2093787e+01
   7.2950000e+01   1.2078474e+01
   7.3000000e+01   1.2063171e+01
   7.3050000e+01   1.2047876e+01
   7.3100000e+01   1.2032591e+01
   7.3150000e+01   1.2017315e+01
   7.3200000e+01   1.2002048e+01
   7.3250000e+01   1.1986790e+01
   7.3300000e+01   1.1971541e+01
   7.3350000e+01   1.1956301e+01
   7.3400000e+01   1.1941071e+01
   7.3450000e+01   1.1925849e+01
   7.3500000e+01   1.1910637e+01
   7.3550000e+01   1.1895433e+01
   7.3600000e+01   1.1880239e+01
   7.3650000e+01   1.1865054e+01
   7.3700000e+01   1.1849877e+01
   7.3750000e+01   1.1834710e+01
   7.3800000e+01   1.1819552e+01
   7.3850000e+01   1.1804403e+01
   7.3900000e+01   1.1789262e+01
   7.3950000e+01   1.1774131e+01
   7.4000000e+01   1.1759009e+01
   7.4050000e+01   1.1743895e+01
   7.4100000e+01   1.1728791e+01
   7.4150000e+01   1.1713696e+01
   7.4200000e+01   1.1698609e+01
   7.4250000e+01   1.1683531e+01
   7.4300000e+01   1.1668463e+01
   7.4350000e+01   1.1653403e+01
   7.4400000e+01   1.1638352e+01
   7.4450000e+01   1.1623310e+01
   7.4500000e+01   1.1608276e+01
   7.4550000e+01   1.1593252e+01
   7.4600000e+01   1.1578236e+01
   7.4650000e+01   1.1563230e+01
   7.4700000e+01   1.1548232e+01
   7.4750000e+01   1.1533243e+01
   7.4800000e+01   1.1518262e+01
   7.4850000e+01   1.1503291e+01
   7.4900000e+01   1.1488328e+01
   7.4950000e+01   1.1473374e+01
   7.5000000e+01   1.1458429e+01
   7.5050000e+01   1.1443492e+01
   7.5100000e+01   1.1428565e+01
   7.5150000e+01   1.1413646e+01
   7.5200000e+01   1.1398735e+01
   7.5250000e+01   1.1383834e+01
   7.5300000e+01   1.1368941e+01
   7.5350000e+01   1.1354056e+01
   7.5400000e+01   1.1339181e+01
   7.5450000e+01   1.1324314e+01
   7.5500000e+01   1.1309456e+01
   7.5550000e+01   1.1294606e+01
   7.5600000e+01   1.1279765e+01
   7.5650000e+01   1.1264933e+01
   7.5700000e+01   1.1250109e+01
   7.5750000e+01   1.1235294e+01
   7.5800000e+01   1.1220488e+01
   7.5850000e+01   1.1205690e+01
   7.5900000e+01   1.1190900e+01
   7.5950000e+01   1.1176119e+01
   7.6000000e+01   1.1161347e+01
   7.6050000e+01   1.1146584e+01
   7.6100000e+01   1.1131828e+01
   7.6150000e+01   1.1117082e+01
   7.6200000e+01   1.1102344e+01
   7.6250000e+01   1.1087614e+01
   7.6300000e+01   1.1072893e+01
   7.6350000e+01   1.1058180e+01
   7.6400000e+01   1.1043476e+01
   7.6450000e+01   1.1028780e+01
   7.6500000e+01   1.1014093e+01
   7.6550000e+01   1.0999414e+01
   7.6600000e+01   1.0984744e+01
   7.6650000e+01   1.0970082e+01
   7.6700000e+01   1.0955429e+01
   7.6750000e+01   1.0940784e+01
   7.6800000e+01   1.0926147e+01
   7.6850000e+01   1.0911519e+01
   7.6900000e+01   1.0896899e+01
   7.6950000e+01   1.0882287e+01
   7.7000000e+01   1.0867684e+01
   7.7050000e+01   1.0853089e+01
   7.7100000e+01   1.0838503e+01
   7.7150000e+01   1.0823925e+01
   7.7200000e+01   1.0809355e+01
   7.7250000e+01   1.0794793e+01
   7.7300000e+01   1.0780240e+01
   7.7350000e+01   1.0765695e+01
   7.7400000e+01   1.0751159e+01
   7.7450000e+01   1.0736630e+01
   7.7500000e+01   1.0722110e+01
   7.7550000e+01   1.0707599e+01
   7.7600000e+01   1.0693095e+01
   7.7650000e+01   1.0678600e+01
   7.7700000e+01   1.0664113e+01
   7.7750000e+01   1.0649634e+01
   7.7800000e+01   1.0635163e+01
   7.7850000e+01   1.0620701e+01
   7.7900000e+01   1.0606247e+01
   7.7950000e+01   1.0591800e+01
   7.8000000e+01   1.0577363e+01
   7.8050000e+01   1.0562933e+01
   7.8100000e+01   1.0548511e+01
   7.8150000e+01   1.0534098e+01
   7.8200000e+01   1.0519693e+01
   7.8250000e+01   1.0505296e+01
   7.8300000e+01   1.0490907e+01
   7.8350000e+01   1.0476526e+01
   7.8400000e+01   1.0462153e+01
   7.8450000e+01   1.0447788e+01
   7.8500000e+01   1.0433432e+01
   7.8550000e+01   1.0419083e+01
   7.8600000e+01   1.0404743e+01
   7.8650000e+01   1.0390410e+01
   7.8700000e+01   1.0376086e+01
   7.8750000e+01   1.0361770e+01
   7.8800000e+01   1.0347461e+01
   7.8850000e+01   1.0333161e+01
   7.8900000e+01   1.0318869e+01
   7.8950000e+01   1.0304585e+01
   7.9000000e+01   1.0290309e+01
   7.9050000e+01   1.0276040e+01
   7.9100000e+01   1.0261780e+01
   7.9150000e+01   1.0247528e+01
   7.9200000e+01   1.0233284e+01
   7.9250000e+01   1.0219047e+01
   7.9300000e+01   1.0204819e+01
   7.9350000e+01   1.0190598e+01
   7.9400000e+01   1.0176386e+01
   7.9450000e+01   1.0162181e+01
   7.9500000e+01   1.0147985e+01
   7.9550000e+01   1.0133796e+01
   7.9600000e+01   1.0119615e+01
   7.9650000e+01   1.0105442e+01
   7.9700000e+01   1.0091277e+01
   7.9750000e+01   1.0077119e+01
   7.9800000e+01   1.0062970e+01
   7.9850000e+01   1.0048828e+01
   7.9900000e+01   1.0034695e+01
   7.9950000e+01   1.0020569e+01
   8.0000000e+01   1.0006451e+01
   8.0050000e+01   9.9923406e+00
   8.0100000e+01   9.9782382e+00
   8.0150000e+01   9.9641436e+00
   8.0200000e+01   9.9500568e+00
   8.0250000e+01   9.9359777e+00
   8.0300000e+01   9.9219065e+00
   8.0350000e+01   9.9078430e+00
   8.0400000e+01   9.8937873e+00
   8.0450000e+01   9.8797393e+00
   8.0500000e+01   9.8656990e+00
   8.0550000e+01   9.8516665e+00
   8.0600000e+01   9.8376418e+00
   8.0650000e+01   9.8236247e+00
   8.0700000e+01   9.8096153e+00
   8.0750000e+01   9.7956137e+00
   8.0800000e+01   9.7816198e+00
   8.0850000e+01   9.7676335e+00
   8.0900000e+01   9.7536549e+00
   8.0950000e+01   9.7396840e+00
   8.1000000e+01   9.7257207e+00
   8.1050000e+01   9.7117651e+00
   8.1100000e+01   9.6978172e+00
   8.1150000e+01   9.6838768e+00
   8.1200000e+01   9.6699441e+00
   8.1250000e+01   9.6560191e+00
   8.1300000e+01   9.6421016e+00
   8.1350000e+01   9.6281917e+00
   8.1400000e+01   9.6142895e+00
   8.1450000e+01   9.6003948e+00
   8.1500000e+01   9.5865077e+00
   8.1550000e+01   9.5726282e+00
   8.1600000e+01   9.5587563e+00
   8.1650000e+01   9.5448919e+00
   8.1700000e+01   9.5310350e+00
   8.1750000e+01   9.5171857e+00
   8.1800000e+01   9.5033439e+00
   8.1850000e+01   9.4895097e+00
   8.1900000e+01   9.4756829e+00
   8.1950000e+01   9.4618637e+00
   8.2000000e+01   9.4480520e+00
   8.2050000e+01   9.4342478e+00
   8.2100000e+01   9.4204510e+00
   8.2150000e+01   9.4066618e+00
   8.2200000e+01   9.3928800e+00
   8.2250000e+01   9.3791056e+00
   8.2300000e+01   9.3653388e+00
   8.2350000e+01   9.3515793e+00
   8.2400000e+01   9.3378273e+00
   8.2450000e+01   9.3240828e+00
   8.2500000e+01   9.3103456e+00
   8.2550000e+01   9.2966159e+00
   8.2600000e+01   9.2828936e+00
   8.2650000e+01   9.2691787e+00
   8.2700000e+01   9.2554712e+00
   8.2750000e+01   9.2417710e+00
   8.2800000e+01   9.2280783e+00
   8.2850000e+01   9.2143929e+00
   8.2900000e+01   9.2007149e+00
   8.2950000e+01   9.1870442e+00
   8.3000000e+01   9.1733809e+00
   8.3050000e+01   9.1597249e+00
   8.3100000e+01   9.1460762e+00
   8.3150000e+01   9.1324349e+00
   8.3200000e+01   9.1188009e+00
   8.3250000e+01   9.1051742e+00
   8.3300000e+01   9.0915548e+00
   8.3350000e+01   9.0779427e+00
   8.3400000e+01   9.0643379e+00
   8.3450000e+01   9.0507404e+00
   8.3500000e+01   9.0371501e+00
   8.3550000e+01   9.0235671e+00
   8.3600000e+01   9.0099914e+00
   8.3650000e+01   8.9964229e+00
   8.3700000e+01   8.9828616e+00
   8.3750000e+01   8.9693076e+00
   8.3800000e+01   8.9557608e+00
   8.3850000e+01   8.9422212e+00
   8.3900000e+01   8.9286889e+00
   8.3950000e+01   8.9151637e+00
   8.4000000e+01   8.9016458e+00
   8.4050000e+01   8.8881350e+00
   8.4100000e+01   8.8746315e+00
   8.4150000e+01   8.8611351e+00
   8.4200000e+01   8.8476458e+00
   8.4250000e+01   8.8341638e+00
   8.4300000e+01   8.8206888e+00
   8.4350000e+01   8.8072211e+00
   8.4400000e+01   8.7937605e+00
   8.4450000e+01   8.7803070e+00
   8.4500000e+01   8.7668606e+00
   8.4550000e+01   8.7534213e+00
   8.4600000e+01   8.7399892e+00
   8.4650000e+01   8.7265642e+00
   8.4700000e+01   8.7131462e+00
   8.4750000e+01   8.6997354e+00
   8.4800000e+01   8.6863316e+00
   8.4850000e+01   8.6729350e+00
   8.4900000e+01   8.6595453e+00
   8.4950000e+01   8.6461628e+00
   8.5000000e+01   8.6327873e+00
   8.5050000e+01   8.6194188e+00
   8.5100000e+01   8.6060574e+00
   8.5150000e+01   8.5927030e+00
   8.5200000e+01   8.5793557e+00
   8.5250000e+01   8.5660153e+00
   8.5300000e+01   8.5526820e+00
   8.5350000e+01   8.5393557e+00
   8.5400000e+01   8.5260364e+00
   8.5450000e+01   8.5127241e+00
   8.5500000e+01   8.4994187e+00
   8.5550000e+01   8.4861204e+00
   8.5600000e+01   8.4728290e+00
   8.5650000e+01   8.4595445e+00
   8.5700000e+01   8.4462671e+00
   8.5750000e+01   8.4329965e+00
   8.5800000e+01   8.4197330e+00
   8.5850000e+01   8.4064763e+00
   8.5900000e+01   8.3932266e+00
   8.5950000e+01   8.3799838e+00
   8.6000000e+01   8.3667479e+00
   8.6050000e+01   8.3535190e+00
   8.6100000e+01   8.3402969e+00
   8.6150000e+01   8.3270817e+00
   8.6200000e+01   8.3138735e+00
   8.6250000e+01   8.3006721e+00
   8.6300000e+01   8.2874775e+00
   8.6350000e+01   8.2742899e+00
   8.6400000e+01   8.2611091e+00
   8.6450000e+01   8.2479351e+00
   8.6500000e+01   8.2347680e+00
   8.6550000e+01   8.2216078e+00
   8.6600000e+01   8.2084544e+00
   8.6650000e+01   8.1953078e+00
   8.6700000e+01   8.1821680e+00
   8.6750000e+01   8.1690351e+00
   8.6800000e+01   8.1559089e+00
   8.6850000e+01   8.1427896e+00
   8.6900000e+01   8.1296770e+00
   8.6950000e+01   8.1165713e+00
   8.7000000e+01   8.1034723e+00
   8.7050000e+01   8.0903801e+00
   8.7100000e+01   8.0772946e+00
   8.7150000e+01   8.0642160e+00
   8.7200000e+01   8.0511440e+00
   8.7250000e+01   8.0380789e+00
   8.7300000e+01   8.0250204e+00
   8.7350000e+01   8.0119687e+00
   8.7400000e+01   7.9989238e+00
   8.7450000e+01   7.9858855e+00
   8.7500000e+01   7.9728540e+00
   8.7550000e+01   7.9598292e+00
   8.7600000e+01   7.9468111e+00
   8.7650000e+01   7.9337996e+00
   8.7700000e+01   7.9207949e+00
   8.7750000e+01   7.9077969e+00
   8.7800000e+01   7.8948055e+00
   8.7850000e+01   7.8818208e+00
   8.7900000e+01   7.8688428e+00
   8.7950000e+01   7.8558714e+00
   8.8000000e+01   7.8429067e+00
   8.8050000e+01   7.8299486e+00
   8.8100000e+01   7.8169971e+00
   8.8150000e+01   7.8040523e+00
   8.8200000e+01   7.7911141e+00
   8.8250000e+01   7.7781826e+00
   8.8300000e+01   7.7652576e+00
   8.8350000e+01   7.7523393e+00
   8.8400000e+01   7.7394275e+00
   8.8450000e+01   7.7265224e+00
   8.8500000e+01   7.7136238e+00
   8.8550000e+01   7.7007319e+00
   8.8600000e+01   7.6878464e+00
   8.8650000e+01   7.6749676e+00
   8.8700000e+01   7.6620953e+00
   8.8750000e+01   7.6492296e+00
   8.8800000e+01   7.6363705e+00
   8.8850000e+01   7.6235178e+00
   8.8900000e+01   7.6106718e+00
   8.8950000e+01   7.5978322e+00
   8.9000000e+01   7.5849992e+00
   8.9050000e+01   7.5721727e+00
   8.9100000e+01   7.5593527e+00
   8.9150000e+01   7.5465392e+00
   8.9200000e+01   7.5337322e+00
   8.9250000e+01   7.5209317e+00
   8.9300000e+01   7.5081377e+00
   8.9350000e+01   7.4953502e+00
   8.9400000e+01   7.4825692e+00
   8.9450000e+01   7.4697946e+00
   8.9500000e+01   7.4570265e+00
   8.9550000e+01   7.4442649e+00
   8.9600000e+01   7.4315097e+00
   8.9650000e+01   7.4187609e+00
   8.9700000e+01   7.4060186e+00
   8.9750000e+01   7.3932827e+00
   8.9800000e+01   7.3805533e+00
   8.9850000e+01   7.3678303e+00
   8.9900000e+01   7.3551136e+00
   8.9950000e+01   7.3424035e+00
   9.0000000e+01   7.3296997e+00
   9.0050000e+01   7.3170023e+00
   9.0100000e+01   7.3043113e+00
   9.0150000e+01   7.2916266e+00
   9.0200000e+01   7.2789484e+00
   9.0250000e+01   7.2662765e+00
   9.0300000e+01   7.2536110e+00
   9.0350000e+01   7.2409519e+00
   9.0400000e+01   7.2282991e+00
   9.0450000e+01   7.2156527e+00
   9.0500000e+01   7.2030126e+00
   9.0550000e+01   7.1903789e+00
   9.0600000e+01   7.1777515e+00
   9.0650000e+01   7.1651304e+00
   9.0700000e+01   7.1525156e+00
   9.0750000e+01   7.1399072e+00
   9.0800000e+01   7.1273050e+00
   9.0850000e+01   7.1147092e+00
   9.0900000e+01   7.1021196e+00
   9.0950000e+01   7.0895364e+00
   9.1000000e+01   7.0769594e+00
   9.1050000e+01   7.0643888e+00
   9.1100000e+01   7.0518244e+00
   9.1150000e+01   7.0392662e+00
   9.1200000e+01   7.0267143e+00
   9.1250000e+01   7.0141687e+00
   9.1300000e+01   7.0016294e+00
   9.1350000e+01   6.9890962e+00
   9.1400000e+01   6.9765694e+00
   9.1450000e+01   6.9640487e+00
   9.1500000e+01   6.9515343e+00
   9.1550000e+01   6.9390261e+00
   9.1600000e+01   6.9265241e+00
   9.1650000e+01   6.9140284e+00
   9.1700000e+01   6.9015388e+00
   9.1750000e+01   6.8890554e+00
   9.1800000e+01   6.8765783e+00
   9.1850000e+01   6.8641073e+00
   9.1900000e+01   6.8516425e+00
   9.1950000e+01   6.8391839e+00
   9.2000000e+01   6.8267315e+00
   9.2050000e+01   6.8142852e+00
   9.2100000e+01   6.8018451e+00
   9.2150000e+01   6.7894111e+00
   9.2200000e+01   6.7769833e+00
   9.2250000e+01   6.7645616e+00
   9.2300000e+01   6.7521461e+00
   9.2350000e+01   6.7397367e+00
   9.2400000e+01   6.7273334e+00
   9.2450000e+01   6.7149363e+00
   9.2500000e+01   6.7025452e+00
   9.2550000e+01   6.6901603e+00
   9.2600000e+01   6.6777815e+00
   9.2650000e+01   6.6654088e+00
   9.2700000e+01   6.6530421e+00
   9.2750000e+01   6.6406816e+00
   9.2800000e+01   6.6283271e+00
   9.2850000e+01   6.6159788e+00
   9.2900000e+01   6.6036365e+00
   9.2950000e+01   6.5913002e+00
   9.3000000e+01   6.5789700e+00
   9.3050000e+01   6.5666459e+00
   9.3100000e+01   6.5543279e+00
   9.3150000e+01   6.5420158e+00
   9.3200000e+01   6.5297098e+00
   9.3250000e+01   6.5174099e+00
   9.3300000e+01   6.5051160e+00
   9.3350000e+01   6.4928281e+00
   9.3400000e+01   6.4805462e+00
   9.3450000e+01   6.4682703e+00
   9.3500000e+01   6.4560004e+00
   9.3550000e+01   6.4437366e+00
   9.3600000e+01   6.4314787e+00
   9.3650000e+01   6.4192268e+00
   9.3700000e+01   6.4069809e+00
   9.3750000e+01   6.3947410e+00
   9.3800000e+01   6.3825071e+00
   9.3850000e+01   6.3702791e+00
   9.3900000e+01   6.3580571e+00
   9.3950000e+01   6.3458411e+00
   9.4000000e+01   6.3336310e+00
   9.4050000e+01   6.3214268e+00
   9.4100000e+01   6.3092286e+00
   9.4150000e+01   6.2970364e+00
   9.4200000e+01   6.2848501e+00
   9.4250000e+01   6.2726697e+00
   9.4300000e+01   6.2604952e+00
   9.4350000e+01   6.2483266e+00
   9.4400000e+01   6.2361640e+00
   9.4450000e+01   6.2240072e+00
   9.4500000e+01   6.2118564e+00
   9.4550000e+01   6.1997114e+00
   9.4600000e+01   6.1875724e+00
   9.4650000e+01   6.1754392e+00
   9.4700000e+01   6.1633119e+00
   9.4750000e+01   6.1511905e+00
   9.4800000e+01   6.1390749e+00
   9.4850000e+01   6.1269653e+00
   9.4900000e+01   6.1148614e+00
   9.4950000e+01   6.1027635e+00
   9.5000000e+01   6.0906713e+00
   9.5050000e+01   6.0785851e+00
   9.5100000e+01   6.0665046e+00
   9.5150000e+01   6.0544300e+00
   9.5200000e+01   6.0423613e+00
   9.5250000e+01   6.0302983e+00
   9.5300000e+01   6.0182412e+00
   9.5350000e+01   6.0061899e+00
   9.5400000e+01   5.9941444e+00
   9.5450000e+01   5.9821046e+00
   9.5500000e+01   5.9700707e+00
   9.5550000e+01   5.9580426e+00
   9.5600000e+01   5.9460203e+00
   9.5650000e+01   5.9340038e+00
   9.5700000e+01   5.9219930e+00
   9.5750000e+01   5.9099880e+00
   9.5800000e+01   5.8979888e+00
   9.5850000e+01   5.8859953e+00
   9.5900000e+01   5.8740076e+00
   9.5950000e+01   5.8620257e+00
   9.6000000e+01   5.8500495e+00
   9.6050000e+01   5.8380790e+00
   9.6100000e+01   5.8261143e+00
   9.6150000e+01   5.8141553e+00
   9.6200000e+01   5.8022021e+00
   9.6250000e+01   5.7902545e+00
   9.6300000e+01   5.7783127e+00
   9.6350000e+01   5.7663766e+00
   9.6400000e+01   5.7544462e+00
   9.6450000e+01   5.7425215e+00
   9.6500000e+01   5.7306025e+00
   9.6550000e+01   5.7186892e+00
   9.6600000e+01   5.7067816e+00
   9.6650000e+01   5.6948797e+00
   9.6700000e+01   5.6829834e+00
   9.6750000e+01   5.6710929e+00
   9.6800000e+01   5.6592080e+00
   9.6850000e+01   5.6473287e+00
   9.6900000e+01   5.6354551e+00
   9.6950000e+01   5.6235872e+00
   9.7000000e+01   5.6117249e+00
   9.7050000e+01   5.5998683e+00
   9.7100000e+01   5.5880173e+00
   9.7150000e+01   5.5761720e+00
   9.7200000e+01   5.5643323e+00
   9.7250000e+01   5.5524982e+00
   9.7300000e+01   5.5406697e+00
   9.7350000e+01   5.5288468e+00
   9.7400000e+01   5.5170296e+00
   9.7450000e+01   5.5052179e+00
   9.7500000e+01   5.4934119e+00
   9.7550000e+01   5.4816114e+00
   9.7600000e+01   5.4698166e+00
   9.7650000e+01   5.4580273e+00
   9.7700000e+01   5.4462436e+00
   9.7750000e+01   5.4344655e+00
   9.7800000e+01   5.4226930e+00
   9.7850000e+01   5.4109260e+00
   9.7900000e+01   5.3991646e+00
   9.7950000e+01   5.3874088e+00
   9.8000000e+01   5.3756585e+00
   9.8050000e+01   5.3639138e+00
   9.8100000e+01   5.3521746e+00
   9.8150000e+01   5.3404409e+00
   9.8200000e+01   5.3287128e+00
   9.8250000e+01   5.3169902e+00
   9.8300000e+01   5.3052732e+00
   9.8350000e+01   5.2935616e+00
   9.8400000e+01   5.2818556e+00
   9.8450000e+01   5.2701551e+00
   9.8500000e+01   5.2584601e+00
   9.8550000e+01   5.2467706e+00
   9.8600000e+01   5.2350866e+00
   9.8650000e+01   5.2234081e+00
   9.8700000e+01   5.2117351e+00
   9.8750000e+01   5.2000675e+00
   9.8800000e+01   5.1884055e+00
   9.8850000e+01   5.1767489e+00
   9.8900000e+01   5.1650978e+00
   9.8950000e+01   5.1534522e+00
   9.9000000e+01   5.1418120e+00
   9.9050000e+01   5.1301773e+00
   9.9100000e+01   5.1185480e+00
   9.9150000e+01   5.1069242e+00
   9.9200000e+01   5.0953058e+00
   9.9250000e+01   5.0836929e+00
   9.9300000e+01   5.0720853e+00
   9.9350000e+01   5.0604833e+00
   9.9400000e+01   5.0488866e+00
   9.9450000e+01   5.0372954e+00
   9.9500000e+01   5.0257096e+00
   9.9550000e+01   5.0141292e+00
   9.9600000e+01   5.0025542e+00
   9.9650000e+01   4.9909846e+00
   9.9700000e+01   4.9794204e+00
   9.9750000e+01   4.9678616e+00
   9.9800000e+01   4.9563082e+00
   9.9850000e+01   4.9447601e+00
   9.9900000e+01   4.9332175e+00
   9.9950000e+01   4.9216802e+00
   1.0000000e+02   4.9101483e+00
   1.0005000e+02   4.8986218e+00
   1.0010000e+02   4.8871006e+00
   1.0015000e+02   4.8755848e+00
   1.0020000e+02   4.8640743e+00
   1.0025000e+02   4.8525692e+00
   1.0030000e+02   4.8410695e+00
   1.0035000e+02   4.8295750e+00
   1.0040000e+02   4.8180859e+00
   1.0045000e+02   4.8066022e+00
   1.0050000e+02   4.7951237e+00
   1.0055000e+02   4.7836506e+00
   1.0060000e+02   4.7721828e+00
   1.0065000e+02   4.7607204e+00
   1.0070000e+02   4.7492632e+00
   1.0075000e+02   4.7378113e+00
   1.0080000e+02   4.7263648e+00
   1.0085000e+02   4.7149235e+00
   1.0090000e+02   4.7034875e+00
   1.0095000e+02   4.6920568e+00
   1.0100000e+02   4.6806314e+00
   1.0105000e+02   4.6692113e+00
   1.0110000e+02   4.6577965e+00
   1.0115000e+02   4.6463869e+00
   1.0120000e+02   4.6349826e+00
   1.0125000e+02   4.6235835e+00
   1.0130000e+02   4.6121897e+00
   1.0135000e+02   4.6008012e+00
   1.0140000e+02   4.5894179e+00
   1.0145000e+02   4.5780398e+00
   1.0150000e+02   4.5666670e+00
   1.0155000e+02   4.5552995e+00
   1.0160000e+02   4.5439371e+00
   1.0165000e+02   4.5325800e+00
   1.0170000e+02   4.5212281e+00
   1.0175000e+02   4.5098815e+00
   1.0180000e+02   4.4985400e+00
   1.0185000e+02   4.4872038e+00
   1.0190000e+02   4.4758727e+00
   1.0195000e+02   4.4645469e+00
   1.0200000e+02   4.4532263e+00
   1.0205000e+02   4.4419108e+00
   1.0210000e+02   4.4306006e+00
   1.0215000e+02   4.4192955e+00
   1.0220000e+02   4.4079956e+00
   1.0225000e+02   4.3967009e+00
   1.0230000e+02   4.3854114e+00
   1.0235000e+02   4.3741270e+00
   1.0240000e+02   4.3628478e+00
   1.0245000e+02   4.3515737e+00
   1.0250000e+02   4.3403049e+00
   1.0255000e+02   4.3290411e+00
   1.0260000e+02   4.3177825e+00
   1.0265000e+02   4.3065291e+00
   1.0270000e+02   4.2952808e+00
   1.0275000e+02   4.2840376e+00
   1.0280000e+02   4.2727996e+00
   1.0285000e+02   4.2615667e+00
   1.0290000e+02   4.2503389e+00
   1.0295000e+02   4.2391162e+00
   1.0300000e+02   4.2278987e+00
   1.0305000e+02   4.2166862e+00
   1.0310000e+02   4.2054789e+00
   1.0315000e+02   4.1942766e+00
   1.0320000e+02   4.1830795e+00
   1.0325000e+02   4.1718875e+00
   1.0330000e+02   4.1607005e+00
   1.0335000e+02   4.1495186e+00
   1.0340000e+02   4.1383419e+00
   1.0345000e+02   4.1271702e+00
   1.0350000e+02   4.1160035e+00
   1.0355000e+02   4.1048420e+00
   1.0360000e+02   4.0936855e+00
   1.0365000e+02   4.0825340e+00
   1.0370000e+02   4.0713877e+00
   1.0375000e+02   4.0602463e+00
   1.0380000e+02   4.0491101e+00
   1.0385000e+02   4.0379788e+00
   1.0390000e+02   4.0268527e+00
   1.0395000e+02   4.0157315e+00
   1.0400000e+02   4.0046154e+00
   1.0405000e+02   3.9935043e+00
   1.0410000e+02   3.9823983e+00
   1.0415000e+02   3.9712972e+00
   1.0420000e+02   3.9602012e+00
   1.0425000e+02   3.9491102e+00
   1.0430000e+02   3.9380242e+00
   1.0435000e+02   3.9269432e+00
   1.0440000e+02   3.9158672e+00
   1.0445000e+02   3.9047962e+00
   1.0450000e+02   3.8937302e+00
   1.0455000e+02   3.8826692e+00
   1.0460000e+02   3.8716132e+00
   1.0465000e+02   3.8605622e+00
   1.0470000e+02   3.8495161e+00
   1.0475000e+02   3.8384750e+00
   1.0480000e+02   3.8274389e+00
   1.0485000e+02   3.8164078e+00
   1.0490000e+02   3.8053816e+00
   1.0495000e+02   3.7943604e+00
   1.0500000e+02   3.7833441e+00
   1.0505000e+02   3.7723328e+00
   1.0510000e+02   3.7613264e+00
   1.0515000e+02   3.7503250e+00
   1.0520000e+02   3.7393285e+00
   1.0525000e+02   3.7283369e+00
   1.0530000e+02   3.7173503e+00
   1.0535000e+02   3.7063686e+00
   1.0540000e+02   3.6953918e+00
   1.0545000e+02   3.6844200e+00
   1.0550000e+02   3.6734531e+00
   1.0555000e+02   3.6624910e+00
   1.0560000e+02   3.6515339e+00
   1.0565000e+02   3.6405817e+00
   1.0570000e+02   3.6296344e+00
   1.0575000e+02   3.6186920e+00
   1.0580000e+02   3.6077545e+00
   1.0585000e+02   3.5968218e+00
   1.0590000e+02   3.5858941e+00
   1.0595000e+02   3.5749712e+00
   1.0600000e+02   3.5640533e+00
   1.0605000e+02   3.5531401e+00
   1.0610000e+02   3.5422319e+00
   1.0615000e+02   3.5313285e+00
   1.0620000e+02   3.5204300e+00
   1.0625000e+02   3.5095364e+00
   1.0630000e+02   3.4986476e+00
   1.0635000e+02   3.4877636e+00
   1.0640000e+02   3.4768845e+00
   1.0645000e+02   3.4660103e+00
   1.0650000e+02   3.4551409e+00
   1.0655000e+02   3.4442763e+00
   1.0660000e+02   3.4334165e+00
   1.0665000e+02   3.4225616e+00
   1.0670000e+02   3.4117115e+00
   1.0675000e+02   3.4008663e+00
   1.0680000e+02   3.3900258e+00
   1.0685000e+02   3.3791902e+00
   1.0690000e+02   3.3683593e+00
   1.0695000e+02   3.3575333e+00
   1.0700000e+02   3.3467121e+00
   1.0705000e+02   3.3358957e+00
   1.0710000e+02   3.3250841e+00
   1.0715000e+02   3.3142772e+00
   1.0720000e+02   3.3034752e+00
   1.0725000e+02   3.2926779e+00
   1.0730000e+02   3.2818855e+00
   1.0735000e+02   3.2710978e+00
   1.0740000e+02   3.2603148e+00
   1.0745000e+02   3.2495367e+00
   1.0750000e+02   3.2387633e+00
   1.0755000e+02   3.2279946e+00
   1.0760000e+02   3.2172308e+00
   1.0765000e+02   3.2064717e+00
   1.0770000e+02   3.1957173e+00
   1.0775000e+02   3.1849677e+00
   1.0780000e+02   3.1742228e+00
   1.0785000e+02   3.1634827e+00
   1.0790000e+02   3.1527473e+00
   1.0795000e+02   3.1420166e+00
   1.0800000e+02   3.1312907e+00
   1.0805000e+02   3.1205695e+00
   1.0810000e+02   3.1098530e+00
   1.0815000e+02   3.0991412e+00
   1.0820000e+02   3.0884342e+00
   1.0825000e+02   3.0777319e+00
   1.0830000e+02   3.0670342e+00
   1.0835000e+02   3.0563413e+00
   1.0840000e+02   3.0456531e+00
   1.0845000e+02   3.0349696e+00
   1.0850000e+02   3.0242907e+00
   1.0855000e+02   3.0136166e+00
   1.0860000e+02   3.0029471e+00
   1.0865000e+02   2.9922824e+00
   1.0870000e+02   2.9816223e+00
   1.0875000e+02   2.9709669e+00
   1.0880000e+02   2.9603161e+00
   1.0885000e+02   2.9496700e+00
   1.0890000e+02   2.9390286e+00
   1.0895000e+02   2.9283919e+00
   1.0900000e+02   2.9177598e+00
   1.0905000e+02   2.9071324e+00
   1.0910000e+02   2.8965096e+00
   1.0915000e+02   2.8858915e+00
   1.0920000e+02   2.8752780e+00
   1.0925000e+02   2.8646691e+00
   1.0930000e+02   2.8540649e+00
   1.0935000e+02   2.8434653e+00
   1.0940000e+02   2.8328704e+00
   1.0945000e+02   2.8222801e+00
   1.0950000e+02   2.8116944e+00
   1.0955000e+02   2.8011133e+00
   1.0960000e+02   2.7905368e+00
   1.0965000e+02   2.7799650e+00
   1.0970000e+02   2.7693977e+00
   1.0975000e+02   2.7588351e+00
   1.0980000e+02   2.7482771e+00
   1.0985000e+02   2.7377236e+00
   1.0990000e+02   2.7271748e+00
   1.0995000e+02   2.7166306e+00
   1.1000000e+02   2.7060909e+00
   1.1005000e+02   2.6955558e+00
   1.1010000e+02   2.6850253e+00
   1.1015000e+02   2.6744994e+00
   1.1020000e+02   2.6639781e+00
   1.1025000e+02   2.6534613e+00
   1.1030000e+02   2.6429491e+00
   1.1035000e+02   2.6324415e+00
   1.1040000e+02   2.6219384e+00
   1.1045000e+02   2.6114399e+00
   1.1050000e+02   2.6009460e+00
   1.1055000e+02   2.5904566e+00
   1.1060000e+02   2.5799717e+00
   1.1065000e+02   2.5694914e+00
   1.1070000e+02   2.5590156e+00
   1.1075000e+02   2.5485444e+00
   1.1080000e+02   2.5380777e+00
   1.1085000e+02   2.5276155e+00
   1.1090000e+02   2.5171579e+00
   1.1095000e+02   2.5067048e+00
   1.1100000e+02   2.4962562e+00
   1.1105000e+02   2.4858121e+00
   1.1110000e+02   2.4753725e+00
   1.1115000e+02   2.4649375e+00
   1.1120000e+02   2.4545069e+00
   1.1125000e+02   2.4440809e+00
   1.1130000e+02   2.4336593e+00
   1.1135000e+02   2.4232423e+00
   1.1140000e+02   2.4128297e+00
   1.1145000e+02   2.4024217e+00
   1.1150000e+02   2.3920181e+00
   1.1155000e+02   2.3816190e+00
   1.1160000e+02   2.3712244e+00
   1.1165000e+02   2.3608343e+00
   1.1170000e+02   2.3504486e+00
   1.1175000e+02   2.3400674e+00
   1.1180000e+02   2.3296907e+00
   1.1185000e+02   2.3193185e+00
   1.1190000e+02   2.3089507e+00
   1.1195000e+02   2.2985873e+00
   1.1200000e+02   2.2882284e+00
   1.1205000e+02   2.2778740e+00
   1.1210000e+02   2.2675240e+00
   1.1215000e+02   2.2571785e+00
   1.1220000e+02   2.2468374e+00
   1.1225000e+02   2.2365007e+00
   1.1230000e+02   2.2261685e+00
   1.1235000e+02   2.2158407e+00
   1.1240000e+02   2.2055173e+00
   1.1245000e+02   2.1951984e+00
   1.1250000e+02   2.1848839e+00
   1.1255000e+02   2.1745738e+00
   1.1260000e+02   2.1642681e+00
   1.1265000e+02   2.1539668e+00
   1.1270000e+02   2.1436699e+00
   1.1275000e+02   2.1333775e+00
   1.1280000e+02   2.1230894e+00
   1.1285000e+02   2.1128058e+00
   1.1290000e+02   2.1025265e+00
   1.1295000e+02   2.0922516e+00
   1.1300000e+02   2.0819812e+00
   1.1305000e+02   2.0717151e+00
   1.1310000e+02   2.0614534e+00
   1.1315000e+02   2.0511960e+00
   1.1320000e+02   2.0409431e+00
   1.1325000e+02   2.0306945e+00
   1.1330000e+02   2.0204503e+00
   1.1335000e+02   2.0102104e+00
   1.1340000e+02   1.9999749e+00
   1.1345000e+02   1.9897438e+00
   1.1350000e+02   1.9795171e+00
   1.1355000e+02   1.9692947e+00
   1.1360000e+02   1.9590766e+00
   1.1365000e+02   1.9488629e+00
   1.1370000e+02   1.9386535e+00
   1.1375000e+02   1.9284485e+00
   1.1380000e+02   1.9182478e+00
   1.1385000e+02   1.9080515e+00
   1.1390000e+02   1.8978595e+00
   1.1395000e+02   1.8876718e+00
   1.1400000e+02   1.8774884e+00
   1.1405000e+02   1.8673094e+00
   1.1410000e+02   1.8571346e+00
   1.1415000e+02   1.8469642e+00
   1.1420000e+02   1.8367982e+00
   1.1425000e+02   1.8266364e+00
   1.1430000e+02   1.8164789e+00
   1.1435000e+02   1.8063257e+00
   1.1440000e+02   1.7961769e+00
   1.1445000e+02   1.7860323e+00
   1.1450000e+02   1.7758920e+00
   1.1455000e+02   1.7657561e+00
   1.1460000e+02   1.7556244e+00
   1.1465000e+02   1.7454970e+00
   1.1470000e+02   1.7353738e+00
   1.1475000e+02   1.7252550e+00
   1.1480000e+02   1.7151404e+00
   1.1485000e+02   1.7050301e+00
   1.1490000e+02   1.6949241e+00
   1.1495000e+02   1.6848223e+00
   1.1500000e+02   1.6747248e+00
   1.1505000e+02   1.6646316e+00
   1.1510000e+02   1.6545426e+00
   1.1515000e+02   1.6444579e+00
   1.1520000e+02   1.6343774e+00
   1.1525000e+02   1.6243012e+00
   1.1530000e+02   1.6142292e+00
   1.1535000e+02   1.6041615e+00
   1.1540000e+02   1.5940980e+00
   1.1545000e+02   1.5840388e+00
   1.1550000e+02   1.5739837e+00
   1.1555000e+02   1.5639329e+00
   1.1560000e+02   1.5538864e+00
   1.1565000e+02   1.5438440e+00
   1.1570000e+02   1.5338059e+00
   1.1575000e+02   1.5237720e+00
   1.1580000e+02   1.5137423e+00
   1.1585000e+02   1.5037169e+00
   1.1590000e+02   1.4936956e+00
   1.1595000e+02   1.4836785e+00
   1.1600000e+02   1.4736657e+00
   1.1605000e+02   1.4636570e+00
   1.1610000e+02   1.4536526e+00
   1.1615000e+02   1.4436523e+00
   1.1620000e+02   1.4336562e+00
   1.1625000e+02   1.4236644e+00
   1.1630000e+02   1.4136767e+00
   1.1635000e+02   1.4036932e+00
   1.1640000e+02   1.3937138e+00
   1.1645000e+02   1.3837387e+00
   1.1650000e+02   1.3737677e+00
   1.1655000e+02   1.3638009e+00
   1.1660000e+02   1.3538382e+00
   1.1665000e+02   1.3438797e+00
   1.1670000e+02   1.3339254e+00
   1.1675000e+02   1.3239753e+00
   1.1680000e+02   1.3140293e+00
   1.1685000e+02   1.3040874e+00
   1.1690000e+02   1.2941497e+00
   1.1695000e+02   1.2842161e+00
   1.1700000e+02   1.2742867e+00
   1.1705000e+02   1.2643615e+00
   1.1710000e+02   1.2544403e+00
   1.1715000e+02   1.2445233e+00
   1.1720000e+02   1.2346105e+00
   1.1725000e+02   1.2247017e+00
   1.1730000e+02   1.2147971e+00
   1.1735000e+02   1.2048966e+00
   1.1740000e+02   1.1950003e+00
   1.1745000e+02   1.1851080e+00
   1.1750000e+02   1.1752199e+00
   1.1755000e+02   1.1653359e+00
   1.1760000e+02   1.1554560e+00
   1.1765000e+02   1.1455802e+00
   1.1770000e+02   1.1357085e+00
   1.1775000e+02   1.1258409e+00
   1.1780000e+02   1.1159774e+00
   1.1785000e+02   1.1061180e+00
   1.1790000e+02   1.0962626e+00
   1.1795000e+02   1.0864114e+00
   1.1800000e+02   1.0765643e+00
   1.1805000e+02   1.0667212e+00
   1.1810000e+02   1.0568822e+00
   1.1815000e+02   1.0470473e+00
   1.1820000e+02   1.0372165e+00
   1.1825000e+02   1.0273898e+00
   1.1830000e+02   1.0175671e+00
   1.1835000e+02   1.0077484e+00
   1.1840000e+02   9.9793389e-01
   1.1845000e+02   9.8812340e-01
   1.1850000e+02   9.7831696e-01
   1.1855000e+02   9.6851458e-01
   1.1860000e+02   9.5871624e-01
   1.1865000e+02   9.4892196e-01
   1.1870000e+02   9.3913172e-01
   1.1875000e+02   9.2934553e-01
   1.1880000e+02   9.1956338e-01
   1.1885000e+02   9.0978526e-01
   1.1890000e+02   9.0001118e-01
   1.1895000e+02   8.9024114e-01
   1.1900000e+02   8.8047512e-01
   1.1905000e+02   8.7071312e-01
   1.1910000e+02   8.6095516e-01
   1.1915000e+02   8.5120121e-01
   1.1920000e+02   8.4145128e-01
   1.1925000e+02   8.3170536e-01
   1.1930000e+02   8.2196346e-01
   1.1935000e+02   8.1222557e-01
   1.1940000e+02   8.0249168e-01
   1.1945000e+02   7.9276180e-01
   1.1950000e+02   7.8303592e-01
   1.1955000e+02   7.7331404e-01
   1.1960000e+02   7.6359615e-01
   1.1965000e+02   7.5388226e-01
   1.1970000e+02   7.4417235e-01
   1.1975000e+02   7.3446644e-01
   1.1980000e+02   7.2476451e-01
   1.1985000e+02   7.1506656e-01
   1.1990000e+02   7.0537259e-01
   1.1995000e+02   6.9568260e-01
   1.2000000e+02   6.8599658e-01
   1.2005000e+02   6.7631453e-01
   1.2010000e+02   6.6663645e-01
   1.2015000e+02   6.5696233e-01
   1.2020000e+02   6.4729218e-01
   1.2025000e+02   6.3762599e-01
   1.2030000e+02   6.2796375e-01
   1.2035000e+02   6.1830547e-01
   1.2040000e+02   6.0865114e-01
   1.2045000e+02   5.9900076e-01
   1.2050000e+02   5.8935432e-01
   1.2055000e+02   5.7971183e-01
   1.2060000e+02   5.7007328e-01
   1.2065000e+02   5.6043867e-01
   1.2070000e+02   5.5080800e-01
   1.2075000e+02   5.4118125e-01
   1.2080000e+02   5.3155844e-01
   1.2085000e+02   5.2193955e-01
   1.2090000e+02   5.1232459e-01
   1.2095000e+02   5.0271355e-01
   1.2100000e+02   4.9310643e-01
   1.2105000e+02   4.8350323e-01
   1.2110000e+02   4.7390394e-01
   1.2115000e+02   4.6430856e-01
   1.2120000e+02   4.5471709e-01
   1.2125000e+02   4.4512952e-01
   1.2130000e+02   4.3554586e-01
   1.2135000e+02   4.2596610e-01
   1.2140000e+02   4.1639023e-01
   1.2145000e+02   4.0681827e-01
   1.2150000e+02   3.9725019e-01
   1.2155000e+02   3.8768600e-01
   1.2160000e+02   3.7812570e-01
   1.2165000e+02   3.6856929e-01
   1.2170000e+02   3.5901675e-01
   1.2175000e+02   3.4946810e-01
   1.2180000e+02   3.3992332e-01
   1.2185000e+02   3.3038242e-01
   1.2190000e+02   3.2084538e-01
   1.2195000e+02   3.1131222e-01
   1.2200000e+02   3.0178292e-01
   1.2205000e+02   2.9225749e-01
   1.2210000e+02   2.8273591e-01
   1.2215000e+02   2.7321819e-01
   1.2220000e+02   2.6370433e-01
   1.2225000e+02   2.5419432e-01
   1.2230000e+02   2.4468816e-01
   1.2235000e+02   2.3518585e-01
   1.2240000e+02   2.2568739e-01
   1.2245000e+02   2.1619276e-01
   1.2250000e+02   2.0670198e-01
   1.2255000e+02   1.9721503e-01
   1.2260000e+02   1.8773191e-01
   1.2265000e+02   1.7825263e-01
   1.2270000e+02   1.6877718e-01
   1.2275000e+02   1.5930555e-01
   1.2280000e+02   1.4983775e-01
   1.2285000e+02   1.4037377e-01
   1.2290000e+02   1.3091361e-01
   1.2295000e+02   1.2145726e-01
   1.2300000e+02   1.1200473e-01
   1.2305000e+02   1.0255601e-01
   1.2310000e+02   9.3111096e-02
   1.2315000e+02   8.3669989e-02
   1.2320000e+02   7.4232686e-02
   1.2325000e+02   6.4799183e-02
   1.2330000e+02   5.5369477e-02
   1.2335000e+02   4.5943568e-02
   1.2340000e+02   3.6521452e-02
   1.2345000e+02   2.7103126e-02
   1.2350000e+02   1.7688587e-02
   1.2355000e+02   8.2778343e-03
   1.2360000e+02  -1.1291360e-03
   1.2365000e+02  -1.0532326e-02
   1.2370000e+02  -1.9931738e-02
   1.2375000e+02  -2.9327376e-02
   1.2380000e+02  -3.8719241e-02
   1.2385000e+02  -4.8107336e-02
   1.2390000e+02  -5.7491663e-02
   1.2395000e+02  -6.6872226e-02
   1.2400000e+02  -7.6249026e-02
   1.2405000e+02  -8.5622066e-02
   1.2410000e+02  -9.4991349e-02
   1.2415000e+02  -1.0435688e-01
   1.2420000e+02  -1.1371865e-01
   1.2425000e+02  -1.2307668e-01
   1.2430000e+02  -1.3243096e-01
   1.2435000e+02  -1.4178149e-01
   1.2440000e+02  -1.5112829e-01
   1.2445000e+02  -1.6047134e-01
   1.2450000e+02  -1.6981065e-01
   1.2455000e+02  -1.7914623e-01
   1.2460000e+02  -1.8847808e-01
   1.2465000e+02  -1.9780620e-01
   1.2470000e+02  -2.0713060e-01
   1.2475000e+02  -2.1645126e-01
   1.2480000e+02  -2.2576821e-01
   1.2485000e+02  -2.3508143e-01
   1.2490000e+02  -2.4439094e-01
   1.2495000e+02  -2.5369674e-01
   1.2500000e+02  -2.6299882e-01
   1.2505000e+02  -2.7229719e-01
   1.2510000e+02  -2.8159186e-01
   1.2515000e+02  -2.9088282e-01
   1.2520000e+02  -3.0017007e-01
   1.2525000e+02  -3.0945363e-01
   1.2530000e+02  -3.1873349e-01
   1.2535000e+02  -3.2800966e-01
   1.2540000e+02  -3.3728213e-01
   1.2545000e+02  -3.4655092e-01
   1.2550000e+02  -3.5581601e-01
   1.2555000e+02  -3.6507743e-01
   1.2560000e+02  -3.7433516e-01
   1.2565000e+02  -3.8358921e-01
   1.2570000e+02  -3.9283958e-01
   1.2575000e+02  -4.0208627e-01
   1.2580000e+02  -4.1132930e-01
   1.2585000e+02  -4.2056865e-01
   1.2590000e+02  -4.2980434e-01
   1.2595000e+02  -4.3903636e-01
   1.2600000e+02  -4.4826471e-01
   1.2605000e+02  -4.5748941e-01
   1.2610000e+02  -4.6671045e-01
   1.2615000e+02  -4.7592783e-01
   1.2620000e+02  -4.8514157e-01
   1.2625000e+02  -4.9435164e-01
   1.2630000e+02  -5.0355808e-01
   1.2635000e+02  -5.1276086e-01
   1.2640000e+02  -5.2196000e-01
   1.2645000e+02  -5.3115550e-01
   1.2650000e+02  -5.4034737e-01
   1.2655000e+02  -5.4953559e-01
   1.2660000e+02  -5.5872018e-01
   1.2665000e+02  -5.6790115e-01
   1.2670000e+02  -5.7707848e-01
   1.2675000e+02  -5.8625218e-01
   1.2680000e+02  -5.9542226e-01
   1.2685000e+02  -6.0458872e-01
   1.2690000e+02  -6.1375156e-01
   1.2695000e+02  -6.2291079e-01
   1.2700000e+02  -6.3206639e-01
   1.2705000e+02  -6.4121839e-01
   1.2710000e+02  -6.5036678e-01
   1.2715000e+02  -6.5951155e-01
   1.2720000e+02  -6.6865273e-01
   1.2725000e+02  -6.7779030e-01
   1.2730000e+02  -6.8692427e-01
   1.2735000e+02  -6.9605464e-01
   1.2740000e+02  -7.0518142e-01
   1.2745000e+02  -7.1430460e-01
   1.2750000e+02  -7.2342420e-01
   1.2755000e+02  -7.3254020e-01
   1.2760000e+02  -7.4165262e-01
   1.2765000e+02  -7.5076146e-01
   1.2770000e+02  -7.5986671e-01
   1.2775000e+02  -7.6896838e-01
   1.2780000e+02  -7.7806648e-01
   1.2785000e+02  -7.8716101e-01
   1.2790000e+02  -7.9625196e-01
   1.2795000e+02  -8.0533934e-01
   1.2800000e+02  -8.1442316e-01
   1.2805000e+02  -8.2350341e-01
   1.2810000e+02  -8.3258009e-01
   1.2815000e+02  -8.4165322e-01
   1.2820000e+02  -8.5072279e-01
   1.2825000e+02  -8.5978881e-01
   1.2830000e+02  -8.6885127e-01
   1.2835000e+02  -8.7791018e-01
   1.2840000e+02  -8.8696554e-01
   1.2845000e+02  -8.9601735e-01
   1.2850000e+02  -9.0506562e-01
   1.2855000e+02  -9.1411035e-01
   1.2860000e+02  -9.2315155e-01
   1.2865000e+02  -9.3218920e-01
   1.2870000e+02  -9.4122332e-01
   1.2875000e+02  -9.5025391e-01
   1.2880000e+02  -9.5928096e-01
   1.2885000e+02  -9.6830449e-01
   1.2890000e+02  -9.7732450e-01
   1.2895000e+02  -9.8634098e-01
   1.2900000e+02  -9.9535394e-01
   1.2905000e+02  -1.0043634e+00
   1.2910000e+02  -1.0133693e+00
   1.2915000e+02  -1.0223717e+00
   1.2920000e+02  -1.0313706e+00
   1.2925000e+02  -1.0403660e+00
   1.2930000e+02  -1.0493579e+00
   1.2935000e+02  -1.0583463e+00
   1.2940000e+02  -1.0673311e+00
   1.2945000e+02  -1.0763125e+00
   1.2950000e+02  -1.0852904e+00
   1.2955000e+02  -1.0942648e+00
   1.2960000e+02  -1.1032357e+00
   1.2965000e+02  -1.1122031e+00
   1.2970000e+02  -1.1211670e+00
   1.2975000e+02  -1.1301274e+00
   1.2980000e+02  -1.1390844e+00
   1.2985000e+02  -1.1480378e+00
   1.2990000e+02  -1.1569878e+00
   1.2995000e+02  -1.1659343e+00
   1.3000000e+02  -1.1748773e+00
   1.3005000e+02  -1.1838169e+00
   1.3010000e+02  -1.1927530e+00
   1.3015000e+02  -1.2016856e+00
   1.3020000e+02  -1.2106147e+00
   1.3025000e+02  -1.2195404e+00
   1.3030000e+02  -1.2284626e+00
   1.3035000e+02  -1.2373814e+00
   1.3040000e+02  -1.2462967e+00
   1.3045000e+02  -1.2552085e+00
   1.3050000e+02  -1.2641169e+00
   1.3055000e+02  -1.2730219e+00
   1.3060000e+02  -1.2819234e+00
   1.3065000e+02  -1.2908214e+00
   1.3070000e+02  -1.2997161e+00
   1.3075000e+02  -1.3086072e+00
   1.3080000e+02  -1.3174950e+00
   1.3085000e+02  -1.3263793e+00
   1.3090000e+02  -1.3352601e+00
   1.3095000e+02  -1.3441375e+00
   1.3100000e+02  -1.3530115e+00
   1.3105000e+02  -1.3618821e+00
   1.3110000e+02  -1.3707492e+00
   1.3115000e+02  -1.3796130e+00
   1.3120000e+02  -1.3884733e+00
   1.3125000e+02  -1.3973301e+00
   1.3130000e+02  -1.4061836e+00
   1.3135000e+02  -1.4150336e+00
   1.3140000e+02  -1.4238803e+00
   1.3145000e+02  -1.4327235e+00
   1.3150000e+02  -1.4415633e+00
   1.3155000e+02  -1.4503997e+00
   1.3160000e+02  -1.4592327e+00
   1.3165000e+02  -1.4680623e+00
   1.3170000e+02  -1.4768885e+00
   1.3175000e+02  -1.4857113e+00
   1.3180000e+02  -1.4945308e+00
   1.3185000e+02  -1.5033468e+00
   1.3190000e+02  -1.5121594e+00
   1.3195000e+02  -1.5209686e+00
   1.3200000e+02  -1.5297745e+00
   1.3205000e+02  -1.5385770e+00
   1.3210000e+02  -1.5473760e+00
   1.3215000e+02  -1.5561718e+00
   1.3220000e+02  -1.5649641e+00
   1.3225000e+02  -1.5737530e+00
   1.3230000e+02  -1.5825386e+00
   1.3235000e+02  -1.5913208e+00
   1.3240000e+02  -1.6000997e+00
   1.3245000e+02  -1.6088751e+00
   1.3250000e+02  -1.6176473e+00
   1.3255000e+02  -1.6264160e+00
   1.3260000e+02  -1.6351814e+00
   1.3265000e+02  -1.6439434e+00
   1.3270000e+02  -1.6527021e+00
   1.3275000e+02  -1.6614574e+00
   1.3280000e+02  -1.6702094e+00
   1.3285000e+02  -1.6789580e+00
   1.3290000e+02  -1.6877033e+00
   1.3295000e+02  -1.6964452e+00
   1.3300000e+02  -1.7051838e+00
   1.3305000e+02  -1.7139190e+00
   1.3310000e+02  -1.7226509e+00
   1.3315000e+02  -1.7313795e+00
   1.3320000e+02  -1.7401047e+00
   1.3325000e+02  -1.7488266e+00
   1.3330000e+02  -1.7575452e+00
   1.3335000e+02  -1.7662604e+00
   1.3340000e+02  -1.7749723e+00
   1.3345000e+02  -1.7836809e+00
   1.3350000e+02  -1.7923862e+00
   1.3355000e+02  -1.8010881e+00
   1.3360000e+02  -1.8097868e+00
   1.3365000e+02  -1.8184821e+00
   1.3370000e+02  -1.8271741e+00
   1.3375000e+02  -1.8358628e+00
   1.3380000e+02  -1.8445481e+00
   1.3385000e+02  -1.8532302e+00
   1.3390000e+02  -1.8619090e+00
   1.3395000e+02  -1.8705845e+00
   1.3400000e+02  -1.8792566e+00
   1.3405000e+02  -1.8879255e+00
   1.3410000e+02  -1.8965911e+00
   1.3415000e+02  -1.9052533e+00
   1.3420000e+02  -1.9139123e+00
   1.3425000e+02  -1.9225680e+00
   1.3430000e+02  -1.9312204e+00
   1.3435000e+02  -1.9398695e+00
   1.3440000e+02  -1.9485154e+00
   1.3445000e+02  -1.9571579e+00
   1.3450000e+02  -1.9657972e+00
   1.3455000e+02  -1.9744332e+00
   1.3460000e+02  -1.9830659e+00
   1.3465000e+02  -1.9916954e+00
   1.3470000e+02  -2.0003216e+00
   1.3475000e+02  -2.0089445e+00
   1.3480000e+02  -2.0175641e+00
   1.3485000e+02  -2.0261805e+00
   1.3490000e+02  -2.0347936e+00
   1.3495000e+02  -2.0434034e+00
   1.3500000e+02  -2.0520100e+00
   1.3505000e+02  -2.0606134e+00
   1.3510000e+02  -2.0692134e+00
   1.3515000e+02  -2.0778103e+00
   1.3520000e+02  -2.0864038e+00
   1.3525000e+02  -2.0949942e+00
   1.3530000e+02  -2.1035813e+00
   1.3535000e+02  -2.1121651e+00
   1.3540000e+02  -2.1207457e+00
   1.3545000e+02  -2.1293230e+00
   1.3550000e+02  -2.1378971e+00
   1.3555000e+02  -2.1464680e+00
   1.3560000e+02  -2.1550357e+00
   1.3565000e+02  -2.1636001e+00
   1.3570000e+02  -2.1721613e+00
   1.3575000e+02  -2.1807192e+00
   1.3580000e+02  -2.1892739e+00
   1.3585000e+02  -2.1978255e+00
   1.3590000e+02  -2.2063737e+00
   1.3595000e+02  -2.2149188e+00
   1.3600000e+02  -2.2234606e+00
   1.3605000e+02  -2.2319993e+00
   1.3610000e+02  -2.2405347e+00
   1.3615000e+02  -2.2490669e+00
   1.3620000e+02  -2.2575959e+00
   1.3625000e+02  -2.2661217e+00
   1.3630000e+02  -2.2746442e+00
   1.3635000e+02  -2.2831636e+00
   1.3640000e+02  -2.2916798e+00
   1.3645000e+02  -2.3001927e+00
   1.3650000e+02  -2.3087025e+00
   1.3655000e+02  -2.3172091e+00
   1.3660000e+02  -2.3257125e+00
   1.3665000e+02  -2.3342127e+00
   1.3670000e+02  -2.3427097e+00
   1.3675000e+02  -2.3512035e+00
   1.3680000e+02  -2.3596941e+00
   1.3685000e+02  -2.3681816e+00
   1.3690000e+02  -2.3766658e+00
   1.3695000e+02  -2.3851469e+00
   1.3700000e+02  -2.3936248e+00
   1.3705000e+02  -2.4020996e+00
   1.3710000e+02  -2.4105711e+00
   1.3715000e+02  -2.4190395e+00
   1.3720000e+02  -2.4275047e+00
   1.3725000e+02  -2.4359668e+00
   1.3730000e+02  -2.4444256e+00
   1.3735000e+02  -2.4528814e+00
   1.3740000e+02  -2.4613339e+00
   1.3745000e+02  -2.4697833e+00
   1.3750000e+02  -2.4782296e+00
   1.3755000e+02  -2.4866726e+00
   1.3760000e+02  -2.4951126e+00
   1.3765000e+02  -2.5035493e+00
   1.3770000e+02  -2.5119830e+00
   1.3775000e+02  -2.5204134e+00
   1.3780000e+02  -2.5288408e+00
   1.3785000e+02  -2.5372650e+00
   1.3790000e+02  -2.5456860e+00
   1.3795000e+02  -2.5541039e+00
   1.3800000e+02  -2.5625187e+00
   1.3805000e+02  -2.5709303e+00
   1.3810000e+02  -2.5793388e+00
   1.3815000e+02  -2.5877442e+00
   1.3820000e+02  -2.5961464e+00
   1.3825000e+02  -2.6045455e+00
   1.3830000e+02  -2.6129415e+00
   1.3835000e+02  -2.6213344e+00
   1.3840000e+02  -2.6297241e+00
   1.3845000e+02  -2.6381107e+00
   1.3850000e+02  -2.6464942e+00
   1.3855000e+02  -2.6548746e+00
   1.3860000e+02  -2.6632518e+00
   1.3865000e+02  -2.6716260e+00
   1.3870000e+02  -2.6799970e+00
   1.3875000e+02  -2.6883650e+00
   1.3880000e+02  -2.6967298e+00
   1.3885000e+02  -2.7050915e+00
   1.3890000e+02  -2.7134501e+00
   1.3895000e+02  -2.7218056e+00
   1.3900000e+02  -2.7301581e+00
   1.3905000e+02  -2.7385074e+00
   1.3910000e+02  -2.7468536e+00
   1.3915000e+02  -2.7551967e+00
   1.3920000e+02  -2.7635368e+00
   1.3925000e+02  -2.7718737e+00
   1.3930000e+02  -2.7802076e+00
   1.3935000e+02  -2.7885383e+00
   1.3940000e+02  -2.7968660e+00
   1.3945000e+02  -2.8051906e+00
   1.3950000e+02  -2.8135122e+00
   1.3955000e+02  -2.8218306e+00
   1.3960000e+02  -2.8301460e+00
   1.3965000e+02  -2.8384583e+00
   1.3970000e+02  -2.8467675e+00
   1.3975000e+02  -2.8550737e+00
   1.3980000e+02  -2.8633768e+00
   1.3985000e+02  -2.8716768e+00
   1.3990000e+02  -2.8799737e+00
   1.3995000e+02  -2.8882676e+00
   1.4000000e+02  -2.8965585e+00
   1.4005000e+02  -2.9048462e+00
   1.4010000e+02  -2.9131310e+00
   1.4015000e+02  -2.9214126e+00
   1.4020000e+02  -2.9296912e+00
   1.4025000e+02  -2.9379668e+00
   1.4030000e+02  -2.9462393e+00
   1.4035000e+02  -2.9545087e+00
   1.4040000e+02  -2.9627752e+00
   1.4045000e+02  -2.9710385e+00
   1.4050000e+02  -2.9792989e+00
   1.4055000e+02  -2.9875561e+00
   1.4060000e+02  -2.9958104e+00
   1.4065000e+02  -3.0040616e+00
   1.4070000e+02  -3.0123098e+00
   1.4075000e+02  -3.0205549e+00
   1.4080000e+02  -3.0287970e+00
   1.4085000e+02  -3.0370361e+00
   1.4090000e+02  -3.0452722e+00
   1.4095000e+02  -3.0535052e+00
   1.4100000e+02  -3.0617352e+00
   1.4105000e+02  -3.0699622e+00
   1.4110000e+02  -3.0781862e+00
   1.4115000e+02  -3.0864071e+00
   1.4120000e+02  -3.0946251e+00
   1.4125000e+02  -3.1028400e+00
   1.4130000e+02  -3.1110519e+00
   1.4135000e+02  -3.1192608e+00
   1.4140000e+02  -3.1274667e+00
   1.4145000e+02  -3.1356696e+00
   1.4150000e+02  -3.1438694e+00
   1.4155000e+02  -3.1520663e+00
   1.4160000e+02  -3.1602602e+00
   1.4165000e+02  -3.1684511e+00
   1.4170000e+02  -3.1766390e+00
   1.4175000e+02  -3.1848238e+00
   1.4180000e+02  -3.1930057e+00
   1.4185000e+02  -3.2011846e+00
   1.4190000e+02  -3.2093605e+00
   1.4195000e+02  -3.2175334e+00
   1.4200000e+02  -3.2257034e+00
   1.4205000e+02  -3.2338703e+00
   1.4210000e+02  -3.2420343e+00
   1.4215000e+02  -3.2501953e+00
   1.4220000e+02  -3.2583533e+00
   1.4225000e+02  -3.2665083e+00
   1.4230000e+02  -3.2746604e+00
   1.4235000e+02  -3.2828094e+00
   1.4240000e+02  -3.2909555e+00
   1.4245000e+02  -3.2990987e+00
   1.4250000e+02  -3.3072389e+00
   1.4255000e+02  -3.3153761e+00
   1.4260000e+02  -3.3235103e+00
   1.4265000e+02  -3.3316416e+00
   1.4270000e+02  -3.3397699e+00
   1.4275000e+02  -3.3478953e+00
   1.4280000e+02  -3.3560177e+00
   1.4285000e+02  -3.3641371e+00
   1.4290000e+02  -3.3722536e+00
   1.4295000e+02  -3.3803671e+00
   1.4300000e+02  -3.3884777e+00
   1.4305000e+02  -3.3965854e+00
   1.4310000e+02  -3.4046901e+00
   1.4315000e+02  -3.4127918e+00
   1.4320000e+02  -3.4208906e+00
   1.4325000e+02  -3.4289865e+00
   1.4330000e+02  -3.4370794e+00
   1.4335000e+02  -3.4451694e+00
   1.4340000e+02  -3.4532565e+00
   1.4345000e+02  -3.4613406e+00
   1.4350000e+02  -3.4694218e+00
   1.4355000e+02  -3.4775000e+00
   1.4360000e+02  -3.4855754e+00
   1.4365000e+02  -3.4936478e+00
   1.4370000e+02  -3.5017172e+00
   1.4375000e+02  -3.5097838e+00
   1.4380000e+02  -3.5178474e+00
   1.4385000e+02  -3.5259082e+00
   1.4390000e+02  -3.5339660e+00
   1.4395000e+02  -3.5420208e+00
   1.4400000e+02  -3.5500728e+00
   1.4405000e+02  -3.5581219e+00
   1.4410000e+02  -3.5661680e+00
   1.4415000e+02  -3.5742112e+00
   1.4420000e+02  -3.5822516e+00
   1.4425000e+02  -3.5902890e+00
   1.4430000e+02  -3.5983235e+00
   1.4435000e+02  -3.6063551e+00
   1.4440000e+02  -3.6143839e+00
   1.4445000e+02  -3.6224097e+00
   1.4450000e+02  -3.6304326e+00
   1.4455000e+02  -3.6384527e+00
   1.4460000e+02  -3.6464698e+00
   1.4465000e+02  -3.6544840e+00
   1.4470000e+02  -3.6624954e+00
   1.4475000e+02  -3.6705039e+00
   1.4480000e+02  -3.6785095e+00
   1.4485000e+02  -3.6865122e+00
   1.4490000e+02  -3.6945120e+00
   1.4495000e+02  -3.7025089e+00
   1.4500000e+02  -3.7105030e+00
   1.4505000e+02  -3.7184942e+00
   1.4510000e+02  -3.7264825e+00
   1.4515000e+02  -3.7344679e+00
   1.4520000e+02  -3.7424505e+00
   1.4525000e+02  -3.7504302e+00
   1.4530000e+02  -3.7584070e+00
   1.4535000e+02  -3.7663809e+00
   1.4540000e+02  -3.7743520e+00
   1.4545000e+02  -3.7823203e+00
   1.4550000e+02  -3.7902856e+00
   1.4555000e+02  -3.7982481e+00
   1.4560000e+02  -3.8062078e+00
   1.4565000e+02  -3.8141646e+00
   1.4570000e+02  -3.8221185e+00
   1.4575000e+02  -3.8300696e+00
   1.4580000e+02  -3.8380178e+00
   1.4585000e+02  -3.8459632e+00
   1.4590000e+02  -3.8539058e+00
   1.4595000e+02  -3.8618455e+00
   1.4600000e+02  -3.8697823e+00
   1.4605000e+02  -3.8777163e+00
   1.4610000e+02  -3.8856475e+00
   1.4615000e+02  -3.8935758e+00
   1.4620000e+02  -3.9015013e+00
   1.4625000e+02  -3.9094240e+00
   1.4630000e+02  -3.9173438e+00
   1.4635000e+02  -3.9252608e+00
   1.4640000e+02  -3.9331749e+00
   1.4645000e+02  -3.9410863e+00
   1.4650000e+02  -3.9489948e+00
   1.4655000e+02  -3.9569004e+00
   1.4660000e+02  -3.9648033e+00
   1.4665000e+02  -3.9727033e+00
   1.4670000e+02  -3.9806005e+00
   1.4675000e+02  -3.9884949e+00
   1.4680000e+02  -3.9963865e+00
   1.4685000e+02  -4.0042753e+00
   1.4690000e+02  -4.0121612e+00
   1.4695000e+02  -4.0200444e+00
   1.4700000e+02  -4.0279247e+00
   1.4705000e+02  -4.0358022e+00
   1.4710000e+02  -4.0436769e+00
   1.4715000e+02  -4.0515488e+00
   1.4720000e+02  -4.0594179e+00
   1.4725000e+02  -4.0672842e+00
   1.4730000e+02  -4.0751478e+00
   1.4735000e+02  -4.0830085e+00
   1.4740000e+02  -4.0908664e+00
   1.4745000e+02  -4.0987215e+00
   1.4750000e+02  -4.1065738e+00
   1.4755000e+02  -4.1144233e+00
   1.4760000e+02  -4.1222701e+00
   1.4765000e+02  -4.1301140e+00
   1.4770000e+02  -4.1379552e+00
   1.4775000e+02  -4.1457936e+00
   1.4780000e+02  -4.1536292e+00
   1.4785000e+02  -4.1614620e+00
   1.4790000e+02  -4.1692920e+00
   1.4795000e+02  -4.1771193e+00
   1.4800000e+02  -4.1849438e+00
   1.4805000e+02  -4.1927655e+00
   1.4810000e+02  -4.2005844e+00
   1.4815000e+02  -4.2084006e+00
   1.4820000e+02  -4.2162140e+00
   1.4825000e+02  -4.2240246e+00
   1.4830000e+02  -4.2318325e+00
   1.4835000e+02  -4.2396376e+00
   1.4840000e+02  -4.2474399e+00
   1.4845000e+02  -4.2552395e+00
   1.4850000e+02  -4.2630363e+00
   1.4855000e+02  -4.2708304e+00
   1.4860000e+02  -4.2786217e+00
   1.4865000e+02  -4.2864102e+00
   1.4870000e+02  -4.2941960e+00
   1.4875000e+02  -4.3019790e+00
   1.4880000e+02  -4.3097593e+00
   1.4885000e+02  -4.3175369e+00
   1.4890000e+02  -4.3253117e+00
   1.4895000e+02  -4.3330837e+00
   1.4900000e+02  -4.3408530e+00
   1.4905000e+02  -4.3486196e+00
   1.4910000e+02  -4.3563834e+00
   1.4915000e+02  -4.3641445e+00
   1.4920000e+02  -4.3719029e+00
   1.4925000e+02  -4.3796585e+00
   1.4930000e+02  -4.3874114e+00
   1.4935000e+02  -4.3951615e+00
   1.4940000e+02  -4.4029090e+00
   1.4945000e+02  -4.4106536e+00
   1.4950000e+02  -4.4183956e+00
   1.4955000e+02  -4.4261349e+00
   1.4960000e+02  -4.4338714e+00
   1.4965000e+02  -4.4416052e+00
   1.4970000e+02  -4.4493363e+00
   1.4975000e+02  -4.4570646e+00
   1.4980000e+02  -4.4647903e+00
   1.4985000e+02  -4.4725132e+00
   1.4990000e+02  -4.4802334e+00
   1.4995000e+02  -4.4879509e+00
   1.5000000e+02  -4.4956657e+00
   1.5005000e+02  -4.5033778e+00
   1.5010000e+02  -4.5110871e+00
   1.5015000e+02  -4.5187938e+00
   1.5020000e+02  -4.5264978e+00
   1.5025000e+02  -4.5341990e+00
   1.5030000e+02  -4.5418976e+00
   1.5035000e+02  -4.5495935e+00
   1.5040000e+02  -4.5572866e+00
   1.5045000e+02  -4.5649771e+00
   1.5050000e+02  -4.5726649e+00
   1.5055000e+02  -4.5803499e+00
   1.5060000e+02  -4.5880323e+00
   1.5065000e+02  -4.5957120e+00
   1.5070000e+02  -4.6033890e+00
   1.5075000e+02  -4.6110634e+00
   1.5080000e+02  -4.6187350e+00
   1.5085000e+02  -4.6264040e+00
   1.5090000e+02  -4.6340702e+00
   1.5095000e+02  -4.6417338e+00
   1.5100000e+02  -4.6493948e+00
   1.5105000e+02  -4.6570530e+00
   1.5110000e+02  -4.6647086e+00
   1.5115000e+02  -4.6723615e+00
   1.5120000e+02  -4.6800117e+00
   1.5125000e+02  -4.6876592e+00
   1.5130000e+02  -4.6953041e+00
   1.5135000e+02  -4.7029463e+00
   1.5140000e+02  -4.7105859e+00
   1.5145000e+02  -4.7182228e+00
   1.5150000e+02  -4.7258570e+00
   1.5155000e+02  -4.7334885e+00
   1.5160000e+02  -4.7411174e+00
   1.5165000e+02  -4.7487437e+00
   1.5170000e+02  -4.7563673e+00
   1.5175000e+02  -4.7639882e+00
   1.5180000e+02  -4.7716065e+00
   1.5185000e+02  -4.7792221e+00
   1.5190000e+02  -4.7868351e+00
   1.5195000e+02  -4.7944454e+00
   1.5200000e+02  -4.8020531e+00
   1.5205000e+02  -4.8096581e+00
   1.5210000e+02  -4.8172605e+00
   1.5215000e+02  -4.8248603e+00
   1.5220000e+02  -4.8324574e+00
   1.5225000e+02  -4.8400519e+00
   1.5230000e+02  -4.8476437e+00
   1.5235000e+02  -4.8552329e+00
   1.5240000e+02  -4.8628195e+00
   1.5245000e+02  -4.8704034e+00
   1.5250000e+02  -4.8779847e+00
   1.5255000e+02  -4.8855634e+00
   1.5260000e+02  -4.8931394e+00
   1.5265000e+02  -4.9007128e+00
   1.5270000e+02  -4.9082836e+00
   1.5275000e+02  -4.9158518e+00
   1.5280000e+02  -4.9234174e+00
   1.5285000e+02  -4.9309803e+00
   1.5290000e+02  -4.9385406e+00
   1.5295000e+02  -4.9460983e+00
   1.5300000e+02  -4.9536534e+00
   1.5305000e+02  -4.9612058e+00
   1.5310000e+02  -4.9687557e+00
   1.5315000e+02  -4.9763029e+00
   1.5320000e+02  -4.9838475e+00
   1.5325000e+02  -4.9913896e+00
   1.5330000e+02  -4.9989290e+00
   1.5335000e+02  -5.0064658e+00
   1.5340000e+02  -5.0140000e+00
   1.5345000e+02  -5.0215316e+00
   1.5350000e+02  -5.0290606e+00
   1.5355000e+02  -5.0365870e+00
   1.5360000e+02  -5.0441108e+00
   1.5365000e+02  -5.0516320e+00
   1.5370000e+02  -5.0591507e+00
   1.5375000e+02  -5.0666667e+00
   1.5380000e+02  -5.0741801e+00
   1.5385000e+02  -5.0816910e+00
   1.5390000e+02  -5.0891992e+00
   1.5395000e+02  -5.0967049e+00
   1.5400000e+02  -5.1042080e+00
   1.5405000e+02  -5.1117085e+00
   1.5410000e+02  -5.1192064e+00
   1.5415000e+02  -5.1267018e+00
   1.5420000e+02  -5.1341945e+00
   1.5425000e+02  -5.1416847e+00
   1.5430000e+02  -5.1491723e+00
   1.5435000e+02  -5.1566574e+00
   1.5440000e+02  -5.1641398e+00
   1.5445000e+02  -5.1716197e+00
   1.5450000e+02  -5.1790970e+00
   1.5455000e+02  -5.1865718e+00
   1.5460000e+02  -5.1940440e+00
   1.5465000e+02  -5.2015136e+00
   1.5470000e+02  -5.2089807e+00
   1.5475000e+02  -5.2164452e+00
   1.5480000e+02  -5.2239071e+00
   1.5485000e+02  -5.2313665e+00
   1.5490000e+02  -5.2388233e+00
   1.5495000e+02  -5.2462776e+00
   1.5500000e+02  -5.2537293e+00
   1.5505000e+02  -5.2611784e+00
   1.5510000e+02  -5.2686250e+00
   1.5515000e+02  -5.2760691e+00
   1.5520000e+02  -5.2835106e+00
   1.5525000e+02  -5.2909496e+00
   1.5530000e+02  -5.2983860e+00
   1.5535000e+02  -5.3058198e+00
   1.5540000e+02  -5.3132512e+00
   1.5545000e+02  -5.3206800e+00
   1.5550000e+02  -5.3281062e+00
   1.5555000e+02  -5.3355299e+00
   1.5560000e+02  -5.3429511e+00
   1.5565000e+02  -5.3503697e+00
   1.5570000e+02  -5.3577858e+00
   1.5575000e+02  -5.3651994e+00
   1.5580000e+02  -5.3726104e+00
   1.5585000e+02  -5.3800189e+00
   1.5590000e+02  -5.3874249e+00
   1.5595000e+02  -5.3948284e+00
   1.5600000e+02  -5.4022293e+00
   1.5605000e+02  -5.4096277e+00
   1.5610000e+02  -5.4170236e+00
   1.5615000e+02  -5.4244170e+00
   1.5620000e+02  -5.4318078e+00
   1.5625000e+02  -5.4391961e+00
   1.5630000e+02  -5.4465819e+00
   1.5635000e+02  -5.4539652e+00
   1.5640000e+02  -5.4613460e+00
   1.5645000e+02  -5.4687243e+00
   1.5650000e+02  -5.4761001e+00
   1.5655000e+02  -5.4834733e+00
   1.5660000e+02  -5.4908441e+00
   1.5665000e+02  -5.4982123e+00
   1.5670000e+02  -5.5055780e+00
   1.5675000e+02  -5.5129413e+00
   1.5680000e+02  -5.5203020e+00
   1.5685000e+02  -5.5276603e+00
   1.5690000e+02  -5.5350160e+00
   1.5695000e+02  -5.5423692e+00
   1.5700000e+02  -5.5497200e+00
   1.5705000e+02  -5.5570682e+00
   1.5710000e+02  -5.5644140e+00
   1.5715000e+02  -5.5717572e+00
   1.5720000e+02  -5.5790980e+00
   1.5725000e+02  -5.5864363e+00
   1.5730000e+02  -5.5937721e+00
   1.5735000e+02  -5.6011054e+00
   1.5740000e+02  -5.6084363e+00
   1.5745000e+02  -5.6157646e+00
   1.5750000e+02  -5.6230905e+00
   1.5755000e+02  -5.6304139e+00
   1.5760000e+02  -5.6377348e+00
   1.5765000e+02  -5.6450532e+00
   1.5770000e+02  -5.6523692e+00
   1.5775000e+02  -5.6596827e+00
   1.5780000e+02  -5.6669937e+00
   1.5785000e+02  -5.6743022e+00
   1.5790000e+02  -5.6816083e+00
   1.5795000e+02  -5.6889119e+00
   1.5800000e+02  -5.6962130e+00
   1.5805000e+02  -5.7035117e+00
   1.5810000e+02  -5.7108079e+00
   1.5815000e+02  -5.7181017e+00
   1.5820000e+02  -5.7253929e+00
   1.5825000e+02  -5.7326818e+00
   1.5830000e+02  -5.7399681e+00
   1.5835000e+02  -5.7472521e+00
   1.5840000e+02  -5.7545335e+00
   1.5845000e+02  -5.7618125e+00
   1.5850000e+02  -5.7690891e+00
   1.5855000e+02  -5.7763632e+00
   1.5860000e+02  -5.7836348e+00
   1.5865000e+02  -5.7909040e+00
   1.5870000e+02  -5.7981708e+00
   1.5875000e+02  -5.8054351e+00
   1.5880000e+02  -5.8126970e+00
   1.5885000e+02  -5.8199564e+00
   1.5890000e+02  -5.8272134e+00
   1.5895000e+02  -5.8344679e+00
   1.5900000e+02  -5.8417200e+00
   1.5905000e+02  -5.8489697e+00
   1.5910000e+02  -5.8562170e+00
   1.5915000e+02  -5.8634618e+00
   1.5920000e+02  -5.8707041e+00
   1.5925000e+02  -5.8779441e+00
   1.5930000e+02  -5.8851816e+00
   1.5935000e+02  -5.8924167e+00
   1.5940000e+02  -5.8996493e+00
   1.5945000e+02  -5.9068795e+00
   1.5950000e+02  -5.9141074e+00
   1.5955000e+02  -5.9213327e+00
   1.5960000e+02  -5.9285557e+00
   1.5965000e+02  -5.9357762e+00
   1.5970000e+02  -5.9429944e+00
   1.5975000e+02  -5.9502101e+00
   1.5980000e+02  -5.9574234e+00
   1.5985000e+02  -5.9646342e+00
   1.5990000e+02  -5.9718427e+00
   1.5995000e+02  -5.9790488e+00
   1.6000000e+02  -5.9862524e+00
   1.6005000e+02  -5.9934537e+00
   1.6010000e+02  -6.0006525e+00
   1.6015000e+02  -6.0078489e+00
   1.6020000e+02  -6.0150429e+00
   1.6025000e+02  -6.0222345e+00
   1.6030000e+02  -6.0294238e+00
   1.6035000e+02  -6.0366106e+00
   1.6040000e+02  -6.0437950e+00
   1.6045000e+02  -6.0509770e+00
   1.6050000e+02  -6.0581566e+00
   1.6055000e+02  -6.0653339e+00
   1.6060000e+02  -6.0725087e+00
   1.6065000e+02  -6.0796811e+00
   1.6070000e+02  -6.0868512e+00
   1.6075000e+02  -6.0940189e+00
   1.6080000e+02  -6.1011841e+00
   1.6085000e+02  -6.1083470e+00
   1.6090000e+02  -6.1155075e+00
   1.6095000e+02  -6.1226656e+00
   1.6100000e+02  -6.1298214e+00
   1.6105000e+02  -6.1369747e+00
   1.6110000e+02  -6.1441257e+00
   1.6115000e+02  -6.1512743e+00
   1.6120000e+02  -6.1584205e+00
   1.6125000e+02  -6.1655644e+00
   1.6130000e+02  -6.1727059e+00
   1.6135000e+02  -6.1798450e+00
   1.6140000e+02  -6.1869817e+00
   1.6145000e+02  -6.1941161e+00
   1.6150000e+02  -6.2012481e+00
   1.6155000e+02  -6.2083777e+00
   1.6160000e+02  -6.2155049e+00
   1.6165000e+02  -6.2226298e+00
   1.6170000e+02  -6.2297524e+00
   1.6175000e+02  -6.2368726e+00
   1.6180000e+02  -6.2439904e+00
   1.6185000e+02  -6.2511058e+00
   1.6190000e+02  -6.2582189e+00
   1.6195000e+02  -6.2653296e+00
   1.6200000e+02  -6.2724380e+00
   1.6205000e+02  -6.2795441e+00
   1.6210000e+02  -6.2866477e+00
   1.6215000e+02  -6.2937491e+00
   1.6220000e+02  -6.3008480e+00
   1.6225000e+02  -6.3079447e+00
   1.6230000e+02  -6.3150390e+00
   1.6235000e+02  -6.3221309e+00
   1.6240000e+02  -6.3292205e+00
   1.6245000e+02  -6.3363077e+00
   1.6250000e+02  -6.3433926e+00
   1.6255000e+02  -6.3504752e+00
   1.6260000e+02  -6.3575555e+00
   1.6265000e+02  -6.3646333e+00
   1.6270000e+02  -6.3717089e+00
   1.6275000e+02  -6.3787821e+00
   1.6280000e+02  -6.3858530e+00
   1.6285000e+02  -6.3929216e+00
   1.6290000e+02  -6.3999878e+00
   1.6295000e+02  -6.4070517e+00
   1.6300000e+02  -6.4141133e+00
   1.6305000e+02  -6.4211725e+00
   1.6310000e+02  -6.4282294e+00
   1.6315000e+02  -6.4352840e+00
   1.6320000e+02  -6.4423363e+00
   1.6325000e+02  -6.4493862e+00
   1.6330000e+02  -6.4564339e+00
   1.6335000e+02  -6.4634792e+00
   1.6340000e+02  -6.4705222e+00
   1.6345000e+02  -6.4775629e+00
   1.6350000e+02  -6.4846012e+00
   1.6355000e+02  -6.4916373e+00
   1.6360000e+02  -6.4986710e+00
   1.6365000e+02  -6.5057025e+00
   1.6370000e+02  -6.5127316e+00
   1.6375000e+02  -6.5197584e+00
   1.6380000e+02  -6.5267829e+00
   1.6385000e+02  -6.5338051e+00
   1.6390000e+02  -6.5408250e+00
   1.6395000e+02  -6.5478426e+00
   1.6400000e+02  -6.5548579e+00
   1.6405000e+02  -6.5618709e+00
   1.6410000e+02  -6.5688816e+00
   1.6415000e+02  -6.5758899e+00
   1.6420000e+02  -6.5828960e+00
   1.6425000e+02  -6.5898999e+00
   1.6430000e+02  -6.5969014e+00
   1.6435000e+02  -6.6039006e+00
   1.6440000e+02  -6.6108975e+00
   1.6445000e+02  -6.6178921e+00
   1.6450000e+02  -6.6248845e+00
   1.6455000e+02  -6.6318746e+00
   1.6460000e+02  -6.6388623e+00
   1.6465000e+02  -6.6458478e+00
   1.6470000e+02  -6.6528310e+00
   1.6475000e+02  -6.6598120e+00
   1.6480000e+02  -6.6667906e+00
   1.6485000e+02  -6.6737670e+00
   1.6490000e+02  -6.6807411e+00
   1.6495000e+02  -6.6877129e+00
   1.6500000e+02  -6.6946824e+00
   1.6505000e+02  -6.7016497e+00
   1.6510000e+02  -6.7086147e+00
   1.6515000e+02  -6.7155774e+00
   1.6520000e+02  -6.7225379e+00
   1.6525000e+02  -6.7294961e+00
   1.6530000e+02  -6.7364520e+00
   1.6535000e+02  -6.7434056e+00
   1.6540000e+02  -6.7503570e+00
   1.6545000e+02  -6.7573061e+00
   1.6550000e+02  -6.7642530e+00
   1.6555000e+02  -6.7711976e+00
   1.6560000e+02  -6.7781399e+00
   1.6565000e+02  -6.7850800e+00
   1.6570000e+02  -6.7920178e+00
   1.6575000e+02  -6.7989534e+00
   1.6580000e+02  -6.8058867e+00
   1.6585000e+02  -6.8128178e+00
   1.6590000e+02  -6.8197466e+00
   1.6595000e+02  -6.8266731e+00
   1.6600000e+02  -6.8335974e+00
   1.6605000e+02  -6.8405195e+00
   1.6610000e+02  -6.8474393e+00
   1.6615000e+02  -6.8543569e+00
   1.6620000e+02  -6.8612722e+00
   1.6625000e+02  -6.8681853e+00
   1.6630000e+02  -6.8750961e+00
   1.6635000e+02  -6.8820047e+00
   1.6640000e+02  -6.8889111e+00
   1.6645000e+02  -6.8958152e+00
   1.6650000e+02  -6.9027171e+00
   1.6655000e+02  -6.9096167e+00
   1.6660000e+02  -6.9165142e+00
   1.6665000e+02  -6.9234093e+00
   1.6670000e+02  -6.9303023e+00
   1.6675000e+02  -6.9371930e+00
   1.6680000e+02  -6.9440815e+00
   1.6685000e+02  -6.9509678e+00
   1.6690000e+02  -6.9578518e+00
   1.6695000e+02  -6.9647336e+00
   1.6700000e+02  -6.9716132e+00
   1.6705000e+02  -6.9784906e+00
   1.6710000e+02  -6.9853657e+00
   1.6715000e+02  -6.9922387e+00
   1.6720000e+02  -6.9991094e+00
   1.6725000e+02  -7.0059778e+00
   1.6730000e+02  -7.0128441e+00
   1.6735000e+02  -7.0197082e+00
   1.6740000e+02  -7.0265700e+00
   1.6745000e+02  -7.0334296e+00
   1.6750000e+02  -7.0402871e+00
   1.6755000e+02  -7.0471423e+00
   1.6760000e+02  -7.0539953e+00
   1.6765000e+02  -7.0608461e+00
   1.6770000e+02  -7.0676947e+00
   1.6775000e+02  -7.0745410e+00
   1.6780000e+02  -7.0813852e+00
   1.6785000e+02  -7.0882272e+00
   1.6790000e+02  -7.0950670e+00
   1.6795000e+02  -7.1019045e+00
   1.6800000e+02  -7.1087399e+00
   1.6805000e+02  -7.1155731e+00
   1.6810000e+02  -7.1224041e+00
   1.6815000e+02  -7.1292329e+00
   1.6820000e+02  -7.1360594e+00
   1.6825000e+02  -7.1428838e+00
   1.6830000e+02  -7.1497061e+00
   1.6835000e+02  -7.1565261e+00
   1.6840000e+02  -7.1633439e+00
   1.6845000e+02  -7.1701595e+00
   1.6850000e+02  -7.1769730e+00
   1.6855000e+02  -7.1837843e+00
   1.6860000e+02  -7.1905934e+00
   1.6865000e+02  -7.1974003e+00
   1.6870000e+02  -7.2042050e+00
   1.6875000e+02  -7.2110075e+00
   1.6880000e+02  -7.2178079e+00
   1.6885000e+02  -7.2246061e+00
   1.6890000e+02  -7.2314021e+00
   1.6895000e+02  -7.2381959e+00
   1.6900000e+02  -7.2449876e+00
   1.6905000e+02  -7.2517771e+00
   1.6910000e+02  -7.2585644e+00
   1.6915000e+02  -7.2653495e+00
   1.6920000e+02  -7.2721325e+00
   1.6925000e+02  -7.2789133e+00
   1.6930000e+02  -7.2856919e+00
   1.6935000e+02  -7.2924684e+00
   1.6940000e+02  -7.2992427e+00
   1.6945000e+02  -7.3060149e+00
   1.6950000e+02  -7.3127849e+00
   1.6955000e+02  -7.3195527e+00
   1.6960000e+02  -7.3263184e+00
   1.6965000e+02  -7.3330819e+00
   1.6970000e+02  -7.3398432e+00
   1.6975000e+02  -7.3466024e+00
   1.6980000e+02  -7.3533595e+00
   1.6985000e+02  -7.3601143e+00
   1.6990000e+02  -7.3668671e+00
   1.6995000e+02  -7.3736177e+00
   1.7000000e+02  -7.3803661e+00
   1.7005000e+02  -7.3871124e+00
   1.7010000e+02  -7.3938565e+00
   1.7015000e+02  -7.4005985e+00
   1.7020000e+02  -7.4073384e+00
   1.7025000e+02  -7.4140761e+00
   1.7030000e+02  -7.4208116e+00
   1.7035000e+02  -7.4275451e+00
   1.7040000e+02  -7.4342763e+00
   1.7045000e+02  -7.4410055e+00
   1.7050000e+02  -7.4477325e+00
   1.7055000e+02  -7.4544574e+00
   1.7060000e+02  -7.4611801e+00
   1.7065000e+02  -7.4679007e+00
   1.7070000e+02  -7.4746192e+00
   1.7075000e+02  -7.4813355e+00
   1.7080000e+02  -7.4880497e+00
   1.7085000e+02  -7.4947618e+00
   1.7090000e+02  -7.5014717e+00
   1.7095000e+02  -7.5081795e+00
   1.7100000e+02  -7.5148852e+00
   1.7105000e+02  -7.5215888e+00
   1.7110000e+02  -7.5282903e+00
   1.7115000e+02  -7.5349896e+00
   1.7120000e+02  -7.5416868e+00
   1.7125000e+02  -7.5483819e+00
   1.7130000e+02  -7.5550748e+00
   1.7135000e+02  -7.5617657e+00
   1.7140000e+02  -7.5684544e+00
   1.7145000e+02  -7.5751411e+00
   1.7150000e+02  -7.5818256e+00
   1.7155000e+02  -7.5885080e+00
   1.7160000e+02  -7.5951882e+00
   1.7165000e+02  -7.6018664e+00
   1.7170000e+02  -7.6085425e+00
   1.7175000e+02  -7.6152164e+00
   1.7180000e+02  -7.6218883e+00
   1.7185000e+02  -7.6285580e+00
   1.7190000e+02  -7.6352257e+00
   1.7195000e+02  -7.6418912e+00
   1.7200000e+02  -7.6485546e+00
   1.7205000e+02  -7.6552160e+00
   1.7210000e+02  -7.6618752e+00
   1.7215000e+02  -7.6685323e+00
   1.7220000e+02  -7.6751874e+00
   1.7225000e+02  -7.6818403e+00
   1.7230000e+02  -7.6884912e+00
   1.7235000e+02  -7.6951399e+00
   1.7240000e+02  -7.7017866e+00
   1.7245000e+02  -7.7084312e+00
   1.7250000e+02  -7.7150736e+00
   1.7255000e+02  -7.7217140e+00
   1.7260000e+02  -7.7283523e+00
   1.7265000e+02  -7.7349886e+00
   1.7270000e+02  -7.7416227e+00
   1.7275000e+02  -7.7482547e+00
   1.7280000e+02  -7.7548847e+00
   1.7285000e+02  -7.7615126e+00
   1.7290000e+02  -7.7681384e+00
   1.7295000e+02  -7.7747621e+00
   1.7300000e+02  -7.7813838e+00
   1.7305000e+02  -7.7880033e+00
   1.7310000e+02  -7.7946208e+00
   1.7315000e+02  -7.8012362e+00
   1.7320000e+02  -7.8078496e+00
   1.7325000e+02  -7.8144609e+00
   1.7330000e+02  -7.8210700e+00
   1.7335000e+02  -7.8276772e+00
   1.7340000e+02  -7.8342822e+00
   1.7345000e+02  -7.8408852e+00
   1.7350000e+02  -7.8474862e+00
   1.7355000e+02  -7.8540850e+00
   1.7360000e+02  -7.8606818e+00
   1.7365000e+02  -7.8672765e+00
   1.7370000e+02  -7.8738692e+00
   1.7375000e+02  -7.8804598e+00
   1.7380000e+02  -7.8870484e+00
   1.7385000e+02  -7.8936349e+00
   1.7390000e+02  -7.9002193e+00
   1.7395000e+02  -7.9068017e+00
   1.7400000e+02  -7.9133820e+00
   1.7405000e+02  -7.9199603e+00
   1.7410000e+02  -7.9265365e+00
   1.7415000e+02  -7.9331106e+00
   1.7420000e+02  -7.9396827e+00
   1.7425000e+02  -7.9462528e+00
   1.7430000e+02  -7.9528208e+00
   1.7435000e+02  -7.9593868e+00
   1.7440000e+02  -7.9659507e+00
   1.7445000e+02  -7.9725126e+00
   1.7450000e+02  -7.9790724e+00
   1.7455000e+02  -7.9856302e+00
   1.7460000e+02  -7.9921859e+00
   1.7465000e+02  -7.9987397e+00
   1.7470000e+02  -8.0052913e+00
   1.7475000e+02  -8.0118409e+00
   1.7480000e+02  -8.0183885e+00
   1.7485000e+02  -8.0249341e+00
   1.7490000e+02  -8.0314776e+00
   1.7495000e+02  -8.0380191e+00
   1.7500000e+02  -8.0445586e+00
   1.7505000e+02  -8.0510960e+00
   1.7510000e+02  -8.0576314e+00
   1.7515000e+02  -8.0641647e+00
   1.7520000e+02  -8.0706961e+00
   1.7525000e+02  -8.0772254e+00
   1.7530000e+02  -8.0837527e+00
   1.7535000e+02  -8.0902779e+00
   1.7540000e+02  -8.0968012e+00
   1.7545000e+02  -8.1033224e+00
   1.7550000e+02  -8.1098416e+00
   1.7555000e+02  -8.1163587e+00
   1.7560000e+02  -8.1228739e+00
   1.7565000e+02  -8.1293870e+00
   1.7570000e+02  -8.1358982e+00
   1.7575000e+02  -8.1424073e+00
   1.7580000e+02  -8.1489143e+00
   1.7585000e+02  -8.1554194e+00
   1.7590000e+02  -8.1619225e+00
   1.7595000e+02  -8.1684235e+00
   1.7600000e+02  -8.1749226e+00
   1.7605000e+02  -8.1814196e+00
   1.7610000e+02  -8.1879146e+00
   1.7615000e+02  -8.1944077e+00
   1.7620000e+02  -8.2008987e+00
   1.7625000e+02  -8.2073877e+00
   1.7630000e+02  -8.2138747e+00
   1.7635000e+02  -8.2203597e+00
   1.7640000e+02  -8.2268427e+00
   1.7645000e+02  -8.2333237e+00
   1.7650000e+02  -8.2398027e+00
   1.7655000e+02  -8.2462797e+00
   1.7660000e+02  -8.2527547e+00
   1.7665000e+02  -8.2592277e+00
   1.7670000e+02  -8.2656988e+00
   1.7675000e+02  -8.2721678e+00
   1.7680000e+02  -8.2786348e+00
   1.7685000e+02  -8.2850999e+00
   1.7690000e+02  -8.2915629e+00
   1.7695000e+02  -8.2980240e+00
   1.7700000e+02  -8.3044830e+00
   1.7705000e+02  -8.3109401e+00
   1.7710000e+02  -8.3173952e+00
   1.7715000e+02  -8.3238484e+00
   1.7720000e+02  -8.3302995e+00
   1.7725000e+02  -8.3367486e+00
   1.7730000e+02  -8.3431958e+00
   1.7735000e+02  -8.3496410e+00
   1.7740000e+02  -8.3560842e+00
   1.7745000e+02  -8.3625255e+00
   1.7750000e+02  -8.3689647e+00
   1.7755000e+02  -8.3754020e+00
   1.7760000e+02  -8.3818373e+00
   1.7765000e+02  -8.3882706e+00
   1.7770000e+02  -8.3947020e+00
   1.7775000e+02  -8.4011314e+00
   1.7780000e+02  -8.4075588e+00
   1.7785000e+02  -8.4139843e+00
   1.7790000e+02  -8.4204077e+00
   1.7795000e+02  -8.4268293e+00
   1.7800000e+02  -8.4332488e+00
   1.7805000e+02  -8.4396664e+00
   1.7810000e+02  -8.4460820e+00
   1.7815000e+02  -8.4524957e+00
   1.7820000e+02  -8.4589074e+00
   1.7825000e+02  -8.4653171e+00
   1.7830000e+02  -8.4717249e+00
   1.7835000e+02  -8.4781307e+00
   1.7840000e+02  -8.4845346e+00
   1.7845000e+02  -8.4909365e+00
   1.7850000e+02  -8.4973364e+00
   1.7855000e+02  -8.5037344e+00
   1.7860000e+02  -8.5101305e+00
   1.7865000e+02  -8.5165246e+00
   1.7870000e+02  -8.5229167e+00
   1.7875000e+02  -8.5293069e+00
   1.7880000e+02  -8.5356951e+00
   1.7885000e+02  -8.5420814e+00
   1.7890000e+02  -8.5484658e+00
   1.7895000e+02  -8.5548482e+00
   1.7900000e+02  -8.5612286e+00
   1.7905000e+02  -8.5676072e+00
   1.7910000e+02  -8.5739837e+00
   1.7915000e+02  -8.5803584e+00
   1.7920000e+02  -8.5867311e+00
   1.7925000e+02  -8.5931018e+00
   1.7930000e+02  -8.5994706e+00
   1.7935000e+02  -8.6058375e+00
   1.7940000e+02  -8.6122024e+00
   1.7945000e+02  -8.6185654e+00
   1.7950000e+02  -8.6249265e+00
   1.7955000e+02  -8.6312857e+00
   1.7960000e+02  -8.6376429e+00
   1.7965000e+02  -8.6439982e+00
   1.7970000e+02  -8.6503515e+00
   1.7975000e+02  -8.6567029e+00
   1.7980000e+02  -8.6630524e+00
   1.7985000e+02  -8.6694000e+00
   1.7990000e+02  -8.6757456e+00
   1.7995000e+02  -8.6820894e+00
   1.8000000e+02  -8.6884311e+00
   1.8005000e+02  -8.6947710e+00
   1.8010000e+02  -8.7011090e+00
   1.8015000e+02  -8.7074450e+00
   1.8020000e+02  -8.7137791e+00
   1.8025000e+02  -8.7201113e+00
   1.8030000e+02  -8.7264416e+00
   1.8035000e+02  -8.7327700e+00
   1.8040000e+02  -8.7390964e+00
   1.8045000e+02  -8.7454210e+00
   1.8050000e+02  -8.7517436e+00
   1.8055000e+02  -8.7580643e+00
   1.8060000e+02  -8.7643831e+00
   1.8065000e+02  -8.7707000e+00
   1.8070000e+02  -8.7770150e+00
   1.8075000e+02  -8.7833280e+00
   1.8080000e+02  -8.7896392e+00
   1.8085000e+02  -8.7959485e+00
   1.8090000e+02  -8.8022558e+00
   1.8095000e+02  -8.8085613e+00
   1.8100000e+02  -8.8148649e+00
   1.8105000e+02  -8.8211665e+00
   1.8110000e+02  -8.8274663e+00
   1.8115000e+02  -8.8337641e+00
   1.8120000e+02  -8.8400601e+00
   1.8125000e+02  -8.8463541e+00
   1.8130000e+02  -8.8526463e+00
   1.8135000e+02  -8.8589366e+00
   1.8140000e+02  -8.8652250e+00
   1.8145000e+02  -8.8715114e+00
   1.8150000e+02  -8.8777960e+00
   1.8155000e+02  -8.8840787e+00
   1.8160000e+02  -8.8903596e+00
   1.8165000e+02  -8.8966385e+00
   1.8170000e+02  -8.9029155e+00
   1.8175000e+02  -8.9091907e+00
   1.8180000e+02  -8.9154639e+00
   1.8185000e+02  -8.9217353e+00
   1.8190000e+02  -8.9280048e+00
   1.8195000e+02  -8.9342724e+00
   1.8200000e+02  -8.9405382e+00
   1.8205000e+02  -8.9468020e+00
   1.8210000e+02  -8.9530640e+00
   1.8215000e+02  -8.9593241e+00
   1.8220000e+02  -8.9655823e+00
   1.8225000e+02  -8.9718387e+00
   1.8230000e+02  -8.9780931e+00
   1.8235000e+02  -8.9843457e+00
   1.8240000e+02  -8.9905964e+00
   1.8245000e+02  -8.9968453e+00
   1.8250000e+02  -9.0030923e+00
   1.8255000e+02  -9.0093374e+00
   1.8260000e+02  -9.0155806e+00
   1.8265000e+02  -9.0218220e+00
   1.8270000e+02  -9.0280615e+00
   1.8275000e+02  -9.0342991e+00
   1.8280000e+02  -9.0405349e+00
   1.8285000e+02  -9.0467688e+00
   1.8290000e+02  -9.0530009e+00
   1.8295000e+02  -9.0592310e+00
   1.8300000e+02  -9.0654594e+00
   1.8305000e+02  -9.0716858e+00
   1.8310000e+02  -9.0779104e+00
   1.8315000e+02  -9.0841332e+00
   1.8320000e+02  -9.0903541e+00
   1.8325000e+02  -9.0965731e+00
   1.8330000e+02  -9.1027903e+00
   1.8335000e+02  -9.1090056e+00
   1.8340000e+02  -9.1152191e+00
   1.8345000e+02  -9.1214307e+00
   1.8350000e+02  -9.1276405e+00
   1.8355000e+02  -9.1338484e+00
   1.8360000e+02  -9.1400545e+00
   1.8365000e+02  -9.1462587e+00
   1.8370000e+02  -9.1524611e+00
   1.8375000e+02  -9.1586616e+00
   1.8380000e+02  -9.1648603e+00
   1.8385000e+02  -9.1710571e+00
   1.8390000e+02  -9.1772521e+00
   1.8395000e+02  -9.1834453e+00
   1.8400000e+02  -9.1896366e+00
   1.8405000e+02  -9.1958261e+00
   1.8410000e+02  -9.2020137e+00
   1.8415000e+02  -9.2081996e+00
   1.8420000e+02  -9.2143835e+00
   1.8425000e+02  -9.2205657e+00
   1.8430000e+02  -9.2267459e+00
   1.8435000e+02  -9.2329244e+00
   1.8440000e+02  -9.2391010e+00
   1.8445000e+02  -9.2452758e+00
   1.8450000e+02  -9.2514488e+00
   1.8455000e+02  -9.2576199e+00
   1.8460000e+02  -9.2637893e+00
   1.8465000e+02  -9.2699567e+00
   1.8470000e+02  -9.2761224e+00
   1.8475000e+02  -9.2822862e+00
   1.8480000e+02  -9.2884482e+00
   1.8485000e+02  -9.2946084e+00
   1.8490000e+02  -9.3007668e+00
   1.8495000e+02  -9.3069233e+00
   1.8500000e+02  -9.3130780e+00
   1.8505000e+02  -9.3192309e+00
   1.8510000e+02  -9.3253820e+00
   1.8515000e+02  -9.3315313e+00
   1.8520000e+02  -9.3376787e+00
   1.8525000e+02  -9.3438243e+00
   1.8530000e+02  -9.3499681e+00
   1.8535000e+02  -9.3561101e+00
   1.8540000e+02  -9.3622503e+00
   1.8545000e+02  -9.3683887e+00
   1.8550000e+02  -9.3745253e+00
   1.8555000e+02  -9.3806600e+00
   1.8560000e+02  -9.3867930e+00
   1.8565000e+02  -9.3929241e+00
   1.8570000e+02  -9.3990534e+00
   1.8575000e+02  -9.4051810e+00
   1.8580000e+02  -9.4113067e+00
   1.8585000e+02  -9.4174306e+00
   1.8590000e+02  -9.4235527e+00
   1.8595000e+02  -9.4296730e+00
   1.8600000e+02  -9.4357915e+00
   1.8605000e+02  -9.4419082e+00
   1.8610000e+02  -9.4480231e+00
   1.8615000e+02  -9.4541363e+00
   1.8620000e+02  -9.4602476e+00
   1.8625000e+02  -9.4663571e+00
   1.8630000e+02  -9.4724648e+00
   1.8635000e+02  -9.4785707e+00
   1.8640000e+02  -9.4846749e+00
   1.8645000e+02  -9.4907772e+00
   1.8650000e+02  -9.4968778e+00
   1.8655000e+02  -9.5029765e+00
   1.8660000e+02  -9.5090735e+00
   1.8665000e+02  -9.5151687e+00
   1.8670000e+02  -9.5212621e+00
   1.8675000e+02  -9.5273537e+00
   1.8680000e+02  -9.5334435e+00
   1.8685000e+02  -9.5395316e+00
   1.8690000e+02  -9.5456178e+00
   1.8695000e+02  -9.5517023e+00
   1.8700000e+02  -9.5577850e+00
   1.8705000e+02  -9.5638659e+00
   1.8710000e+02  -9.5699450e+00
   1.8715000e+02  -9.5760224e+00
   1.8720000e+02  -9.5820979e+00
   1.8725000e+02  -9.5881717e+00
   1.8730000e+02  -9.5942438e+00
   1.8735000e+02  -9.6003140e+00
   1.8740000e+02  -9.6063825e+00
   1.8745000e+02  -9.6124492e+00
   1.8750000e+02  -9.6185141e+00
   1.8755000e+02  -9.6245773e+00
   1.8760000e+02  -9.6306387e+00
   1.8765000e+02  -9.6366983e+00
   1.8770000e+02  -9.6427561e+00
   1.8775000e+02  -9.6488122e+00
   1.8780000e+02  -9.6548665e+00
   1.8785000e+02  -9.6609191e+00
   1.8790000e+02  -9.6669699e+00
   1.8795000e+02  -9.6730189e+00
   1.8800000e+02  -9.6790661e+00
   1.8805000e+02  -9.6851116e+00
   1.8810000e+02  -9.6911554e+00
   1.8815000e+02  -9.6971974e+00
   1.8820000e+02  -9.7032376e+00
   1.8825000e+02  -9.7092760e+00
   1.8830000e+02  -9.7153127e+00
   1.8835000e+02  -9.7213477e+00
   1.8840000e+02  -9.7273809e+00
   1.8845000e+02  -9.7334123e+00
   1.8850000e+02  -9.7394420e+00
   1.8855000e+02  -9.7454699e+00
   1.8860000e+02  -9.7514961e+00
   1.8865000e+02  -9.7575206e+00
   1.8870000e+02  -9.7635432e+00
   1.8875000e+02  -9.7695642e+00
   1.8880000e+02  -9.7755834e+00
   1.8885000e+02  -9.7816008e+00
   1.8890000e+02  -9.7876165e+00
   1.8895000e+02  -9.7936304e+00
   1.8900000e+02  -9.7996427e+00
   1.8905000e+02  -9.8056531e+00
   1.8910000e+02  -9.8116618e+00
   1.8915000e+02  -9.8176688e+00
   1.8920000e+02  -9.8236741e+00
   1.8925000e+02  -9.8296776e+00
   1.8930000e+02  -9.8356793e+00
   1.8935000e+02  -9.8416794e+00
   1.8940000e+02  -9.8476777e+00
   1.8945000e+02  -9.8536742e+00
   1.8950000e+02  -9.8596690e+00
   1.8955000e+02  -9.8656621e+00
   1.8960000e+02  -9.8716535e+00
   1.8965000e+02  -9.8776431e+00
   1.8970000e+02  -9.8836310e+00
   1.8975000e+02  -9.8896172e+00
   1.8980000e+02  -9.8956016e+00
   1.8985000e+02  -9.9015843e+00
   1.8990000e+02  -9.9075653e+00
   1.8995000e+02  -9.9135446e+00
   1.9000000e+02  -9.9195221e+00
   1.9005000e+02  -9.9254979e+00
   1.9010000e+02  -9.9314720e+00
   1.9015000e+02  -9.9374443e+00
   1.9020000e+02  -9.9434150e+00
   1.9025000e+02  -9.9493839e+00
   1.9030000e+02  -9.9553511e+00
   1.9035000e+02  -9.9613166e+00
   1.9040000e+02  -9.9672803e+00
   1.9045000e+02  -9.9732424e+00
   1.9050000e+02  -9.9792027e+00
   1.9055000e+02  -9.9851613e+00
   1.9060000e+02  -9.9911182e+00
   1.9065000e+02  -9.9970734e+00
   1.9070000e+02  -1.0003027e+01
   1.9075000e+02  -1.0008979e+01
   1.9080000e+02  -1.0014929e+01
   1.9085000e+02  -1.0020877e+01
   1.9090000e+02  -1.0026824e+01
   1.9095000e+02  -1.0032769e+01
   1.9100000e+02  -1.0038712e+01
   1.9105000e+02  -1.0044653e+01
   1.9110000e+02  -1.0050593e+01
   1.9115000e+02  -1.0056531e+01
   1.9120000e+02  -1.0062468e+01
   1.9125000e+02  -1.0068402e+01
   1.9130000e+02  -1.0074335e+01
   1.9135000e+02  -1.0080267e+01
   1.9140000e+02  -1.0086196e+01
   1.9145000e+02  -1.0092124e+01
   1.9150000e+02  -1.0098050e+01
   1.9155000e+02  -1.0103975e+01
   1.9160000e+02  -1.0109898e+01
   1.9165000e+02  -1.0115819e+01
   1.9170000e+02  -1.0121738e+01
   1.9175000e+02  -1.0127656e+01
   1.9180000e+02  -1.0133572e+01
   1.9185000e+02  -1.0139486e+01
   1.9190000e+02  -1.0145399e+01
   1.9195000e+02  -1.0151310e+01
   1.9200000e+02  -1.0157219e+01
   1.9205000e+02  -1.0163127e+01
   1.9210000e+02  -1.0169033e+01
   1.9215000e+02  -1.0174937e+01
   1.9220000e+02  -1.0180840e+01
   1.9225000e+02  -1.0186740e+01
   1.9230000e+02  -1.0192640e+01
   1.9235000e+02  -1.0198537e+01
   1.9240000e+02  -1.0204433e+01
   1.9245000e+02  -1.0210327e+01
   1.9250000e+02  -1.0216220e+01
   1.9255000e+02  -1.0222110e+01
   1.9260000e+02  -1.0227999e+01
   1.9265000e+02  -1.0233887e+01
   1.9270000e+02  -1.0239773e+01
   1.9275000e+02  -1.0245657e+01
   1.9280000e+02  -1.0251539e+01
   1.9285000e+02  -1.0257420e+01
   1.9290000e+02  -1.0263299e+01
   1.9295000e+02  -1.0269176e+01
   1.9300000e+02  -1.0275052e+01
   1.9305000e+02  -1.0280926e+01
   1.9310000e+02  -1.0286798e+01
   1.9315000e+02  -1.0292669e+01
   1.9320000e+02  -1.0298538e+01
   1.9325000e+02  -1.0304405e+01
   1.9330000e+02  -1.0310271e+01
   1.9335000e+02  -1.0316135e+01
   1.9340000e+02  -1.0321997e+01
   1.9345000e+02  -1.0327858e+01
   1.9350000e+02  -1.0333717e+01
   1.9355000e+02  -1.0339575e+01
   1.9360000e+02  -1.0345430e+01
   1.9365000e+02  -1.0351284e+01
   1.9370000e+02  -1.0357137e+01
   1.9375000e+02  -1.0362987e+01
   1.9380000e+02  -1.0368837e+01
   1.9385000e+02  -1.0374684e+01
   1.9390000e+02  -1.0380530e+01
   1.9395000e+02  -1.0386374e+01
   1.9400000e+02  -1.0392216e+01
   1.9405000e+02  -1.0398057e+01
   1.9410000e+02  -1.0403896e+01
   1.9415000e+02  -1.0409734e+01
   1.9420000e+02  -1.0415570e+01
   1.9425000e+02  -1.0421404e+01
   1.9430000e+02  -1.0427237e+01
   1.9435000e+02  -1.0433067e+01
   1.9440000e+02  -1.0438897e+01
   1.9445000e+02  -1.0444724e+01
   1.9450000e+02  -1.0450550e+01
   1.9455000e+02  -1.0456375e+01
   1.9460000e+02  -1.0462197e+01
   1.9465000e+02  -1.0468019e+01
   1.9470000e+02  -1.0473838e+01
   1.9475000e+02  -1.0479656e+01
   1.9480000e+02  -1.0485472e+01
   1.9485000e+02  -1.0491286e+01
   1.9490000e+02  -1.0497099e+01
   1.9495000e+02  -1.0502911e+01
   1.9500000e+02  -1.0508720e+01
   1.9505000e+02  -1.0514528e+01
   1.9510000e+02  -1.0520334e+01
   1.9515000e+02  -1.0526139e+01
   1.9520000e+02  -1.0531942e+01
   1.9525000e+02  -1.0537744e+01
   1.9530000e+02  -1.0543543e+01
   1.9535000e+02  -1.0549342e+01
   1.9540000e+02  -1.0555138e+01
   1.9545000e+02  -1.0560933e+01
   1.9550000e+02  -1.0566726e+01
   1.9555000e+02  -1.0572518e+01
   1.9560000e+02  -1.0578308e+01
   1.9565000e+02  -1.0584097e+01
   1.9570000e+02  -1.0589883e+01
   1.9575000e+02  -1.0595668e+01
   1.9580000e+02  -1.0601452e+01
   1.9585000e+02  -1.0607234e+01
   1.9590000e+02  -1.0613014e+01
   1.9595000e+02  -1.0618793e+01
   1.9600000e+02  -1.0624570e+01
   1.9605000e+02  -1.0630346e+01
   1.9610000e+02  -1.0636119e+01
   1.9615000e+02  -1.0641892e+01
   1.9620000e+02  -1.0647662e+01
   1.9625000e+02  -1.0653431e+01
   1.9630000e+02  -1.0659199e+01
   1.9635000e+02  -1.0664964e+01
   1.9640000e+02  -1.0670728e+01
   1.9645000e+02  -1.0676491e+01
   1.9650000e+02  -1.0682252e+01
   1.9655000e+02  -1.0688011e+01
   1.9660000e+02  -1.0693769e+01
   1.9665000e+02  -1.0699525e+01
   1.9670000e+02  -1.0705280e+01
   1.9675000e+02  -1.0711033e+01
   1.9680000e+02  -1.0716784e+01
   1.9685000e+02  -1.0722534e+01
   1.9690000e+02  -1.0728282e+01
   1.9695000e+02  -1.0734028e+01
   1.9700000e+02  -1.0739773e+01
   1.9705000e+02  -1.0745516e+01
   1.9710000e+02  -1.0751258e+01
   1.9715000e+02  -1.0756998e+01
   1.9720000e+02  -1.0762737e+01
   1.9725000e+02  -1.0768473e+01
   1.9730000e+02  -1.0774209e+01
   1.9735000e+02  -1.0779942e+01
   1.9740000e+02  -1.0785675e+01
   1.9745000e+02  -1.0791405e+01
   1.9750000e+02  -1.0797134e+01
   1.9755000e+02  -1.0802861e+01
   1.9760000e+02  -1.0808587e+01
   1.9765000e+02  -1.0814311e+01
   1.9770000e+02  -1.0820034e+01
   1.9775000e+02  -1.0825755e+01
   1.9780000e+02  -1.0831474e+01
   1.9785000e+02  -1.0837192e+01
   1.9790000e+02  -1.0842908e+01
   1.9795000e+02  -1.0848623e+01
   1.9800000e+02  -1.0854336e+01
   1.9805000e+02  -1.0860047e+01
   1.9810000e+02  -1.0865757e+01
   1.9815000e+02  -1.0871465e+01
   1.9820000e+02  -1.0877172e+01
   1.9825000e+02  -1.0882877e+01
   1.9830000e+02  -1.0888581e+01
   1.9835000e+02  -1.0894283e+01
   1.9840000e+02  -1.0899983e+01
   1.9845000e+02  -1.0905682e+01
   1.9850000e+02  -1.0911379e+01
   1.9855000e+02  -1.0917075e+01
   1.9860000e+02  -1.0922769e+01
   1.9865000e+02  -1.0928461e+01
   1.9870000e+02  -1.0934152e+01
   1.9875000e+02  -1.0939842e+01
   1.9880000e+02  -1.0945530e+01
   1.9885000e+02  -1.0951216e+01
   1.9890000e+02  -1.0956900e+01
   1.9895000e+02  -1.0962584e+01
   1.9900000e+02  -1.0968265e+01
   1.9905000e+02  -1.0973945e+01
   1.9910000e+02  -1.0979623e+01
   1.9915000e+02  -1.0985300e+01
   1.9920000e+02  -1.0990976e+01
   1.9925000e+02  -1.0996649e+01
   1.9930000e+02  -1.1002321e+01
   1.9935000e+02  -1.1007992e+01
   1.9940000e+02  -1.1013661e+01
   1.9945000e+02  -1.1019328e+01
   1.9950000e+02  -1.1024994e+01
   1.9955000e+02  -1.1030659e+01
   1.9960000e+02  -1.1036321e+01
   1.9965000e+02  -1.1041983e+01
   1.9970000e+02  -1.1047642e+01
   1.9975000e+02  -1.1053300e+01
   1.9980000e+02  -1.1058957e+01
   1.9985000e+02  -1.1064612e+01
   1.9990000e+02  -1.1070265e+01
   1.9995000e+02  -1.1075917e+01
   2.0000000e+02  -1.1081568e+01


==> data/apotelesmaM_pi2_1.dat <==
   1.5000000e+00   1.9580491e+01
   1.6000000e+00   2.0140542e+01
   1.7000000e+00   2.0666738e+01
   1.8000000e+00   2.1162925e+01
   1.9000000e+00   2.1632331e+01
   2.0000000e+00   2.2077693e+01
   2.1000000e+00   2.2501349e+01
   2.2000000e+00   2.2905315e+01
   2.3000000e+00   2.3291337e+01
   2.4000000e+00   2.3660940e+01
   2.5000000e+00   2.4015463e+01
   2.6000000e+00   2.4356086e+01
   2.7000000e+00   2.4683859e+01
   2.8000000e+00   2.4999715e+01
   2.9000000e+00   2.5304489e+01
   3.0000000e+00   2.5598933e+01
   3.1000000e+00   2.5883724e+01
   3.2000000e+00   2.6159475e+01
   3.3000000e+00   2.6426741e+01
   3.4000000e+00   2.6686030e+01
   3.5000000e+00   2.6937803e+01
   3.6000000e+00   2.7182484e+01
   3.7000000e+00   2.7420461e+01
   3.8000000e+00   2.7651954e+01
   3.9000000e+00   2.7833588e+01
   4.0000000e+00   2.7979275e+01
   4.1000000e+00   2.8103349e+01
   4.2000000e+00   2.8211506e+01
   4.3000000e+00   2.8307144e+01
   4.4000000e+00   2.8392573e+01
   4.5000000e+00   2.8469481e+01
   4.6000000e+00   2.8539154e+01
   4.7000000e+00   2.8602606e+01
   4.8000000e+00   2.8660651e+01
   4.9000000e+00   2.8713958e+01
   5.0000000e+00   2.8763085e+01
   5.1000000e+00   2.8808498e+01
   5.2000000e+00   2.8850596e+01
   5.3000000e+00   2.8889720e+01
   5.4000000e+00   2.8926165e+01
   5.5000000e+00   2.8960187e+01
   5.6000000e+00   2.8992010e+01
   5.7000000e+00   2.9021832e+01
   5.8000000e+00   2.9049826e+01
   5.9000000e+00   2.9076148e+01
   6.0000000e+00   2.9100933e+01
   6.1000000e+00   2.9124307e+01
   6.2000000e+00   2.9146378e+01
   6.3000000e+00   2.9167246e+01
   6.4000000e+00   2.9187000e+01
   6.5000000e+00   2.9205722e+01
   6.6000000e+00   2.9223485e+01
   6.7000000e+00   2.9240355e+01
   6.8000000e+00   2.9256395e+01
   6.9000000e+00   2.9271658e+01
   7.0000000e+00   2.9286196e+01
   7.1000000e+00   2.9300056e+01
   7.2000000e+00   2.9313280e+01
   7.3000000e+00   2.9325909e+01
   7.4000000e+00   2.9337977e+01
   7.5000000e+00   2.9349519e+01
   7.6000000e+00   2.9360565e+01
   7.7000000e+00   2.9371145e+01
   7.8000000e+00   2.9381284e+01
   7.9000000e+00   2.9391008e+01
   8.0000000e+00   2.9295012e+01
   8.1000000e+00   2.9187111e+01
   8.2000000e+00   2.9080534e+01
   8.3000000e+00   2.8975249e+01
   8.4000000e+00   2.8871226e+01
   8.5000000e+00   2.8768433e+01
   8.6000000e+00   2.8666842e+01
   8.7000000e+00   2.8566426e+01
   8.8000000e+00   2.8467158e+01
   8.9000000e+00   2.8369011e+01
   9.0000000e+00   2.8271961e+01
   9.1000000e+00   2.8175983e+01
   9.2000000e+00   2.8081055e+01
   9.3000000e+00   2.7987152e+01
   9.4000000e+00   2.7894254e+01
   9.5000000e+00   2.7802339e+01
   9.6000000e+00   2.7711387e+01
   9.7000000e+00   2.7621377e+01
   9.8000000e+00   2.7532290e+01
   9.9000000e+00   2.7444107e+01
   1.0000000e+01   2.7356811e+01
   1.0100000e+01   2.7270384e+01
   1.0200000e+01   2.7184808e+01
   1.0300000e+01   2.7100067e+01
   1.0400000e+01   2.7016144e+01
   1.0500000e+01   2.6933025e+01
   1.0600000e+01   2.6850694e+01
   1.0700000e+01   2.6769136e+01
   1.0800000e+01   2.6688336e+01
   1.0900000e+01   2.6608281e+01
   1.1000000e+01   2.6528958e+01
   1.1100000e+01   2.6450352e+01
   1.1200000e+01   2.6372451e+01
   1.1300000e+01   2.6295242e+01
   1.1400000e+01   2.6218714e+01
   1.1500000e+01   2.6142854e+01
   1.1600000e+01   2.6067651e+01
   1.1700000e+01   2.5993094e+01
   1.1800000e+01   2.5919171e+01
   1.1900000e+01   2.5845872e+01
   1.2000000e+01   2.5773186e+01
   1.2100000e+01   2.5701104e+01
   1.2200000e+01   2.5629615e+01
   1.2300000e+01   2.5558709e+01
   1.2400000e+01   2.5488378e+01
   1.2500000e+01   2.5418611e+01
   1.2600000e+01   2.5349400e+01
   1.2700000e+01   2.5280737e+01
   1.2800000e+01   2.5212612e+01
   1.2900000e+01   2.5145017e+01
   1.3000000e+01   2.5077944e+01
   1.3100000e+01   2.5011385e+01
   1.3200000e+01   2.4945333e+01
   1.3300000e+01   2.4879778e+01
   1.3400000e+01   2.4814715e+01
   1.3500000e+01   2.4750136e+01
   1.3600000e+01   2.4686033e+01
   1.3700000e+01   2.4622400e+01
   1.3800000e+01   2.4559230e+01
   1.3900000e+01   2.4496515e+01
   1.4000000e+01   2.4434251e+01
   1.4100000e+01   2.4372429e+01
   1.4200000e+01   2.4311044e+01
   1.4300000e+01   2.4250091e+01
   1.4400000e+01   2.4189561e+01
   1.4500000e+01   2.4129451e+01
   1.4600000e+01   2.4069754e+01
   1.4700000e+01   2.4010465e+01
   1.4800000e+01   2.3951577e+01
   1.4900000e+01   2.3893086e+01
   1.5000000e+01   2.3834986e+01
   1.5100000e+01   2.3777272e+01
   1.5200000e+01   2.3719939e+01
   1.5300000e+01   2.3662983e+01
   1.5400000e+01   2.3606397e+01
   1.5500000e+01   2.3550177e+01
   1.5600000e+01   2.3494319e+01
   1.5700000e+01   2.3438818e+01
   1.5800000e+01   2.3383670e+01
   1.5900000e+01   2.3328869e+01
   1.6000000e+01   2.3274412e+01
   1.6100000e+01   2.3220294e+01
   1.6200000e+01   2.3166511e+01
   1.6300000e+01   2.3113059e+01
   1.6400000e+01   2.3059934e+01
   1.6500000e+01   2.3007132e+01
   1.6600000e+01   2.2954649e+01
   1.6700000e+01   2.2902482e+01
   1.6800000e+01   2.2850626e+01
   1.6900000e+01   2.2799077e+01
   1.7000000e+01   2.2747833e+01
   1.7100000e+01   2.2696889e+01
   1.7200000e+01   2.2646242e+01
   1.7300000e+01   2.2595889e+01
   1.7400000e+01   2.2545826e+01
   1.7500000e+01   2.2496050e+01
   1.7600000e+01   2.2446558e+01
   1.7700000e+01   2.2397346e+01
   1.7800000e+01   2.2348411e+01
   1.7900000e+01   2.2299751e+01
   1.8000000e+01   2.2251361e+01
   1.8100000e+01   2.2203240e+01
   1.8200000e+01   2.2155383e+01
   1.8300000e+01   2.2107789e+01
   1.8400000e+01   2.2060455e+01
   1.8500000e+01   2.2013377e+01
   1.8600000e+01   2.1966552e+01
   1.8700000e+01   2.1919979e+01
   1.8800000e+01   2.1873654e+01
   1.8900000e+01   2.1827575e+01
   1.9000000e+01   2.1781739e+01
   1.9100000e+01   2.1736144e+01
   1.9200000e+01   2.1690787e+01
   1.9300000e+01   2.1645665e+01
   1.9400000e+01   2.1600777e+01
   1.9500000e+01   2.1556119e+01
   1.9600000e+01   2.1511690e+01
   1.9700000e+01   2.1467487e+01
   1.9800000e+01   2.1423507e+01
   1.9900000e+01   2.1379750e+01
   2.0000000e+01   2.1336211e+01
   2.0100000e+01   2.1292890e+01
   2.0200000e+01   2.1249784e+01
   2.0300000e+01   2.1206890e+01
   2.0400000e+01   2.1164208e+01
   2.0500000e+01   2.1121734e+01
   2.0600000e+01   2.1079467e+01
   2.0700000e+01   2.1037404e+01
   2.0800000e+01   2.0995545e+01
   2.0900000e+01   2.0953886e+01
   2.1000000e+01   2.0912425e+01
   2.1100000e+01   2.0871162e+01
   2.1200000e+01   2.0830094e+01
   2.1300000e+01   2.0789219e+01
   2.1400000e+01   2.0748536e+01
   2.1500000e+01   2.0708042e+01
   2.1600000e+01   2.0667736e+01
   2.1700000e+01   2.0627617e+01
   2.1800000e+01   2.0587681e+01
   2.1900000e+01   2.0547929e+01
   2.2000000e+01   2.0508358e+01
   2.2100000e+01   2.0468966e+01
   2.2200000e+01   2.0429752e+01
   2.2300000e+01   2.0390714e+01
   2.2400000e+01   2.0351851e+01
   2.2500000e+01   2.0313161e+01
   2.2600000e+01   2.0274642e+01
   2.2700000e+01   2.0236294e+01
   2.2800000e+01   2.0198114e+01
   2.2900000e+01   2.0160102e+01
   2.3000000e+01   2.0122255e+01
   2.3100000e+01   2.0084572e+01
   2.3200000e+01   2.0047052e+01
   2.3300000e+01   2.0009693e+01
   2.3400000e+01   1.9972494e+01
   2.3500000e+01   1.9935454e+01
   2.3600000e+01   1.9898571e+01
   2.3700000e+01   1.9861844e+01
   2.3800000e+01   1.9825272e+01
   2.3900000e+01   1.9788853e+01
   2.4000000e+01   1.9752586e+01
   2.4100000e+01   1.9716470e+01
   2.4200000e+01   1.9680504e+01
   2.4300000e+01   1.9644686e+01
   2.4400000e+01   1.9609015e+01
   2.4500000e+01   1.9573490e+01
   2.4600000e+01   1.9538109e+01
   2.4700000e+01   1.9502872e+01
   2.4800000e+01   1.9467778e+01
   2.4900000e+01   1.9432824e+01
   2.5000000e+01   1.9398011e+01
   2.5100000e+01   1.9363337e+01
   2.5200000e+01   1.9328800e+01
   2.5300000e+01   1.9294401e+01
   2.5400000e+01   1.9260137e+01
   2.5500000e+01   1.9226008e+01
   2.5600000e+01   1.9192012e+01
   2.5700000e+01   1.9158149e+01
   2.5800000e+01   1.9124417e+01
   2.5900000e+01   1.9090816e+01
   2.6000000e+01   1.9057344e+01
   2.6100000e+01   1.9024001e+01
   2.6200000e+01   1.8990785e+01
   2.6300000e+01   1.8957696e+01
   2.6400000e+01   1.8924733e+01
   2.6500000e+01   1.8891894e+01
   2.6600000e+01   1.8859179e+01
   2.6700000e+01   1.8826586e+01
   2.6800000e+01   1.8794115e+01
   2.6900000e+01   1.8761766e+01
   2.7000000e+01   1.8729536e+01
   2.7100000e+01   1.8697425e+01
   2.7200000e+01   1.8665433e+01
   2.7300000e+01   1.8633558e+01
   2.7400000e+01   1.8601800e+01
   2.7500000e+01   1.8570157e+01
   2.7600000e+01   1.8538630e+01
   2.7700000e+01   1.8507216e+01
   2.7800000e+01   1.8475915e+01
   2.7900000e+01   1.8444727e+01
   2.8000000e+01   1.8413651e+01
   2.8100000e+01   1.8382685e+01
   2.8200000e+01   1.8351829e+01
   2.8300000e+01   1.8321083e+01
   2.8400000e+01   1.8290444e+01
   2.8500000e+01   1.8259914e+01
   2.8600000e+01   1.8229491e+01
   2.8700000e+01   1.8199173e+01
   2.8800000e+01   1.8168961e+01
   2.8900000e+01   1.8138854e+01
   2.9000000e+01   1.8108851e+01
   2.9100000e+01   1.8078951e+01
   2.9200000e+01   1.8049154e+01
   2.9300000e+01   1.8019459e+01
   2.9400000e+01   1.7989865e+01
   2.9500000e+01   1.7960371e+01
   2.9600000e+01   1.7930977e+01
   2.9700000e+01   1.7901682e+01
   2.9800000e+01   1.7872486e+01
   2.9900000e+01   1.7843387e+01
   3.0000000e+01   1.7814386e+01
   3.0100000e+01   1.7785481e+01
   3.0200000e+01   1.7756672e+01
   3.0300000e+01   1.7727959e+01
   3.0400000e+01   1.7699340e+01
   3.0500000e+01   1.7670814e+01
   3.0600000e+01   1.7642383e+01
   3.0700000e+01   1.7614044e+01
   3.0800000e+01   1.7585797e+01
   3.0900000e+01   1.7557642e+01
   3.1000000e+01   1.7529577e+01
   3.1100000e+01   1.7501603e+01
   3.1200000e+01   1.7473719e+01
   3.1300000e+01   1.7445925e+01
   3.1400000e+01   1.7418218e+01
   3.1500000e+01   1.7390600e+01
   3.1600000e+01   1.7363070e+01
   3.1700000e+01   1.7335626e+01
   3.1800000e+01   1.7308269e+01
   3.1900000e+01   1.7280998e+01
   3.2000000e+01   1.7253812e+01
   3.2100000e+01   1.7226711e+01
   3.2200000e+01   1.7199694e+01
   3.2300000e+01   1.7172761e+01
   3.2400000e+01   1.7145911e+01
   3.2500000e+01   1.7119144e+01
   3.2600000e+01   1.7092459e+01
   3.2700000e+01   1.7065856e+01
   3.2800000e+01   1.7039334e+01
   3.2900000e+01   1.7012893e+01
   3.3000000e+01   1.6986532e+01
   3.3100000e+01   1.6960251e+01
   3.3200000e+01   1.6934050e+01
   3.3300000e+01   1.6907927e+01
   3.3400000e+01   1.6881882e+01
   3.3500000e+01   1.6855915e+01
   3.3600000e+01   1.6830026e+01
   3.3700000e+01   1.6804213e+01
   3.3800000e+01   1.6778477e+01
   3.3900000e+01   1.6752817e+01
   3.4000000e+01   1.6727233e+01
   3.4100000e+01   1.6701724e+01
   3.4200000e+01   1.6676289e+01
   3.4300000e+01   1.6650929e+01
   3.4400000e+01   1.6625642e+01
   3.4500000e+01   1.6600429e+01
   3.4600000e+01   1.6575289e+01
   3.4700000e+01   1.6550222e+01
   3.4800000e+01   1.6525226e+01
   3.4900000e+01   1.6500303e+01
   3.5000000e+01   1.6475450e+01
   3.5100000e+01   1.6450669e+01
   3.5200000e+01   1.6425958e+01
   3.5300000e+01   1.6401317e+01
   3.5400000e+01   1.6376746e+01
   3.5500000e+01   1.6352244e+01
   3.5600000e+01   1.6327811e+01
   3.5700000e+01   1.6303447e+01
   3.5800000e+01   1.6279151e+01
   3.5900000e+01   1.6254922e+01
   3.6000000e+01   1.6230761e+01
   3.6100000e+01   1.6206667e+01
   3.6200000e+01   1.6182640e+01
   3.6300000e+01   1.6158679e+01
   3.6400000e+01   1.6134784e+01
   3.6500000e+01   1.6110954e+01
   3.6600000e+01   1.6087190e+01
   3.6700000e+01   1.6063490e+01
   3.6800000e+01   1.6039855e+01
   3.6900000e+01   1.6016284e+01
   3.7000000e+01   1.5992777e+01
   3.7100000e+01   1.5969333e+01
   3.7200000e+01   1.5945952e+01
   3.7300000e+01   1.5922635e+01
   3.7400000e+01   1.5899379e+01
   3.7500000e+01   1.5876186e+01
   3.7600000e+01   1.5853054e+01
   3.7700000e+01   1.5829984e+01
   3.7800000e+01   1.5806975e+01
   3.7900000e+01   1.5784027e+01
   3.8000000e+01   1.5761139e+01
   3.8100000e+01   1.5738312e+01
   3.8200000e+01   1.5715544e+01
   3.8300000e+01   1.5692836e+01
   3.8400000e+01   1.5670187e+01
   3.8500000e+01   1.5647597e+01
   3.8600000e+01   1.5625065e+01
   3.8700000e+01   1.5602592e+01
   3.8800000e+01   1.5580177e+01
   3.8900000e+01   1.5557819e+01
   3.9000000e+01   1.5535519e+01
   3.9100000e+01   1.5513276e+01
   3.9200000e+01   1.5491090e+01
   3.9300000e+01   1.5468960e+01
   3.9400000e+01   1.5446887e+01
   3.9500000e+01   1.5424869e+01
   3.9600000e+01   1.5402908e+01
   3.9700000e+01   1.5381001e+01
   3.9800000e+01   1.5359150e+01
   3.9900000e+01   1.5337353e+01
   4.0000000e+01   1.5315611e+01
   4.0100000e+01   1.5293924e+01
   4.0200000e+01   1.5272290e+01
   4.0300000e+01   1.5250710e+01
   4.0400000e+01   1.5229184e+01
   4.0500000e+01   1.5207711e+01
   4.0600000e+01   1.5186291e+01
   4.0700000e+01   1.5164923e+01
   4.0800000e+01   1.5143608e+01
   4.0900000e+01   1.5122345e+01
   4.1000000e+01   1.5101134e+01
   4.1100000e+01   1.5079975e+01
   4.1200000e+01   1.5058867e+01
   4.1300000e+01   1.5037810e+01
   4.1400000e+01   1.5016804e+01
   4.1500000e+01   1.4995849e+01
   4.1600000e+01   1.4974945e+01
   4.1700000e+01   1.4954090e+01
   4.1800000e+01   1.4933286e+01
   4.1900000e+01   1.4912531e+01
   4.2000000e+01   1.4891825e+01
   4.2100000e+01   1.4871169e+01
   4.2200000e+01   1.4850562e+01
   4.2300000e+01   1.4830004e+01
   4.2400000e+01   1.4809494e+01
   4.2500000e+01   1.4789033e+01
   4.2600000e+01   1.4768619e+01
   4.2700000e+01   1.4748254e+01
   4.2800000e+01   1.4727936e+01
   4.2900000e+01   1.4707665e+01
   4.3000000e+01   1.4687442e+01
   4.3100000e+01   1.4667266e+01
   4.3200000e+01   1.4647136e+01
   4.3300000e+01   1.4627053e+01
   4.3400000e+01   1.4607017e+01
   4.3500000e+01   1.4587026e+01
   4.3600000e+01   1.4567081e+01
   4.3700000e+01   1.4547183e+01
   4.3800000e+01   1.4527329e+01
   4.3900000e+01   1.4507521e+01
   4.4000000e+01   1.4487758e+01
   4.4100000e+01   1.4468039e+01
   4.4200000e+01   1.4448366e+01
   4.4300000e+01   1.4428737e+01
   4.4400000e+01   1.4409152e+01
   4.4500000e+01   1.4389611e+01
   4.4600000e+01   1.4370114e+01
   4.4700000e+01   1.4350661e+01
   4.4800000e+01   1.4331251e+01
   4.4900000e+01   1.4311884e+01
   4.5000000e+01   1.4292561e+01
   4.5100000e+01   1.4273280e+01
   4.5200000e+01   1.4254043e+01
   4.5300000e+01   1.4234847e+01
   4.5400000e+01   1.4215694e+01
   4.5500000e+01   1.4196583e+01
   4.5600000e+01   1.4177514e+01
   4.5700000e+01   1.4158487e+01
   4.5800000e+01   1.4139502e+01
   4.5900000e+01   1.4120558e+01
   4.6000000e+01   1.4101655e+01
   4.6100000e+01   1.4082793e+01
   4.6200000e+01   1.4063972e+01
   4.6300000e+01   1.4045191e+01
   4.6400000e+01   1.4026452e+01
   4.6500000e+01   1.4007752e+01
   4.6600000e+01   1.3989093e+01
   4.6700000e+01   1.3970474e+01
   4.6800000e+01   1.3951894e+01
   4.6900000e+01   1.3933354e+01
   4.7000000e+01   1.3914854e+01
   4.7100000e+01   1.3896393e+01
   4.7200000e+01   1.3877971e+01
   4.7300000e+01   1.3859588e+01
   4.7400000e+01   1.3841244e+01
   4.7500000e+01   1.3822939e+01
   4.7600000e+01   1.3804672e+01
   4.7700000e+01   1.3786444e+01
   4.7800000e+01   1.3768253e+01
   4.7900000e+01   1.3750101e+01
   4.8000000e+01   1.3731987e+01
   4.8100000e+01   1.3713910e+01
   4.8200000e+01   1.3695870e+01
   4.8300000e+01   1.3677869e+01
   4.8400000e+01   1.3659904e+01
   4.8500000e+01   1.3641976e+01
   4.8600000e+01   1.3624086e+01
   4.8700000e+01   1.3606232e+01
   4.8800000e+01   1.3588415e+01
   4.8900000e+01   1.3570634e+01
   4.9000000e+01   1.3552890e+01
   4.9100000e+01   1.3535181e+01
   4.9200000e+01   1.3517509e+01
   4.9300000e+01   1.3499873e+01
   4.9400000e+01   1.3482272e+01
   4.9500000e+01   1.3464707e+01
   4.9600000e+01   1.3447178e+01
   4.9700000e+01   1.3429683e+01
   4.9800000e+01   1.3412224e+01
   4.9900000e+01   1.3394800e+01
   5.0000000e+01   1.3377411e+01
   5.0100000e+01   1.3360057e+01
   5.0200000e+01   1.3342737e+01
   5.0300000e+01   1.3325452e+01
   5.0400000e+01   1.3308201e+01
   5.0500000e+01   1.3290984e+01
   5.0600000e+01   1.3273801e+01
   5.0700000e+01   1.3256652e+01
   5.0800000e+01   1.3239537e+01
   5.0900000e+01   1.3222456e+01
   5.1000000e+01   1.3205408e+01
   5.1100000e+01   1.3188393e+01
   5.1200000e+01   1.3171412e+01
   5.1300000e+01   1.3154464e+01
   5.1400000e+01   1.3137549e+01
   5.1500000e+01   1.3120667e+01
   5.1600000e+01   1.3103817e+01
   5.1700000e+01   1.3087000e+01
   5.1800000e+01   1.3070216e+01
   5.1900000e+01   1.3053464e+01
   5.2000000e+01   1.3036744e+01
   5.2100000e+01   1.3020057e+01
   5.2200000e+01   1.3003401e+01
   5.2300000e+01   1.2986777e+01
   5.2400000e+01   1.2970186e+01
   5.2500000e+01   1.2953625e+01
   5.2600000e+01   1.2937096e+01
   5.2700000e+01   1.2920599e+01
   5.2800000e+01   1.2904133e+01
   5.2900000e+01   1.2887698e+01
   5.3000000e+01   1.2871294e+01
   5.3100000e+01   1.2854921e+01
   5.3200000e+01   1.2838579e+01
   5.3300000e+01   1.2822267e+01
   5.3400000e+01   1.2805986e+01
   5.3500000e+01   1.2789736e+01
   5.3600000e+01   1.2773515e+01
   5.3700000e+01   1.2757326e+01
   5.3800000e+01   1.2741166e+01
   5.3900000e+01   1.2725036e+01
   5.4000000e+01   1.2708936e+01
   5.4100000e+01   1.2692866e+01
   5.4200000e+01   1.2676826e+01
   5.4300000e+01   1.2660815e+01
   5.4400000e+01   1.2644833e+01
   5.4500000e+01   1.2628881e+01
   5.4600000e+01   1.2612958e+01
   5.4700000e+01   1.2597065e+01
   5.4800000e+01   1.2581200e+01
   5.4900000e+01   1.2565364e+01
   5.5000000e+01   1.2549557e+01
   5.5100000e+01   1.2533779e+01
   5.5200000e+01   1.2518030e+01
   5.5300000e+01   1.2502309e+01
   5.5400000e+01   1.2486616e+01
   5.5500000e+01   1.2470952e+01
   5.5600000e+01   1.2455315e+01
   5.5700000e+01   1.2439707e+01
   5.5800000e+01   1.2424127e+01
   5.5900000e+01   1.2408575e+01
   5.6000000e+01   1.2393051e+01
   5.6100000e+01   1.2377554e+01
   5.6200000e+01   1.2362085e+01
   5.6300000e+01   1.2346643e+01
   5.6400000e+01   1.2331229e+01
   5.6500000e+01   1.2315842e+01
   5.6600000e+01   1.2300483e+01
   5.6700000e+01   1.2285150e+01
   5.6800000e+01   1.2269845e+01
   5.6900000e+01   1.2254566e+01
   5.7000000e+01   1.2239314e+01
   5.7100000e+01   1.2224089e+01
   5.7200000e+01   1.2208891e+01
   5.7300000e+01   1.2193719e+01
   5.7400000e+01   1.2178573e+01
   5.7500000e+01   1.2163454e+01
   5.7600000e+01   1.2148362e+01
   5.7700000e+01   1.2133295e+01
   5.7800000e+01   1.2118254e+01
   5.7900000e+01   1.2103240e+01
   5.8000000e+01   1.2088251e+01
   5.8100000e+01   1.2073289e+01
   5.8200000e+01   1.2058352e+01
   5.8300000e+01   1.2043440e+01
   5.8400000e+01   1.2028554e+01
   5.8500000e+01   1.2013694e+01
   5.8600000e+01   1.1998859e+01
   5.8700000e+01   1.1984049e+01
   5.8800000e+01   1.1969265e+01
   5.8900000e+01   1.1954505e+01
   5.9000000e+01   1.1939771e+01
   5.9100000e+01   1.1925062e+01
   5.9200000e+01   1.1910377e+01
   5.9300000e+01   1.1895717e+01
   5.9400000e+01   1.1881082e+01
   5.9500000e+01   1.1866472e+01
   5.9600000e+01   1.1851886e+01
   5.9700000e+01   1.1837325e+01
   5.9800000e+01   1.1822788e+01
   5.9900000e+01   1.1808275e+01
   6.0000000e+01   1.1793786e+01
   6.0100000e+01   1.1779322e+01
   6.0200000e+01   1.1764881e+01
   6.0300000e+01   1.1750465e+01
   6.0400000e+01   1.1736072e+01
   6.0500000e+01   1.1721704e+01
   6.0600000e+01   1.1707359e+01
   6.0700000e+01   1.1693037e+01
   6.0800000e+01   1.1678740e+01
   6.0900000e+01   1.1664465e+01
   6.1000000e+01   1.1650215e+01
   6.1100000e+01   1.1635987e+01
   6.1200000e+01   1.1621783e+01
   6.1300000e+01   1.1607602e+01
   6.1400000e+01   1.1593444e+01
   6.1500000e+01   1.1579309e+01
   6.1600000e+01   1.1565197e+01
   6.1700000e+01   1.1551108e+01
   6.1800000e+01   1.1537042e+01
   6.1900000e+01   1.1522998e+01
   6.2000000e+01   1.1508977e+01
   6.2100000e+01   1.1494979e+01
   6.2200000e+01   1.1481004e+01
   6.2300000e+01   1.1467050e+01
   6.2400000e+01   1.1453119e+01
   6.2500000e+01   1.1439211e+01
   6.2600000e+01   1.1425325e+01
   6.2700000e+01   1.1411460e+01
   6.2800000e+01   1.1397618e+01
   6.2900000e+01   1.1383798e+01
   6.3000000e+01   1.1370000e+01
   6.3100000e+01   1.1356224e+01
   6.3200000e+01   1.1342470e+01
   6.3300000e+01   1.1328737e+01
   6.3400000e+01   1.1315026e+01
   6.3500000e+01   1.1301337e+01
   6.3600000e+01   1.1287669e+01
   6.3700000e+01   1.1274023e+01
   6.3800000e+01   1.1260398e+01
   6.3900000e+01   1.1246794e+01
   6.4000000e+01   1.1233212e+01
   6.4100000e+01   1.1219651e+01
   6.4200000e+01   1.1206111e+01
   6.4300000e+01   1.1192592e+01
   6.4400000e+01   1.1179094e+01
   6.4500000e+01   1.1165617e+01
   6.4600000e+01   1.1152161e+01
   6.4700000e+01   1.1138726e+01
   6.4800000e+01   1.1125311e+01
   6.4900000e+01   1.1111917e+01
   6.5000000e+01   1.1098544e+01
   6.5100000e+01   1.1085191e+01
   6.5200000e+01   1.1071859e+01
   6.5300000e+01   1.1058548e+01
   6.5400000e+01   1.1045256e+01
   6.5500000e+01   1.1031985e+01
   6.5600000e+01   1.1018734e+01
   6.5700000e+01   1.1005504e+01
   6.5800000e+01   1.0992293e+01
   6.5900000e+01   1.0979103e+01
   6.6000000e+01   1.0965933e+01
   6.6100000e+01   1.0952782e+01
   6.6200000e+01   1.0939651e+01
   6.6300000e+01   1.0926541e+01
   6.6400000e+01   1.0913450e+01
   6.6500000e+01   1.0900378e+01
   6.6600000e+01   1.0887327e+01
   6.6700000e+01   1.0874295e+01
   6.6800000e+01   1.0861282e+01
   6.6900000e+01   1.0848289e+01
   6.7000000e+01   1.0835315e+01
   6.7100000e+01   1.0822361e+01
   6.7200000e+01   1.0809426e+01
   6.7300000e+01   1.0796510e+01
   6.7400000e+01   1.0783613e+01
   6.7500000e+01   1.0770736e+01
   6.7600000e+01   1.0757877e+01
   6.7700000e+01   1.0745038e+01
   6.7800000e+01   1.0732217e+01
   6.7900000e+01   1.0719416e+01
   6.8000000e+01   1.0706633e+01
   6.8100000e+01   1.0693869e+01
   6.8200000e+01   1.0681124e+01
   6.8300000e+01   1.0668397e+01
   6.8400000e+01   1.0655689e+01
   6.8500000e+01   1.0643000e+01
   6.8600000e+01   1.0630329e+01
   6.8700000e+01   1.0617677e+01
   6.8800000e+01   1.0605042e+01
   6.8900000e+01   1.0592427e+01
   6.9000000e+01   1.0579829e+01
   6.9100000e+01   1.0567250e+01
   6.9200000e+01   1.0554689e+01
   6.9300000e+01   1.0542147e+01
   6.9400000e+01   1.0529622e+01
   6.9500000e+01   1.0517115e+01
   6.9600000e+01   1.0504626e+01
   6.9700000e+01   1.0492156e+01
   6.9800000e+01   1.0479703e+01
   6.9900000e+01   1.0467268e+01
   7.0000000e+01   1.0454850e+01
   7.0100000e+01   1.0442451e+01
   7.0200000e+01   1.0430069e+01
   7.0300000e+01   1.0417705e+01
   7.0400000e+01   1.0405358e+01
   7.0500000e+01   1.0393029e+01
   7.0600000e+01   1.0380717e+01
   7.0700000e+01   1.0368423e+01
   7.0800000e+01   1.0356146e+01
   7.0900000e+01   1.0343887e+01
   7.1000000e+01   1.0331644e+01
   7.1100000e+01   1.0319419e+01
   7.1200000e+01   1.0307211e+01
   7.1300000e+01   1.0295021e+01
   7.1400000e+01   1.0282847e+01
   7.1500000e+01   1.0270690e+01
   7.1600000e+01   1.0258551e+01
   7.1700000e+01   1.0246428e+01
   7.1800000e+01   1.0234322e+01
   7.1900000e+01   1.0222233e+01
   7.2000000e+01   1.0210161e+01
   7.2100000e+01   1.0198106e+01
   7.2200000e+01   1.0186067e+01
   7.2300000e+01   1.0174045e+01
   7.2400000e+01   1.0162040e+01
   7.2500000e+01   1.0150051e+01
   7.2600000e+01   1.0138079e+01
   7.2700000e+01   1.0126123e+01
   7.2800000e+01   1.0114184e+01
   7.2900000e+01   1.0102261e+01
   7.3000000e+01   1.0090354e+01
   7.3100000e+01   1.0078464e+01
   7.3200000e+01   1.0066590e+01
   7.3300000e+01   1.0054732e+01
   7.3400000e+01   1.0042890e+01
   7.3500000e+01   1.0031064e+01
   7.3600000e+01   1.0019255e+01
   7.3700000e+01   1.0007461e+01
   7.3800000e+01   9.9956840e+00
   7.3900000e+01   9.9839225e+00
   7.4000000e+01   9.9721769e+00
   7.4100000e+01   9.9604471e+00
   7.4200000e+01   9.9487331e+00
   7.4300000e+01   9.9370350e+00
   7.4400000e+01   9.9253525e+00
   7.4500000e+01   9.9136858e+00
   7.4600000e+01   9.9020347e+00
   7.4700000e+01   9.8903992e+00
   7.4800000e+01   9.8787793e+00
   7.4900000e+01   9.8671749e+00
   7.5000000e+01   9.8555860e+00
   7.5100000e+01   9.8440125e+00
   7.5200000e+01   9.8324544e+00
   7.5300000e+01   9.8209117e+00
   7.5400000e+01   9.8093843e+00
   7.5500000e+01   9.7978722e+00
   7.5600000e+01   9.7863753e+00
   7.5700000e+01   9.7748937e+00
   7.5800000e+01   9.7634271e+00
   7.5900000e+01   9.7519757e+00
   7.6000000e+01   9.7405394e+00
   7.6100000e+01   9.7291181e+00
   7.6200000e+01   9.7177118e+00
   7.6300000e+01   9.7063205e+00
   7.6400000e+01   9.6949441e+00
   7.6500000e+01   9.6835826e+00
   7.6600000e+01   9.6722359e+00
   7.6700000e+01   9.6609040e+00
   7.6800000e+01   9.6495869e+00
   7.6900000e+01   9.6382845e+00
   7.7000000e+01   9.6269967e+00
   7.7100000e+01   9.6157237e+00
   7.7200000e+01   9.6044652e+00
   7.7300000e+01   9.5932214e+00
   7.7400000e+01   9.5819920e+00
   7.7500000e+01   9.5707772e+00
   7.7600000e+01   9.5595768e+00
   7.7700000e+01   9.5483909e+00
   7.7800000e+01   9.5372193e+00
   7.7900000e+01   9.5260621e+00
   7.8000000e+01   9.5149192e+00
   7.8100000e+01   9.5037906e+00
   7.8200000e+01   9.4926762e+00
   7.8300000e+01   9.4815760e+00
   7.8400000e+01   9.4704900e+00
   7.8500000e+01   9.4594181e+00
   7.8600000e+01   9.4483603e+00
   7.8700000e+01   9.4373166e+00
   7.8800000e+01   9.4262869e+00
   7.8900000e+01   9.4152712e+00
   7.9000000e+01   9.4042694e+00
   7.9100000e+01   9.3932816e+00
   7.9200000e+01   9.3823076e+00
   7.9300000e+01   9.3713475e+00
   7.9400000e+01   9.3604012e+00
   7.9500000e+01   9.3494687e+00
   7.9600000e+01   9.3385499e+00
   7.9700000e+01   9.3276448e+00
   7.9800000e+01   9.3167534e+00
   7.9900000e+01   9.3058757e+00
   8.0000000e+01   9.2950115e+00
   8.0100000e+01   9.2841609e+00
   8.0200000e+01   9.2733239e+00
   8.0300000e+01   9.2625003e+00
   8.0400000e+01   9.2516903e+00
   8.0500000e+01   9.2408936e+00
   8.0600000e+01   9.2301104e+00
   8.0700000e+01   9.2193406e+00
   8.0800000e+01   9.2085840e+00
   8.0900000e+01   9.1978408e+00
   8.1000000e+01   9.1871109e+00
   8.1100000e+01   9.1763942e+00
   8.1200000e+01   9.1656907e+00
   8.1300000e+01   9.1550003e+00
   8.1400000e+01   9.1443232e+00
   8.1500000e+01   9.1336591e+00
   8.1600000e+01   9.1230081e+00
   8.1700000e+01   9.1123701e+00
   8.1800000e+01   9.1017452e+00
   8.1900000e+01   9.0911332e+00
   8.2000000e+01   9.0805342e+00
   8.2100000e+01   9.0699481e+00
   8.2200000e+01   9.0593749e+00
   8.2300000e+01   9.0488145e+00
   8.2400000e+01   9.0382670e+00
   8.2500000e+01   9.0277323e+00
   8.2600000e+01   9.0172103e+00
   8.2700000e+01   9.0067011e+00
   8.2800000e+01   8.9962045e+00
   8.2900000e+01   8.9857206e+00
   8.3000000e+01   8.9752494e+00
   8.3100000e+01   8.9647908e+00
   8.3200000e+01   8.9543447e+00
   8.3300000e+01   8.9439112e+00
   8.3400000e+01   8.9334902e+00
   8.3500000e+01   8.9230817e+00
   8.3600000e+01   8.9126857e+00
   8.3700000e+01   8.9023021e+00
   8.3800000e+01   8.8919309e+00
   8.3900000e+01   8.8815720e+00
   8.4000000e+01   8.8712255e+00
   8.4100000e+01   8.8608913e+00
   8.4200000e+01   8.8505694e+00
   8.4300000e+01   8.8402598e+00
   8.4400000e+01   8.8299623e+00
   8.4500000e+01   8.8196771e+00
   8.4600000e+01   8.8094040e+00
   8.4700000e+01   8.7991430e+00
   8.4800000e+01   8.7888942e+00
   8.4900000e+01   8.7786574e+00
   8.5000000e+01   8.7684327e+00
   8.5100000e+01   8.7582201e+00
   8.5200000e+01   8.7480194e+00
   8.5300000e+01   8.7378306e+00
   8.5400000e+01   8.7276538e+00
   8.5500000e+01   8.7174890e+00
   8.5600000e+01   8.7073360e+00
   8.5700000e+01   8.6971948e+00
   8.5800000e+01   8.6870655e+00
   8.5900000e+01   8.6769480e+00
   8.6000000e+01   8.6668422e+00
   8.6100000e+01   8.6567482e+00
   8.6200000e+01   8.6466659e+00
   8.6300000e+01   8.6365953e+00
   8.6400000e+01   8.6265364e+00
   8.6500000e+01   8.6164891e+00
   8.6600000e+01   8.6064534e+00
   8.6700000e+01   8.5964293e+00
   8.6800000e+01   8.5864167e+00
   8.6900000e+01   8.5764157e+00
   8.7000000e+01   8.5664262e+00
   8.7100000e+01   8.5564482e+00
   8.7200000e+01   8.5464816e+00
   8.7300000e+01   8.5365264e+00
   8.7400000e+01   8.5265826e+00
   8.7500000e+01   8.5166502e+00
   8.7600000e+01   8.5067291e+00
   8.7700000e+01   8.4968194e+00
   8.7800000e+01   8.4869209e+00
   8.7900000e+01   8.4770338e+00
   8.8000000e+01   8.4671578e+00
   8.8100000e+01   8.4572931e+00
   8.8200000e+01   8.4474396e+00
   8.8300000e+01   8.4375972e+00
   8.8400000e+01   8.4277660e+00
   8.8500000e+01   8.4179458e+00
   8.8600000e+01   8.4081368e+00
   8.8700000e+01   8.3983389e+00
   8.8800000e+01   8.3885519e+00
   8.8900000e+01   8.3787760e+00
   8.9000000e+01   8.3690111e+00
   8.9100000e+01   8.3592572e+00
   8.9200000e+01   8.3495142e+00
   8.9300000e+01   8.3397821e+00
   8.9400000e+01   8.3300609e+00
   8.9500000e+01   8.3203505e+00
   8.9600000e+01   8.3106511e+00
   8.9700000e+01   8.3009624e+00
   8.9800000e+01   8.2912845e+00
   8.9900000e+01   8.2816174e+00
   9.0000000e+01   8.2719611e+00
   9.0100000e+01   8.2623154e+00
   9.0200000e+01   8.2526805e+00
   9.0300000e+01   8.2430562e+00
   9.0400000e+01   8.2334426e+00
   9.0500000e+01   8.2238397e+00
   9.0600000e+01   8.2142473e+00
   9.0700000e+01   8.2046655e+00
   9.0800000e+01   8.1950943e+00
   9.0900000e+01   8.1855336e+00
   9.1000000e+01   8.1759834e+00
   9.1100000e+01   8.1664437e+00
   9.1200000e+01   8.1569145e+00
   9.1300000e+01   8.1473957e+00
   9.1400000e+01   8.1378873e+00
   9.1500000e+01   8.1283894e+00
   9.1600000e+01   8.1189018e+00
   9.1700000e+01   8.1094245e+00
   9.1800000e+01   8.0999576e+00
   9.1900000e+01   8.0905010e+00
   9.2000000e+01   8.0810547e+00
   9.2100000e+01   8.0716186e+00
   9.2200000e+01   8.0621928e+00
   9.2300000e+01   8.0527772e+00
   9.2400000e+01   8.0433718e+00
   9.2500000e+01   8.0339766e+00
   9.2600000e+01   8.0245915e+00
   9.2700000e+01   8.0152166e+00
   9.2800000e+01   8.0058517e+00
   9.2900000e+01   7.9964970e+00
   9.3000000e+01   7.9871523e+00
   9.3100000e+01   7.9778176e+00
   9.3200000e+01   7.9684930e+00
   9.3300000e+01   7.9591784e+00
   9.3400000e+01   7.9498737e+00
   9.3500000e+01   7.9405790e+00
   9.3600000e+01   7.9312943e+00
   9.3700000e+01   7.9220194e+00
   9.3800000e+01   7.9127545e+00
   9.3900000e+01   7.9034994e+00
   9.4000000e+01   7.8942542e+00
   9.4100000e+01   7.8850188e+00
   9.4200000e+01   7.8757932e+00
   9.4300000e+01   7.8665774e+00
   9.4400000e+01   7.8573714e+00
   9.4500000e+01   7.8481751e+00
   9.4600000e+01   7.8389885e+00
   9.4700000e+01   7.8298117e+00
   9.4800000e+01   7.8206445e+00
   9.4900000e+01   7.8114870e+00
   9.5000000e+01   7.8023391e+00
   9.5100000e+01   7.7932009e+00
   9.5200000e+01   7.7840723e+00
   9.5300000e+01   7.7749532e+00
   9.5400000e+01   7.7658438e+00
   9.5500000e+01   7.7567438e+00
   9.5600000e+01   7.7476534e+00
   9.5700000e+01   7.7385725e+00
   9.5800000e+01   7.7295011e+00
   9.5900000e+01   7.7204391e+00
   9.6000000e+01   7.7113866e+00
   9.6100000e+01   7.7023435e+00
   9.6200000e+01   7.6933098e+00
   9.6300000e+01   7.6842855e+00
   9.6400000e+01   7.6752706e+00
   9.6500000e+01   7.6662650e+00
   9.6600000e+01   7.6572687e+00
   9.6700000e+01   7.6482818e+00
   9.6800000e+01   7.6393041e+00
   9.6900000e+01   7.6303357e+00
   9.7000000e+01   7.6213766e+00
   9.7100000e+01   7.6124267e+00
   9.7200000e+01   7.6034860e+00
   9.7300000e+01   7.5945544e+00
   9.7400000e+01   7.5856321e+00
   9.7500000e+01   7.5767189e+00
   9.7600000e+01   7.5678149e+00
   9.7700000e+01   7.5589200e+00
   9.7800000e+01   7.5500342e+00
   9.7900000e+01   7.5411574e+00
   9.8000000e+01   7.5322897e+00
   9.8100000e+01   7.5234311e+00
   9.8200000e+01   7.5145815e+00
   9.8300000e+01   7.5057409e+00
   9.8400000e+01   7.4969093e+00
   9.8500000e+01   7.4880866e+00
   9.8600000e+01   7.4792730e+00
   9.8700000e+01   7.4704682e+00
   9.8800000e+01   7.4616724e+00
   9.8900000e+01   7.4528854e+00
   9.9000000e+01   7.4441074e+00
   9.9100000e+01   7.4353382e+00
   9.9200000e+01   7.4265778e+00
   9.9300000e+01   7.4178263e+00
   9.9400000e+01   7.4090836e+00
   9.9500000e+01   7.4003496e+00
   9.9600000e+01   7.3916245e+00
   9.9700000e+01   7.3829081e+00
   9.9800000e+01   7.3742004e+00
   9.9900000e+01   7.3655015e+00
   1.0000000e+02   7.3568113e+00
   1.0010000e+02   7.3481297e+00
   1.0020000e+02   7.3394568e+00
   1.0030000e+02   7.3307926e+00
   1.0040000e+02   7.3221370e+00
   1.0050000e+02   7.3134900e+00
   1.0060000e+02   7.3048516e+00
   1.0070000e+02   7.2962218e+00
   1.0080000e+02   7.2876006e+00
   1.0090000e+02   7.2789879e+00
   1.0100000e+02   7.2703838e+00
   1.0110000e+02   7.2617881e+00
   1.0120000e+02   7.2532010e+00
   1.0130000e+02   7.2446223e+00
   1.0140000e+02   7.2360522e+00
   1.0150000e+02   7.2274904e+00
   1.0160000e+02   7.2189371e+00
   1.0170000e+02   7.2103922e+00
   1.0180000e+02   7.2018557e+00
   1.0190000e+02   7.1933276e+00
   1.0200000e+02   7.1848078e+00
   1.0210000e+02   7.1762964e+00
   1.0220000e+02   7.1677933e+00
   1.0230000e+02   7.1592986e+00
   1.0240000e+02   7.1508121e+00
   1.0250000e+02   7.1423339e+00
   1.0260000e+02   7.1338640e+00
   1.0270000e+02   7.1254024e+00
   1.0280000e+02   7.1169490e+00
   1.0290000e+02   7.1085038e+00
   1.0300000e+02   7.1000668e+00
   1.0310000e+02   7.0916379e+00
   1.0320000e+02   7.0832173e+00
   1.0330000e+02   7.0748048e+00
   1.0340000e+02   7.0664005e+00
   1.0350000e+02   7.0580043e+00
   1.0360000e+02   7.0496161e+00
   1.0370000e+02   7.0412361e+00
   1.0380000e+02   7.0328642e+00
   1.0390000e+02   7.0245003e+00
   1.0400000e+02   7.0161445e+00
   1.0410000e+02   7.0077967e+00
   1.0420000e+02   6.9994569e+00
   1.0430000e+02   6.9911251e+00
   1.0440000e+02   6.9828013e+00
   1.0450000e+02   6.9744854e+00
   1.0460000e+02   6.9661776e+00
   1.0470000e+02   6.9578776e+00
   1.0480000e+02   6.9495856e+00
   1.0490000e+02   6.9413015e+00
   1.0500000e+02   6.9330253e+00
   1.0510000e+02   6.9247569e+00
   1.0520000e+02   6.9164965e+00
   1.0530000e+02   6.9082438e+00
   1.0540000e+02   6.8999990e+00
   1.0550000e+02   6.8917621e+00
   1.0560000e+02   6.8835329e+00
   1.0570000e+02   6.8753115e+00
   1.0580000e+02   6.8670979e+00
   1.0590000e+02   6.8588921e+00
   1.0600000e+02   6.8506939e+00
   1.0610000e+02   6.8425036e+00
   1.0620000e+02   6.8343209e+00
   1.0630000e+02   6.8261460e+00
   1.0640000e+02   6.8179787e+00
   1.0650000e+02   6.8098191e+00
   1.0660000e+02   6.8016672e+00
   1.0670000e+02   6.7935229e+00
   1.0680000e+02   6.7853862e+00
   1.0690000e+02   6.7772571e+00
   1.0700000e+02   6.7691357e+00
   1.0710000e+02   6.7610218e+00
   1.0720000e+02   6.7529155e+00
   1.0730000e+02   6.7448168e+00
   1.0740000e+02   6.7367256e+00
   1.0750000e+02   6.7286420e+00
   1.0760000e+02   6.7205658e+00
   1.0770000e+02   6.7124972e+00
   1.0780000e+02   6.7044360e+00
   1.0790000e+02   6.6963824e+00
   1.0800000e+02   6.6883361e+00
   1.0810000e+02   6.6802974e+00
   1.0820000e+02   6.6722660e+00
   1.0830000e+02   6.6642421e+00
   1.0840000e+02   6.6562256e+00
   1.0850000e+02   6.6482165e+00
   1.0860000e+02   6.6402147e+00
   1.0870000e+02   6.6322204e+00
   1.0880000e+02   6.6242333e+00
   1.0890000e+02   6.6162537e+00
   1.0900000e+02   6.6082813e+00
   1.0910000e+02   6.6003162e+00
   1.0920000e+02   6.5923585e+00
   1.0930000e+02   6.5844080e+00
   1.0940000e+02   6.5764648e+00
   1.0950000e+02   6.5685289e+00
   1.0960000e+02   6.5606002e+00
   1.0970000e+02   6.5526787e+00
   1.0980000e+02   6.5447645e+00
   1.0990000e+02   6.5368574e+00
   1.1000000e+02   6.5289576e+00
   1.1010000e+02   6.5210649e+00
   1.1020000e+02   6.5131794e+00
   1.1030000e+02   6.5053010e+00
   1.1040000e+02   6.4974298e+00
   1.1050000e+02   6.4895657e+00
   1.1060000e+02   6.4817087e+00
   1.1070000e+02   6.4738588e+00
   1.1080000e+02   6.4660160e+00
   1.1090000e+02   6.4581803e+00
   1.1100000e+02   6.4503517e+00
   1.1110000e+02   6.4425301e+00
   1.1120000e+02   6.4347155e+00
   1.1130000e+02   6.4269080e+00
   1.1140000e+02   6.4191074e+00
   1.1150000e+02   6.4113139e+00
   1.1160000e+02   6.4035274e+00
   1.1170000e+02   6.3957478e+00
   1.1180000e+02   6.3879752e+00
   1.1190000e+02   6.3802095e+00
   1.1200000e+02   6.3724508e+00
   1.1210000e+02   6.3646990e+00
   1.1220000e+02   6.3569541e+00
   1.1230000e+02   6.3492161e+00
   1.1240000e+02   6.3414850e+00
   1.1250000e+02   6.3337608e+00
   1.1260000e+02   6.3260434e+00
   1.1270000e+02   6.3183329e+00
   1.1280000e+02   6.3106293e+00
   1.1290000e+02   6.3029324e+00
   1.1300000e+02   6.2952424e+00
   1.1310000e+02   6.2875592e+00
   1.1320000e+02   6.2798827e+00
   1.1330000e+02   6.2722131e+00
   1.1340000e+02   6.2645502e+00
   1.1350000e+02   6.2568940e+00
   1.1360000e+02   6.2492446e+00
   1.1370000e+02   6.2416020e+00
   1.1380000e+02   6.2339660e+00
   1.1390000e+02   6.2263368e+00
   1.1400000e+02   6.2187142e+00
   1.1410000e+02   6.2110984e+00
   1.1420000e+02   6.2034892e+00
   1.1430000e+02   6.1958866e+00
   1.1440000e+02   6.1882908e+00
   1.1450000e+02   6.1807015e+00
   1.1460000e+02   6.1731189e+00
   1.1470000e+02   6.1655429e+00
   1.1480000e+02   6.1579735e+00
   1.1490000e+02   6.1504107e+00
   1.1500000e+02   6.1428544e+00
   1.1510000e+02   6.1353048e+00
   1.1520000e+02   6.1277617e+00
   1.1530000e+02   6.1202251e+00
   1.1540000e+02   6.1126951e+00
   1.1550000e+02   6.1051716e+00
   1.1560000e+02   6.0976546e+00
   1.1570000e+02   6.0901441e+00
   1.1580000e+02   6.0826401e+00
   1.1590000e+02   6.0751425e+00
   1.1600000e+02   6.0676515e+00
   1.1610000e+02   6.0601669e+00
   1.1620000e+02   6.0526887e+00
   1.1630000e+02   6.0452170e+00
   1.1640000e+02   6.0377516e+00
   1.1650000e+02   6.0302927e+00
   1.1660000e+02   6.0228402e+00
   1.1670000e+02   6.0153941e+00
   1.1680000e+02   6.0079544e+00
   1.1690000e+02   6.0005210e+00
   1.1700000e+02   5.9930940e+00
   1.1710000e+02   5.9856734e+00
   1.1720000e+02   5.9782590e+00
   1.1730000e+02   5.9708510e+00
   1.1740000e+02   5.9634493e+00
   1.1750000e+02   5.9560539e+00
   1.1760000e+02   5.9486648e+00
   1.1770000e+02   5.9412820e+00
   1.1780000e+02   5.9339054e+00
   1.1790000e+02   5.9265352e+00
   1.1800000e+02   5.9191711e+00
   1.1810000e+02   5.9118133e+00
   1.1820000e+02   5.9044617e+00
   1.1830000e+02   5.8971164e+00
   1.1840000e+02   5.8897772e+00
   1.1850000e+02   5.8824442e+00
   1.1860000e+02   5.8751175e+00
   1.1870000e+02   5.8677969e+00
   1.1880000e+02   5.8604824e+00
   1.1890000e+02   5.8531742e+00
   1.1900000e+02   5.8458720e+00
   1.1910000e+02   5.8385760e+00
   1.1920000e+02   5.8312861e+00
   1.1930000e+02   5.8240024e+00
   1.1940000e+02   5.8167247e+00
   1.1950000e+02   5.8094531e+00
   1.1960000e+02   5.8021877e+00
   1.1970000e+02   5.7949282e+00
   1.1980000e+02   5.7876749e+00
   1.1990000e+02   5.7804276e+00
   1.2000000e+02   5.7731863e+00
   1.2010000e+02   5.7659511e+00
   1.2020000e+02   5.7587219e+00
   1.2030000e+02   5.7514987e+00
   1.2040000e+02   5.7442815e+00
   1.2050000e+02   5.7370703e+00
   1.2060000e+02   5.7298651e+00
   1.2070000e+02   5.7226659e+00
   1.2080000e+02   5.7154726e+00
   1.2090000e+02   5.7082852e+00
   1.2100000e+02   5.7011038e+00
   1.2110000e+02   5.6939284e+00
   1.2120000e+02   5.6867589e+00
   1.2130000e+02   5.6795952e+00
   1.2140000e+02   5.6724375e+00
   1.2150000e+02   5.6652857e+00
   1.2160000e+02   5.6581398e+00
   1.2170000e+02   5.6509997e+00
   1.2180000e+02   5.6438655e+00
   1.2190000e+02   5.6367371e+00
   1.2200000e+02   5.6296146e+00
   1.2210000e+02   5.6224980e+00
   1.2220000e+02   5.6153871e+00
   1.2230000e+02   5.6082821e+00
   1.2240000e+02   5.6011829e+00
   1.2250000e+02   5.5940895e+00
   1.2260000e+02   5.5870018e+00
   1.2270000e+02   5.5799200e+00
   1.2280000e+02   5.5728439e+00
   1.2290000e+02   5.5657736e+00
   1.2300000e+02   5.5587090e+00
   1.2310000e+02   5.5516502e+00
   1.2320000e+02   5.5445971e+00
   1.2330000e+02   5.5375497e+00
   1.2340000e+02   5.5305081e+00
   1.2350000e+02   5.5234721e+00
   1.2360000e+02   5.5164418e+00
   1.2370000e+02   5.5094173e+00
   1.2380000e+02   5.5023984e+00
   1.2390000e+02   5.4953851e+00
   1.2400000e+02   5.4883776e+00
   1.2410000e+02   5.4813756e+00
   1.2420000e+02   5.4743793e+00
   1.2430000e+02   5.4673887e+00
   1.2440000e+02   5.4604036e+00
   1.2450000e+02   5.4534242e+00
   1.2460000e+02   5.4464504e+00
   1.2470000e+02   5.4394822e+00
   1.2480000e+02   5.4325195e+00
   1.2490000e+02   5.4255625e+00
   1.2500000e+02   5.4186110e+00
   1.2510000e+02   5.4116651e+00
   1.2520000e+02   5.4047247e+00
   1.2530000e+02   5.3977898e+00
   1.2540000e+02   5.3908605e+00
   1.2550000e+02   5.3839367e+00
   1.2560000e+02   5.3770185e+00
   1.2570000e+02   5.3701057e+00
   1.2580000e+02   5.3631984e+00
   1.2590000e+02   5.3562967e+00
   1.2600000e+02   5.3494004e+00
   1.2610000e+02   5.3425095e+00
   1.2620000e+02   5.3356242e+00
   1.2630000e+02   5.3287442e+00
   1.2640000e+02   5.3218698e+00
   1.2650000e+02   5.3150007e+00
   1.2660000e+02   5.3081371e+00
   1.2670000e+02   5.3012790e+00
   1.2680000e+02   5.2944262e+00
   1.2690000e+02   5.2875788e+00
   1.2700000e+02   5.2807368e+00
   1.2710000e+02   5.2739002e+00
   1.2720000e+02   5.2670690e+00
   1.2730000e+02   5.2602432e+00
   1.2740000e+02   5.2534227e+00
   1.2750000e+02   5.2466076e+00
   1.2760000e+02   5.2397978e+00
   1.2770000e+02   5.2329933e+00
   1.2780000e+02   5.2261942e+00
   1.2790000e+02   5.2194004e+00
   1.2800000e+02   5.2126119e+00
   1.2810000e+02   5.2058287e+00
   1.2820000e+02   5.1990507e+00
   1.2830000e+02   5.1922781e+00
   1.2840000e+02   5.1855108e+00
   1.2850000e+02   5.1787487e+00
   1.2860000e+02   5.1719919e+00
   1.2870000e+02   5.1652403e+00
   1.2880000e+02   5.1584940e+00
   1.2890000e+02   5.1517529e+00
   1.2900000e+02   5.1450170e+00
   1.2910000e+02   5.1382864e+00
   1.2920000e+02   5.1315610e+00
   1.2930000e+02   5.1248408e+00
   1.2940000e+02   5.1181257e+00
   1.2950000e+02   5.1114159e+00
   1.2960000e+02   5.1047112e+00
   1.2970000e+02   5.0980117e+00
   1.2980000e+02   5.0913174e+00
   1.2990000e+02   5.0846282e+00
   1.3000000e+02   5.0779442e+00
   1.3010000e+02   5.0712653e+00
   1.3020000e+02   5.0645916e+00
   1.3030000e+02   5.0579229e+00
   1.3040000e+02   5.0512594e+00
   1.3050000e+02   5.0446010e+00
   1.3060000e+02   5.0379477e+00
   1.3070000e+02   5.0312995e+00
   1.3080000e+02   5.0246564e+00
   1.3090000e+02   5.0180183e+00
   1.3100000e+02   5.0113853e+00
   1.3110000e+02   5.0047574e+00
   1.3120000e+02   4.9981346e+00
   1.3130000e+02   4.9915167e+00
   1.3140000e+02   4.9849039e+00
   1.3150000e+02   4.9782962e+00
   1.3160000e+02   4.9716935e+00
   1.3170000e+02   4.9650958e+00
   1.3180000e+02   4.9585030e+00
   1.3190000e+02   4.9519153e+00
   1.3200000e+02   4.9453326e+00
   1.3210000e+02   4.9387549e+00
   1.3220000e+02   4.9321822e+00
   1.3230000e+02   4.9256144e+00
   1.3240000e+02   4.9190516e+00
   1.3250000e+02   4.9124937e+00
   1.3260000e+02   4.9059408e+00
   1.3270000e+02   4.8993928e+00
   1.3280000e+02   4.8928498e+00
   1.3290000e+02   4.8863116e+00
   1.3300000e+02   4.8797784e+00
   1.3310000e+02   4.8732501e+00
   1.3320000e+02   4.8667268e+00
   1.3330000e+02   4.8602083e+00
   1.3340000e+02   4.8536947e+00
   1.3350000e+02   4.8471859e+00
   1.3360000e+02   4.8406821e+00
   1.3370000e+02   4.8341831e+00
   1.3380000e+02   4.8276890e+00
   1.3390000e+02   4.8211997e+00
   1.3400000e+02   4.8147153e+00
   1.3410000e+02   4.8082357e+00
   1.3420000e+02   4.8017609e+00
   1.3430000e+02   4.7952910e+00
   1.3440000e+02   4.7888259e+00
   1.3450000e+02   4.7823656e+00
   1.3460000e+02   4.7759101e+00
   1.3470000e+02   4.7694593e+00
   1.3480000e+02   4.7630134e+00
   1.3490000e+02   4.7565723e+00
   1.3500000e+02   4.7501359e+00
   1.3510000e+02   4.7437043e+00
   1.3520000e+02   4.7372774e+00
   1.3530000e+02   4.7308553e+00
   1.3540000e+02   4.7244380e+00
   1.3550000e+02   4.7180253e+00
   1.3560000e+02   4.7116175e+00
   1.3570000e+02   4.7052143e+00
   1.3580000e+02   4.6988159e+00
   1.3590000e+02   4.6924221e+00
   1.3600000e+02   4.6860331e+00
   1.3610000e+02   4.6796487e+00
   1.3620000e+02   4.6732691e+00
   1.3630000e+02   4.6668941e+00
   1.3640000e+02   4.6605238e+00
   1.3650000e+02   4.6541582e+00
   1.3660000e+02   4.6477973e+00
   1.3670000e+02   4.6414410e+00
   1.3680000e+02   4.6350893e+00
   1.3690000e+02   4.6287423e+00
   1.3700000e+02   4.6223999e+00
   1.3710000e+02   4.6160622e+00
   1.3720000e+02   4.6097290e+00
   1.3730000e+02   4.6034005e+00
   1.3740000e+02   4.5970766e+00
   1.3750000e+02   4.5907573e+00
   1.3760000e+02   4.5844426e+00
   1.3770000e+02   4.5781324e+00
   1.3780000e+02   4.5718269e+00
   1.3790000e+02   4.5655259e+00
   1.3800000e+02   4.5592295e+00
   1.3810000e+02   4.5529377e+00
   1.3820000e+02   4.5466504e+00
   1.3830000e+02   4.5403677e+00
   1.3840000e+02   4.5340895e+00
   1.3850000e+02   4.5278158e+00
   1.3860000e+02   4.5215466e+00
   1.3870000e+02   4.5152820e+00
   1.3880000e+02   4.5090219e+00
   1.3890000e+02   4.5027663e+00
   1.3900000e+02   4.4965152e+00
   1.3910000e+02   4.4902687e+00
   1.3920000e+02   4.4840265e+00
   1.3930000e+02   4.4777889e+00
   1.3940000e+02   4.4715558e+00
   1.3950000e+02   4.4653271e+00
   1.3960000e+02   4.4591029e+00
   1.3970000e+02   4.4528831e+00
   1.3980000e+02   4.4466678e+00
   1.3990000e+02   4.4404570e+00
   1.4000000e+02   4.4342505e+00
   1.4010000e+02   4.4280485e+00
   1.4020000e+02   4.4218510e+00
   1.4030000e+02   4.4156578e+00
   1.4040000e+02   4.4094691e+00
   1.4050000e+02   4.4032848e+00
   1.4060000e+02   4.3971048e+00
   1.4070000e+02   4.3909293e+00
   1.4080000e+02   4.3847582e+00
   1.4090000e+02   4.3785914e+00
   1.4100000e+02   4.3724290e+00
   1.4110000e+02   4.3662710e+00
   1.4120000e+02   4.3601173e+00
   1.4130000e+02   4.3539680e+00
   1.4140000e+02   4.3478231e+00
   1.4150000e+02   4.3416825e+00
   1.4160000e+02   4.3355462e+00
   1.4170000e+02   4.3294142e+00
   1.4180000e+02   4.3232866e+00
   1.4190000e+02   4.3171633e+00
   1.4200000e+02   4.3110444e+00
   1.4210000e+02   4.3049297e+00
   1.4220000e+02   4.2988193e+00
   1.4230000e+02   4.2927133e+00
   1.4240000e+02   4.2866115e+00
   1.4250000e+02   4.2805140e+00
   1.4260000e+02   4.2744207e+00
   1.4270000e+02   4.2683318e+00
   1.4280000e+02   4.2622471e+00
   1.4290000e+02   4.2561667e+00
   1.4300000e+02   4.2500905e+00
   1.4310000e+02   4.2440186e+00
   1.4320000e+02   4.2379509e+00
   1.4330000e+02   4.2318874e+00
   1.4340000e+02   4.2258282e+00
   1.4350000e+02   4.2197732e+00
   1.4360000e+02   4.2137225e+00
   1.4370000e+02   4.2076759e+00
   1.4380000e+02   4.2016335e+00
   1.4390000e+02   4.1955954e+00
   1.4400000e+02   4.1895614e+00
   1.4410000e+02   4.1835316e+00
   1.4420000e+02   4.1775060e+00
   1.4430000e+02   4.1714846e+00
   1.4440000e+02   4.1654674e+00
   1.4450000e+02   4.1594543e+00
   1.4460000e+02   4.1534454e+00
   1.4470000e+02   4.1474406e+00
   1.4480000e+02   4.1414400e+00
   1.4490000e+02   4.1354435e+00
   1.4500000e+02   4.1294512e+00
   1.4510000e+02   4.1234630e+00
   1.4520000e+02   4.1174789e+00
   1.4530000e+02   4.1114990e+00
   1.4540000e+02   4.1055231e+00
   1.4550000e+02   4.0995514e+00
   1.4560000e+02   4.0935838e+00
   1.4570000e+02   4.0876202e+00
   1.4580000e+02   4.0816608e+00
   1.4590000e+02   4.0757054e+00
   1.4600000e+02   4.0697541e+00
   1.4610000e+02   4.0638069e+00
   1.4620000e+02   4.0578638e+00
   1.4630000e+02   4.0519247e+00
   1.4640000e+02   4.0459897e+00
   1.4650000e+02   4.0400588e+00
   1.4660000e+02   4.0341318e+00
   1.4670000e+02   4.0282090e+00
   1.4680000e+02   4.0222901e+00
   1.4690000e+02   4.0163753e+00
   1.4700000e+02   4.0104646e+00
   1.4710000e+02   4.0045578e+00
   1.4720000e+02   3.9986551e+00
   1.4730000e+02   3.9927563e+00
   1.4740000e+02   3.9868616e+00
   1.4750000e+02   3.9809708e+00
   1.4760000e+02   3.9750841e+00
   1.4770000e+02   3.9692013e+00
   1.4780000e+02   3.9633226e+00
   1.4790000e+02   3.9574478e+00
   1.4800000e+02   3.9515769e+00
   1.4810000e+02   3.9457101e+00
   1.4820000e+02   3.9398472e+00
   1.4830000e+02   3.9339882e+00
   1.4840000e+02   3.9281332e+00
   1.4850000e+02   3.9222822e+00
   1.4860000e+02   3.9164351e+00
   1.4870000e+02   3.9105919e+00
   1.4880000e+02   3.9047526e+00
   1.4890000e+02   3.8989173e+00
   1.4900000e+02   3.8930859e+00
   1.4910000e+02   3.8872584e+00
   1.4920000e+02   3.8814348e+00
   1.4930000e+02   3.8756151e+00
   1.4940000e+02   3.8697993e+00
   1.4950000e+02   3.8639874e+00
   1.4960000e+02   3.8581794e+00
   1.4970000e+02   3.8523752e+00
   1.4980000e+02   3.8465750e+00
   1.4990000e+02   3.8407786e+00
   1.5000000e+02   3.8349861e+00
   1.5010000e+02   3.8291974e+00
   1.5020000e+02   3.8234126e+00
   1.5030000e+02   3.8176316e+00
   1.5040000e+02   3.8118545e+00
   1.5050000e+02   3.8060813e+00
   1.5060000e+02   3.8003118e+00
   1.5070000e+02   3.7945462e+00
   1.5080000e+02   3.7887844e+00
   1.5090000e+02   3.7830265e+00
   1.5100000e+02   3.7772723e+00
   1.5110000e+02   3.7715220e+00
   1.5120000e+02   3.7657754e+00
   1.5130000e+02   3.7600327e+00
   1.5140000e+02   3.7542938e+00
   1.5150000e+02   3.7485586e+00
   1.5160000e+02   3.7428272e+00
   1.5170000e+02   3.7370996e+00
   1.5180000e+02   3.7313758e+00
   1.5190000e+02   3.7256558e+00
   1.5200000e+02   3.7199395e+00
   1.5210000e+02   3.7142270e+00
   1.5220000e+02   3.7085182e+00
   1.5230000e+02   3.7028132e+00
   1.5240000e+02   3.6971119e+00
   1.5250000e+02   3.6914144e+00
   1.5260000e+02   3.6857206e+00
   1.5270000e+02   3.6800305e+00
   1.5280000e+02   3.6743442e+00
   1.5290000e+02   3.6686615e+00
   1.5300000e+02   3.6629826e+00
   1.5310000e+02   3.6573074e+00
   1.5320000e+02   3.6516359e+00
   1.5330000e+02   3.6459682e+00
   1.5340000e+02   3.6403041e+00
   1.5350000e+02   3.6346437e+00
   1.5360000e+02   3.6289869e+00
   1.5370000e+02   3.6233339e+00
   1.5380000e+02   3.6176845e+00
   1.5390000e+02   3.6120389e+00
   1.5400000e+02   3.6063968e+00
   1.5410000e+02   3.6007585e+00
   1.5420000e+02   3.5951238e+00
   1.5430000e+02   3.5894927e+00
   1.5440000e+02   3.5838653e+00
   1.5450000e+02   3.5782416e+00
   1.5460000e+02   3.5726215e+00
   1.5470000e+02   3.5670050e+00
   1.5480000e+02   3.5613921e+00
   1.5490000e+02   3.5557829e+00
   1.5500000e+02   3.5501773e+00
   1.5510000e+02   3.5445753e+00
   1.5520000e+02   3.5389769e+00
   1.5530000e+02   3.5333821e+00
   1.5540000e+02   3.5277910e+00
   1.5550000e+02   3.5222034e+00
   1.5560000e+02   3.5166194e+00
   1.5570000e+02   3.5110390e+00
   1.5580000e+02   3.5054622e+00
   1.5590000e+02   3.4998889e+00
   1.5600000e+02   3.4943193e+00
   1.5610000e+02   3.4887532e+00
   1.5620000e+02   3.4831907e+00
   1.5630000e+02   3.4776317e+00
   1.5640000e+02   3.4720763e+00
   1.5650000e+02   3.4665244e+00
   1.5660000e+02   3.4609761e+00
   1.5670000e+02   3.4554313e+00
   1.5680000e+02   3.4498901e+00
   1.5690000e+02   3.4443524e+00
   1.5700000e+02   3.4388182e+00
   1.5710000e+02   3.4332876e+00
   1.5720000e+02   3.4277604e+00
   1.5730000e+02   3.4222368e+00
   1.5740000e+02   3.4167167e+00
   1.5750000e+02   3.4112001e+00
   1.5760000e+02   3.4056870e+00
   1.5770000e+02   3.4001774e+00
   1.5780000e+02   3.3946713e+00
   1.5790000e+02   3.3891687e+00
   1.5800000e+02   3.3836695e+00
   1.5810000e+02   3.3781739e+00
   1.5820000e+02   3.3726817e+00
   1.5830000e+02   3.3671930e+00
   1.5840000e+02   3.3617077e+00
   1.5850000e+02   3.3562259e+00
   1.5860000e+02   3.3507476e+00
   1.5870000e+02   3.3452727e+00
   1.5880000e+02   3.3398013e+00
   1.5890000e+02   3.3343333e+00
   1.5900000e+02   3.3288688e+00
   1.5910000e+02   3.3234077e+00
   1.5920000e+02   3.3179500e+00
   1.5930000e+02   3.3124957e+00
   1.5940000e+02   3.3070449e+00
   1.5950000e+02   3.3015975e+00
   1.5960000e+02   3.2961535e+00
   1.5970000e+02   3.2907129e+00
   1.5980000e+02   3.2852758e+00
   1.5990000e+02   3.2798420e+00
   1.6000000e+02   3.2744116e+00
   1.6010000e+02   3.2689846e+00
   1.6020000e+02   3.2635610e+00
   1.6030000e+02   3.2581408e+00
   1.6040000e+02   3.2527240e+00
   1.6050000e+02   3.2473105e+00
   1.6060000e+02   3.2419004e+00
   1.6070000e+02   3.2364937e+00
   1.6080000e+02   3.2310904e+00
   1.6090000e+02   3.2256904e+00
   1.6100000e+02   3.2202937e+00
   1.6110000e+02   3.2149004e+00
   1.6120000e+02   3.2095105e+00
   1.6130000e+02   3.2041239e+00
   1.6140000e+02   3.1987406e+00
   1.6150000e+02   3.1933607e+00
   1.6160000e+02   3.1879841e+00
   1.6170000e+02   3.1826109e+00
   1.6180000e+02   3.1772409e+00
   1.6190000e+02   3.1718743e+00
   1.6200000e+02   3.1665110e+00
   1.6210000e+02   3.1611510e+00
   1.6220000e+02   3.1557943e+00
   1.6230000e+02   3.1504409e+00
   1.6240000e+02   3.1450908e+00
   1.6250000e+02   3.1397439e+00
   1.6260000e+02   3.1344004e+00
   1.6270000e+02   3.1290602e+00
   1.6280000e+02   3.1237232e+00
   1.6290000e+02   3.1183896e+00
   1.6300000e+02   3.1130592e+00
   1.6310000e+02   3.1077320e+00
   1.6320000e+02   3.1024082e+00
   1.6330000e+02   3.0970876e+00
   1.6340000e+02   3.0917702e+00
   1.6350000e+02   3.0864561e+00
   1.6360000e+02   3.0811453e+00
   1.6370000e+02   3.0758377e+00
   1.6380000e+02   3.0705333e+00
   1.6390000e+02   3.0652322e+00
   1.6400000e+02   3.0599343e+00
   1.6410000e+02   3.0546396e+00
   1.6420000e+02   3.0493482e+00
   1.6430000e+02   3.0440600e+00
   1.6440000e+02   3.0387750e+00
   1.6450000e+02   3.0334932e+00
   1.6460000e+02   3.0282146e+00
   1.6470000e+02   3.0229393e+00
   1.6480000e+02   3.0176671e+00
   1.6490000e+02   3.0123981e+00
   1.6500000e+02   3.0071324e+00
   1.6510000e+02   3.0018698e+00
   1.6520000e+02   2.9966104e+00
   1.6530000e+02   2.9913542e+00
   1.6540000e+02   2.9861011e+00
   1.6550000e+02   2.9808513e+00
   1.6560000e+02   2.9756046e+00
   1.6570000e+02   2.9703611e+00
   1.6580000e+02   2.9651207e+00
   1.6590000e+02   2.9598835e+00
   1.6600000e+02   2.9546495e+00
   1.6610000e+02   2.9494186e+00
   1.6620000e+02   2.9441909e+00
   1.6630000e+02   2.9389663e+00
   1.6640000e+02   2.9337448e+00
   1.6650000e+02   2.9285265e+00
   1.6660000e+02   2.9233113e+00
   1.6670000e+02   2.9180993e+00
   1.6680000e+02   2.9128903e+00
   1.6690000e+02   2.9076845e+00
   1.6700000e+02   2.9024818e+00
   1.6710000e+02   2.8972823e+00
   1.6720000e+02   2.8920858e+00
   1.6730000e+02   2.8868924e+00
   1.6740000e+02   2.8817022e+00
   1.6750000e+02   2.8765150e+00
   1.6760000e+02   2.8713310e+00
   1.6770000e+02   2.8661500e+00
   1.6780000e+02   2.8609721e+00
   1.6790000e+02   2.8557973e+00
   1.6800000e+02   2.8506256e+00
   1.6810000e+02   2.8454570e+00
   1.6820000e+02   2.8402914e+00
   1.6830000e+02   2.8351289e+00
   1.6840000e+02   2.8299695e+00
   1.6850000e+02   2.8248131e+00
   1.6860000e+02   2.8196598e+00
   1.6870000e+02   2.8145096e+00
   1.6880000e+02   2.8093624e+00
   1.6890000e+02   2.8042183e+00
   1.6900000e+02   2.7990772e+00
   1.6910000e+02   2.7939391e+00
   1.6920000e+02   2.7888041e+00
   1.6930000e+02   2.7836721e+00
   1.6940000e+02   2.7785431e+00
   1.6950000e+02   2.7734172e+00
   1.6960000e+02   2.7682943e+00
   1.6970000e+02   2.7631744e+00
   1.6980000e+02   2.7580575e+00
   1.6990000e+02   2.7529437e+00
   1.7000000e+02   2.7478328e+00
   1.7010000e+02   2.7427250e+00
   1.7020000e+02   2.7376201e+00
   1.7030000e+02   2.7325183e+00
   1.7040000e+02   2.7274194e+00
   1.7050000e+02   2.7223236e+00
   1.7060000e+02   2.7172307e+00
   1.7070000e+02   2.7121408e+00
   1.7080000e+02   2.7070539e+00
   1.7090000e+02   2.7019700e+00
   1.7100000e+02   2.6968890e+00
   1.7110000e+02   2.6918111e+00
   1.7120000e+02   2.6867360e+00
   1.7130000e+02   2.6816640e+00
   1.7140000e+02   2.6765949e+00
   1.7150000e+02   2.6715288e+00
   1.7160000e+02   2.6664656e+00
   1.7170000e+02   2.6614054e+00
   1.7180000e+02   2.6563481e+00
   1.7190000e+02   2.6512937e+00
   1.7200000e+02   2.6462423e+00
   1.7210000e+02   2.6411938e+00
   1.7220000e+02   2.6361483e+00
   1.7230000e+02   2.6311057e+00
   1.7240000e+02   2.6260660e+00
   1.7250000e+02   2.6210293e+00
   1.7260000e+02   2.6159954e+00
   1.7270000e+02   2.6109645e+00
   1.7280000e+02   2.6059365e+00
   1.7290000e+02   2.6009114e+00
   1.7300000e+02   2.5958892e+00
   1.7310000e+02   2.5908699e+00
   1.7320000e+02   2.5858535e+00
   1.7330000e+02   2.5808400e+00
   1.7340000e+02   2.5758294e+00
   1.7350000e+02   2.5708217e+00
   1.7360000e+02   2.5658168e+00
   1.7370000e+02   2.5608149e+00
   1.7380000e+02   2.5558158e+00
   1.7390000e+02   2.5508196e+00
   1.7400000e+02   2.5458263e+00
   1.7410000e+02   2.5408358e+00
   1.7420000e+02   2.5358482e+00
   1.7430000e+02   2.5308635e+00
   1.7440000e+02   2.5258816e+00
   1.7450000e+02   2.5209026e+00
   1.7460000e+02   2.5159265e+00
   1.7470000e+02   2.5109532e+00
   1.7480000e+02   2.5059827e+00
   1.7490000e+02   2.5010151e+00
   1.7500000e+02   2.4960503e+00
   1.7510000e+02   2.4910883e+00
   1.7520000e+02   2.4861292e+00
   1.7530000e+02   2.4811729e+00
   1.7540000e+02   2.4762195e+00
   1.7550000e+02   2.4712688e+00
   1.7560000e+02   2.4663210e+00
   1.7570000e+02   2.4613760e+00
   1.7580000e+02   2.4564338e+00
   1.7590000e+02   2.4514945e+00
   1.7600000e+02   2.4465579e+00
   1.7610000e+02   2.4416241e+00
   1.7620000e+02   2.4366932e+00
   1.7630000e+02   2.4317650e+00
   1.7640000e+02   2.4268396e+00
   1.7650000e+02   2.4219171e+00
   1.7660000e+02   2.4169973e+00
   1.7670000e+02   2.4120803e+00
   1.7680000e+02   2.4071660e+00
   1.7690000e+02   2.4022546e+00
   1.7700000e+02   2.3973459e+00
   1.7710000e+02   2.3924400e+00
   1.7720000e+02   2.3875369e+00
   1.7730000e+02   2.3826365e+00
   1.7740000e+02   2.3777389e+00
   1.7750000e+02   2.3728441e+00
   1.7760000e+02   2.3679520e+00
   1.7770000e+02   2.3630627e+00
   1.7780000e+02   2.3581761e+00
   1.7790000e+02   2.3532923e+00
   1.7800000e+02   2.3484112e+00
   1.7810000e+02   2.3435329e+00
   1.7820000e+02   2.3386573e+00
   1.7830000e+02   2.3337844e+00
   1.7840000e+02   2.3289143e+00
   1.7850000e+02   2.3240468e+00
   1.7860000e+02   2.3191822e+00
   1.7870000e+02   2.3143202e+00
   1.7880000e+02   2.3094610e+00
   1.7890000e+02   2.3046044e+00
   1.7900000e+02   2.2997506e+00
   1.7910000e+02   2.2948995e+00
   1.7920000e+02   2.2900511e+00
   1.7930000e+02   2.2852055e+00
   1.7940000e+02   2.2803625e+00
   1.7950000e+02   2.2755222e+00
   1.7960000e+02   2.2706846e+00
   1.7970000e+02   2.2658497e+00
   1.7980000e+02   2.2610175e+00
   1.7990000e+02   2.2561880e+00
   1.8000000e+02   2.2513612e+00
   1.8010000e+02   2.2465370e+00
   1.8020000e+02   2.2417155e+00
   1.8030000e+02   2.2368967e+00
   1.8040000e+02   2.2320806e+00
   1.8050000e+02   2.2272671e+00
   1.8060000e+02   2.2224563e+00
   1.8070000e+02   2.2176482e+00
   1.8080000e+02   2.2128427e+00
   1.8090000e+02   2.2080399e+00
   1.8100000e+02   2.2032398e+00
   1.8110000e+02   2.1984422e+00
   1.8120000e+02   2.1936474e+00
   1.8130000e+02   2.1888552e+00
   1.8140000e+02   2.1840656e+00
   1.8150000e+02   2.1792787e+00
   1.8160000e+02   2.1744944e+00
   1.8170000e+02   2.1697127e+00
   1.8180000e+02   2.1649337e+00
   1.8190000e+02   2.1601573e+00
   1.8200000e+02   2.1553835e+00
   1.8210000e+02   2.1506123e+00
   1.8220000e+02   2.1458438e+00
   1.8230000e+02   2.1410779e+00
   1.8240000e+02   2.1363146e+00
   1.8250000e+02   2.1315539e+00
   1.8260000e+02   2.1267958e+00
   1.8270000e+02   2.1220403e+00
   1.8280000e+02   2.1172874e+00
   1.8290000e+02   2.1125371e+00
   1.8300000e+02   2.1077895e+00
   1.8310000e+02   2.1030444e+00
   1.8320000e+02   2.0983019e+00
   1.8330000e+02   2.0935620e+00
   1.8340000e+02   2.0888246e+00
   1.8350000e+02   2.0840899e+00
   1.8360000e+02   2.0793577e+00
   1.8370000e+02   2.0746281e+00
   1.8380000e+02   2.0699011e+00
   1.8390000e+02   2.0651767e+00
   1.8400000e+02   2.0604548e+00
   1.8410000e+02   2.0557355e+00
   1.8420000e+02   2.0510187e+00
   1.8430000e+02   2.0463045e+00
   1.8440000e+02   2.0415929e+00
   1.8450000e+02   2.0368838e+00
   1.8460000e+02   2.0321773e+00
   1.8470000e+02   2.0274733e+00
   1.8480000e+02   2.0227719e+00
   1.8490000e+02   2.0180730e+00
   1.8500000e+02   2.0133767e+00
   1.8510000e+02   2.0086829e+00
   1.8520000e+02   2.0039916e+00
   1.8530000e+02   1.9993029e+00
   1.8540000e+02   1.9946167e+00
   1.8550000e+02   1.9899330e+00
   1.8560000e+02   1.9852518e+00
   1.8570000e+02   1.9805732e+00
   1.8580000e+02   1.9758971e+00
   1.8590000e+02   1.9712235e+00
   1.8600000e+02   1.9665524e+00
   1.8610000e+02   1.9618838e+00
   1.8620000e+02   1.9572177e+00
   1.8630000e+02   1.9525542e+00
   1.8640000e+02   1.9478931e+00
   1.8650000e+02   1.9432345e+00
   1.8660000e+02   1.9385785e+00
   1.8670000e+02   1.9339249e+00
   1.8680000e+02   1.9292738e+00
   1.8690000e+02   1.9246252e+00
   1.8700000e+02   1.9199791e+00
   1.8710000e+02   1.9153355e+00
   1.8720000e+02   1.9106944e+00
   1.8730000e+02   1.9060557e+00
   1.8740000e+02   1.9014195e+00
   1.8750000e+02   1.8967858e+00
   1.8760000e+02   1.8921546e+00
   1.8770000e+02   1.8875258e+00
   1.8780000e+02   1.8828995e+00
   1.8790000e+02   1.8782757e+00
   1.8800000e+02   1.8736543e+00
   1.8810000e+02   1.8690353e+00
   1.8820000e+02   1.8644189e+00
   1.8830000e+02   1.8598049e+00
   1.8840000e+02   1.8551933e+00
   1.8850000e+02   1.8505842e+00
   1.8860000e+02   1.8459775e+00
   1.8870000e+02   1.8413733e+00
   1.8880000e+02   1.8367715e+00
   1.8890000e+02   1.8321721e+00
   1.8900000e+02   1.8275752e+00
   1.8910000e+02   1.8229807e+00
   1.8920000e+02   1.8183886e+00
   1.8930000e+02   1.8137990e+00
   1.8940000e+02   1.8092118e+00
   1.8950000e+02   1.8046270e+00
   1.8960000e+02   1.8000446e+00
   1.8970000e+02   1.7954646e+00
   1.8980000e+02   1.7908871e+00
   1.8990000e+02   1.7863120e+00
   1.9000000e+02   1.7817392e+00
   1.9010000e+02   1.7771689e+00
   1.9020000e+02   1.7726010e+00
   1.9030000e+02   1.7680355e+00
   1.9040000e+02   1.7634724e+00
   1.9050000e+02   1.7589117e+00
   1.9060000e+02   1.7543533e+00
   1.9070000e+02   1.7497974e+00
   1.9080000e+02   1.7452438e+00
   1.9090000e+02   1.7406927e+00
   1.9100000e+02   1.7361439e+00
   1.9110000e+02   1.7315975e+00
   1.9120000e+02   1.7270535e+00
   1.9130000e+02   1.7225119e+00
   1.9140000e+02   1.7179726e+00
   1.9150000e+02   1.7134357e+00
   1.9160000e+02   1.7089012e+00
   1.9170000e+02   1.7043690e+00
   1.9180000e+02   1.6998392e+00
   1.9190000e+02   1.6953118e+00
   1.9200000e+02   1.6907867e+00
   1.9210000e+02   1.6862640e+00
   1.9220000e+02   1.6817436e+00
   1.9230000e+02   1.6772256e+00
   1.9240000e+02   1.6727099e+00
   1.9250000e+02   1.6681966e+00
   1.9260000e+02   1.6636856e+00
   1.9270000e+02   1.6591770e+00
   1.9280000e+02   1.6546707e+00
   1.9290000e+02   1.6501667e+00
   1.9300000e+02   1.6456651e+00
   1.9310000e+02   1.6411658e+00
   1.9320000e+02   1.6366688e+00
   1.9330000e+02   1.6321742e+00
   1.9340000e+02   1.6276819e+00
   1.9350000e+02   1.6231919e+00
   1.9360000e+02   1.6187042e+00
   1.9370000e+02   1.6142188e+00
   1.9380000e+02   1.6097358e+00
   1.9390000e+02   1.6052551e+00
   1.9400000e+02   1.6007767e+00
   1.9410000e+02   1.5963005e+00
   1.9420000e+02   1.5918267e+00
   1.9430000e+02   1.5873552e+00
   1.9440000e+02   1.5828860e+00
   1.9450000e+02   1.5784191e+00
   1.9460000e+02   1.5739545e+00
   1.9470000e+02   1.5694922e+00
   1.9480000e+02   1.5650322e+00
   1.9490000e+02   1.5605745e+00
   1.9500000e+02   1.5561190e+00
   1.9510000e+02   1.5516659e+00
   1.9520000e+02   1.5472150e+00
   1.9530000e+02   1.5427664e+00
   1.9540000e+02   1.5383201e+00
   1.9550000e+02   1.5338760e+00
   1.9560000e+02   1.5294342e+00
   1.9570000e+02   1.5249947e+00
   1.9580000e+02   1.5205575e+00
   1.9590000e+02   1.5161225e+00
   1.9600000e+02   1.5116898e+00
   1.9610000e+02   1.5072594e+00
   1.9620000e+02   1.5028312e+00
   1.9630000e+02   1.4984053e+00
   1.9640000e+02   1.4939816e+00
   1.9650000e+02   1.4895602e+00
   1.9660000e+02   1.4851410e+00
   1.9670000e+02   1.4807241e+00
   1.9680000e+02   1.4763094e+00
   1.9690000e+02   1.4718969e+00
   1.9700000e+02   1.4674867e+00
   1.9710000e+02   1.4630788e+00
   1.9720000e+02   1.4586730e+00
   1.9730000e+02   1.4542695e+00
   1.9740000e+02   1.4498683e+00
   1.9750000e+02   1.4454693e+00
   1.9760000e+02   1.4410724e+00
   1.9770000e+02   1.4366779e+00
   1.9780000e+02   1.4322855e+00
   1.9790000e+02   1.4278954e+00
   1.9800000e+02   1.4235074e+00
   1.9810000e+02   1.4191217e+00
   1.9820000e+02   1.4147383e+00
   1.9830000e+02   1.4103570e+00
   1.9840000e+02   1.4059779e+00
   1.9850000e+02   1.4016010e+00
   1.9860000e+02   1.3972264e+00
   1.9870000e+02   1.3928539e+00
   1.9880000e+02   1.3884837e+00
   1.9890000e+02   1.3841156e+00
   1.9900000e+02   1.3797497e+00
   1.9910000e+02   1.3753861e+00
   1.9920000e+02   1.3710246e+00
   1.9930000e+02   1.3666653e+00
   1.9940000e+02   1.3623082e+00
   1.9950000e+02   1.3579533e+00
   1.9960000e+02   1.3536005e+00
   1.9970000e+02   1.3492500e+00
   1.9980000e+02   1.3449016e+00
   1.9990000e+02   1.3405554e+00
   2.0000000e+02   1.3362113e+00
   2.0010000e+02   1.3318695e+00
   2.0020000e+02   1.3275298e+00
   2.0030000e+02   1.3231923e+00
   2.0040000e+02   1.3188569e+00
   2.0050000e+02   1.3145237e+00
   2.0060000e+02   1.3101927e+00
   2.0070000e+02   1.3058638e+00
   2.0080000e+02   1.3015371e+00
   2.0090000e+02   1.2972125e+00
   2.0100000e+02   1.2928901e+00
   2.0110000e+02   1.2885698e+00
   2.0120000e+02   1.2842517e+00
   2.0130000e+02   1.2799358e+00
   2.0140000e+02   1.2756219e+00
   2.0150000e+02   1.2713102e+00
   2.0160000e+02   1.2670007e+00
   2.0170000e+02   1.2626933e+00
   2.0180000e+02   1.2583880e+00
   2.0190000e+02   1.2540849e+00
   2.0200000e+02   1.2497839e+00
   2.0210000e+02   1.2454850e+00
   2.0220000e+02   1.2411882e+00
   2.0230000e+02   1.2368936e+00
   2.0240000e+02   1.2326011e+00
   2.0250000e+02   1.2283107e+00
   2.0260000e+02   1.2240224e+00
   2.0270000e+02   1.2197363e+00
   2.0280000e+02   1.2154522e+00
   2.0290000e+02   1.2111703e+00
   2.0300000e+02   1.2068905e+00
   2.0310000e+02   1.2026128e+00
   2.0320000e+02   1.1983372e+00
   2.0330000e+02   1.1940637e+00
   2.0340000e+02   1.1897923e+00
   2.0350000e+02   1.1855230e+00
   2.0360000e+02   1.1812558e+00
   2.0370000e+02   1.1769907e+00
   2.0380000e+02   1.1727277e+00
   2.0390000e+02   1.1684667e+00
   2.0400000e+02   1.1642079e+00
   2.0410000e+02   1.1599512e+00
   2.0420000e+02   1.1556965e+00
   2.0430000e+02   1.1514439e+00
   2.0440000e+02   1.1471934e+00
   2.0450000e+02   1.1429450e+00
   2.0460000e+02   1.1386987e+00
   2.0470000e+02   1.1344544e+00
   2.0480000e+02   1.1302122e+00
   2.0490000e+02   1.1259721e+00
   2.0500000e+02   1.1217340e+00
   2.0510000e+02   1.1174980e+00
   2.0520000e+02   1.1132641e+00
   2.0530000e+02   1.1090323e+00
   2.0540000e+02   1.1048025e+00
   2.0550000e+02   1.1005747e+00
   2.0560000e+02   1.0963490e+00
   2.0570000e+02   1.0921254e+00
   2.0580000e+02   1.0879038e+00
   2.0590000e+02   1.0836843e+00
   2.0600000e+02   1.0794668e+00
   2.0610000e+02   1.0752514e+00
   2.0620000e+02   1.0710380e+00
   2.0630000e+02   1.0668267e+00
   2.0640000e+02   1.0626174e+00
   2.0650000e+02   1.0584101e+00
   2.0660000e+02   1.0542049e+00
   2.0670000e+02   1.0500017e+00
   2.0680000e+02   1.0458006e+00
   2.0690000e+02   1.0416014e+00
   2.0700000e+02   1.0374043e+00
   2.0710000e+02   1.0332093e+00
   2.0720000e+02   1.0290162e+00
   2.0730000e+02   1.0248252e+00
   2.0740000e+02   1.0206362e+00
   2.0750000e+02   1.0164492e+00
   2.0760000e+02   1.0122643e+00
   2.0770000e+02   1.0080813e+00
   2.0780000e+02   1.0039004e+00
   2.0790000e+02   9.9972147e-01
   2.0800000e+02   9.9554455e-01
   2.0810000e+02   9.9136965e-01
   2.0820000e+02   9.8719675e-01
   2.0830000e+02   9.8302585e-01
   2.0840000e+02   9.7885696e-01
   2.0850000e+02   9.7469007e-01
   2.0860000e+02   9.7052517e-01
   2.0870000e+02   9.6636227e-01
   2.0880000e+02   9.6220137e-01
   2.0890000e+02   9.5804245e-01
   2.0900000e+02   9.5388553e-01
   2.0910000e+02   9.4973060e-01
   2.0920000e+02   9.4557765e-01
   2.0930000e+02   9.4142669e-01
   2.0940000e+02   9.3727771e-01
   2.0950000e+02   9.3313071e-01
   2.0960000e+02   9.2898569e-01
   2.0970000e+02   9.2484264e-01
   2.0980000e+02   9.2070158e-01
   2.0990000e+02   9.1656248e-01
   2.1000000e+02   9.1242536e-01
   2.1010000e+02   9.0829021e-01
   2.1020000e+02   9.0415702e-01
   2.1030000e+02   9.0002580e-01
   2.1040000e+02   8.9589654e-01
   2.1050000e+02   8.9176925e-01
   2.1060000e+02   8.8764392e-01
   2.1070000e+02   8.8352054e-01
   2.1080000e+02   8.7939912e-01
   2.1090000e+02   8.7527966e-01
   2.1100000e+02   8.7116215e-01
   2.1110000e+02   8.6704659e-01
   2.1120000e+02   8.6293298e-01
   2.1130000e+02   8.5882131e-01
   2.1140000e+02   8.5471159e-01
   2.1150000e+02   8.5060382e-01
   2.1160000e+02   8.4649799e-01
   2.1170000e+02   8.4239409e-01
   2.1180000e+02   8.3829214e-01
   2.1190000e+02   8.3419212e-01
   2.1200000e+02   8.3009403e-01
   2.1210000e+02   8.2599788e-01
   2.1220000e+02   8.2190366e-01
   2.1230000e+02   8.1781137e-01
   2.1240000e+02   8.1372101e-01
   2.1250000e+02   8.0963257e-01
   2.1260000e+02   8.0554605e-01
   2.1270000e+02   8.0146146e-01
   2.1280000e+02   7.9737878e-01
   2.1290000e+02   7.9329802e-01
   2.1300000e+02   7.8921918e-01
   2.1310000e+02   7.8514226e-01
   2.1320000e+02   7.8106725e-01
   2.1330000e+02   7.7699414e-01
   2.1340000e+02   7.7292295e-01
   2.1350000e+02   7.6885367e-01
   2.1360000e+02   7.6478629e-01
   2.1370000e+02   7.6072081e-01
   2.1380000e+02   7.5665724e-01
   2.1390000e+02   7.5259556e-01
   2.1400000e+02   7.4853579e-01
   2.1410000e+02   7.4447791e-01
   2.1420000e+02   7.4042192e-01
   2.1430000e+02   7.3636783e-01
   2.1440000e+02   7.3231563e-01
   2.1450000e+02   7.2826532e-01
   2.1460000e+02   7.2421690e-01
   2.1470000e+02   7.2017036e-01
   2.1480000e+02   7.1612571e-01
   2.1490000e+02   7.1208294e-01
   2.1500000e+02   7.0804206e-01
   2.1510000e+02   7.0400305e-01
   2.1520000e+02   6.9996591e-01
   2.1530000e+02   6.9593066e-01
   2.1540000e+02   6.9189727e-01
   2.1550000e+02   6.8786576e-01
   2.1560000e+02   6.8383612e-01
   2.1570000e+02   6.7980835e-01
   2.1580000e+02   6.7578245e-01
   2.1590000e+02   6.7175841e-01
   2.1600000e+02   6.6773623e-01
   2.1610000e+02   6.6371592e-01
   2.1620000e+02   6.5969746e-01
   2.1630000e+02   6.5568086e-01
   2.1640000e+02   6.5166612e-01
   2.1650000e+02   6.4765324e-01
   2.1660000e+02   6.4364221e-01
   2.1670000e+02   6.3963303e-01
   2.1680000e+02   6.3562570e-01
   2.1690000e+02   6.3162021e-01
   2.1700000e+02   6.2761658e-01
   2.1710000e+02   6.2361478e-01
   2.1720000e+02   6.1961484e-01
   2.1730000e+02   6.1561673e-01
   2.1740000e+02   6.1162046e-01
   2.1750000e+02   6.0762603e-01
   2.1760000e+02   6.0363343e-01
   2.1770000e+02   5.9964267e-01
   2.1780000e+02   5.9565374e-01
   2.1790000e+02   5.9166665e-01
   2.1800000e+02   5.8768138e-01
   2.1810000e+02   5.8369794e-01
   2.1820000e+02   5.7971633e-01
   2.1830000e+02   5.7573654e-01
   2.1840000e+02   5.7175857e-01
   2.1850000e+02   5.6778243e-01
   2.1860000e+02   5.6380810e-01
   2.1870000e+02   5.5983559e-01
   2.1880000e+02   5.5586490e-01
   2.1890000e+02   5.5189602e-01
   2.1900000e+02   5.4792896e-01
   2.1910000e+02   5.4396370e-01
   2.1920000e+02   5.4000026e-01
   2.1930000e+02   5.3603862e-01
   2.1940000e+02   5.3207879e-01
   2.1950000e+02   5.2812076e-01
   2.1960000e+02   5.2416454e-01
   2.1970000e+02   5.2021011e-01
   2.1980000e+02   5.1625749e-01
   2.1990000e+02   5.1230667e-01
   2.2000000e+02   5.0835764e-01
   2.2010000e+02   5.0441040e-01
   2.2020000e+02   5.0046496e-01
   2.2030000e+02   4.9652131e-01
   2.2040000e+02   4.9257945e-01
   2.2050000e+02   4.8863938e-01
   2.2060000e+02   4.8470109e-01
   2.2070000e+02   4.8076459e-01
   2.2080000e+02   4.7682987e-01
   2.2090000e+02   4.7289694e-01
   2.2100000e+02   4.6896578e-01
   2.2110000e+02   4.6503640e-01
   2.2120000e+02   4.6110880e-01
   2.2130000e+02   4.5718297e-01
   2.2140000e+02   4.5325892e-01
   2.2150000e+02   4.4933664e-01
   2.2160000e+02   4.4541613e-01
   2.2170000e+02   4.4149739e-01
   2.2180000e+02   4.3758042e-01
   2.2190000e+02   4.3366521e-01
   2.2200000e+02   4.2975176e-01
   2.2210000e+02   4.2584008e-01
   2.2220000e+02   4.2193016e-01
   2.2230000e+02   4.1802200e-01
   2.2240000e+02   4.1411560e-01
   2.2250000e+02   4.1021095e-01
   2.2260000e+02   4.0630805e-01
   2.2270000e+02   4.0240691e-01
   2.2280000e+02   3.9850752e-01
   2.2290000e+02   3.9460988e-01
   2.2300000e+02   3.9071399e-01
   2.2310000e+02   3.8681985e-01
   2.2320000e+02   3.8292745e-01
   2.2330000e+02   3.7903679e-01
   2.2340000e+02   3.7514788e-01
   2.2350000e+02   3.7126070e-01
   2.2360000e+02   3.6737527e-01
   2.2370000e+02   3.6349157e-01
   2.2380000e+02   3.5960961e-01
   2.2390000e+02   3.5572938e-01
   2.2400000e+02   3.5185089e-01
   2.2410000e+02   3.4797412e-01
   2.2420000e+02   3.4409909e-01
   2.2430000e+02   3.4022578e-01
   2.2440000e+02   3.3635420e-01
   2.2450000e+02   3.3248435e-01
   2.2460000e+02   3.2861621e-01
   2.2470000e+02   3.2474981e-01
   2.2480000e+02   3.2088512e-01
   2.2490000e+02   3.1702214e-01
   2.2500000e+02   3.1316089e-01
   2.2510000e+02   3.0930135e-01
   2.2520000e+02   3.0544353e-01
   2.2530000e+02   3.0158742e-01
   2.2540000e+02   2.9773302e-01
   2.2550000e+02   2.9388033e-01
   2.2560000e+02   2.9002935e-01
   2.2570000e+02   2.8618007e-01
   2.2580000e+02   2.8233250e-01
   2.2590000e+02   2.7848663e-01
   2.2600000e+02   2.7464247e-01
   2.2610000e+02   2.7080001e-01
   2.2620000e+02   2.6695924e-01
   2.2630000e+02   2.6312017e-01
   2.2640000e+02   2.5928280e-01
   2.2650000e+02   2.5544713e-01
   2.2660000e+02   2.5161314e-01
   2.2670000e+02   2.4778085e-01
   2.2680000e+02   2.4395025e-01
   2.2690000e+02   2.4012134e-01
   2.2700000e+02   2.3629411e-01
   2.2710000e+02   2.3246857e-01
   2.2720000e+02   2.2864471e-01
   2.2730000e+02   2.2482254e-01
   2.2740000e+02   2.2100205e-01
   2.2750000e+02   2.1718323e-01
   2.2760000e+02   2.1336610e-01
   2.2770000e+02   2.0955064e-01
   2.2780000e+02   2.0573686e-01
   2.2790000e+02   2.0192475e-01
   2.2800000e+02   1.9811431e-01
   2.2810000e+02   1.9430555e-01
   2.2820000e+02   1.9049845e-01
   2.2830000e+02   1.8669302e-01
   2.2840000e+02   1.8288926e-01
   2.2850000e+02   1.7908717e-01
   2.2860000e+02   1.7528673e-01
   2.2870000e+02   1.7148796e-01
   2.2880000e+02   1.6769085e-01
   2.2890000e+02   1.6389540e-01
   2.2900000e+02   1.6010161e-01
   2.2910000e+02   1.5630947e-01
   2.2920000e+02   1.5251899e-01
   2.2930000e+02   1.4873016e-01
   2.2940000e+02   1.4494298e-01
   2.2950000e+02   1.4115746e-01
   2.2960000e+02   1.3737358e-01
   2.2970000e+02   1.3359135e-01
   2.2980000e+02   1.2981077e-01
   2.2990000e+02   1.2603183e-01
   2.3000000e+02   1.2225453e-01
   2.3010000e+02   1.1847888e-01
   2.3020000e+02   1.1470487e-01
   2.3030000e+02   1.1093249e-01
   2.3040000e+02   1.0716176e-01
   2.3050000e+02   1.0339266e-01
   2.3060000e+02   9.9625194e-02
   2.3070000e+02   9.5859363e-02
   2.3080000e+02   9.2095164e-02
   2.3090000e+02   8.8332595e-02
   2.3100000e+02   8.4571656e-02
   2.3110000e+02   8.0812344e-02
   2.3120000e+02   7.7054658e-02
   2.3130000e+02   7.3298598e-02
   2.3140000e+02   6.9544161e-02
   2.3150000e+02   6.5791346e-02
   2.3160000e+02   6.2040152e-02
   2.3170000e+02   5.8290578e-02
   2.3180000e+02   5.4542621e-02
   2.3190000e+02   5.0796281e-02
   2.3200000e+02   4.7051556e-02
   2.3210000e+02   4.3308444e-02
   2.3220000e+02   3.9566945e-02
   2.3230000e+02   3.5827057e-02
   2.3240000e+02   3.2088779e-02
   2.3250000e+02   2.8352109e-02
   2.3260000e+02   2.4617046e-02
   2.3270000e+02   2.0883588e-02
   2.3280000e+02   1.7151734e-02
   2.3290000e+02   1.3421483e-02
   2.3300000e+02   9.6928329e-03
   2.3310000e+02   5.9657830e-03
   2.3320000e+02   2.2403316e-03
   2.3330000e+02  -1.4835225e-03
   2.3340000e+02  -5.2057808e-03
   2.3350000e+02  -8.9264447e-03
   2.3360000e+02  -1.2645515e-02
   2.3370000e+02  -1.6362994e-02
   2.3380000e+02  -2.0078883e-02
   2.3390000e+02  -2.3793183e-02
   2.3400000e+02  -2.7505895e-02
   2.3410000e+02  -3.1217021e-02
   2.3420000e+02  -3.4926561e-02
   2.3430000e+02  -3.8634519e-02
   2.3440000e+02  -4.2340894e-02
   2.3450000e+02  -4.6045688e-02
   2.3460000e+02  -4.9748902e-02
   2.3470000e+02  -5.3450539e-02
   2.3480000e+02  -5.7150598e-02
   2.3490000e+02  -6.0849082e-02
   2.3500000e+02  -6.4545992e-02
   2.3510000e+02  -6.8241329e-02
   2.3520000e+02  -7.1935095e-02
   2.3530000e+02  -7.5627290e-02
   2.3540000e+02  -7.9317917e-02
   2.3550000e+02  -8.3006976e-02
   2.3560000e+02  -8.6694469e-02
   2.3570000e+02  -9.0380397e-02
   2.3580000e+02  -9.4064762e-02
   2.3590000e+02  -9.7747564e-02
   2.3600000e+02  -1.0142881e-01
   2.3610000e+02  -1.0510849e-01
   2.3620000e+02  -1.0878661e-01
   2.3630000e+02  -1.1246318e-01
   2.3640000e+02  -1.1613819e-01
   2.3650000e+02  -1.1981165e-01
   2.3660000e+02  -1.2348355e-01
   2.3670000e+02  -1.2715391e-01
   2.3680000e+02  -1.3082271e-01
   2.3690000e+02  -1.3448996e-01
   2.3700000e+02  -1.3815567e-01
   2.3710000e+02  -1.4181983e-01
   2.3720000e+02  -1.4548244e-01
   2.3730000e+02  -1.4914351e-01
   2.3740000e+02  -1.5280304e-01
   2.3750000e+02  -1.5646103e-01
   2.3760000e+02  -1.6011747e-01
   2.3770000e+02  -1.6377238e-01
   2.3780000e+02  -1.6742575e-01
   2.3790000e+02  -1.7107759e-01
   2.3800000e+02  -1.7472789e-01
   2.3810000e+02  -1.7837665e-01
   2.3820000e+02  -1.8202389e-01
   2.3830000e+02  -1.8566959e-01
   2.3840000e+02  -1.8931377e-01
   2.3850000e+02  -1.9295641e-01
   2.3860000e+02  -1.9659753e-01
   2.3870000e+02  -2.0023713e-01
   2.3880000e+02  -2.0387520e-01
   2.3890000e+02  -2.0751174e-01
   2.3900000e+02  -2.1114677e-01
   2.3910000e+02  -2.1478027e-01
   2.3920000e+02  -2.1841225e-01
   2.3930000e+02  -2.2204272e-01
   2.3940000e+02  -2.2567167e-01
   2.3950000e+02  -2.2929910e-01
   2.3960000e+02  -2.3292502e-01
   2.3970000e+02  -2.3654943e-01
   2.3980000e+02  -2.4017232e-01
   2.3990000e+02  -2.4379371e-01
   2.4000000e+02  -2.4741358e-01
   2.4010000e+02  -2.5103195e-01
   2.4020000e+02  -2.5464881e-01
   2.4030000e+02  -2.5826416e-01
   2.4040000e+02  -2.6187801e-01
   2.4050000e+02  -2.6549036e-01
   2.4060000e+02  -2.6910121e-01
   2.4070000e+02  -2.7271055e-01
   2.4080000e+02  -2.7631840e-01
   2.4090000e+02  -2.7992475e-01
   2.4100000e+02  -2.8352960e-01
   2.4110000e+02  -2.8713295e-01
   2.4120000e+02  -2.9073482e-01
   2.4130000e+02  -2.9433518e-01
   2.4140000e+02  -2.9793406e-01
   2.4150000e+02  -3.0153145e-01
   2.4160000e+02  -3.0512735e-01
   2.4170000e+02  -3.0872175e-01
   2.4180000e+02  -3.1231468e-01
   2.4190000e+02  -3.1590611e-01
   2.4200000e+02  -3.1949607e-01
   2.4210000e+02  -3.2308454e-01
   2.4220000e+02  -3.2667152e-01
   2.4230000e+02  -3.3025703e-01
   2.4240000e+02  -3.3384106e-01
   2.4250000e+02  -3.3742361e-01
   2.4260000e+02  -3.4100468e-01
   2.4270000e+02  -3.4458427e-01
   2.4280000e+02  -3.4816239e-01
   2.4290000e+02  -3.5173904e-01
   2.4300000e+02  -3.5531422e-01
   2.4310000e+02  -3.5888792e-01
   2.4320000e+02  -3.6246016e-01
   2.4330000e+02  -3.6603093e-01
   2.4340000e+02  -3.6960022e-01
   2.4350000e+02  -3.7316806e-01
   2.4360000e+02  -3.7673443e-01
   2.4370000e+02  -3.8029933e-01
   2.4380000e+02  -3.8386277e-01
   2.4390000e+02  -3.8742475e-01
   2.4400000e+02  -3.9098527e-01
   2.4410000e+02  -3.9454433e-01
   2.4420000e+02  -3.9810194e-01
   2.4430000e+02  -4.0165809e-01
   2.4440000e+02  -4.0521278e-01
   2.4450000e+02  -4.0876602e-01
   2.4460000e+02  -4.1231780e-01
   2.4470000e+02  -4.1586813e-01
   2.4480000e+02  -4.1941702e-01
   2.4490000e+02  -4.2296445e-01
   2.4500000e+02  -4.2651043e-01
   2.4510000e+02  -4.3005497e-01
   2.4520000e+02  -4.3359806e-01
   2.4530000e+02  -4.3713971e-01
   2.4540000e+02  -4.4067991e-01
   2.4550000e+02  -4.4421868e-01
   2.4560000e+02  -4.4775600e-01
   2.4570000e+02  -4.5129188e-01
   2.4580000e+02  -4.5482632e-01
   2.4590000e+02  -4.5835932e-01
   2.4600000e+02  -4.6189089e-01
   2.4610000e+02  -4.6542102e-01
   2.4620000e+02  -4.6894972e-01
   2.4630000e+02  -4.7247698e-01
   2.4640000e+02  -4.7600282e-01
   2.4650000e+02  -4.7952722e-01
   2.4660000e+02  -4.8305019e-01
   2.4670000e+02  -4.8657174e-01
   2.4680000e+02  -4.9009185e-01
   2.4690000e+02  -4.9361055e-01
   2.4700000e+02  -4.9712781e-01
   2.4710000e+02  -5.0064365e-01
   2.4720000e+02  -5.0415807e-01
   2.4730000e+02  -5.0767107e-01
   2.4740000e+02  -5.1118265e-01
   2.4750000e+02  -5.1469281e-01
   2.4760000e+02  -5.1820155e-01
   2.4770000e+02  -5.2170888e-01
   2.4780000e+02  -5.2521479e-01
   2.4790000e+02  -5.2871928e-01
   2.4800000e+02  -5.3222236e-01
   2.4810000e+02  -5.3572403e-01
   2.4820000e+02  -5.3922429e-01
   2.4830000e+02  -5.4272314e-01
   2.4840000e+02  -5.4622058e-01
   2.4850000e+02  -5.4971661e-01
   2.4860000e+02  -5.5321123e-01
   2.4870000e+02  -5.5670445e-01
   2.4880000e+02  -5.6019627e-01
   2.4890000e+02  -5.6368668e-01
   2.4900000e+02  -5.6717569e-01
   2.4910000e+02  -5.7066330e-01
   2.4920000e+02  -5.7414951e-01
   2.4930000e+02  -5.7763432e-01
   2.4940000e+02  -5.8111773e-01
   2.4950000e+02  -5.8459975e-01
   2.4960000e+02  -5.8808037e-01
   2.4970000e+02  -5.9155959e-01
   2.4980000e+02  -5.9503743e-01
   2.4990000e+02  -5.9851387e-01
   2.5000000e+02  -6.0198892e-01
   2.5010000e+02  -6.0546258e-01
   2.5020000e+02  -6.0893485e-01
   2.5030000e+02  -6.1240574e-01
   2.5040000e+02  -6.1587524e-01
   2.5050000e+02  -6.1934335e-01
   2.5060000e+02  -6.2281008e-01
   2.5070000e+02  -6.2627543e-01
   2.5080000e+02  -6.2973939e-01
   2.5090000e+02  -6.3320197e-01
   2.5100000e+02  -6.3666318e-01
   2.5110000e+02  -6.4012300e-01
   2.5120000e+02  -6.4358145e-01
   2.5130000e+02  -6.4703852e-01
   2.5140000e+02  -6.5049421e-01
   2.5150000e+02  -6.5394853e-01
   2.5160000e+02  -6.5740148e-01
   2.5170000e+02  -6.6085306e-01
   2.5180000e+02  -6.6430326e-01
   2.5190000e+02  -6.6775210e-01
   2.5200000e+02  -6.7119956e-01
   2.5210000e+02  -6.7464566e-01
   2.5220000e+02  -6.7809039e-01
   2.5230000e+02  -6.8153376e-01
   2.5240000e+02  -6.8497576e-01
   2.5250000e+02  -6.8841640e-01
   2.5260000e+02  -6.9185567e-01
   2.5270000e+02  -6.9529359e-01
   2.5280000e+02  -6.9873014e-01
   2.5290000e+02  -7.0216533e-01
   2.5300000e+02  -7.0559917e-01
   2.5310000e+02  -7.0903165e-01
   2.5320000e+02  -7.1246277e-01
   2.5330000e+02  -7.1589254e-01
   2.5340000e+02  -7.1932096e-01
   2.5350000e+02  -7.2274802e-01
   2.5360000e+02  -7.2617373e-01
   2.5370000e+02  -7.2959809e-01
   2.5380000e+02  -7.3302110e-01
   2.5390000e+02  -7.3644276e-01
   2.5400000e+02  -7.3986308e-01
   2.5410000e+02  -7.4328205e-01
   2.5420000e+02  -7.4669967e-01
   2.5430000e+02  -7.5011595e-01
   2.5440000e+02  -7.5353089e-01
   2.5450000e+02  -7.5694448e-01
   2.5460000e+02  -7.6035673e-01
   2.5470000e+02  -7.6376765e-01
   2.5480000e+02  -7.6717722e-01
   2.5490000e+02  -7.7058546e-01
   2.5500000e+02  -7.7399236e-01
   2.5510000e+02  -7.7739792e-01
   2.5520000e+02  -7.8080215e-01
   2.5530000e+02  -7.8420504e-01
   2.5540000e+02  -7.8760661e-01
   2.5550000e+02  -7.9100684e-01
   2.5560000e+02  -7.9440574e-01
   2.5570000e+02  -7.9780331e-01
   2.5580000e+02  -8.0119955e-01
   2.5590000e+02  -8.0459446e-01
   2.5600000e+02  -8.0798805e-01
   2.5610000e+02  -8.1138032e-01
   2.5620000e+02  -8.1477125e-01
   2.5630000e+02  -8.1816087e-01
   2.5640000e+02  -8.2154916e-01
   2.5650000e+02  -8.2493614e-01
   2.5660000e+02  -8.2832179e-01
   2.5670000e+02  -8.3170612e-01
   2.5680000e+02  -8.3508913e-01
   2.5690000e+02  -8.3847083e-01
   2.5700000e+02  -8.4185121e-01
   2.5710000e+02  -8.4523028e-01
   2.5720000e+02  -8.4860803e-01
   2.5730000e+02  -8.5198447e-01
   2.5740000e+02  -8.5535960e-01
   2.5750000e+02  -8.5873341e-01
   2.5760000e+02  -8.6210592e-01
   2.5770000e+02  -8.6547712e-01
   2.5780000e+02  -8.6884701e-01
   2.5790000e+02  -8.7221559e-01
   2.5800000e+02  -8.7558287e-01
   2.5810000e+02  -8.7894884e-01
   2.5820000e+02  -8.8231351e-01
   2.5830000e+02  -8.8567687e-01
   2.5840000e+02  -8.8903893e-01
   2.5850000e+02  -8.9239970e-01
   2.5860000e+02  -8.9575916e-01
   2.5870000e+02  -8.9911732e-01
   2.5880000e+02  -9.0247419e-01
   2.5890000e+02  -9.0582976e-01
   2.5900000e+02  -9.0918403e-01
   2.5910000e+02  -9.1253701e-01
   2.5920000e+02  -9.1588869e-01
   2.5930000e+02  -9.1923908e-01
   2.5940000e+02  -9.2258818e-01
   2.5950000e+02  -9.2593599e-01
   2.5960000e+02  -9.2928251e-01
   2.5970000e+02  -9.3262774e-01
   2.5980000e+02  -9.3597168e-01
   2.5990000e+02  -9.3931434e-01
   2.6000000e+02  -9.4265571e-01
   2.6010000e+02  -9.4599579e-01
   2.6020000e+02  -9.4933459e-01
   2.6030000e+02  -9.5267211e-01
   2.6040000e+02  -9.5600834e-01
   2.6050000e+02  -9.5934330e-01
   2.6060000e+02  -9.6267697e-01
   2.6070000e+02  -9.6600937e-01
   2.6080000e+02  -9.6934049e-01
   2.6090000e+02  -9.7267033e-01
   2.6100000e+02  -9.7599889e-01
   2.6110000e+02  -9.7932618e-01
   2.6120000e+02  -9.8265220e-01
   2.6130000e+02  -9.8597694e-01
   2.6140000e+02  -9.8930041e-01
   2.6150000e+02  -9.9262261e-01
   2.6160000e+02  -9.9594354e-01
   2.6170000e+02  -9.9926320e-01
   2.6180000e+02  -1.0025816e+00
   2.6190000e+02  -1.0058987e+00
   2.6200000e+02  -1.0092146e+00
   2.6210000e+02  -1.0125292e+00
   2.6220000e+02  -1.0158425e+00
   2.6230000e+02  -1.0191546e+00
   2.6240000e+02  -1.0224654e+00
   2.6250000e+02  -1.0257749e+00
   2.6260000e+02  -1.0290832e+00
   2.6270000e+02  -1.0323902e+00
   2.6280000e+02  -1.0356960e+00
   2.6290000e+02  -1.0390005e+00
   2.6300000e+02  -1.0423037e+00
   2.6310000e+02  -1.0456057e+00
   2.6320000e+02  -1.0489064e+00
   2.6330000e+02  -1.0522059e+00
   2.6340000e+02  -1.0555042e+00
   2.6350000e+02  -1.0588011e+00
   2.6360000e+02  -1.0620969e+00
   2.6370000e+02  -1.0653913e+00
   2.6380000e+02  -1.0686846e+00
   2.6390000e+02  -1.0719766e+00
   2.6400000e+02  -1.0752673e+00
   2.6410000e+02  -1.0785568e+00
   2.6420000e+02  -1.0818450e+00
   2.6430000e+02  -1.0851320e+00
   2.6440000e+02  -1.0884178e+00
   2.6450000e+02  -1.0917023e+00
   2.6460000e+02  -1.0949855e+00
   2.6470000e+02  -1.0982676e+00
   2.6480000e+02  -1.1015484e+00
   2.6490000e+02  -1.1048279e+00
   2.6500000e+02  -1.1081062e+00
   2.6510000e+02  -1.1113833e+00
   2.6520000e+02  -1.1146591e+00
   2.6530000e+02  -1.1179337e+00
   2.6540000e+02  -1.1212071e+00
   2.6550000e+02  -1.1244793e+00
   2.6560000e+02  -1.1277502e+00
   2.6570000e+02  -1.1310198e+00
   2.6580000e+02  -1.1342883e+00
   2.6590000e+02  -1.1375555e+00
   2.6600000e+02  -1.1408215e+00
   2.6610000e+02  -1.1440862e+00
   2.6620000e+02  -1.1473498e+00
   2.6630000e+02  -1.1506121e+00
   2.6640000e+02  -1.1538732e+00
   2.6650000e+02  -1.1571330e+00
   2.6660000e+02  -1.1603916e+00
   2.6670000e+02  -1.1636491e+00
   2.6680000e+02  -1.1669053e+00
   2.6690000e+02  -1.1701602e+00
   2.6700000e+02  -1.1734140e+00
   2.6710000e+02  -1.1766665e+00
   2.6720000e+02  -1.1799178e+00
   2.6730000e+02  -1.1831679e+00
   2.6740000e+02  -1.1864168e+00
   2.6750000e+02  -1.1896645e+00
   2.6760000e+02  -1.1929109e+00
   2.6770000e+02  -1.1961562e+00
   2.6780000e+02  -1.1994002e+00
   2.6790000e+02  -1.2026430e+00
   2.6800000e+02  -1.2058846e+00
   2.6810000e+02  -1.2091250e+00
   2.6820000e+02  -1.2123642e+00
   2.6830000e+02  -1.2156022e+00
   2.6840000e+02  -1.2188390e+00
   2.6850000e+02  -1.2220745e+00
   2.6860000e+02  -1.2253089e+00
   2.6870000e+02  -1.2285421e+00
   2.6880000e+02  -1.2317740e+00
   2.6890000e+02  -1.2350048e+00
   2.6900000e+02  -1.2382343e+00
   2.6910000e+02  -1.2414627e+00
   2.6920000e+02  -1.2446899e+00
   2.6930000e+02  -1.2479158e+00
   2.6940000e+02  -1.2511406e+00
   2.6950000e+02  -1.2543641e+00
   2.6960000e+02  -1.2575865e+00
   2.6970000e+02  -1.2608077e+00
   2.6980000e+02  -1.2640277e+00
   2.6990000e+02  -1.2672464e+00
   2.7000000e+02  -1.2704640e+00
   2.7010000e+02  -1.2736804e+00
   2.7020000e+02  -1.2768956e+00
   2.7030000e+02  -1.2801097e+00
   2.7040000e+02  -1.2833225e+00
   2.7050000e+02  -1.2865341e+00
   2.7060000e+02  -1.2897446e+00
   2.7070000e+02  -1.2929539e+00
   2.7080000e+02  -1.2961619e+00
   2.7090000e+02  -1.2993688e+00
   2.7100000e+02  -1.3025746e+00
   2.7110000e+02  -1.3057791e+00
   2.7120000e+02  -1.3089825e+00
   2.7130000e+02  -1.3121846e+00
   2.7140000e+02  -1.3153856e+00
   2.7150000e+02  -1.3185854e+00
   2.7160000e+02  -1.3217841e+00
   2.7170000e+02  -1.3249815e+00
   2.7180000e+02  -1.3281778e+00
   2.7190000e+02  -1.3313729e+00
   2.7200000e+02  -1.3345668e+00
   2.7210000e+02  -1.3377596e+00
   2.7220000e+02  -1.3409512e+00
   2.7230000e+02  -1.3441416e+00
   2.7240000e+02  -1.3473308e+00
   2.7250000e+02  -1.3505189e+00
   2.7260000e+02  -1.3537058e+00
   2.7270000e+02  -1.3568915e+00
   2.7280000e+02  -1.3600761e+00
   2.7290000e+02  -1.3632595e+00
   2.7300000e+02  -1.3664417e+00
   2.7310000e+02  -1.3696227e+00
   2.7320000e+02  -1.3728026e+00
   2.7330000e+02  -1.3759814e+00
   2.7340000e+02  -1.3791590e+00
   2.7350000e+02  -1.3823354e+00
   2.7360000e+02  -1.3855106e+00
   2.7370000e+02  -1.3886847e+00
   2.7380000e+02  -1.3918576e+00
   2.7390000e+02  -1.3950294e+00
   2.7400000e+02  -1.3982000e+00
   2.7410000e+02  -1.4013695e+00
   2.7420000e+02  -1.4045378e+00
   2.7430000e+02  -1.4077049e+00
   2.7440000e+02  -1.4108709e+00
   2.7450000e+02  -1.4140357e+00
   2.7460000e+02  -1.4171994e+00
   2.7470000e+02  -1.4203619e+00
   2.7480000e+02  -1.4235233e+00
   2.7490000e+02  -1.4266835e+00
   2.7500000e+02  -1.4298426e+00
   2.7510000e+02  -1.4330006e+00
   2.7520000e+02  -1.4361573e+00
   2.7530000e+02  -1.4393130e+00
   2.7540000e+02  -1.4424675e+00
   2.7550000e+02  -1.4456208e+00
   2.7560000e+02  -1.4487730e+00
   2.7570000e+02  -1.4519241e+00
   2.7580000e+02  -1.4550740e+00
   2.7590000e+02  -1.4582228e+00
   2.7600000e+02  -1.4613704e+00
   2.7610000e+02  -1.4645169e+00
   2.7620000e+02  -1.4676622e+00
   2.7630000e+02  -1.4708064e+00
   2.7640000e+02  -1.4739495e+00
   2.7650000e+02  -1.4770915e+00
   2.7660000e+02  -1.4802323e+00
   2.7670000e+02  -1.4833719e+00
   2.7680000e+02  -1.4865105e+00
   2.7690000e+02  -1.4896479e+00
   2.7700000e+02  -1.4927841e+00
   2.7710000e+02  -1.4959193e+00
   2.7720000e+02  -1.4990533e+00
   2.7730000e+02  -1.5021861e+00
   2.7740000e+02  -1.5053179e+00
   2.7750000e+02  -1.5084485e+00
   2.7760000e+02  -1.5115780e+00
   2.7770000e+02  -1.5147063e+00
   2.7780000e+02  -1.5178336e+00
   2.7790000e+02  -1.5209597e+00
   2.7800000e+02  -1.5240847e+00
   2.7810000e+02  -1.5272085e+00
   2.7820000e+02  -1.5303313e+00
   2.7830000e+02  -1.5334529e+00
   2.7840000e+02  -1.5365734e+00
   2.7850000e+02  -1.5396927e+00
   2.7860000e+02  -1.5428110e+00
   2.7870000e+02  -1.5459281e+00
   2.7880000e+02  -1.5490441e+00
   2.7890000e+02  -1.5521590e+00
   2.7900000e+02  -1.5552728e+00
   2.7910000e+02  -1.5583855e+00
   2.7920000e+02  -1.5614970e+00
   2.7930000e+02  -1.5646075e+00
   2.7940000e+02  -1.5677168e+00
   2.7950000e+02  -1.5708250e+00
   2.7960000e+02  -1.5739321e+00
   2.7970000e+02  -1.5770381e+00
   2.7980000e+02  -1.5801429e+00
   2.7990000e+02  -1.5832467e+00
   2.8000000e+02  -1.5863494e+00
   2.8010000e+02  -1.5894509e+00
   2.8020000e+02  -1.5925514e+00
   2.8030000e+02  -1.5956507e+00
   2.8040000e+02  -1.5987489e+00
   2.8050000e+02  -1.6018461e+00
   2.8060000e+02  -1.6049421e+00
   2.8070000e+02  -1.6080370e+00
   2.8080000e+02  -1.6111308e+00
   2.8090000e+02  -1.6142235e+00
   2.8100000e+02  -1.6173151e+00
   2.8110000e+02  -1.6204057e+00
   2.8120000e+02  -1.6234951e+00
   2.8130000e+02  -1.6265834e+00
   2.8140000e+02  -1.6296706e+00
   2.8150000e+02  -1.6327567e+00
   2.8160000e+02  -1.6358418e+00
   2.8170000e+02  -1.6389257e+00
   2.8180000e+02  -1.6420085e+00
   2.8190000e+02  -1.6450903e+00
   2.8200000e+02  -1.6481709e+00
   2.8210000e+02  -1.6512505e+00
   2.8220000e+02  -1.6543289e+00
   2.8230000e+02  -1.6574063e+00
   2.8240000e+02  -1.6604826e+00
   2.8250000e+02  -1.6635578e+00
   2.8260000e+02  -1.6666319e+00
   2.8270000e+02  -1.6697049e+00
   2.8280000e+02  -1.6727768e+00
   2.8290000e+02  -1.6758477e+00
   2.8300000e+02  -1.6789175e+00
   2.8310000e+02  -1.6819861e+00
   2.8320000e+02  -1.6850537e+00
   2.8330000e+02  -1.6881202e+00
   2.8340000e+02  -1.6911857e+00
   2.8350000e+02  -1.6942500e+00
   2.8360000e+02  -1.6973133e+00
   2.8370000e+02  -1.7003755e+00
   2.8380000e+02  -1.7034366e+00
   2.8390000e+02  -1.7064966e+00
   2.8400000e+02  -1.7095555e+00
   2.8410000e+02  -1.7126134e+00
   2.8420000e+02  -1.7156702e+00
   2.8430000e+02  -1.7187259e+00
   2.8440000e+02  -1.7217806e+00
   2.8450000e+02  -1.7248342e+00
   2.8460000e+02  -1.7278867e+00
   2.8470000e+02  -1.7309381e+00
   2.8480000e+02  -1.7339884e+00
   2.8490000e+02  -1.7370377e+00
   2.8500000e+02  -1.7400859e+00
   2.8510000e+02  -1.7431331e+00
   2.8520000e+02  -1.7461792e+00
   2.8530000e+02  -1.7492242e+00
   2.8540000e+02  -1.7522681e+00
   2.8550000e+02  -1.7553110e+00
   2.8560000e+02  -1.7583528e+00
   2.8570000e+02  -1.7613936e+00
   2.8580000e+02  -1.7644332e+00
   2.8590000e+02  -1.7674719e+00
   2.8600000e+02  -1.7705094e+00
   2.8610000e+02  -1.7735459e+00
   2.8620000e+02  -1.7765813e+00
   2.8630000e+02  -1.7796157e+00
   2.8640000e+02  -1.7826490e+00
   2.8650000e+02  -1.7856813e+00
   2.8660000e+02  -1.7887125e+00
   2.8670000e+02  -1.7917426e+00
   2.8680000e+02  -1.7947717e+00
   2.8690000e+02  -1.7977997e+00
   2.8700000e+02  -1.8008267e+00
   2.8710000e+02  -1.8038526e+00
   2.8720000e+02  -1.8068775e+00
   2.8730000e+02  -1.8099013e+00
   2.8740000e+02  -1.8129240e+00
   2.8750000e+02  -1.8159457e+00
   2.8760000e+02  -1.8189664e+00
   2.8770000e+02  -1.8219860e+00
   2.8780000e+02  -1.8250045e+00
   2.8790000e+02  -1.8280220e+00
   2.8800000e+02  -1.8310385e+00
   2.8810000e+02  -1.8340539e+00
   2.8820000e+02  -1.8370683e+00
   2.8830000e+02  -1.8400816e+00
   2.8840000e+02  -1.8430939e+00
   2.8850000e+02  -1.8461051e+00
   2.8860000e+02  -1.8491153e+00
   2.8870000e+02  -1.8521244e+00
   2.8880000e+02  -1.8551325e+00
   2.8890000e+02  -1.8581396e+00
   2.8900000e+02  -1.8611456e+00
   2.8910000e+02  -1.8641506e+00
   2.8920000e+02  -1.8671545e+00
   2.8930000e+02  -1.8701574e+00
   2.8940000e+02  -1.8731593e+00
   2.8950000e+02  -1.8761601e+00
   2.8960000e+02  -1.8791599e+00
   2.8970000e+02  -1.8821587e+00
   2.8980000e+02  -1.8851564e+00
   2.8990000e+02  -1.8881531e+00
   2.9000000e+02  -1.8911487e+00
   2.9010000e+02  -1.8941433e+00
   2.9020000e+02  -1.8971369e+00
   2.9030000e+02  -1.9001295e+00
   2.9040000e+02  -1.9031210e+00
   2.9050000e+02  -1.9061115e+00
   2.9060000e+02  -1.9091009e+00
   2.9070000e+02  -1.9120894e+00
   2.9080000e+02  -1.9150768e+00
   2.9090000e+02  -1.9180632e+00
   2.9100000e+02  -1.9210485e+00
   2.9110000e+02  -1.9240329e+00
   2.9120000e+02  -1.9270162e+00
   2.9130000e+02  -1.9299984e+00
   2.9140000e+02  -1.9329797e+00
   2.9150000e+02  -1.9359599e+00
   2.9160000e+02  -1.9389391e+00
   2.9170000e+02  -1.9419173e+00
   2.9180000e+02  -1.9448945e+00
   2.9190000e+02  -1.9478706e+00
   2.9200000e+02  -1.9508458e+00
   2.9210000e+02  -1.9538199e+00
   2.9220000e+02  -1.9567930e+00
   2.9230000e+02  -1.9597651e+00
   2.9240000e+02  -1.9627361e+00
   2.9250000e+02  -1.9657062e+00
   2.9260000e+02  -1.9686752e+00
   2.9270000e+02  -1.9716432e+00
   2.9280000e+02  -1.9746102e+00
   2.9290000e+02  -1.9775762e+00
   2.9300000e+02  -1.9805412e+00
   2.9310000e+02  -1.9835051e+00
   2.9320000e+02  -1.9864681e+00
   2.9330000e+02  -1.9894300e+00
   2.9340000e+02  -1.9923909e+00
   2.9350000e+02  -1.9953509e+00
   2.9360000e+02  -1.9983098e+00
   2.9370000e+02  -2.0012677e+00
   2.9380000e+02  -2.0042246e+00
   2.9390000e+02  -2.0071805e+00
   2.9400000e+02  -2.0101354e+00
   2.9410000e+02  -2.0130892e+00
   2.9420000e+02  -2.0160421e+00
   2.9430000e+02  -2.0189940e+00
   2.9440000e+02  -2.0219449e+00
   2.9450000e+02  -2.0248947e+00
   2.9460000e+02  -2.0278436e+00
   2.9470000e+02  -2.0307915e+00
   2.9480000e+02  -2.0337383e+00
   2.9490000e+02  -2.0366842e+00
   2.9500000e+02  -2.0396291e+00
   2.9510000e+02  -2.0425729e+00
   2.9520000e+02  -2.0455158e+00
   2.9530000e+02  -2.0484577e+00
   2.9540000e+02  -2.0513986e+00
   2.9550000e+02  -2.0543385e+00
   2.9560000e+02  -2.0572773e+00
   2.9570000e+02  -2.0602152e+00
   2.9580000e+02  -2.0631521e+00
   2.9590000e+02  -2.0660880e+00
   2.9600000e+02  -2.0690230e+00
   2.9610000e+02  -2.0719569e+00
   2.9620000e+02  -2.0748898e+00
   2.9630000e+02  -2.0778218e+00
   2.9640000e+02  -2.0807527e+00
   2.9650000e+02  -2.0836827e+00
   2.9660000e+02  -2.0866117e+00
   2.9670000e+02  -2.0895397e+00
   2.9680000e+02  -2.0924667e+00
   2.9690000e+02  -2.0953927e+00
   2.9700000e+02  -2.0983177e+00
   2.9710000e+02  -2.1012418e+00
   2.9720000e+02  -2.1041648e+00
   2.9730000e+02  -2.1070869e+00
   2.9740000e+02  -2.1100080e+00
   2.9750000e+02  -2.1129281e+00
   2.9760000e+02  -2.1158473e+00
   2.9770000e+02  -2.1187654e+00
   2.9780000e+02  -2.1216826e+00
   2.9790000e+02  -2.1245988e+00
   2.9800000e+02  -2.1275140e+00
   2.9810000e+02  -2.1304283e+00
   2.9820000e+02  -2.1333415e+00
   2.9830000e+02  -2.1362538e+00
   2.9840000e+02  -2.1391651e+00
   2.9850000e+02  -2.1420755e+00
   2.9860000e+02  -2.1449848e+00
   2.9870000e+02  -2.1478932e+00
   2.9880000e+02  -2.1508006e+00
   2.9890000e+02  -2.1537070e+00
   2.9900000e+02  -2.1566125e+00
   2.9910000e+02  -2.1595170e+00
   2.9920000e+02  -2.1624205e+00
   2.9930000e+02  -2.1653231e+00
   2.9940000e+02  -2.1682247e+00
   2.9950000e+02  -2.1711253e+00
   2.9960000e+02  -2.1740249e+00
   2.9970000e+02  -2.1769236e+00
   2.9980000e+02  -2.1798213e+00
   2.9990000e+02  -2.1827181e+00
   3.0000000e+02  -2.1856138e+00
   3.0010000e+02  -2.1885087e+00
   3.0020000e+02  -2.1914025e+00
   3.0030000e+02  -2.1942954e+00
   3.0040000e+02  -2.1971873e+00
   3.0050000e+02  -2.2000783e+00
   3.0060000e+02  -2.2029683e+00
   3.0070000e+02  -2.2058573e+00
   3.0080000e+02  -2.2087454e+00
   3.0090000e+02  -2.2116325e+00
   3.0100000e+02  -2.2145187e+00
   3.0110000e+02  -2.2174039e+00
   3.0120000e+02  -2.2202881e+00
   3.0130000e+02  -2.2231714e+00
   3.0140000e+02  -2.2260537e+00
   3.0150000e+02  -2.2289351e+00
   3.0160000e+02  -2.2318155e+00
   3.0170000e+02  -2.2346950e+00
   3.0180000e+02  -2.2375735e+00
   3.0190000e+02  -2.2404510e+00
   3.0200000e+02  -2.2433276e+00
   3.0210000e+02  -2.2462033e+00
   3.0220000e+02  -2.2490779e+00
   3.0230000e+02  -2.2519517e+00
   3.0240000e+02  -2.2548245e+00
   3.0250000e+02  -2.2576963e+00
   3.0260000e+02  -2.2605672e+00
   3.0270000e+02  -2.2634372e+00
   3.0280000e+02  -2.2663062e+00
   3.0290000e+02  -2.2691742e+00
   3.0300000e+02  -2.2720413e+00
   3.0310000e+02  -2.2749075e+00
   3.0320000e+02  -2.2777727e+00
   3.0330000e+02  -2.2806370e+00
   3.0340000e+02  -2.2835003e+00
   3.0350000e+02  -2.2863627e+00
   3.0360000e+02  -2.2892241e+00
   3.0370000e+02  -2.2920846e+00
   3.0380000e+02  -2.2949441e+00
   3.0390000e+02  -2.2978027e+00
   3.0400000e+02  -2.3006604e+00
   3.0410000e+02  -2.3035171e+00
   3.0420000e+02  -2.3063729e+00
   3.0430000e+02  -2.3092278e+00
   3.0440000e+02  -2.3120817e+00
   3.0450000e+02  -2.3149347e+00
   3.0460000e+02  -2.3177867e+00
   3.0470000e+02  -2.3206378e+00
   3.0480000e+02  -2.3234880e+00
   3.0490000e+02  -2.3263372e+00
   3.0500000e+02  -2.3291855e+00
   3.0510000e+02  -2.3320329e+00
   3.0520000e+02  -2.3348793e+00
   3.0530000e+02  -2.3377248e+00
   3.0540000e+02  -2.3405694e+00
   3.0550000e+02  -2.3434130e+00
   3.0560000e+02  -2.3462557e+00
   3.0570000e+02  -2.3490975e+00
   3.0580000e+02  -2.3519384e+00
   3.0590000e+02  -2.3547783e+00
   3.0600000e+02  -2.3576173e+00
   3.0610000e+02  -2.3604553e+00
   3.0620000e+02  -2.3632925e+00
   3.0630000e+02  -2.3661287e+00
   3.0640000e+02  -2.3689640e+00
   3.0650000e+02  -2.3717983e+00
   3.0660000e+02  -2.3746318e+00
   3.0670000e+02  -2.3774643e+00
   3.0680000e+02  -2.3802959e+00
   3.0690000e+02  -2.3831265e+00
   3.0700000e+02  -2.3859563e+00
   3.0710000e+02  -2.3887851e+00
   3.0720000e+02  -2.3916130e+00
   3.0730000e+02  -2.3944400e+00
   3.0740000e+02  -2.3972660e+00
   3.0750000e+02  -2.4000911e+00
   3.0760000e+02  -2.4029154e+00
   3.0770000e+02  -2.4057387e+00
   3.0780000e+02  -2.4085611e+00
   3.0790000e+02  -2.4113825e+00
   3.0800000e+02  -2.4142031e+00
   3.0810000e+02  -2.4170227e+00
   3.0820000e+02  -2.4198414e+00
   3.0830000e+02  -2.4226592e+00
   3.0840000e+02  -2.4254761e+00
   3.0850000e+02  -2.4282921e+00
   3.0860000e+02  -2.4311072e+00
   3.0870000e+02  -2.4339213e+00
   3.0880000e+02  -2.4367346e+00
   3.0890000e+02  -2.4395469e+00
   3.0900000e+02  -2.4423583e+00
   3.0910000e+02  -2.4451688e+00
   3.0920000e+02  -2.4479785e+00
   3.0930000e+02  -2.4507871e+00
   3.0940000e+02  -2.4535949e+00
   3.0950000e+02  -2.4564018e+00
   3.0960000e+02  -2.4592078e+00
   3.0970000e+02  -2.4620129e+00
   3.0980000e+02  -2.4648170e+00
   3.0990000e+02  -2.4676203e+00
   3.1000000e+02  -2.4704226e+00
   3.1010000e+02  -2.4732241e+00
   3.1020000e+02  -2.4760246e+00
   3.1030000e+02  -2.4788243e+00
   3.1040000e+02  -2.4816230e+00
   3.1050000e+02  -2.4844208e+00
   3.1060000e+02  -2.4872178e+00
   3.1070000e+02  -2.4900138e+00
   3.1080000e+02  -2.4928089e+00
   3.1090000e+02  -2.4956032e+00
   3.1100000e+02  -2.4983965e+00
   3.1110000e+02  -2.5011890e+00
   3.1120000e+02  -2.5039805e+00
   3.1130000e+02  -2.5067712e+00
   3.1140000e+02  -2.5095609e+00
   3.1150000e+02  -2.5123498e+00
   3.1160000e+02  -2.5151377e+00
   3.1170000e+02  -2.5179248e+00
   3.1180000e+02  -2.5207110e+00
   3.1190000e+02  -2.5234962e+00
   3.1200000e+02  -2.5262806e+00
   3.1210000e+02  -2.5290641e+00
   3.1220000e+02  -2.5318467e+00
   3.1230000e+02  -2.5346284e+00
   3.1240000e+02  -2.5374093e+00
   3.1250000e+02  -2.5401892e+00
   3.1260000e+02  -2.5429682e+00
   3.1270000e+02  -2.5457464e+00
   3.1280000e+02  -2.5485236e+00
   3.1290000e+02  -2.5513000e+00
   3.1300000e+02  -2.5540755e+00
   3.1310000e+02  -2.5568501e+00
   3.1320000e+02  -2.5596238e+00
   3.1330000e+02  -2.5623966e+00
   3.1340000e+02  -2.5651686e+00
   3.1350000e+02  -2.5679396e+00
   3.1360000e+02  -2.5707098e+00
   3.1370000e+02  -2.5734791e+00
   3.1380000e+02  -2.5762475e+00
   3.1390000e+02  -2.5790151e+00
   3.1400000e+02  -2.5817817e+00
   3.1410000e+02  -2.5845475e+00
   3.1420000e+02  -2.5873124e+00
   3.1430000e+02  -2.5900764e+00
   3.1440000e+02  -2.5928395e+00
   3.1450000e+02  -2.5956017e+00
   3.1460000e+02  -2.5983631e+00
   3.1470000e+02  -2.6011236e+00
   3.1480000e+02  -2.6038832e+00
   3.1490000e+02  -2.6066420e+00
   3.1500000e+02  -2.6093998e+00
   3.1510000e+02  -2.6121568e+00
   3.1520000e+02  -2.6149129e+00
   3.1530000e+02  -2.6176682e+00
   3.1540000e+02  -2.6204225e+00
   3.1550000e+02  -2.6231760e+00
   3.1560000e+02  -2.6259286e+00
   3.1570000e+02  -2.6286804e+00
   3.1580000e+02  -2.6314313e+00
   3.1590000e+02  -2.6341813e+00
   3.1600000e+02  -2.6369304e+00
   3.1610000e+02  -2.6396787e+00
   3.1620000e+02  -2.6424261e+00
   3.1630000e+02  -2.6451726e+00
   3.1640000e+02  -2.6479182e+00
   3.1650000e+02  -2.6506630e+00
   3.1660000e+02  -2.6534070e+00
   3.1670000e+02  -2.6561500e+00
   3.1680000e+02  -2.6588922e+00
   3.1690000e+02  -2.6616335e+00
   3.1700000e+02  -2.6643740e+00
   3.1710000e+02  -2.6671136e+00
   3.1720000e+02  -2.6698523e+00
   3.1730000e+02  -2.6725902e+00
   3.1740000e+02  -2.6753272e+00
   3.1750000e+02  -2.6780633e+00
   3.1760000e+02  -2.6807986e+00
   3.1770000e+02  -2.6835330e+00
   3.1780000e+02  -2.6862666e+00
   3.1790000e+02  -2.6889993e+00
   3.1800000e+02  -2.6917311e+00
   3.1810000e+02  -2.6944621e+00
   3.1820000e+02  -2.6971923e+00
   3.1830000e+02  -2.6999215e+00
   3.1840000e+02  -2.7026499e+00
   3.1850000e+02  -2.7053775e+00
   3.1860000e+02  -2.7081042e+00
   3.1870000e+02  -2.7108300e+00
   3.1880000e+02  -2.7135550e+00
   3.1890000e+02  -2.7162791e+00
   3.1900000e+02  -2.7190024e+00
   3.1910000e+02  -2.7217248e+00
   3.1920000e+02  -2.7244464e+00
   3.1930000e+02  -2.7271671e+00
   3.1940000e+02  -2.7298870e+00
   3.1950000e+02  -2.7326060e+00
   3.1960000e+02  -2.7353242e+00
   3.1970000e+02  -2.7380415e+00
   3.1980000e+02  -2.7407579e+00
   3.1990000e+02  -2.7434735e+00
   3.2000000e+02  -2.7461883e+00
   3.2010000e+02  -2.7489022e+00
   3.2020000e+02  -2.7516153e+00
   3.2030000e+02  -2.7543275e+00
   3.2040000e+02  -2.7570389e+00
   3.2050000e+02  -2.7597494e+00
   3.2060000e+02  -2.7624591e+00
   3.2070000e+02  -2.7651679e+00
   3.2080000e+02  -2.7678759e+00
   3.2090000e+02  -2.7705831e+00
   3.2100000e+02  -2.7732894e+00
   3.2110000e+02  -2.7759949e+00
   3.2120000e+02  -2.7786995e+00
   3.2130000e+02  -2.7814033e+00
   3.2140000e+02  -2.7841062e+00
   3.2150000e+02  -2.7868083e+00
   3.2160000e+02  -2.7895095e+00
   3.2170000e+02  -2.7922100e+00
   3.2180000e+02  -2.7949095e+00
   3.2190000e+02  -2.7976083e+00
   3.2200000e+02  -2.8003062e+00
   3.2210000e+02  -2.8030032e+00
   3.2220000e+02  -2.8056995e+00
   3.2230000e+02  -2.8083949e+00
   3.2240000e+02  -2.8110894e+00
   3.2250000e+02  -2.8137831e+00
   3.2260000e+02  -2.8164760e+00
   3.2270000e+02  -2.8191681e+00
   3.2280000e+02  -2.8218593e+00
   3.2290000e+02  -2.8245496e+00
   3.2300000e+02  -2.8272392e+00
   3.2310000e+02  -2.8299279e+00
   3.2320000e+02  -2.8326158e+00
   3.2330000e+02  -2.8353028e+00
   3.2340000e+02  -2.8379891e+00
   3.2350000e+02  -2.8406744e+00
   3.2360000e+02  -2.8433590e+00
   3.2370000e+02  -2.8460427e+00
   3.2380000e+02  -2.8487256e+00
   3.2390000e+02  -2.8514077e+00
   3.2400000e+02  -2.8540890e+00
   3.2410000e+02  -2.8567694e+00
   3.2420000e+02  -2.8594490e+00
   3.2430000e+02  -2.8621277e+00
   3.2440000e+02  -2.8648057e+00
   3.2450000e+02  -2.8674828e+00
   3.2460000e+02  -2.8701591e+00
   3.2470000e+02  -2.8728345e+00
   3.2480000e+02  -2.8755092e+00
   3.2490000e+02  -2.8781830e+00
   3.2500000e+02  -2.8808560e+00
   3.2510000e+02  -2.8835281e+00
   3.2520000e+02  -2.8861995e+00
   3.2530000e+02  -2.8888700e+00
   3.2540000e+02  -2.8915397e+00
   3.2550000e+02  -2.8942086e+00
   3.2560000e+02  -2.8968767e+00
   3.2570000e+02  -2.8995439e+00
   3.2580000e+02  -2.9022103e+00
   3.2590000e+02  -2.9048760e+00
   3.2600000e+02  -2.9075407e+00
   3.2610000e+02  -2.9102047e+00
   3.2620000e+02  -2.9128679e+00
   3.2630000e+02  -2.9155302e+00
   3.2640000e+02  -2.9181917e+00
   3.2650000e+02  -2.9208525e+00
   3.2660000e+02  -2.9235124e+00
   3.2670000e+02  -2.9261714e+00
   3.2680000e+02  -2.9288297e+00
   3.2690000e+02  -2.9314872e+00
   3.2700000e+02  -2.9341438e+00
   3.2710000e+02  -2.9367996e+00
   3.2720000e+02  -2.9394546e+00
   3.2730000e+02  -2.9421089e+00
   3.2740000e+02  -2.9447622e+00
   3.2750000e+02  -2.9474148e+00
   3.2760000e+02  -2.9500666e+00
   3.2770000e+02  -2.9527176e+00
   3.2780000e+02  -2.9553677e+00
   3.2790000e+02  -2.9580171e+00
   3.2800000e+02  -2.9606656e+00
   3.2810000e+02  -2.9633134e+00
   3.2820000e+02  -2.9659603e+00
   3.2830000e+02  -2.9686064e+00
   3.2840000e+02  -2.9712517e+00
   3.2850000e+02  -2.9738962e+00
   3.2860000e+02  -2.9765399e+00
   3.2870000e+02  -2.9791828e+00
   3.2880000e+02  -2.9818249e+00
   3.2890000e+02  -2.9844662e+00
   3.2900000e+02  -2.9871067e+00
   3.2910000e+02  -2.9897464e+00
   3.2920000e+02  -2.9923853e+00
   3.2930000e+02  -2.9950234e+00
   3.2940000e+02  -2.9976606e+00
   3.2950000e+02  -3.0002971e+00
   3.2960000e+02  -3.0029328e+00
   3.2970000e+02  -3.0055677e+00
   3.2980000e+02  -3.0082018e+00
   3.2990000e+02  -3.0108351e+00
   3.3000000e+02  -3.0134675e+00
   3.3010000e+02  -3.0160992e+00
   3.3020000e+02  -3.0187301e+00
   3.3030000e+02  -3.0213602e+00
   3.3040000e+02  -3.0239895e+00
   3.3050000e+02  -3.0266180e+00
   3.3060000e+02  -3.0292457e+00
   3.3070000e+02  -3.0318726e+00
   3.3080000e+02  -3.0344988e+00
   3.3090000e+02  -3.0371241e+00
   3.3100000e+02  -3.0397486e+00
   3.3110000e+02  -3.0423724e+00
   3.3120000e+02  -3.0449953e+00
   3.3130000e+02  -3.0476175e+00
   3.3140000e+02  -3.0502388e+00
   3.3150000e+02  -3.0528594e+00
   3.3160000e+02  -3.0554792e+00
   3.3170000e+02  -3.0580982e+00
   3.3180000e+02  -3.0607164e+00
   3.3190000e+02  -3.0633338e+00
   3.3200000e+02  -3.0659504e+00
   3.3210000e+02  -3.0685663e+00
   3.3220000e+02  -3.0711813e+00
   3.3230000e+02  -3.0737956e+00
   3.3240000e+02  -3.0764090e+00
   3.3250000e+02  -3.0790217e+00
   3.3260000e+02  -3.0816336e+00
   3.3270000e+02  -3.0842448e+00
   3.3280000e+02  -3.0868551e+00
   3.3290000e+02  -3.0894646e+00
   3.3300000e+02  -3.0920734e+00
   3.3310000e+02  -3.0946814e+00
   3.3320000e+02  -3.0972886e+00
   3.3330000e+02  -3.0998950e+00
   3.3340000e+02  -3.1025007e+00
   3.3350000e+02  -3.1051055e+00
   3.3360000e+02  -3.1077096e+00
   3.3370000e+02  -3.1103129e+00
   3.3380000e+02  -3.1129154e+00
   3.3390000e+02  -3.1155171e+00
   3.3400000e+02  -3.1181181e+00
   3.3410000e+02  -3.1207183e+00
   3.3420000e+02  -3.1233177e+00
   3.3430000e+02  -3.1259163e+00
   3.3440000e+02  -3.1285141e+00
   3.3450000e+02  -3.1311112e+00
   3.3460000e+02  -3.1337075e+00
   3.3470000e+02  -3.1363030e+00
   3.3480000e+02  -3.1388977e+00
   3.3490000e+02  -3.1414917e+00
   3.3500000e+02  -3.1440849e+00
   3.3510000e+02  -3.1466773e+00
   3.3520000e+02  -3.1492689e+00
   3.3530000e+02  -3.1518598e+00
   3.3540000e+02  -3.1544499e+00
   3.3550000e+02  -3.1570392e+00
   3.3560000e+02  -3.1596278e+00
   3.3570000e+02  -3.1622156e+00
   3.3580000e+02  -3.1648026e+00
   3.3590000e+02  -3.1673888e+00
   3.3600000e+02  -3.1699743e+00
   3.3610000e+02  -3.1725590e+00
   3.3620000e+02  -3.1751429e+00
   3.3630000e+02  -3.1777261e+00
   3.3640000e+02  -3.1803085e+00
   3.3650000e+02  -3.1828901e+00
   3.3660000e+02  -3.1854710e+00
   3.3670000e+02  -3.1880511e+00
   3.3680000e+02  -3.1906304e+00
   3.3690000e+02  -3.1932090e+00
   3.3700000e+02  -3.1957868e+00
   3.3710000e+02  -3.1983638e+00
   3.3720000e+02  -3.2009401e+00
   3.3730000e+02  -3.2035156e+00
   3.3740000e+02  -3.2060903e+00
   3.3750000e+02  -3.2086643e+00
   3.3760000e+02  -3.2112375e+00
   3.3770000e+02  -3.2138100e+00
   3.3780000e+02  -3.2163817e+00
   3.3790000e+02  -3.2189526e+00
   3.3800000e+02  -3.2215228e+00
   3.3810000e+02  -3.2240922e+00
   3.3820000e+02  -3.2266608e+00
   3.3830000e+02  -3.2292287e+00
   3.3840000e+02  -3.2317958e+00
   3.3850000e+02  -3.2343622e+00
   3.3860000e+02  -3.2369278e+00
   3.3870000e+02  -3.2394927e+00
   3.3880000e+02  -3.2420568e+00
   3.3890000e+02  -3.2446201e+00
   3.3900000e+02  -3.2471827e+00
   3.3910000e+02  -3.2497445e+00
   3.3920000e+02  -3.2523056e+00
   3.3930000e+02  -3.2548659e+00
   3.3940000e+02  -3.2574255e+00
   3.3950000e+02  -3.2599843e+00
   3.3960000e+02  -3.2625424e+00
   3.3970000e+02  -3.2650997e+00
   3.3980000e+02  -3.2676562e+00
   3.3990000e+02  -3.2702120e+00
   3.4000000e+02  -3.2727671e+00
   3.4010000e+02  -3.2753214e+00
   3.4020000e+02  -3.2778749e+00
   3.4030000e+02  -3.2804277e+00
   3.4040000e+02  -3.2829798e+00
   3.4050000e+02  -3.2855311e+00
   3.4060000e+02  -3.2880816e+00
   3.4070000e+02  -3.2906314e+00
   3.4080000e+02  -3.2931805e+00
   3.4090000e+02  -3.2957288e+00
   3.4100000e+02  -3.2982763e+00
   3.4110000e+02  -3.3008231e+00
   3.4120000e+02  -3.3033692e+00
   3.4130000e+02  -3.3059145e+00
   3.4140000e+02  -3.3084591e+00
   3.4150000e+02  -3.3110029e+00
   3.4160000e+02  -3.3135460e+00
   3.4170000e+02  -3.3160883e+00
   3.4180000e+02  -3.3186299e+00
   3.4190000e+02  -3.3211708e+00
   3.4200000e+02  -3.3237109e+00
   3.4210000e+02  -3.3262502e+00
   3.4220000e+02  -3.3287889e+00
   3.4230000e+02  -3.3313267e+00
   3.4240000e+02  -3.3338639e+00
   3.4250000e+02  -3.3364003e+00
   3.4260000e+02  -3.3389359e+00
   3.4270000e+02  -3.3414708e+00
   3.4280000e+02  -3.3440050e+00
   3.4290000e+02  -3.3465384e+00
   3.4300000e+02  -3.3490711e+00
   3.4310000e+02  -3.3516031e+00
   3.4320000e+02  -3.3541343e+00
   3.4330000e+02  -3.3566648e+00
   3.4340000e+02  -3.3591946e+00
   3.4350000e+02  -3.3617236e+00
   3.4360000e+02  -3.3642518e+00
   3.4370000e+02  -3.3667794e+00
   3.4380000e+02  -3.3693062e+00
   3.4390000e+02  -3.3718323e+00
   3.4400000e+02  -3.3743576e+00
   3.4410000e+02  -3.3768822e+00
   3.4420000e+02  -3.3794061e+00
   3.4430000e+02  -3.3819292e+00
   3.4440000e+02  -3.3844516e+00
   3.4450000e+02  -3.3869733e+00
   3.4460000e+02  -3.3894942e+00
   3.4470000e+02  -3.3920144e+00
   3.4480000e+02  -3.3945339e+00
   3.4490000e+02  -3.3970526e+00
   3.4500000e+02  -3.3995706e+00
   3.4510000e+02  -3.4020879e+00
   3.4520000e+02  -3.4046045e+00
   3.4530000e+02  -3.4071203e+00
   3.4540000e+02  -3.4096354e+00
   3.4550000e+02  -3.4121498e+00
   3.4560000e+02  -3.4146634e+00
   3.4570000e+02  -3.4171763e+00
   3.4580000e+02  -3.4196885e+00
   3.4590000e+02  -3.4222000e+00
   3.4600000e+02  -3.4247107e+00
   3.4610000e+02  -3.4272207e+00
   3.4620000e+02  -3.4297300e+00
   3.4630000e+02  -3.4322386e+00
   3.4640000e+02  -3.4347464e+00
   3.4650000e+02  -3.4372535e+00
   3.4660000e+02  -3.4397599e+00
   3.4670000e+02  -3.4422656e+00
   3.4680000e+02  -3.4447705e+00
   3.4690000e+02  -3.4472747e+00
   3.4700000e+02  -3.4497782e+00
   3.4710000e+02  -3.4522810e+00
   3.4720000e+02  -3.4547831e+00
   3.4730000e+02  -3.4572844e+00
   3.4740000e+02  -3.4597850e+00
   3.4750000e+02  -3.4622849e+00
   3.4760000e+02  -3.4647841e+00
   3.4770000e+02  -3.4672826e+00
   3.4780000e+02  -3.4697803e+00
   3.4790000e+02  -3.4722773e+00
   3.4800000e+02  -3.4747736e+00
   3.4810000e+02  -3.4772692e+00
   3.4820000e+02  -3.4797641e+00
   3.4830000e+02  -3.4822582e+00
   3.4840000e+02  -3.4847517e+00
   3.4850000e+02  -3.4872444e+00
   3.4860000e+02  -3.4897364e+00
   3.4870000e+02  -3.4922277e+00
   3.4880000e+02  -3.4947183e+00
   3.4890000e+02  -3.4972081e+00
   3.4900000e+02  -3.4996973e+00
   3.4910000e+02  -3.5021857e+00
   3.4920000e+02  -3.5046734e+00
   3.4930000e+02  -3.5071605e+00
   3.4940000e+02  -3.5096468e+00
   3.4950000e+02  -3.5121323e+00
   3.4960000e+02  -3.5146172e+00
   3.4970000e+02  -3.5171014e+00
   3.4980000e+02  -3.5195848e+00
   3.4990000e+02  -3.5220676e+00
   3.5000000e+02  -3.5245496e+00
   3.5010000e+02  -3.5270310e+00
   3.5020000e+02  -3.5295116e+00
   3.5030000e+02  -3.5319915e+00
   3.5040000e+02  -3.5344707e+00
   3.5050000e+02  -3.5369492e+00
   3.5060000e+02  -3.5394270e+00
   3.5070000e+02  -3.5419041e+00
   3.5080000e+02  -3.5443804e+00
   3.5090000e+02  -3.5468561e+00
   3.5100000e+02  -3.5493311e+00
   3.5110000e+02  -3.5518053e+00
   3.5120000e+02  -3.5542789e+00
   3.5130000e+02  -3.5567517e+00
   3.5140000e+02  -3.5592239e+00
   3.5150000e+02  -3.5616953e+00
   3.5160000e+02  -3.5641661e+00
   3.5170000e+02  -3.5666361e+00
   3.5180000e+02  -3.5691054e+00
   3.5190000e+02  -3.5715741e+00
   3.5200000e+02  -3.5740420e+00
   3.5210000e+02  -3.5765092e+00
   3.5220000e+02  -3.5789758e+00
   3.5230000e+02  -3.5814416e+00
   3.5240000e+02  -3.5839067e+00
   3.5250000e+02  -3.5863712e+00
   3.5260000e+02  -3.5888349e+00
   3.5270000e+02  -3.5912979e+00
   3.5280000e+02  -3.5937603e+00
   3.5290000e+02  -3.5962219e+00
   3.5300000e+02  -3.5986829e+00
   3.5310000e+02  -3.6011431e+00
   3.5320000e+02  -3.6036026e+00
   3.5330000e+02  -3.6060615e+00
   3.5340000e+02  -3.6085197e+00
   3.5350000e+02  -3.6109771e+00
   3.5360000e+02  -3.6134339e+00
   3.5370000e+02  -3.6158899e+00
   3.5380000e+02  -3.6183453e+00
   3.5390000e+02  -3.6208000e+00
   3.5400000e+02  -3.6232540e+00
   3.5410000e+02  -3.6257073e+00
   3.5420000e+02  -3.6281599e+00
   3.5430000e+02  -3.6306118e+00
   3.5440000e+02  -3.6330630e+00
   3.5450000e+02  -3.6355135e+00
   3.5460000e+02  -3.6379634e+00
   3.5470000e+02  -3.6404125e+00
   3.5480000e+02  -3.6428610e+00
   3.5490000e+02  -3.6453087e+00
   3.5500000e+02  -3.6477558e+00
   3.5510000e+02  -3.6502022e+00
   3.5520000e+02  -3.6526479e+00
   3.5530000e+02  -3.6550929e+00
   3.5540000e+02  -3.6575372e+00
   3.5550000e+02  -3.6599808e+00
   3.5560000e+02  -3.6624238e+00
   3.5570000e+02  -3.6648661e+00
   3.5580000e+02  -3.6673076e+00
   3.5590000e+02  -3.6697485e+00
   3.5600000e+02  -3.6721887e+00
   3.5610000e+02  -3.6746282e+00
   3.5620000e+02  -3.6770670e+00
   3.5630000e+02  -3.6795052e+00
   3.5640000e+02  -3.6819427e+00
   3.5650000e+02  -3.6843794e+00
   3.5660000e+02  -3.6868155e+00
   3.5670000e+02  -3.6892509e+00
   3.5680000e+02  -3.6916857e+00
   3.5690000e+02  -3.6941197e+00
   3.5700000e+02  -3.6965531e+00
   3.5710000e+02  -3.6989858e+00
   3.5720000e+02  -3.7014178e+00
   3.5730000e+02  -3.7038491e+00
   3.5740000e+02  -3.7062797e+00
   3.5750000e+02  -3.7087097e+00
   3.5760000e+02  -3.7111389e+00
   3.5770000e+02  -3.7135675e+00
   3.5780000e+02  -3.7159955e+00
   3.5790000e+02  -3.7184227e+00
   3.5800000e+02  -3.7208493e+00
   3.5810000e+02  -3.7232752e+00
   3.5820000e+02  -3.7257004e+00
   3.5830000e+02  -3.7281249e+00
   3.5840000e+02  -3.7305488e+00
   3.5850000e+02  -3.7329719e+00
   3.5860000e+02  -3.7353945e+00
   3.5870000e+02  -3.7378163e+00
   3.5880000e+02  -3.7402374e+00
   3.5890000e+02  -3.7426579e+00
   3.5900000e+02  -3.7450777e+00
   3.5910000e+02  -3.7474968e+00
   3.5920000e+02  -3.7499153e+00
   3.5930000e+02  -3.7523331e+00
   3.5940000e+02  -3.7547502e+00
   3.5950000e+02  -3.7571666e+00
   3.5960000e+02  -3.7595824e+00
   3.5970000e+02  -3.7619975e+00
   3.5980000e+02  -3.7644119e+00
   3.5990000e+02  -3.7668257e+00
   3.6000000e+02  -3.7692388e+00
   3.6010000e+02  -3.7716512e+00
   3.6020000e+02  -3.7740629e+00
   3.6030000e+02  -3.7764740e+00
   3.6040000e+02  -3.7788844e+00
   3.6050000e+02  -3.7812941e+00
   3.6060000e+02  -3.7837032e+00
   3.6070000e+02  -3.7861116e+00
   3.6080000e+02  -3.7885193e+00
   3.6090000e+02  -3.7909264e+00
   3.6100000e+02  -3.7933328e+00
   3.6110000e+02  -3.7957385e+00
   3.6120000e+02  -3.7981436e+00
   3.6130000e+02  -3.8005480e+00
   3.6140000e+02  -3.8029517e+00
   3.6150000e+02  -3.8053548e+00
   3.6160000e+02  -3.8077572e+00
   3.6170000e+02  -3.8101589e+00
   3.6180000e+02  -3.8125600e+00
   3.6190000e+02  -3.8149604e+00
   3.6200000e+02  -3.8173602e+00
   3.6210000e+02  -3.8197592e+00
   3.6220000e+02  -3.8221577e+00
   3.6230000e+02  -3.8245554e+00
   3.6240000e+02  -3.8269525e+00
   3.6250000e+02  -3.8293490e+00
   3.6260000e+02  -3.8317447e+00
   3.6270000e+02  -3.8341399e+00
   3.6280000e+02  -3.8365343e+00
   3.6290000e+02  -3.8389281e+00
   3.6300000e+02  -3.8413212e+00
   3.6310000e+02  -3.8437137e+00
   3.6320000e+02  -3.8461055e+00
   3.6330000e+02  -3.8484967e+00
   3.6340000e+02  -3.8508872e+00
   3.6350000e+02  -3.8532771e+00
   3.6360000e+02  -3.8556662e+00
   3.6370000e+02  -3.8580548e+00
   3.6380000e+02  -3.8604426e+00
   3.6390000e+02  -3.8628299e+00
   3.6400000e+02  -3.8652164e+00
   3.6410000e+02  -3.8676023e+00
   3.6420000e+02  -3.8699876e+00
   3.6430000e+02  -3.8723722e+00
   3.6440000e+02  -3.8747561e+00
   3.6450000e+02  -3.8771394e+00
   3.6460000e+02  -3.8795220e+00
   3.6470000e+02  -3.8819040e+00
   3.6480000e+02  -3.8842853e+00
   3.6490000e+02  -3.8866660e+00
   3.6500000e+02  -3.8890460e+00
   3.6510000e+02  -3.8914254e+00
   3.6520000e+02  -3.8938041e+00
   3.6530000e+02  -3.8961822e+00
   3.6540000e+02  -3.8985596e+00
   3.6550000e+02  -3.9009364e+00
   3.6560000e+02  -3.9033125e+00
   3.6570000e+02  -3.9056880e+00
   3.6580000e+02  -3.9080628e+00
   3.6590000e+02  -3.9104369e+00
   3.6600000e+02  -3.9128105e+00
   3.6610000e+02  -3.9151833e+00
   3.6620000e+02  -3.9175555e+00
   3.6630000e+02  -3.9199271e+00
   3.6640000e+02  -3.9222980e+00
   3.6650000e+02  -3.9246683e+00
   3.6660000e+02  -3.9270380e+00
   3.6670000e+02  -3.9294069e+00
   3.6680000e+02  -3.9317753e+00
   3.6690000e+02  -3.9341430e+00
   3.6700000e+02  -3.9365100e+00
   3.6710000e+02  -3.9388764e+00
   3.6720000e+02  -3.9412422e+00
   3.6730000e+02  -3.9436073e+00
   3.6740000e+02  -3.9459718e+00
   3.6750000e+02  -3.9483356e+00
   3.6760000e+02  -3.9506988e+00
   3.6770000e+02  -3.9530613e+00
   3.6780000e+02  -3.9554232e+00
   3.6790000e+02  -3.9577845e+00
   3.6800000e+02  -3.9601451e+00
   3.6810000e+02  -3.9625051e+00
   3.6820000e+02  -3.9648644e+00
   3.6830000e+02  -3.9672231e+00
   3.6840000e+02  -3.9695812e+00
   3.6850000e+02  -3.9719386e+00
   3.6860000e+02  -3.9742954e+00
   3.6870000e+02  -3.9766515e+00
   3.6880000e+02  -3.9790070e+00
   3.6890000e+02  -3.9813619e+00
   3.6900000e+02  -3.9837161e+00
   3.6910000e+02  -3.9860697e+00
   3.6920000e+02  -3.9884226e+00
   3.6930000e+02  -3.9907749e+00
   3.6940000e+02  -3.9931266e+00
   3.6950000e+02  -3.9954776e+00
   3.6960000e+02  -3.9978280e+00
   3.6970000e+02  -4.0001778e+00
   3.6980000e+02  -4.0025269e+00
   3.6990000e+02  -4.0048754e+00
   3.7000000e+02  -4.0072232e+00
   3.7010000e+02  -4.0095704e+00
   3.7020000e+02  -4.0119170e+00
   3.7030000e+02  -4.0142630e+00
   3.7040000e+02  -4.0166083e+00
   3.7050000e+02  -4.0189530e+00
   3.7060000e+02  -4.0212970e+00
   3.7070000e+02  -4.0236405e+00
   3.7080000e+02  -4.0259833e+00
   3.7090000e+02  -4.0283254e+00
   3.7100000e+02  -4.0306669e+00
   3.7110000e+02  -4.0330078e+00
   3.7120000e+02  -4.0353481e+00
   3.7130000e+02  -4.0376877e+00
   3.7140000e+02  -4.0400267e+00
   3.7150000e+02  -4.0423651e+00
   3.7160000e+02  -4.0447029e+00
   3.7170000e+02  -4.0470400e+00
   3.7180000e+02  -4.0493765e+00
   3.7190000e+02  -4.0517123e+00
   3.7200000e+02  -4.0540475e+00
   3.7210000e+02  -4.0563821e+00
   3.7220000e+02  -4.0587161e+00
   3.7230000e+02  -4.0610495e+00
   3.7240000e+02  -4.0633822e+00
   3.7250000e+02  -4.0657143e+00
   3.7260000e+02  -4.0680458e+00
   3.7270000e+02  -4.0703766e+00
   3.7280000e+02  -4.0727068e+00
   3.7290000e+02  -4.0750364e+00
   3.7300000e+02  -4.0773654e+00
   3.7310000e+02  -4.0796937e+00
   3.7320000e+02  -4.0820214e+00
   3.7330000e+02  -4.0843485e+00
   3.7340000e+02  -4.0866750e+00
   3.7350000e+02  -4.0890009e+00
   3.7360000e+02  -4.0913261e+00
   3.7370000e+02  -4.0936507e+00
   3.7380000e+02  -4.0959747e+00
   3.7390000e+02  -4.0982980e+00
   3.7400000e+02  -4.1006208e+00
   3.7410000e+02  -4.1029429e+00
   3.7420000e+02  -4.1052644e+00
   3.7430000e+02  -4.1075853e+00
   3.7440000e+02  -4.1099055e+00
   3.7450000e+02  -4.1122252e+00
   3.7460000e+02  -4.1145442e+00
   3.7470000e+02  -4.1168626e+00
   3.7480000e+02  -4.1191804e+00
   3.7490000e+02  -4.1214976e+00
   3.7500000e+02  -4.1238141e+00
   3.7510000e+02  -4.1261300e+00
   3.7520000e+02  -4.1284453e+00
   3.7530000e+02  -4.1307600e+00
   3.7540000e+02  -4.1330741e+00
   3.7550000e+02  -4.1353876e+00
   3.7560000e+02  -4.1377004e+00
   3.7570000e+02  -4.1400126e+00
   3.7580000e+02  -4.1423243e+00
   3.7590000e+02  -4.1446353e+00
   3.7600000e+02  -4.1469456e+00
   3.7610000e+02  -4.1492554e+00
   3.7620000e+02  -4.1515646e+00
   3.7630000e+02  -4.1538731e+00
   3.7640000e+02  -4.1561810e+00
   3.7650000e+02  -4.1584884e+00
   3.7660000e+02  -4.1607951e+00
   3.7670000e+02  -4.1631012e+00
   3.7680000e+02  -4.1654066e+00
   3.7690000e+02  -4.1677115e+00
   3.7700000e+02  -4.1700158e+00
   3.7710000e+02  -4.1723194e+00
   3.7720000e+02  -4.1746224e+00
   3.7730000e+02  -4.1769249e+00
   3.7740000e+02  -4.1792267e+00
   3.7750000e+02  -4.1815279e+00
   3.7760000e+02  -4.1838285e+00
   3.7770000e+02  -4.1861284e+00
   3.7780000e+02  -4.1884278e+00
   3.7790000e+02  -4.1907266e+00
   3.7800000e+02  -4.1930247e+00
   3.7810000e+02  -4.1953223e+00
   3.7820000e+02  -4.1976192e+00
   3.7830000e+02  -4.1999156e+00
   3.7840000e+02  -4.2022113e+00
   3.7850000e+02  -4.2045064e+00
   3.7860000e+02  -4.2068009e+00
   3.7870000e+02  -4.2090948e+00
   3.7880000e+02  -4.2113882e+00
   3.7890000e+02  -4.2136809e+00
   3.7900000e+02  -4.2159729e+00
   3.7910000e+02  -4.2182644e+00
   3.7920000e+02  -4.2205553e+00
   3.7930000e+02  -4.2228456e+00
   3.7940000e+02  -4.2251353e+00
   3.7950000e+02  -4.2274244e+00
   3.7960000e+02  -4.2297128e+00
   3.7970000e+02  -4.2320007e+00
   3.7980000e+02  -4.2342880e+00
   3.7990000e+02  -4.2365746e+00
   3.8000000e+02  -4.2388607e+00
   3.8010000e+02  -4.2411461e+00
   3.8020000e+02  -4.2434310e+00
   3.8030000e+02  -4.2457153e+00
   3.8040000e+02  -4.2479989e+00
   3.8050000e+02  -4.2502820e+00
   3.8060000e+02  -4.2525644e+00
   3.8070000e+02  -4.2548463e+00
   3.8080000e+02  -4.2571275e+00
   3.8090000e+02  -4.2594082e+00
   3.8100000e+02  -4.2616883e+00
   3.8110000e+02  -4.2639677e+00
   3.8120000e+02  -4.2662466e+00
   3.8130000e+02  -4.2685249e+00
   3.8140000e+02  -4.2708025e+00
   3.8150000e+02  -4.2730796e+00
   3.8160000e+02  -4.2753561e+00
   3.8170000e+02  -4.2776319e+00
   3.8180000e+02  -4.2799072e+00
   3.8190000e+02  -4.2821819e+00
   3.8200000e+02  -4.2844560e+00
   3.8210000e+02  -4.2867295e+00
   3.8220000e+02  -4.2890024e+00
   3.8230000e+02  -4.2912747e+00
   3.8240000e+02  -4.2935464e+00
   3.8250000e+02  -4.2958175e+00
   3.8260000e+02  -4.2980881e+00
   3.8270000e+02  -4.3003580e+00
   3.8280000e+02  -4.3026273e+00
   3.8290000e+02  -4.3048961e+00
   3.8300000e+02  -4.3071642e+00
   3.8310000e+02  -4.3094318e+00
   3.8320000e+02  -4.3116988e+00
   3.8330000e+02  -4.3139651e+00
   3.8340000e+02  -4.3162309e+00
   3.8350000e+02  -4.3184961e+00
   3.8360000e+02  -4.3207607e+00
   3.8370000e+02  -4.3230247e+00
   3.8380000e+02  -4.3252882e+00
   3.8390000e+02  -4.3275510e+00
   3.8400000e+02  -4.3298132e+00
   3.8410000e+02  -4.3320749e+00
   3.8420000e+02  -4.3343360e+00
   3.8430000e+02  -4.3365964e+00
   3.8440000e+02  -4.3388563e+00
   3.8450000e+02  -4.3411156e+00
   3.8460000e+02  -4.3433743e+00
   3.8470000e+02  -4.3456325e+00
   3.8480000e+02  -4.3478900e+00
   3.8490000e+02  -4.3501470e+00
   3.8500000e+02  -4.3524033e+00
   3.8510000e+02  -4.3546591e+00
   3.8520000e+02  -4.3569143e+00
   3.8530000e+02  -4.3591689e+00
   3.8540000e+02  -4.3614230e+00
   3.8550000e+02  -4.3636764e+00
   3.8560000e+02  -4.3659293e+00
   3.8570000e+02  -4.3681815e+00
   3.8580000e+02  -4.3704332e+00
   3.8590000e+02  -4.3726843e+00
   3.8600000e+02  -4.3749348e+00
   3.8610000e+02  -4.3771848e+00
   3.8620000e+02  -4.3794341e+00
   3.8630000e+02  -4.3816829e+00
   3.8640000e+02  -4.3839311e+00
   3.8650000e+02  -4.3861787e+00
   3.8660000e+02  -4.3884257e+00
   3.8670000e+02  -4.3906722e+00
   3.8680000e+02  -4.3929181e+00
   3.8690000e+02  -4.3951633e+00
   3.8700000e+02  -4.3974080e+00
   3.8710000e+02  -4.3996522e+00
   3.8720000e+02  -4.4018957e+00
   3.8730000e+02  -4.4041387e+00
   3.8740000e+02  -4.4063811e+00
   3.8750000e+02  -4.4086229e+00
   3.8760000e+02  -4.4108641e+00
   3.8770000e+02  -4.4131048e+00
   3.8780000e+02  -4.4153448e+00
   3.8790000e+02  -4.4175843e+00
   3.8800000e+02  -4.4198233e+00
   3.8810000e+02  -4.4220616e+00
   3.8820000e+02  -4.4242994e+00
   3.8830000e+02  -4.4265366e+00
   3.8840000e+02  -4.4287732e+00
   3.8850000e+02  -4.4310092e+00
   3.8860000e+02  -4.4332447e+00
   3.8870000e+02  -4.4354796e+00
   3.8880000e+02  -4.4377139e+00
   3.8890000e+02  -4.4399476e+00
   3.8900000e+02  -4.4421808e+00
   3.8910000e+02  -4.4444134e+00
   3.8920000e+02  -4.4466454e+00
   3.8930000e+02  -4.4488768e+00
   3.8940000e+02  -4.4511077e+00
   3.8950000e+02  -4.4533380e+00
   3.8960000e+02  -4.4555677e+00
   3.8970000e+02  -4.4577969e+00
   3.8980000e+02  -4.4600254e+00
   3.8990000e+02  -4.4622535e+00
   3.9000000e+02  -4.4644809e+00
   3.9010000e+02  -4.4667078e+00
   3.9020000e+02  -4.4689340e+00
   3.9030000e+02  -4.4711598e+00
   3.9040000e+02  -4.4733849e+00
   3.9050000e+02  -4.4756095e+00
   3.9060000e+02  -4.4778335e+00
   3.9070000e+02  -4.4800570e+00
   3.9080000e+02  -4.4822798e+00
   3.9090000e+02  -4.4845022e+00
   3.9100000e+02  -4.4867239e+00
   3.9110000e+02  -4.4889451e+00
   3.9120000e+02  -4.4911657e+00
   3.9130000e+02  -4.4933857e+00
   3.9140000e+02  -4.4956052e+00
   3.9150000e+02  -4.4978241e+00
   3.9160000e+02  -4.5000424e+00
   3.9170000e+02  -4.5022602e+00
   3.9180000e+02  -4.5044774e+00
   3.9190000e+02  -4.5066940e+00
   3.9200000e+02  -4.5089101e+00
   3.9210000e+02  -4.5111256e+00
   3.9220000e+02  -4.5133405e+00
   3.9230000e+02  -4.5155549e+00
   3.9240000e+02  -4.5177687e+00
   3.9250000e+02  -4.5199820e+00
   3.9260000e+02  -4.5221947e+00
   3.9270000e+02  -4.5244068e+00
   3.9280000e+02  -4.5266183e+00
   3.9290000e+02  -4.5288293e+00
   3.9300000e+02  -4.5310398e+00
   3.9310000e+02  -4.5332496e+00
   3.9320000e+02  -4.5354589e+00
   3.9330000e+02  -4.5376677e+00
   3.9340000e+02  -4.5398759e+00
   3.9350000e+02  -4.5420835e+00
   3.9360000e+02  -4.5442905e+00
   3.9370000e+02  -4.5464970e+00
   3.9380000e+02  -4.5487030e+00
   3.9390000e+02  -4.5509084e+00
   3.9400000e+02  -4.5531132e+00
   3.9410000e+02  -4.5553174e+00
   3.9420000e+02  -4.5575211e+00
   3.9430000e+02  -4.5597243e+00
   3.9440000e+02  -4.5619269e+00
   3.9450000e+02  -4.5641289e+00
   3.9460000e+02  -4.5663304e+00
   3.9470000e+02  -4.5685313e+00
   3.9480000e+02  -4.5707316e+00
   3.9490000e+02  -4.5729314e+00
   3.9500000e+02  -4.5751307e+00
   3.9510000e+02  -4.5773293e+00
   3.9520000e+02  -4.5795275e+00
   3.9530000e+02  -4.5817250e+00
   3.9540000e+02  -4.5839220e+00
   3.9550000e+02  -4.5861185e+00
   3.9560000e+02  -4.5883144e+00
   3.9570000e+02  -4.5905098e+00
   3.9580000e+02  -4.5927045e+00
   3.9590000e+02  -4.5948988e+00
   3.9600000e+02  -4.5970925e+00
   3.9610000e+02  -4.5992856e+00
   3.9620000e+02  -4.6014782e+00
   3.9630000e+02  -4.6036702e+00
   3.9640000e+02  -4.6058617e+00
   3.9650000e+02  -4.6080526e+00
   3.9660000e+02  -4.6102429e+00
   3.9670000e+02  -4.6124328e+00
   3.9680000e+02  -4.6146220e+00
   3.9690000e+02  -4.6168107e+00
   3.9700000e+02  -4.6189989e+00
   3.9710000e+02  -4.6211865e+00
   3.9720000e+02  -4.6233735e+00
   3.9730000e+02  -4.6255600e+00
   3.9740000e+02  -4.6277460e+00
   3.9750000e+02  -4.6299314e+00
   3.9760000e+02  -4.6321163e+00
   3.9770000e+02  -4.6343006e+00
   3.9780000e+02  -4.6364843e+00
   3.9790000e+02  -4.6386675e+00
   3.9800000e+02  -4.6408502e+00
   3.9810000e+02  -4.6430323e+00
   3.9820000e+02  -4.6452139e+00
   3.9830000e+02  -4.6473949e+00
   3.9840000e+02  -4.6495753e+00
   3.9850000e+02  -4.6517553e+00
   3.9860000e+02  -4.6539346e+00
   3.9870000e+02  -4.6561135e+00
   3.9880000e+02  -4.6582917e+00
   3.9890000e+02  -4.6604695e+00
   3.9900000e+02  -4.6626467e+00
   3.9910000e+02  -4.6648233e+00
   3.9920000e+02  -4.6669994e+00
   3.9930000e+02  -4.6691750e+00
   3.9940000e+02  -4.6713500e+00
   3.9950000e+02  -4.6735244e+00
   3.9960000e+02  -4.6756983e+00
   3.9970000e+02  -4.6778717e+00
   3.9980000e+02  -4.6800445e+00
   3.9990000e+02  -4.6822168e+00
   4.0000000e+02  -4.6843886e+00


==> data/apotelesmaM_pi2_3.dat <==
   1.5000000e+00   2.0268967e+01
   1.6000000e+00   2.0829094e+01
   1.7000000e+00   2.1355346e+01
   1.8000000e+00   2.1851575e+01
   1.9000000e+00   2.2321012e+01
   2.0000000e+00   2.2766399e+01
   2.1000000e+00   2.3190074e+01
   2.2000000e+00   2.3594055e+01
   2.3000000e+00   2.3980089e+01
   2.4000000e+00   2.4349702e+01
   2.5000000e+00   2.4704232e+01
   2.6000000e+00   2.5044862e+01
   2.7000000e+00   2.5372640e+01
   2.8000000e+00   2.5688500e+01
   2.9000000e+00   2.5993278e+01
   3.0000000e+00   2.6287725e+01
   3.1000000e+00   2.6572519e+01
   3.2000000e+00   2.6848272e+01
   3.3000000e+00   2.7115540e+01
   3.4000000e+00   2.7374830e+01
   3.5000000e+00   2.7626604e+01
   3.6000000e+00   2.7871286e+01
   3.7000000e+00   2.8109265e+01
   3.8000000e+00   2.8340759e+01
   3.9000000e+00   2.8522394e+01
   4.0000000e+00   2.8668081e+01
   4.1000000e+00   2.8792156e+01
   4.2000000e+00   2.8900313e+01
   4.3000000e+00   2.8995951e+01
   4.4000000e+00   2.9081381e+01
   4.5000000e+00   2.9158289e+01
   4.6000000e+00   2.9227963e+01
   4.7000000e+00   2.9291414e+01
   4.8000000e+00   2.9349460e+01
   4.9000000e+00   2.9402767e+01
   5.0000000e+00   2.9451894e+01
   5.1000000e+00   2.9497307e+01
   5.2000000e+00   2.9539405e+01
   5.3000000e+00   2.9578530e+01
   5.4000000e+00   2.9614975e+01
   5.5000000e+00   2.9648997e+01
   5.6000000e+00   2.9680820e+01
   5.7000000e+00   2.9710642e+01
   5.8000000e+00   2.9738637e+01
   5.9000000e+00   2.9764958e+01
   6.0000000e+00   2.9789744e+01
   6.1000000e+00   2.9813117e+01
   6.2000000e+00   2.9835188e+01
   6.3000000e+00   2.9856056e+01
   6.4000000e+00   2.9875811e+01
   6.5000000e+00   2.9894533e+01
   6.6000000e+00   2.9912296e+01
   6.7000000e+00   2.9929166e+01
   6.8000000e+00   2.9945206e+01
   6.9000000e+00   2.9960469e+01
   7.0000000e+00   2.9975007e+01
   7.1000000e+00   2.9988867e+01
   7.2000000e+00   3.0002092e+01
   7.3000000e+00   3.0014720e+01
   7.4000000e+00   3.0026788e+01
   7.5000000e+00   3.0038330e+01
   7.6000000e+00   3.0049377e+01
   7.7000000e+00   3.0059956e+01
   7.8000000e+00   3.0070096e+01
   7.9000000e+00   3.0079820e+01
   8.0000000e+00   2.9983823e+01
   8.1000000e+00   2.9875923e+01
   8.2000000e+00   2.9769346e+01
   8.3000000e+00   2.9664061e+01
   8.4000000e+00   2.9560037e+01
   8.5000000e+00   2.9457244e+01
   8.6000000e+00   2.9355654e+01
   8.7000000e+00   2.9255238e+01
   8.8000000e+00   2.9155969e+01
   8.9000000e+00   2.9057823e+01
   9.0000000e+00   2.8960773e+01
   9.1000000e+00   2.8864795e+01
   9.2000000e+00   2.8769866e+01
   9.3000000e+00   2.8675964e+01
   9.4000000e+00   2.8583066e+01
   9.5000000e+00   2.8491151e+01
   9.6000000e+00   2.8400198e+01
   9.7000000e+00   2.8310188e+01
   9.8000000e+00   2.8221101e+01
   9.9000000e+00   2.8132919e+01
   1.0000000e+01   2.8045623e+01
   1.0100000e+01   2.7959195e+01
   1.0200000e+01   2.7873619e+01
   1.0300000e+01   2.7788878e+01
   1.0400000e+01   2.7704956e+01
   1.0500000e+01   2.7621837e+01
   1.0600000e+01   2.7539506e+01
   1.0700000e+01   2.7457947e+01
   1.0800000e+01   2.7377148e+01
   1.0900000e+01   2.7297093e+01
   1.1000000e+01   2.7217769e+01
   1.1100000e+01   2.7139163e+01
   1.1200000e+01   2.7061262e+01
   1.1300000e+01   2.6984054e+01
   1.1400000e+01   2.6907526e+01
   1.1500000e+01   2.6831666e+01
   1.1600000e+01   2.6756463e+01
   1.1700000e+01   2.6681906e+01
   1.1800000e+01   2.6607983e+01
   1.1900000e+01   2.6534684e+01
   1.2000000e+01   2.6461998e+01
   1.2100000e+01   2.6389915e+01
   1.2200000e+01   2.6318426e+01
   1.2300000e+01   2.6247521e+01
   1.2400000e+01   2.6177189e+01
   1.2500000e+01   2.6107423e+01
   1.2600000e+01   2.6038212e+01
   1.2700000e+01   2.5969548e+01
   1.2800000e+01   2.5901423e+01
   1.2900000e+01   2.5833829e+01
   1.3000000e+01   2.5766756e+01
   1.3100000e+01   2.5700197e+01
   1.3200000e+01   2.5634144e+01
   1.3300000e+01   2.5568590e+01
   1.3400000e+01   2.5503527e+01
   1.3500000e+01   2.5438948e+01
   1.3600000e+01   2.5374845e+01
   1.3700000e+01   2.5311212e+01
   1.3800000e+01   2.5248041e+01
   1.3900000e+01   2.5185327e+01
   1.4000000e+01   2.5123062e+01
   1.4100000e+01   2.5061241e+01
   1.4200000e+01   2.4999856e+01
   1.4300000e+01   2.4938902e+01
   1.4400000e+01   2.4878373e+01
   1.4500000e+01   2.4818263e+01
   1.4600000e+01   2.4758566e+01
   1.4700000e+01   2.4699276e+01
   1.4800000e+01   2.4640389e+01
   1.4900000e+01   2.4581898e+01
   1.5000000e+01   2.4523798e+01
   1.5100000e+01   2.4466084e+01
   1.5200000e+01   2.4408751e+01
   1.5300000e+01   2.4351794e+01
   1.5400000e+01   2.4295208e+01
   1.5500000e+01   2.4238989e+01
   1.5600000e+01   2.4183131e+01
   1.5700000e+01   2.4127630e+01
   1.5800000e+01   2.4072481e+01
   1.5900000e+01   2.4017680e+01
   1.6000000e+01   2.3963223e+01
   1.6100000e+01   2.3909105e+01
   1.6200000e+01   2.3855323e+01
   1.6300000e+01   2.3801871e+01
   1.6400000e+01   2.3748746e+01
   1.6500000e+01   2.3695944e+01
   1.6600000e+01   2.3643461e+01
   1.6700000e+01   2.3591293e+01
   1.6800000e+01   2.3539437e+01
   1.6900000e+01   2.3487889e+01
   1.7000000e+01   2.3436644e+01
   1.7100000e+01   2.3385701e+01
   1.7200000e+01   2.3335054e+01
   1.7300000e+01   2.3284701e+01
   1.7400000e+01   2.3234638e+01
   1.7500000e+01   2.3184862e+01
   1.7600000e+01   2.3135370e+01
   1.7700000e+01   2.3086158e+01
   1.7800000e+01   2.3037223e+01
   1.7900000e+01   2.2988562e+01
   1.8000000e+01   2.2940173e+01
   1.8100000e+01   2.2892051e+01
   1.8200000e+01   2.2844195e+01
   1.8300000e+01   2.2796601e+01
   1.8400000e+01   2.2749266e+01
   1.8500000e+01   2.2702188e+01
   1.8600000e+01   2.2655364e+01
   1.8700000e+01   2.2608791e+01
   1.8800000e+01   2.2562466e+01
   1.8900000e+01   2.2516387e+01
   1.9000000e+01   2.2470551e+01
   1.9100000e+01   2.2424956e+01
   1.9200000e+01   2.2379598e+01
   1.9300000e+01   2.2334477e+01
   1.9400000e+01   2.2289588e+01
   1.9500000e+01   2.2244931e+01
   1.9600000e+01   2.2200501e+01
   1.9700000e+01   2.2156298e+01
   1.9800000e+01   2.2112319e+01
   1.9900000e+01   2.2068561e+01
   2.0000000e+01   2.2025023e+01
   2.0100000e+01   2.1981702e+01
   2.0200000e+01   2.1938595e+01
   2.0300000e+01   2.1895702e+01
   2.0400000e+01   2.1853020e+01
   2.0500000e+01   2.1810546e+01
   2.0600000e+01   2.1768278e+01
   2.0700000e+01   2.1726216e+01
   2.0800000e+01   2.1684356e+01
   2.0900000e+01   2.1642697e+01
   2.1000000e+01   2.1601237e+01
   2.1100000e+01   2.1559974e+01
   2.1200000e+01   2.1518906e+01
   2.1300000e+01   2.1478031e+01
   2.1400000e+01   2.1437347e+01
   2.1500000e+01   2.1396854e+01
   2.1600000e+01   2.1356548e+01
   2.1700000e+01   2.1316428e+01
   2.1800000e+01   2.1276493e+01
   2.1900000e+01   2.1236741e+01
   2.2000000e+01   2.1197169e+01
   2.2100000e+01   2.1157777e+01
   2.2200000e+01   2.1118563e+01
   2.2300000e+01   2.1079526e+01
   2.2400000e+01   2.1040663e+01
   2.2500000e+01   2.1001973e+01
   2.2600000e+01   2.0963454e+01
   2.2700000e+01   2.0925106e+01
   2.2800000e+01   2.0886926e+01
   2.2900000e+01   2.0848913e+01
   2.3000000e+01   2.0811066e+01
   2.3100000e+01   2.0773383e+01
   2.3200000e+01   2.0735863e+01
   2.3300000e+01   2.0698504e+01
   2.3400000e+01   2.0661306e+01
   2.3500000e+01   2.0624266e+01
   2.3600000e+01   2.0587383e+01
   2.3700000e+01   2.0550656e+01
   2.3800000e+01   2.0514084e+01
   2.3900000e+01   2.0477665e+01
   2.4000000e+01   2.0441398e+01
   2.4100000e+01   2.0405282e+01
   2.4200000e+01   2.0369316e+01
   2.4300000e+01   2.0333497e+01
   2.4400000e+01   2.0297826e+01
   2.4500000e+01   2.0262301e+01
   2.4600000e+01   2.0226921e+01
   2.4700000e+01   2.0191684e+01
   2.4800000e+01   2.0156589e+01
   2.4900000e+01   2.0121636e+01
   2.5000000e+01   2.0086823e+01
   2.5100000e+01   2.0052148e+01
   2.5200000e+01   2.0017612e+01
   2.5300000e+01   1.9983212e+01
   2.5400000e+01   1.9948949e+01
   2.5500000e+01   1.9914819e+01
   2.5600000e+01   1.9880824e+01
   2.5700000e+01   1.9846960e+01
   2.5800000e+01   1.9813229e+01
   2.5900000e+01   1.9779628e+01
   2.6000000e+01   1.9746156e+01
   2.6100000e+01   1.9712813e+01
   2.6200000e+01   1.9679597e+01
   2.6300000e+01   1.9646508e+01
   2.6400000e+01   1.9613544e+01
   2.6500000e+01   1.9580705e+01
   2.6600000e+01   1.9547990e+01
   2.6700000e+01   1.9515398e+01
   2.6800000e+01   1.9482927e+01
   2.6900000e+01   1.9450577e+01
   2.7000000e+01   1.9418348e+01
   2.7100000e+01   1.9386237e+01
   2.7200000e+01   1.9354245e+01
   2.7300000e+01   1.9322370e+01
   2.7400000e+01   1.9290612e+01
   2.7500000e+01   1.9258969e+01
   2.7600000e+01   1.9227441e+01
   2.7700000e+01   1.9196027e+01
   2.7800000e+01   1.9164727e+01
   2.7900000e+01   1.9133539e+01
   2.8000000e+01   1.9102462e+01
   2.8100000e+01   1.9071496e+01
   2.8200000e+01   1.9040641e+01
   2.8300000e+01   1.9009894e+01
   2.8400000e+01   1.8979256e+01
   2.8500000e+01   1.8948726e+01
   2.8600000e+01   1.8918302e+01
   2.8700000e+01   1.8887985e+01
   2.8800000e+01   1.8857773e+01
   2.8900000e+01   1.8827666e+01
   2.9000000e+01   1.8797663e+01
   2.9100000e+01   1.8767763e+01
   2.9200000e+01   1.8737966e+01
   2.9300000e+01   1.8708270e+01
   2.9400000e+01   1.8678676e+01
   2.9500000e+01   1.8649183e+01
   2.9600000e+01   1.8619789e+01
   2.9700000e+01   1.8590494e+01
   2.9800000e+01   1.8561298e+01
   2.9900000e+01   1.8532199e+01
   3.0000000e+01   1.8503198e+01
   3.0100000e+01   1.8474293e+01
   3.0200000e+01   1.8445484e+01
   3.0300000e+01   1.8416770e+01
   3.0400000e+01   1.8388151e+01
   3.0500000e+01   1.8359626e+01
   3.0600000e+01   1.8331194e+01
   3.0700000e+01   1.8302855e+01
   3.0800000e+01   1.8274609e+01
   3.0900000e+01   1.8246453e+01
   3.1000000e+01   1.8218389e+01
   3.1100000e+01   1.8190415e+01
   3.1200000e+01   1.8162531e+01
   3.1300000e+01   1.8134736e+01
   3.1400000e+01   1.8107030e+01
   3.1500000e+01   1.8079412e+01
   3.1600000e+01   1.8051881e+01
   3.1700000e+01   1.8024438e+01
   3.1800000e+01   1.7997080e+01
   3.1900000e+01   1.7969809e+01
   3.2000000e+01   1.7942623e+01
   3.2100000e+01   1.7915522e+01
   3.2200000e+01   1.7888505e+01
   3.2300000e+01   1.7861572e+01
   3.2400000e+01   1.7834723e+01
   3.2500000e+01   1.7807956e+01
   3.2600000e+01   1.7781271e+01
   3.2700000e+01   1.7754668e+01
   3.2800000e+01   1.7728146e+01
   3.2900000e+01   1.7701705e+01
   3.3000000e+01   1.7675344e+01
   3.3100000e+01   1.7649063e+01
   3.3200000e+01   1.7622861e+01
   3.3300000e+01   1.7596738e+01
   3.3400000e+01   1.7570694e+01
   3.3500000e+01   1.7544727e+01
   3.3600000e+01   1.7518837e+01
   3.3700000e+01   1.7493025e+01
   3.3800000e+01   1.7467289e+01
   3.3900000e+01   1.7441629e+01
   3.4000000e+01   1.7416045e+01
   3.4100000e+01   1.7390535e+01
   3.4200000e+01   1.7365101e+01
   3.4300000e+01   1.7339740e+01
   3.4400000e+01   1.7314454e+01
   3.4500000e+01   1.7289241e+01
   3.4600000e+01   1.7264101e+01
   3.4700000e+01   1.7239033e+01
   3.4800000e+01   1.7214038e+01
   3.4900000e+01   1.7189114e+01
   3.5000000e+01   1.7164262e+01
   3.5100000e+01   1.7139481e+01
   3.5200000e+01   1.7114770e+01
   3.5300000e+01   1.7090129e+01
   3.5400000e+01   1.7065558e+01
   3.5500000e+01   1.7041056e+01
   3.5600000e+01   1.7016623e+01
   3.5700000e+01   1.6992259e+01
   3.5800000e+01   1.6967962e+01
   3.5900000e+01   1.6943734e+01
   3.6000000e+01   1.6919573e+01
   3.6100000e+01   1.6895479e+01
   3.6200000e+01   1.6871451e+01
   3.6300000e+01   1.6847490e+01
   3.6400000e+01   1.6823595e+01
   3.6500000e+01   1.6799766e+01
   3.6600000e+01   1.6776001e+01
   3.6700000e+01   1.6752302e+01
   3.6800000e+01   1.6728667e+01
   3.6900000e+01   1.6705096e+01
   3.7000000e+01   1.6681588e+01
   3.7100000e+01   1.6658145e+01
   3.7200000e+01   1.6634764e+01
   3.7300000e+01   1.6611446e+01
   3.7400000e+01   1.6588191e+01
   3.7500000e+01   1.6564998e+01
   3.7600000e+01   1.6541866e+01
   3.7700000e+01   1.6518796e+01
   3.7800000e+01   1.6495787e+01
   3.7900000e+01   1.6472839e+01
   3.8000000e+01   1.6449951e+01
   3.8100000e+01   1.6427123e+01
   3.8200000e+01   1.6404356e+01
   3.8300000e+01   1.6381647e+01
   3.8400000e+01   1.6358998e+01
   3.8500000e+01   1.6336408e+01
   3.8600000e+01   1.6313877e+01
   3.8700000e+01   1.6291404e+01
   3.8800000e+01   1.6268988e+01
   3.8900000e+01   1.6246631e+01
   3.9000000e+01   1.6224331e+01
   3.9100000e+01   1.6202088e+01
   3.9200000e+01   1.6179902e+01
   3.9300000e+01   1.6157772e+01
   3.9400000e+01   1.6135698e+01
   3.9500000e+01   1.6113681e+01
   3.9600000e+01   1.6091719e+01
   3.9700000e+01   1.6069813e+01
   3.9800000e+01   1.6047961e+01
   3.9900000e+01   1.6026165e+01
   4.0000000e+01   1.6004423e+01
   4.0100000e+01   1.5982735e+01
   4.0200000e+01   1.5961102e+01
   4.0300000e+01   1.5939522e+01
   4.0400000e+01   1.5917996e+01
   4.0500000e+01   1.5896522e+01
   4.0600000e+01   1.5875102e+01
   4.0700000e+01   1.5853735e+01
   4.0800000e+01   1.5832420e+01
   4.0900000e+01   1.5811157e+01
   4.1000000e+01   1.5789946e+01
   4.1100000e+01   1.5768786e+01
   4.1200000e+01   1.5747679e+01
   4.1300000e+01   1.5726622e+01
   4.1400000e+01   1.5705616e+01
   4.1500000e+01   1.5684661e+01
   4.1600000e+01   1.5663756e+01
   4.1700000e+01   1.5642902e+01
   4.1800000e+01   1.5622097e+01
   4.1900000e+01   1.5601342e+01
   4.2000000e+01   1.5580637e+01
   4.2100000e+01   1.5559981e+01
   4.2200000e+01   1.5539374e+01
   4.2300000e+01   1.5518816e+01
   4.2400000e+01   1.5498306e+01
   4.2500000e+01   1.5477844e+01
   4.2600000e+01   1.5457431e+01
   4.2700000e+01   1.5437065e+01
   4.2800000e+01   1.5416748e+01
   4.2900000e+01   1.5396477e+01
   4.3000000e+01   1.5376254e+01
   4.3100000e+01   1.5356077e+01
   4.3200000e+01   1.5335948e+01
   4.3300000e+01   1.5315865e+01
   4.3400000e+01   1.5295828e+01
   4.3500000e+01   1.5275838e+01
   4.3600000e+01   1.5255893e+01
   4.3700000e+01   1.5235994e+01
   4.3800000e+01   1.5216141e+01
   4.3900000e+01   1.5196332e+01
   4.4000000e+01   1.5176569e+01
   4.4100000e+01   1.5156851e+01
   4.4200000e+01   1.5137177e+01
   4.4300000e+01   1.5117548e+01
   4.4400000e+01   1.5097963e+01
   4.4500000e+01   1.5078423e+01
   4.4600000e+01   1.5058926e+01
   4.4700000e+01   1.5039472e+01
   4.4800000e+01   1.5020063e+01
   4.4900000e+01   1.5000696e+01
   4.5000000e+01   1.4981373e+01
   4.5100000e+01   1.4962092e+01
   4.5200000e+01   1.4942854e+01
   4.5300000e+01   1.4923659e+01
   4.5400000e+01   1.4904506e+01
   4.5500000e+01   1.4885395e+01
   4.5600000e+01   1.4866326e+01
   4.5700000e+01   1.4847299e+01
   4.5800000e+01   1.4828313e+01
   4.5900000e+01   1.4809369e+01
   4.6000000e+01   1.4790466e+01
   4.6100000e+01   1.4771604e+01
   4.6200000e+01   1.4752783e+01
   4.6300000e+01   1.4734003e+01
   4.6400000e+01   1.4715263e+01
   4.6500000e+01   1.4696564e+01
   4.6600000e+01   1.4677905e+01
   4.6700000e+01   1.4659285e+01
   4.6800000e+01   1.4640706e+01
   4.6900000e+01   1.4622166e+01
   4.7000000e+01   1.4603666e+01
   4.7100000e+01   1.4585205e+01
   4.7200000e+01   1.4566783e+01
   4.7300000e+01   1.4548400e+01
   4.7400000e+01   1.4530056e+01
   4.7500000e+01   1.4511751e+01
   4.7600000e+01   1.4493484e+01
   4.7700000e+01   1.4475255e+01
   4.7800000e+01   1.4457065e+01
   4.7900000e+01   1.4438913e+01
   4.8000000e+01   1.4420798e+01
   4.8100000e+01   1.4402721e+01
   4.8200000e+01   1.4384682e+01
   4.8300000e+01   1.4366680e+01
   4.8400000e+01   1.4348716e+01
   4.8500000e+01   1.4330788e+01
   4.8600000e+01   1.4312897e+01
   4.8700000e+01   1.4295044e+01
   4.8800000e+01   1.4277226e+01
   4.8900000e+01   1.4259446e+01
   4.9000000e+01   1.4241701e+01
   4.9100000e+01   1.4223993e+01
   4.9200000e+01   1.4206321e+01
   4.9300000e+01   1.4188684e+01
   4.9400000e+01   1.4171084e+01
   4.9500000e+01   1.4153519e+01
   4.9600000e+01   1.4135989e+01
   4.9700000e+01   1.4118495e+01
   4.9800000e+01   1.4101036e+01
   4.9900000e+01   1.4083612e+01
   5.0000000e+01   1.4066223e+01
   5.0100000e+01   1.4048868e+01
   5.0200000e+01   1.4031549e+01
   5.0300000e+01   1.4014263e+01
   5.0400000e+01   1.3997012e+01
   5.0500000e+01   1.3979795e+01
   5.0600000e+01   1.3962613e+01
   5.0700000e+01   1.3945464e+01
   5.0800000e+01   1.3928349e+01
   5.0900000e+01   1.3911267e+01
   5.1000000e+01   1.3894219e+01
   5.1100000e+01   1.3877205e+01
   5.1200000e+01   1.3860224e+01
   5.1300000e+01   1.3843276e+01
   5.1400000e+01   1.3826361e+01
   5.1500000e+01   1.3809478e+01
   5.1600000e+01   1.3792629e+01
   5.1700000e+01   1.3775812e+01
   5.1800000e+01   1.3759028e+01
   5.1900000e+01   1.3742276e+01
   5.2000000e+01   1.3725556e+01
   5.2100000e+01   1.3708868e+01
   5.2200000e+01   1.3692213e+01
   5.2300000e+01   1.3675589e+01
   5.2400000e+01   1.3658997e+01
   5.2500000e+01   1.3642437e+01
   5.2600000e+01   1.3625908e+01
   5.2700000e+01   1.3609411e+01
   5.2800000e+01   1.3592944e+01
   5.2900000e+01   1.3576509e+01
   5.3000000e+01   1.3560105e+01
   5.3100000e+01   1.3543732e+01
   5.3200000e+01   1.3527390e+01
   5.3300000e+01   1.3511079e+01
   5.3400000e+01   1.3494798e+01
   5.3500000e+01   1.3478547e+01
   5.3600000e+01   1.3462327e+01
   5.3700000e+01   1.3446137e+01
   5.3800000e+01   1.3429977e+01
   5.3900000e+01   1.3413848e+01
   5.4000000e+01   1.3397748e+01
   5.4100000e+01   1.3381678e+01
   5.4200000e+01   1.3365637e+01
   5.4300000e+01   1.3349626e+01
   5.4400000e+01   1.3333645e+01
   5.4500000e+01   1.3317693e+01
   5.4600000e+01   1.3301770e+01
   5.4700000e+01   1.3285876e+01
   5.4800000e+01   1.3270012e+01
   5.4900000e+01   1.3254176e+01
   5.5000000e+01   1.3238369e+01
   5.5100000e+01   1.3222591e+01
   5.5200000e+01   1.3206841e+01
   5.5300000e+01   1.3191120e+01
   5.5400000e+01   1.3175428e+01
   5.5500000e+01   1.3159763e+01
   5.5600000e+01   1.3144127e+01
   5.5700000e+01   1.3128519e+01
   5.5800000e+01   1.3112939e+01
   5.5900000e+01   1.3097387e+01
   5.6000000e+01   1.3081862e+01
   5.6100000e+01   1.3066366e+01
   5.6200000e+01   1.3050897e+01
   5.6300000e+01   1.3035455e+01
   5.6400000e+01   1.3020041e+01
   5.6500000e+01   1.3004654e+01
   5.6600000e+01   1.2989294e+01
   5.6700000e+01   1.2973962e+01
   5.6800000e+01   1.2958656e+01
   5.6900000e+01   1.2943378e+01
   5.7000000e+01   1.2928126e+01
   5.7100000e+01   1.2912901e+01
   5.7200000e+01   1.2897702e+01
   5.7300000e+01   1.2882530e+01
   5.7400000e+01   1.2867385e+01
   5.7500000e+01   1.2852266e+01
   5.7600000e+01   1.2837173e+01
   5.7700000e+01   1.2822107e+01
   5.7800000e+01   1.2807066e+01
   5.7900000e+01   1.2792052e+01
   5.8000000e+01   1.2777063e+01
   5.8100000e+01   1.2762100e+01
   5.8200000e+01   1.2747163e+01
   5.8300000e+01   1.2732252e+01
   5.8400000e+01   1.2717366e+01
   5.8500000e+01   1.2702506e+01
   5.8600000e+01   1.2687671e+01
   5.8700000e+01   1.2672861e+01
   5.8800000e+01   1.2658076e+01
   5.8900000e+01   1.2643317e+01
   5.9000000e+01   1.2628583e+01
   5.9100000e+01   1.2613873e+01
   5.9200000e+01   1.2599189e+01
   5.9300000e+01   1.2584529e+01
   5.9400000e+01   1.2569894e+01
   5.9500000e+01   1.2555284e+01
   5.9600000e+01   1.2540698e+01
   5.9700000e+01   1.2526136e+01
   5.9800000e+01   1.2511599e+01
   5.9900000e+01   1.2497086e+01
   6.0000000e+01   1.2482598e+01
   6.0100000e+01   1.2468133e+01
   6.0200000e+01   1.2453693e+01
   6.0300000e+01   1.2439277e+01
   6.0400000e+01   1.2424884e+01
   6.0500000e+01   1.2410515e+01
   6.0600000e+01   1.2396170e+01
   6.0700000e+01   1.2381849e+01
   6.0800000e+01   1.2367551e+01
   6.0900000e+01   1.2353277e+01
   6.1000000e+01   1.2339026e+01
   6.1100000e+01   1.2324799e+01
   6.1200000e+01   1.2310594e+01
   6.1300000e+01   1.2296413e+01
   6.1400000e+01   1.2282255e+01
   6.1500000e+01   1.2268121e+01
   6.1600000e+01   1.2254009e+01
   6.1700000e+01   1.2239920e+01
   6.1800000e+01   1.2225853e+01
   6.1900000e+01   1.2211810e+01
   6.2000000e+01   1.2197789e+01
   6.2100000e+01   1.2183791e+01
   6.2200000e+01   1.2169815e+01
   6.2300000e+01   1.2155862e+01
   6.2400000e+01   1.2141931e+01
   6.2500000e+01   1.2128023e+01
   6.2600000e+01   1.2114136e+01
   6.2700000e+01   1.2100272e+01
   6.2800000e+01   1.2086430e+01
   6.2900000e+01   1.2072610e+01
   6.3000000e+01   1.2058812e+01
   6.3100000e+01   1.2045036e+01
   6.3200000e+01   1.2031281e+01
   6.3300000e+01   1.2017549e+01
   6.3400000e+01   1.2003838e+01
   6.3500000e+01   1.1990148e+01
   6.3600000e+01   1.1976481e+01
   6.3700000e+01   1.1962834e+01
   6.3800000e+01   1.1949209e+01
   6.3900000e+01   1.1935606e+01
   6.4000000e+01   1.1922023e+01
   6.4100000e+01   1.1908462e+01
   6.4200000e+01   1.1894922e+01
   6.4300000e+01   1.1881403e+01
   6.4400000e+01   1.1867906e+01
   6.4500000e+01   1.1854429e+01
   6.4600000e+01   1.1840973e+01
   6.4700000e+01   1.1827537e+01
   6.4800000e+01   1.1814123e+01
   6.4900000e+01   1.1800729e+01
   6.5000000e+01   1.1787356e+01
   6.5100000e+01   1.1774003e+01
   6.5200000e+01   1.1760671e+01
   6.5300000e+01   1.1747359e+01
   6.5400000e+01   1.1734068e+01
   6.5500000e+01   1.1720797e+01
   6.5600000e+01   1.1707546e+01
   6.5700000e+01   1.1694315e+01
   6.5800000e+01   1.1681105e+01
   6.5900000e+01   1.1667915e+01
   6.6000000e+01   1.1654744e+01
   6.6100000e+01   1.1641594e+01
   6.6200000e+01   1.1628463e+01
   6.6300000e+01   1.1615352e+01
   6.6400000e+01   1.1602261e+01
   6.6500000e+01   1.1589190e+01
   6.6600000e+01   1.1576138e+01
   6.6700000e+01   1.1563106e+01
   6.6800000e+01   1.1550094e+01
   6.6900000e+01   1.1537101e+01
   6.7000000e+01   1.1524127e+01
   6.7100000e+01   1.1511172e+01
   6.7200000e+01   1.1498237e+01
   6.7300000e+01   1.1485322e+01
   6.7400000e+01   1.1472425e+01
   6.7500000e+01   1.1459547e+01
   6.7600000e+01   1.1446689e+01
   6.7700000e+01   1.1433850e+01
   6.7800000e+01   1.1421029e+01
   6.7900000e+01   1.1408227e+01
   6.8000000e+01   1.1395445e+01
   6.8100000e+01   1.1382681e+01
   6.8200000e+01   1.1369935e+01
   6.8300000e+01   1.1357209e+01
   6.8400000e+01   1.1344501e+01
   6.8500000e+01   1.1331811e+01
   6.8600000e+01   1.1319141e+01
   6.8700000e+01   1.1306488e+01
   6.8800000e+01   1.1293854e+01
   6.8900000e+01   1.1281238e+01
   6.9000000e+01   1.1268641e+01
   6.9100000e+01   1.1256062e+01
   6.9200000e+01   1.1243501e+01
   6.9300000e+01   1.1230958e+01
   6.9400000e+01   1.1218433e+01
   6.9500000e+01   1.1205927e+01
   6.9600000e+01   1.1193438e+01
   6.9700000e+01   1.1180967e+01
   6.9800000e+01   1.1168514e+01
   6.9900000e+01   1.1156079e+01
   7.0000000e+01   1.1143662e+01
   7.0100000e+01   1.1131263e+01
   7.0200000e+01   1.1118881e+01
   7.0300000e+01   1.1106516e+01
   7.0400000e+01   1.1094170e+01
   7.0500000e+01   1.1081841e+01
   7.0600000e+01   1.1069529e+01
   7.0700000e+01   1.1057235e+01
   7.0800000e+01   1.1044958e+01
   7.0900000e+01   1.1032698e+01
   7.1000000e+01   1.1020456e+01
   7.1100000e+01   1.1008231e+01
   7.1200000e+01   1.0996023e+01
   7.1300000e+01   1.0983832e+01
   7.1400000e+01   1.0971659e+01
   7.1500000e+01   1.0959502e+01
   7.1600000e+01   1.0947362e+01
   7.1700000e+01   1.0935240e+01
   7.1800000e+01   1.0923134e+01
   7.1900000e+01   1.0911045e+01
   7.2000000e+01   1.0898973e+01
   7.2100000e+01   1.0886918e+01
   7.2200000e+01   1.0874879e+01
   7.2300000e+01   1.0862857e+01
   7.2400000e+01   1.0850852e+01
   7.2500000e+01   1.0838863e+01
   7.2600000e+01   1.0826890e+01
   7.2700000e+01   1.0814935e+01
   7.2800000e+01   1.0802995e+01
   7.2900000e+01   1.0791072e+01
   7.3000000e+01   1.0779166e+01
   7.3100000e+01   1.0767275e+01
   7.3200000e+01   1.0755401e+01
   7.3300000e+01   1.0743543e+01
   7.3400000e+01   1.0731702e+01
   7.3500000e+01   1.0719876e+01
   7.3600000e+01   1.0708067e+01
   7.3700000e+01   1.0696273e+01
   7.3800000e+01   1.0684496e+01
   7.3900000e+01   1.0672734e+01
   7.4000000e+01   1.0660988e+01
   7.4100000e+01   1.0649259e+01
   7.4200000e+01   1.0637545e+01
   7.4300000e+01   1.0625847e+01
   7.4400000e+01   1.0614164e+01
   7.4500000e+01   1.0602497e+01
   7.4600000e+01   1.0590846e+01
   7.4700000e+01   1.0579211e+01
   7.4800000e+01   1.0567591e+01
   7.4900000e+01   1.0555987e+01
   7.5000000e+01   1.0544398e+01
   7.5100000e+01   1.0532824e+01
   7.5200000e+01   1.0521266e+01
   7.5300000e+01   1.0509723e+01
   7.5400000e+01   1.0498196e+01
   7.5500000e+01   1.0486684e+01
   7.5600000e+01   1.0475187e+01
   7.5700000e+01   1.0463705e+01
   7.5800000e+01   1.0452239e+01
   7.5900000e+01   1.0440787e+01
   7.6000000e+01   1.0429351e+01
   7.6100000e+01   1.0417930e+01
   7.6200000e+01   1.0406523e+01
   7.6300000e+01   1.0395132e+01
   7.6400000e+01   1.0383756e+01
   7.6500000e+01   1.0372394e+01
   7.6600000e+01   1.0361047e+01
   7.6700000e+01   1.0349716e+01
   7.6800000e+01   1.0338398e+01
   7.6900000e+01   1.0327096e+01
   7.7000000e+01   1.0315808e+01
   7.7100000e+01   1.0304535e+01
   7.7200000e+01   1.0293277e+01
   7.7300000e+01   1.0282033e+01
   7.7400000e+01   1.0270804e+01
   7.7500000e+01   1.0259589e+01
   7.7600000e+01   1.0248388e+01
   7.7700000e+01   1.0237203e+01
   7.7800000e+01   1.0226031e+01
   7.7900000e+01   1.0214874e+01
   7.8000000e+01   1.0203731e+01
   7.8100000e+01   1.0192602e+01
   7.8200000e+01   1.0181488e+01
   7.8300000e+01   1.0170388e+01
   7.8400000e+01   1.0159302e+01
   7.8500000e+01   1.0148230e+01
   7.8600000e+01   1.0137172e+01
   7.8700000e+01   1.0126128e+01
   7.8800000e+01   1.0115099e+01
   7.8900000e+01   1.0104083e+01
   7.9000000e+01   1.0093081e+01
   7.9100000e+01   1.0082093e+01
   7.9200000e+01   1.0071119e+01
   7.9300000e+01   1.0060159e+01
   7.9400000e+01   1.0049213e+01
   7.9500000e+01   1.0038280e+01
   7.9600000e+01   1.0027362e+01
   7.9700000e+01   1.0016456e+01
   7.9800000e+01   1.0005565e+01
   7.9900000e+01   9.9946873e+00
   8.0000000e+01   9.9838231e+00
   8.0100000e+01   9.9729726e+00
   8.0200000e+01   9.9621355e+00
   8.0300000e+01   9.9513120e+00
   8.0400000e+01   9.9405019e+00
   8.0500000e+01   9.9297053e+00
   8.0600000e+01   9.9189220e+00
   8.0700000e+01   9.9081522e+00
   8.0800000e+01   9.8973957e+00
   8.0900000e+01   9.8866524e+00
   8.1000000e+01   9.8759225e+00
   8.1100000e+01   9.8652058e+00
   8.1200000e+01   9.8545023e+00
   8.1300000e+01   9.8438120e+00
   8.1400000e+01   9.8331348e+00
   8.1500000e+01   9.8224707e+00
   8.1600000e+01   9.8118197e+00
   8.1700000e+01   9.8011817e+00
   8.1800000e+01   9.7905568e+00
   8.1900000e+01   9.7799448e+00
   8.2000000e+01   9.7693458e+00
   8.2100000e+01   9.7587597e+00
   8.2200000e+01   9.7481865e+00
   8.2300000e+01   9.7376262e+00
   8.2400000e+01   9.7270786e+00
   8.2500000e+01   9.7165439e+00
   8.2600000e+01   9.7060219e+00
   8.2700000e+01   9.6955127e+00
   8.2800000e+01   9.6850161e+00
   8.2900000e+01   9.6745323e+00
   8.3000000e+01   9.6640610e+00
   8.3100000e+01   9.6536024e+00
   8.3200000e+01   9.6431564e+00
   8.3300000e+01   9.6327229e+00
   8.3400000e+01   9.6223019e+00
   8.3500000e+01   9.6118934e+00
   8.3600000e+01   9.6014973e+00
   8.3700000e+01   9.5911137e+00
   8.3800000e+01   9.5807425e+00
   8.3900000e+01   9.5703837e+00
   8.4000000e+01   9.5600372e+00
   8.4100000e+01   9.5497030e+00
   8.4200000e+01   9.5393811e+00
   8.4300000e+01   9.5290714e+00
   8.4400000e+01   9.5187739e+00
   8.4500000e+01   9.5084887e+00
   8.4600000e+01   9.4982156e+00
   8.4700000e+01   9.4879547e+00
   8.4800000e+01   9.4777058e+00
   8.4900000e+01   9.4674691e+00
   8.5000000e+01   9.4572444e+00
   8.5100000e+01   9.4470317e+00
   8.5200000e+01   9.4368310e+00
   8.5300000e+01   9.4266423e+00
   8.5400000e+01   9.4164655e+00
   8.5500000e+01   9.4063006e+00
   8.5600000e+01   9.3961476e+00
   8.5700000e+01   9.3860064e+00
   8.5800000e+01   9.3758771e+00
   8.5900000e+01   9.3657596e+00
   8.6000000e+01   9.3556539e+00
   8.6100000e+01   9.3455599e+00
   8.6200000e+01   9.3354776e+00
   8.6300000e+01   9.3254070e+00
   8.6400000e+01   9.3153480e+00
   8.6500000e+01   9.3053007e+00
   8.6600000e+01   9.2952650e+00
   8.6700000e+01   9.2852409e+00
   8.6800000e+01   9.2752284e+00
   8.6900000e+01   9.2652274e+00
   8.7000000e+01   9.2552378e+00
   8.7100000e+01   9.2452598e+00
   8.7200000e+01   9.2352932e+00
   8.7300000e+01   9.2253380e+00
   8.7400000e+01   9.2153942e+00
   8.7500000e+01   9.2054618e+00
   8.7600000e+01   9.1955408e+00
   8.7700000e+01   9.1856310e+00
   8.7800000e+01   9.1757326e+00
   8.7900000e+01   9.1658454e+00
   8.8000000e+01   9.1559694e+00
   8.8100000e+01   9.1461047e+00
   8.8200000e+01   9.1362512e+00
   8.8300000e+01   9.1264088e+00
   8.8400000e+01   9.1165776e+00
   8.8500000e+01   9.1067575e+00
   8.8600000e+01   9.0969484e+00
   8.8700000e+01   9.0871505e+00
   8.8800000e+01   9.0773636e+00
   8.8900000e+01   9.0675877e+00
   8.9000000e+01   9.0578227e+00
   8.9100000e+01   9.0480688e+00
   8.9200000e+01   9.0383258e+00
   8.9300000e+01   9.0285937e+00
   8.9400000e+01   9.0188725e+00
   8.9500000e+01   9.0091622e+00
   8.9600000e+01   8.9994627e+00
   8.9700000e+01   8.9897740e+00
   8.9800000e+01   8.9800961e+00
   8.9900000e+01   8.9704290e+00
   9.0000000e+01   8.9607727e+00
   9.0100000e+01   8.9511271e+00
   9.0200000e+01   8.9414921e+00
   9.0300000e+01   8.9318679e+00
   9.0400000e+01   8.9222543e+00
   9.0500000e+01   8.9126513e+00
   9.0600000e+01   8.9030589e+00
   9.0700000e+01   8.8934771e+00
   9.0800000e+01   8.8839059e+00
   9.0900000e+01   8.8743452e+00
   9.1000000e+01   8.8647950e+00
   9.1100000e+01   8.8552553e+00
   9.1200000e+01   8.8457261e+00
   9.1300000e+01   8.8362073e+00
   9.1400000e+01   8.8266990e+00
   9.1500000e+01   8.8172010e+00
   9.1600000e+01   8.8077134e+00
   9.1700000e+01   8.7982362e+00
   9.1800000e+01   8.7887693e+00
   9.1900000e+01   8.7793127e+00
   9.2000000e+01   8.7698663e+00
   9.2100000e+01   8.7604303e+00
   9.2200000e+01   8.7510045e+00
   9.2300000e+01   8.7415889e+00
   9.2400000e+01   8.7321835e+00
   9.2500000e+01   8.7227882e+00
   9.2600000e+01   8.7134031e+00
   9.2700000e+01   8.7040282e+00
   9.2800000e+01   8.6946634e+00
   9.2900000e+01   8.6853086e+00
   9.3000000e+01   8.6759639e+00
   9.3100000e+01   8.6666293e+00
   9.3200000e+01   8.6573046e+00
   9.3300000e+01   8.6479900e+00
   9.3400000e+01   8.6386854e+00
   9.3500000e+01   8.6293907e+00
   9.3600000e+01   8.6201059e+00
   9.3700000e+01   8.6108311e+00
   9.3800000e+01   8.6015661e+00
   9.3900000e+01   8.5923110e+00
   9.4000000e+01   8.5830658e+00
   9.4100000e+01   8.5738304e+00
   9.4200000e+01   8.5646048e+00
   9.4300000e+01   8.5553890e+00
   9.4400000e+01   8.5461830e+00
   9.4500000e+01   8.5369867e+00
   9.4600000e+01   8.5278002e+00
   9.4700000e+01   8.5186233e+00
   9.4800000e+01   8.5094561e+00
   9.4900000e+01   8.5002986e+00
   9.5000000e+01   8.4911508e+00
   9.5100000e+01   8.4820125e+00
   9.5200000e+01   8.4728839e+00
   9.5300000e+01   8.4637649e+00
   9.5400000e+01   8.4546554e+00
   9.5500000e+01   8.4455554e+00
   9.5600000e+01   8.4364650e+00
   9.5700000e+01   8.4273841e+00
   9.5800000e+01   8.4183127e+00
   9.5900000e+01   8.4092507e+00
   9.6000000e+01   8.4001982e+00
   9.6100000e+01   8.3911551e+00
   9.6200000e+01   8.3821214e+00
   9.6300000e+01   8.3730971e+00
   9.6400000e+01   8.3640822e+00
   9.6500000e+01   8.3550766e+00
   9.6600000e+01   8.3460804e+00
   9.6700000e+01   8.3370934e+00
   9.6800000e+01   8.3281157e+00
   9.6900000e+01   8.3191473e+00
   9.7000000e+01   8.3101882e+00
   9.7100000e+01   8.3012383e+00
   9.7200000e+01   8.2922976e+00
   9.7300000e+01   8.2833661e+00
   9.7400000e+01   8.2744437e+00
   9.7500000e+01   8.2655306e+00
   9.7600000e+01   8.2566265e+00
   9.7700000e+01   8.2477316e+00
   9.7800000e+01   8.2388458e+00
   9.7900000e+01   8.2299690e+00
   9.8000000e+01   8.2211014e+00
   9.8100000e+01   8.2122427e+00
   9.8200000e+01   8.2033931e+00
   9.8300000e+01   8.1945525e+00
   9.8400000e+01   8.1857209e+00
   9.8500000e+01   8.1768983e+00
   9.8600000e+01   8.1680846e+00
   9.8700000e+01   8.1592798e+00
   9.8800000e+01   8.1504840e+00
   9.8900000e+01   8.1416970e+00
   9.9000000e+01   8.1329190e+00
   9.9100000e+01   8.1241498e+00
   9.9200000e+01   8.1153894e+00
   9.9300000e+01   8.1066379e+00
   9.9400000e+01   8.0978952e+00
   9.9500000e+01   8.0891613e+00
   9.9600000e+01   8.0804361e+00
   9.9700000e+01   8.0717197e+00
   9.9800000e+01   8.0630121e+00
   9.9900000e+01   8.0543131e+00
   1.0000000e+02   8.0456229e+00
   1.0010000e+02   8.0369413e+00
   1.0020000e+02   8.0282684e+00
   1.0030000e+02   8.0196042e+00
   1.0040000e+02   8.0109486e+00
   1.0050000e+02   8.0023016e+00
   1.0060000e+02   7.9936633e+00
   1.0070000e+02   7.9850335e+00
   1.0080000e+02   7.9764122e+00
   1.0090000e+02   7.9677996e+00
   1.0100000e+02   7.9591954e+00
   1.0110000e+02   7.9505998e+00
   1.0120000e+02   7.9420126e+00
   1.0130000e+02   7.9334340e+00
   1.0140000e+02   7.9248638e+00
   1.0150000e+02   7.9163020e+00
   1.0160000e+02   7.9077487e+00
   1.0170000e+02   7.8992038e+00
   1.0180000e+02   7.8906673e+00
   1.0190000e+02   7.8821392e+00
   1.0200000e+02   7.8736194e+00
   1.0210000e+02   7.8651080e+00
   1.0220000e+02   7.8566050e+00
   1.0230000e+02   7.8481102e+00
   1.0240000e+02   7.8396237e+00
   1.0250000e+02   7.8311456e+00
   1.0260000e+02   7.8226757e+00
   1.0270000e+02   7.8142140e+00
   1.0280000e+02   7.8057606e+00
   1.0290000e+02   7.7973154e+00
   1.0300000e+02   7.7888784e+00
   1.0310000e+02   7.7804496e+00
   1.0320000e+02   7.7720289e+00
   1.0330000e+02   7.7636164e+00
   1.0340000e+02   7.7552121e+00
   1.0350000e+02   7.7468159e+00
   1.0360000e+02   7.7384278e+00
   1.0370000e+02   7.7300478e+00
   1.0380000e+02   7.7216758e+00
   1.0390000e+02   7.7133119e+00
   1.0400000e+02   7.7049561e+00
   1.0410000e+02   7.6966083e+00
   1.0420000e+02   7.6882685e+00
   1.0430000e+02   7.6799367e+00
   1.0440000e+02   7.6716129e+00
   1.0450000e+02   7.6632971e+00
   1.0460000e+02   7.6549892e+00
   1.0470000e+02   7.6466892e+00
   1.0480000e+02   7.6383972e+00
   1.0490000e+02   7.6301131e+00
   1.0500000e+02   7.6218369e+00
   1.0510000e+02   7.6135686e+00
   1.0520000e+02   7.6053081e+00
   1.0530000e+02   7.5970555e+00
   1.0540000e+02   7.5888107e+00
   1.0550000e+02   7.5805737e+00
   1.0560000e+02   7.5723445e+00
   1.0570000e+02   7.5641231e+00
   1.0580000e+02   7.5559095e+00
   1.0590000e+02   7.5477037e+00
   1.0600000e+02   7.5395056e+00
   1.0610000e+02   7.5313152e+00
   1.0620000e+02   7.5231325e+00
   1.0630000e+02   7.5149576e+00
   1.0640000e+02   7.5067903e+00
   1.0650000e+02   7.4986307e+00
   1.0660000e+02   7.4904788e+00
   1.0670000e+02   7.4823345e+00
   1.0680000e+02   7.4741978e+00
   1.0690000e+02   7.4660688e+00
   1.0700000e+02   7.4579473e+00
   1.0710000e+02   7.4498335e+00
   1.0720000e+02   7.4417272e+00
   1.0730000e+02   7.4336284e+00
   1.0740000e+02   7.4255373e+00
   1.0750000e+02   7.4174536e+00
   1.0760000e+02   7.4093775e+00
   1.0770000e+02   7.4013088e+00
   1.0780000e+02   7.3932477e+00
   1.0790000e+02   7.3851940e+00
   1.0800000e+02   7.3771478e+00
   1.0810000e+02   7.3691090e+00
   1.0820000e+02   7.3610777e+00
   1.0830000e+02   7.3530537e+00
   1.0840000e+02   7.3450372e+00
   1.0850000e+02   7.3370281e+00
   1.0860000e+02   7.3290264e+00
   1.0870000e+02   7.3210320e+00
   1.0880000e+02   7.3130450e+00
   1.0890000e+02   7.3050653e+00
   1.0900000e+02   7.2970929e+00
   1.0910000e+02   7.2891279e+00
   1.0920000e+02   7.2811701e+00
   1.0930000e+02   7.2732196e+00
   1.0940000e+02   7.2652764e+00
   1.0950000e+02   7.2573405e+00
   1.0960000e+02   7.2494118e+00
   1.0970000e+02   7.2414903e+00
   1.0980000e+02   7.2335761e+00
   1.0990000e+02   7.2256690e+00
   1.1000000e+02   7.2177692e+00
   1.1010000e+02   7.2098765e+00
   1.1020000e+02   7.2019910e+00
   1.1030000e+02   7.1941126e+00
   1.1040000e+02   7.1862414e+00
   1.1050000e+02   7.1783773e+00
   1.1060000e+02   7.1705203e+00
   1.1070000e+02   7.1626705e+00
   1.1080000e+02   7.1548277e+00
   1.1090000e+02   7.1469920e+00
   1.1100000e+02   7.1391633e+00
   1.1110000e+02   7.1313417e+00
   1.1120000e+02   7.1235271e+00
   1.1130000e+02   7.1157196e+00
   1.1140000e+02   7.1079191e+00
   1.1150000e+02   7.1001255e+00
   1.1160000e+02   7.0923390e+00
   1.1170000e+02   7.0845594e+00
   1.1180000e+02   7.0767868e+00
   1.1190000e+02   7.0690211e+00
   1.1200000e+02   7.0612624e+00
   1.1210000e+02   7.0535106e+00
   1.1220000e+02   7.0457657e+00
   1.1230000e+02   7.0380278e+00
   1.1240000e+02   7.0302967e+00
   1.1250000e+02   7.0225724e+00
   1.1260000e+02   7.0148551e+00
   1.1270000e+02   7.0071446e+00
   1.1280000e+02   6.9994409e+00
   1.1290000e+02   6.9917440e+00
   1.1300000e+02   6.9840540e+00
   1.1310000e+02   6.9763708e+00
   1.1320000e+02   6.9686943e+00
   1.1330000e+02   6.9610247e+00
   1.1340000e+02   6.9533618e+00
   1.1350000e+02   6.9457056e+00
   1.1360000e+02   6.9380563e+00
   1.1370000e+02   6.9304136e+00
   1.1380000e+02   6.9227776e+00
   1.1390000e+02   6.9151484e+00
   1.1400000e+02   6.9075259e+00
   1.1410000e+02   6.8999100e+00
   1.1420000e+02   6.8923008e+00
   1.1430000e+02   6.8846983e+00
   1.1440000e+02   6.8771024e+00
   1.1450000e+02   6.8695131e+00
   1.1460000e+02   6.8619305e+00
   1.1470000e+02   6.8543545e+00
   1.1480000e+02   6.8467851e+00
   1.1490000e+02   6.8392223e+00
   1.1500000e+02   6.8316661e+00
   1.1510000e+02   6.8241164e+00
   1.1520000e+02   6.8165733e+00
   1.1530000e+02   6.8090367e+00
   1.1540000e+02   6.8015067e+00
   1.1550000e+02   6.7939832e+00
   1.1560000e+02   6.7864662e+00
   1.1570000e+02   6.7789557e+00
   1.1580000e+02   6.7714517e+00
   1.1590000e+02   6.7639542e+00
   1.1600000e+02   6.7564631e+00
   1.1610000e+02   6.7489785e+00
   1.1620000e+02   6.7415003e+00
   1.1630000e+02   6.7340286e+00
   1.1640000e+02   6.7265633e+00
   1.1650000e+02   6.7191044e+00
   1.1660000e+02   6.7116519e+00
   1.1670000e+02   6.7042058e+00
   1.1680000e+02   6.6967660e+00
   1.1690000e+02   6.6893327e+00
   1.1700000e+02   6.6819056e+00
   1.1710000e+02   6.6744850e+00
   1.1720000e+02   6.6670706e+00
   1.1730000e+02   6.6596626e+00
   1.1740000e+02   6.6522609e+00
   1.1750000e+02   6.6448655e+00
   1.1760000e+02   6.6374764e+00
   1.1770000e+02   6.6300936e+00
   1.1780000e+02   6.6227171e+00
   1.1790000e+02   6.6153468e+00
   1.1800000e+02   6.6079827e+00
   1.1810000e+02   6.6006249e+00
   1.1820000e+02   6.5932733e+00
   1.1830000e+02   6.5859280e+00
   1.1840000e+02   6.5785888e+00
   1.1850000e+02   6.5712559e+00
   1.1860000e+02   6.5639291e+00
   1.1870000e+02   6.5566085e+00
   1.1880000e+02   6.5492941e+00
   1.1890000e+02   6.5419858e+00
   1.1900000e+02   6.5346837e+00
   1.1910000e+02   6.5273877e+00
   1.1920000e+02   6.5200978e+00
   1.1930000e+02   6.5128140e+00
   1.1940000e+02   6.5055363e+00
   1.1950000e+02   6.4982648e+00
   1.1960000e+02   6.4909993e+00
   1.1970000e+02   6.4837399e+00
   1.1980000e+02   6.4764865e+00
   1.1990000e+02   6.4692392e+00
   1.2000000e+02   6.4619980e+00
   1.2010000e+02   6.4547627e+00
   1.2020000e+02   6.4475335e+00
   1.2030000e+02   6.4403103e+00
   1.2040000e+02   6.4330931e+00
   1.2050000e+02   6.4258819e+00
   1.2060000e+02   6.4186767e+00
   1.2070000e+02   6.4114775e+00
   1.2080000e+02   6.4042842e+00
   1.2090000e+02   6.3970969e+00
   1.2100000e+02   6.3899155e+00
   1.2110000e+02   6.3827400e+00
   1.2120000e+02   6.3755705e+00
   1.2130000e+02   6.3684069e+00
   1.2140000e+02   6.3612491e+00
   1.2150000e+02   6.3540973e+00
   1.2160000e+02   6.3469514e+00
   1.2170000e+02   6.3398113e+00
   1.2180000e+02   6.3326771e+00
   1.2190000e+02   6.3255488e+00
   1.2200000e+02   6.3184263e+00
   1.2210000e+02   6.3113096e+00
   1.2220000e+02   6.3041988e+00
   1.2230000e+02   6.2970937e+00
   1.2240000e+02   6.2899945e+00
   1.2250000e+02   6.2829011e+00
   1.2260000e+02   6.2758135e+00
   1.2270000e+02   6.2687316e+00
   1.2280000e+02   6.2616555e+00
   1.2290000e+02   6.2545852e+00
   1.2300000e+02   6.2475207e+00
   1.2310000e+02   6.2404618e+00
   1.2320000e+02   6.2334087e+00
   1.2330000e+02   6.2263613e+00
   1.2340000e+02   6.2193197e+00
   1.2350000e+02   6.2122837e+00
   1.2360000e+02   6.2052535e+00
   1.2370000e+02   6.1982289e+00
   1.2380000e+02   6.1912100e+00
   1.2390000e+02   6.1841968e+00
   1.2400000e+02   6.1771892e+00
   1.2410000e+02   6.1701873e+00
   1.2420000e+02   6.1631910e+00
   1.2430000e+02   6.1562003e+00
   1.2440000e+02   6.1492153e+00
   1.2450000e+02   6.1422359e+00
   1.2460000e+02   6.1352620e+00
   1.2470000e+02   6.1282938e+00
   1.2480000e+02   6.1213312e+00
   1.2490000e+02   6.1143741e+00
   1.2500000e+02   6.1074226e+00
   1.2510000e+02   6.1004767e+00
   1.2520000e+02   6.0935363e+00
   1.2530000e+02   6.0866015e+00
   1.2540000e+02   6.0796722e+00
   1.2550000e+02   6.0727484e+00
   1.2560000e+02   6.0658301e+00
   1.2570000e+02   6.0589173e+00
   1.2580000e+02   6.0520101e+00
   1.2590000e+02   6.0451083e+00
   1.2600000e+02   6.0382120e+00
   1.2610000e+02   6.0313211e+00
   1.2620000e+02   6.0244358e+00
   1.2630000e+02   6.0175559e+00
   1.2640000e+02   6.0106814e+00
   1.2650000e+02   6.0038124e+00
   1.2660000e+02   5.9969488e+00
   1.2670000e+02   5.9900906e+00
   1.2680000e+02   5.9832378e+00
   1.2690000e+02   5.9763904e+00
   1.2700000e+02   5.9695485e+00
   1.2710000e+02   5.9627119e+00
   1.2720000e+02   5.9558807e+00
   1.2730000e+02   5.9490548e+00
   1.2740000e+02   5.9422343e+00
   1.2750000e+02   5.9354192e+00
   1.2760000e+02   5.9286094e+00
   1.2770000e+02   5.9218049e+00
   1.2780000e+02   5.9150058e+00
   1.2790000e+02   5.9082120e+00
   1.2800000e+02   5.9014235e+00
   1.2810000e+02   5.8946403e+00
   1.2820000e+02   5.8878624e+00
   1.2830000e+02   5.8810898e+00
   1.2840000e+02   5.8743224e+00
   1.2850000e+02   5.8675603e+00
   1.2860000e+02   5.8608035e+00
   1.2870000e+02   5.8540519e+00
   1.2880000e+02   5.8473056e+00
   1.2890000e+02   5.8405645e+00
   1.2900000e+02   5.8338287e+00
   1.2910000e+02   5.8270980e+00
   1.2920000e+02   5.8203726e+00
   1.2930000e+02   5.8136524e+00
   1.2940000e+02   5.8069374e+00
   1.2950000e+02   5.8002275e+00
   1.2960000e+02   5.7935228e+00
   1.2970000e+02   5.7868234e+00
   1.2980000e+02   5.7801290e+00
   1.2990000e+02   5.7734399e+00
   1.3000000e+02   5.7667558e+00
   1.3010000e+02   5.7600769e+00
   1.3020000e+02   5.7534032e+00
   1.3030000e+02   5.7467346e+00
   1.3040000e+02   5.7400711e+00
   1.3050000e+02   5.7334126e+00
   1.3060000e+02   5.7267593e+00
   1.3070000e+02   5.7201111e+00
   1.3080000e+02   5.7134680e+00
   1.3090000e+02   5.7068299e+00
   1.3100000e+02   5.7001970e+00
   1.3110000e+02   5.6935690e+00
   1.3120000e+02   5.6869462e+00
   1.3130000e+02   5.6803284e+00
   1.3140000e+02   5.6737156e+00
   1.3150000e+02   5.6671078e+00
   1.3160000e+02   5.6605051e+00
   1.3170000e+02   5.6539074e+00
   1.3180000e+02   5.6473147e+00
   1.3190000e+02   5.6407270e+00
   1.3200000e+02   5.6341443e+00
   1.3210000e+02   5.6275665e+00
   1.3220000e+02   5.6209938e+00
   1.3230000e+02   5.6144260e+00
   1.3240000e+02   5.6078632e+00
   1.3250000e+02   5.6013053e+00
   1.3260000e+02   5.5947524e+00
   1.3270000e+02   5.5882044e+00
   1.3280000e+02   5.5816614e+00
   1.3290000e+02   5.5751233e+00
   1.3300000e+02   5.5685901e+00
   1.3310000e+02   5.5620618e+00
   1.3320000e+02   5.5555384e+00
   1.3330000e+02   5.5490199e+00
   1.3340000e+02   5.5425063e+00
   1.3350000e+02   5.5359976e+00
   1.3360000e+02   5.5294937e+00
   1.3370000e+02   5.5229947e+00
   1.3380000e+02   5.5165006e+00
   1.3390000e+02   5.5100113e+00
   1.3400000e+02   5.5035269e+00
   1.3410000e+02   5.4970473e+00
   1.3420000e+02   5.4905726e+00
   1.3430000e+02   5.4841026e+00
   1.3440000e+02   5.4776375e+00
   1.3450000e+02   5.4711772e+00
   1.3460000e+02   5.4647217e+00
   1.3470000e+02   5.4582710e+00
   1.3480000e+02   5.4518250e+00
   1.3490000e+02   5.4453839e+00
   1.3500000e+02   5.4389475e+00
   1.3510000e+02   5.4325159e+00
   1.3520000e+02   5.4260890e+00
   1.3530000e+02   5.4196669e+00
   1.3540000e+02   5.4132496e+00
   1.3550000e+02   5.4068370e+00
   1.3560000e+02   5.4004291e+00
   1.3570000e+02   5.3940259e+00
   1.3580000e+02   5.3876275e+00
   1.3590000e+02   5.3812337e+00
   1.3600000e+02   5.3748447e+00
   1.3610000e+02   5.3684604e+00
   1.3620000e+02   5.3620807e+00
   1.3630000e+02   5.3557058e+00
   1.3640000e+02   5.3493355e+00
   1.3650000e+02   5.3429699e+00
   1.3660000e+02   5.3366089e+00
   1.3670000e+02   5.3302526e+00
   1.3680000e+02   5.3239009e+00
   1.3690000e+02   5.3175539e+00
   1.3700000e+02   5.3112115e+00
   1.3710000e+02   5.3048738e+00
   1.3720000e+02   5.2985407e+00
   1.3730000e+02   5.2922121e+00
   1.3740000e+02   5.2858882e+00
   1.3750000e+02   5.2795689e+00
   1.3760000e+02   5.2732542e+00
   1.3770000e+02   5.2669441e+00
   1.3780000e+02   5.2606385e+00
   1.3790000e+02   5.2543376e+00
   1.3800000e+02   5.2480412e+00
   1.3810000e+02   5.2417493e+00
   1.3820000e+02   5.2354620e+00
   1.3830000e+02   5.2291793e+00
   1.3840000e+02   5.2229011e+00
   1.3850000e+02   5.2166274e+00
   1.3860000e+02   5.2103583e+00
   1.3870000e+02   5.2040937e+00
   1.3880000e+02   5.1978336e+00
   1.3890000e+02   5.1915780e+00
   1.3900000e+02   5.1853269e+00
   1.3910000e+02   5.1790803e+00
   1.3920000e+02   5.1728382e+00
   1.3930000e+02   5.1666006e+00
   1.3940000e+02   5.1603674e+00
   1.3950000e+02   5.1541387e+00
   1.3960000e+02   5.1479145e+00
   1.3970000e+02   5.1416948e+00
   1.3980000e+02   5.1354795e+00
   1.3990000e+02   5.1292686e+00
   1.4000000e+02   5.1230622e+00
   1.4010000e+02   5.1168602e+00
   1.4020000e+02   5.1106626e+00
   1.4030000e+02   5.1044695e+00
   1.4040000e+02   5.0982807e+00
   1.4050000e+02   5.0920964e+00
   1.4060000e+02   5.0859165e+00
   1.4070000e+02   5.0797409e+00
   1.4080000e+02   5.0735698e+00
   1.4090000e+02   5.0674030e+00
   1.4100000e+02   5.0612406e+00
   1.4110000e+02   5.0550826e+00
   1.4120000e+02   5.0489289e+00
   1.4130000e+02   5.0427796e+00
   1.4140000e+02   5.0366347e+00
   1.4150000e+02   5.0304941e+00
   1.4160000e+02   5.0243578e+00
   1.4170000e+02   5.0182259e+00
   1.4180000e+02   5.0120983e+00
   1.4190000e+02   5.0059750e+00
   1.4200000e+02   4.9998560e+00
   1.4210000e+02   4.9937413e+00
   1.4220000e+02   4.9876310e+00
   1.4230000e+02   4.9815249e+00
   1.4240000e+02   4.9754231e+00
   1.4250000e+02   4.9693256e+00
   1.4260000e+02   4.9632324e+00
   1.4270000e+02   4.9571434e+00
   1.4280000e+02   4.9510587e+00
   1.4290000e+02   4.9449783e+00
   1.4300000e+02   4.9389021e+00
   1.4310000e+02   4.9328302e+00
   1.4320000e+02   4.9267625e+00
   1.4330000e+02   4.9206991e+00
   1.4340000e+02   4.9146399e+00
   1.4350000e+02   4.9085849e+00
   1.4360000e+02   4.9025341e+00
   1.4370000e+02   4.8964875e+00
   1.4380000e+02   4.8904452e+00
   1.4390000e+02   4.8844070e+00
   1.4400000e+02   4.8783730e+00
   1.4410000e+02   4.8723433e+00
   1.4420000e+02   4.8663177e+00
   1.4430000e+02   4.8602963e+00
   1.4440000e+02   4.8542790e+00
   1.4450000e+02   4.8482659e+00
   1.4460000e+02   4.8422570e+00
   1.4470000e+02   4.8362523e+00
   1.4480000e+02   4.8302516e+00
   1.4490000e+02   4.8242552e+00
   1.4500000e+02   4.8182628e+00
   1.4510000e+02   4.8122746e+00
   1.4520000e+02   4.8062906e+00
   1.4530000e+02   4.8003106e+00
   1.4540000e+02   4.7943347e+00
   1.4550000e+02   4.7883630e+00
   1.4560000e+02   4.7823954e+00
   1.4570000e+02   4.7764318e+00
   1.4580000e+02   4.7704724e+00
   1.4590000e+02   4.7645170e+00
   1.4600000e+02   4.7585658e+00
   1.4610000e+02   4.7526186e+00
   1.4620000e+02   4.7466754e+00
   1.4630000e+02   4.7407364e+00
   1.4640000e+02   4.7348013e+00
   1.4650000e+02   4.7288704e+00
   1.4660000e+02   4.7229435e+00
   1.4670000e+02   4.7170206e+00
   1.4680000e+02   4.7111018e+00
   1.4690000e+02   4.7051870e+00
   1.4700000e+02   4.6992762e+00
   1.4710000e+02   4.6933694e+00
   1.4720000e+02   4.6874667e+00
   1.4730000e+02   4.6815679e+00
   1.4740000e+02   4.6756732e+00
   1.4750000e+02   4.6697825e+00
   1.4760000e+02   4.6638957e+00
   1.4770000e+02   4.6580130e+00
   1.4780000e+02   4.6521342e+00
   1.4790000e+02   4.6462594e+00
   1.4800000e+02   4.6403886e+00
   1.4810000e+02   4.6345217e+00
   1.4820000e+02   4.6286588e+00
   1.4830000e+02   4.6227999e+00
   1.4840000e+02   4.6169449e+00
   1.4850000e+02   4.6110938e+00
   1.4860000e+02   4.6052467e+00
   1.4870000e+02   4.5994035e+00
   1.4880000e+02   4.5935643e+00
   1.4890000e+02   4.5877289e+00
   1.4900000e+02   4.5818975e+00
   1.4910000e+02   4.5760700e+00
   1.4920000e+02   4.5702464e+00
   1.4930000e+02   4.5644267e+00
   1.4940000e+02   4.5586109e+00
   1.4950000e+02   4.5527990e+00
   1.4960000e+02   4.5469910e+00
   1.4970000e+02   4.5411869e+00
   1.4980000e+02   4.5353866e+00
   1.4990000e+02   4.5295902e+00
   1.5000000e+02   4.5237977e+00
   1.5010000e+02   4.5180090e+00
   1.5020000e+02   4.5122242e+00
   1.5030000e+02   4.5064433e+00
   1.5040000e+02   4.5006662e+00
   1.5050000e+02   4.4948929e+00
   1.5060000e+02   4.4891234e+00
   1.5070000e+02   4.4833578e+00
   1.5080000e+02   4.4775960e+00
   1.5090000e+02   4.4718381e+00
   1.5100000e+02   4.4660839e+00
   1.5110000e+02   4.4603336e+00
   1.5120000e+02   4.4545871e+00
   1.5130000e+02   4.4488443e+00
   1.5140000e+02   4.4431054e+00
   1.5150000e+02   4.4373702e+00
   1.5160000e+02   4.4316389e+00
   1.5170000e+02   4.4259113e+00
   1.5180000e+02   4.4201874e+00
   1.5190000e+02   4.4144674e+00
   1.5200000e+02   4.4087511e+00
   1.5210000e+02   4.4030386e+00
   1.5220000e+02   4.3973298e+00
   1.5230000e+02   4.3916248e+00
   1.5240000e+02   4.3859235e+00
   1.5250000e+02   4.3802260e+00
   1.5260000e+02   4.3745322e+00
   1.5270000e+02   4.3688421e+00
   1.5280000e+02   4.3631558e+00
   1.5290000e+02   4.3574732e+00
   1.5300000e+02   4.3517943e+00
   1.5310000e+02   4.3461191e+00
   1.5320000e+02   4.3404476e+00
   1.5330000e+02   4.3347798e+00
   1.5340000e+02   4.3291157e+00
   1.5350000e+02   4.3234553e+00
   1.5360000e+02   4.3177986e+00
   1.5370000e+02   4.3121455e+00
   1.5380000e+02   4.3064962e+00
   1.5390000e+02   4.3008505e+00
   1.5400000e+02   4.2952085e+00
   1.5410000e+02   4.2895701e+00
   1.5420000e+02   4.2839354e+00
   1.5430000e+02   4.2783044e+00
   1.5440000e+02   4.2726770e+00
   1.5450000e+02   4.2670532e+00
   1.5460000e+02   4.2614331e+00
   1.5470000e+02   4.2558166e+00
   1.5480000e+02   4.2502038e+00
   1.5490000e+02   4.2445945e+00
   1.5500000e+02   4.2389889e+00
   1.5510000e+02   4.2333869e+00
   1.5520000e+02   4.2277885e+00
   1.5530000e+02   4.2221938e+00
   1.5540000e+02   4.2166026e+00
   1.5550000e+02   4.2110150e+00
   1.5560000e+02   4.2054310e+00
   1.5570000e+02   4.1998506e+00
   1.5580000e+02   4.1942738e+00
   1.5590000e+02   4.1887006e+00
   1.5600000e+02   4.1831309e+00
   1.5610000e+02   4.1775648e+00
   1.5620000e+02   4.1720023e+00
   1.5630000e+02   4.1664433e+00
   1.5640000e+02   4.1608879e+00
   1.5650000e+02   4.1553360e+00
   1.5660000e+02   4.1497877e+00
   1.5670000e+02   4.1442430e+00
   1.5680000e+02   4.1387017e+00
   1.5690000e+02   4.1331640e+00
   1.5700000e+02   4.1276298e+00
   1.5710000e+02   4.1220992e+00
   1.5720000e+02   4.1165720e+00
   1.5730000e+02   4.1110484e+00
   1.5740000e+02   4.1055283e+00
   1.5750000e+02   4.1000117e+00
   1.5760000e+02   4.0944986e+00
   1.5770000e+02   4.0889890e+00
   1.5780000e+02   4.0834829e+00
   1.5790000e+02   4.0779803e+00
   1.5800000e+02   4.0724811e+00
   1.5810000e+02   4.0669855e+00
   1.5820000e+02   4.0614933e+00
   1.5830000e+02   4.0560046e+00
   1.5840000e+02   4.0505193e+00
   1.5850000e+02   4.0450375e+00
   1.5860000e+02   4.0395592e+00
   1.5870000e+02   4.0340843e+00
   1.5880000e+02   4.0286129e+00
   1.5890000e+02   4.0231449e+00
   1.5900000e+02   4.0176804e+00
   1.5910000e+02   4.0122193e+00
   1.5920000e+02   4.0067616e+00
   1.5930000e+02   4.0013074e+00
   1.5940000e+02   3.9958565e+00
   1.5950000e+02   3.9904091e+00
   1.5960000e+02   3.9849651e+00
   1.5970000e+02   3.9795246e+00
   1.5980000e+02   3.9740874e+00
   1.5990000e+02   3.9686536e+00
   1.6000000e+02   3.9632232e+00
   1.6010000e+02   3.9577962e+00
   1.6020000e+02   3.9523726e+00
   1.6030000e+02   3.9469524e+00
   1.6040000e+02   3.9415356e+00
   1.6050000e+02   3.9361221e+00
   1.6060000e+02   3.9307121e+00
   1.6070000e+02   3.9253053e+00
   1.6080000e+02   3.9199020e+00
   1.6090000e+02   3.9145020e+00
   1.6100000e+02   3.9091054e+00
   1.6110000e+02   3.9037121e+00
   1.6120000e+02   3.8983221e+00
   1.6130000e+02   3.8929355e+00
   1.6140000e+02   3.8875523e+00
   1.6150000e+02   3.8821723e+00
   1.6160000e+02   3.8767958e+00
   1.6170000e+02   3.8714225e+00
   1.6180000e+02   3.8660525e+00
   1.6190000e+02   3.8606859e+00
   1.6200000e+02   3.8553226e+00
   1.6210000e+02   3.8499626e+00
   1.6220000e+02   3.8446059e+00
   1.6230000e+02   3.8392525e+00
   1.6240000e+02   3.8339024e+00
   1.6250000e+02   3.8285556e+00
   1.6260000e+02   3.8232121e+00
   1.6270000e+02   3.8178718e+00
   1.6280000e+02   3.8125349e+00
   1.6290000e+02   3.8072012e+00
   1.6300000e+02   3.8018708e+00
   1.6310000e+02   3.7965437e+00
   1.6320000e+02   3.7912198e+00
   1.6330000e+02   3.7858992e+00
   1.6340000e+02   3.7805818e+00
   1.6350000e+02   3.7752677e+00
   1.6360000e+02   3.7699569e+00
   1.6370000e+02   3.7646493e+00
   1.6380000e+02   3.7593449e+00
   1.6390000e+02   3.7540438e+00
   1.6400000e+02   3.7487459e+00
   1.6410000e+02   3.7434513e+00
   1.6420000e+02   3.7381598e+00
   1.6430000e+02   3.7328716e+00
   1.6440000e+02   3.7275866e+00
   1.6450000e+02   3.7223048e+00
   1.6460000e+02   3.7170263e+00
   1.6470000e+02   3.7117509e+00
   1.6480000e+02   3.7064787e+00
   1.6490000e+02   3.7012098e+00
   1.6500000e+02   3.6959440e+00
   1.6510000e+02   3.6906814e+00
   1.6520000e+02   3.6854220e+00
   1.6530000e+02   3.6801658e+00
   1.6540000e+02   3.6749128e+00
   1.6550000e+02   3.6696629e+00
   1.6560000e+02   3.6644162e+00
   1.6570000e+02   3.6591727e+00
   1.6580000e+02   3.6539324e+00
   1.6590000e+02   3.6486952e+00
   1.6600000e+02   3.6434611e+00
   1.6610000e+02   3.6382302e+00
   1.6620000e+02   3.6330025e+00
   1.6630000e+02   3.6277779e+00
   1.6640000e+02   3.6225564e+00
   1.6650000e+02   3.6173381e+00
   1.6660000e+02   3.6121229e+00
   1.6670000e+02   3.6069109e+00
   1.6680000e+02   3.6017020e+00
   1.6690000e+02   3.5964961e+00
   1.6700000e+02   3.5912935e+00
   1.6710000e+02   3.5860939e+00
   1.6720000e+02   3.5808974e+00
   1.6730000e+02   3.5757041e+00
   1.6740000e+02   3.5705138e+00
   1.6750000e+02   3.5653267e+00
   1.6760000e+02   3.5601426e+00
   1.6770000e+02   3.5549616e+00
   1.6780000e+02   3.5497838e+00
   1.6790000e+02   3.5446090e+00
   1.6800000e+02   3.5394372e+00
   1.6810000e+02   3.5342686e+00
   1.6820000e+02   3.5291031e+00
   1.6830000e+02   3.5239406e+00
   1.6840000e+02   3.5187811e+00
   1.6850000e+02   3.5136248e+00
   1.6860000e+02   3.5084715e+00
   1.6870000e+02   3.5033212e+00
   1.6880000e+02   3.4981740e+00
   1.6890000e+02   3.4930299e+00
   1.6900000e+02   3.4878888e+00
   1.6910000e+02   3.4827507e+00
   1.6920000e+02   3.4776157e+00
   1.6930000e+02   3.4724837e+00
   1.6940000e+02   3.4673548e+00
   1.6950000e+02   3.4622288e+00
   1.6960000e+02   3.4571059e+00
   1.6970000e+02   3.4519860e+00
   1.6980000e+02   3.4468692e+00
   1.6990000e+02   3.4417553e+00
   1.7000000e+02   3.4366445e+00
   1.7010000e+02   3.4315366e+00
   1.7020000e+02   3.4264318e+00
   1.7030000e+02   3.4213299e+00
   1.7040000e+02   3.4162311e+00
   1.7050000e+02   3.4111352e+00
   1.7060000e+02   3.4060423e+00
   1.7070000e+02   3.4009525e+00
   1.7080000e+02   3.3958656e+00
   1.7090000e+02   3.3907816e+00
   1.7100000e+02   3.3857007e+00
   1.7110000e+02   3.3806227e+00
   1.7120000e+02   3.3755477e+00
   1.7130000e+02   3.3704756e+00
   1.7140000e+02   3.3654065e+00
   1.7150000e+02   3.3603404e+00
   1.7160000e+02   3.3552772e+00
   1.7170000e+02   3.3502170e+00
   1.7180000e+02   3.3451597e+00
   1.7190000e+02   3.3401053e+00
   1.7200000e+02   3.3350539e+00
   1.7210000e+02   3.3300055e+00
   1.7220000e+02   3.3249599e+00
   1.7230000e+02   3.3199173e+00
   1.7240000e+02   3.3148777e+00
   1.7250000e+02   3.3098409e+00
   1.7260000e+02   3.3048071e+00
   1.7270000e+02   3.2997761e+00
   1.7280000e+02   3.2947481e+00
   1.7290000e+02   3.2897230e+00
   1.7300000e+02   3.2847008e+00
   1.7310000e+02   3.2796815e+00
   1.7320000e+02   3.2746651e+00
   1.7330000e+02   3.2696516e+00
   1.7340000e+02   3.2646410e+00
   1.7350000e+02   3.2596333e+00
   1.7360000e+02   3.2546285e+00
   1.7370000e+02   3.2496265e+00
   1.7380000e+02   3.2446274e+00
   1.7390000e+02   3.2396312e+00
   1.7400000e+02   3.2346379e+00
   1.7410000e+02   3.2296475e+00
   1.7420000e+02   3.2246599e+00
   1.7430000e+02   3.2196751e+00
   1.7440000e+02   3.2146933e+00
   1.7450000e+02   3.2097143e+00
   1.7460000e+02   3.2047381e+00
   1.7470000e+02   3.1997648e+00
   1.7480000e+02   3.1947943e+00
   1.7490000e+02   3.1898267e+00
   1.7500000e+02   3.1848619e+00
   1.7510000e+02   3.1799000e+00
   1.7520000e+02   3.1749408e+00
   1.7530000e+02   3.1699846e+00
   1.7540000e+02   3.1650311e+00
   1.7550000e+02   3.1600805e+00
   1.7560000e+02   3.1551326e+00
   1.7570000e+02   3.1501877e+00
   1.7580000e+02   3.1452455e+00
   1.7590000e+02   3.1403061e+00
   1.7600000e+02   3.1353695e+00
   1.7610000e+02   3.1304358e+00
   1.7620000e+02   3.1255048e+00
   1.7630000e+02   3.1205766e+00
   1.7640000e+02   3.1156513e+00
   1.7650000e+02   3.1107287e+00
   1.7660000e+02   3.1058089e+00
   1.7670000e+02   3.1008919e+00
   1.7680000e+02   3.0959777e+00
   1.7690000e+02   3.0910662e+00
   1.7700000e+02   3.0861576e+00
   1.7710000e+02   3.0812517e+00
   1.7720000e+02   3.0763485e+00
   1.7730000e+02   3.0714482e+00
   1.7740000e+02   3.0665506e+00
   1.7750000e+02   3.0616557e+00
   1.7760000e+02   3.0567637e+00
   1.7770000e+02   3.0518743e+00
   1.7780000e+02   3.0469877e+00
   1.7790000e+02   3.0421039e+00
   1.7800000e+02   3.0372228e+00
   1.7810000e+02   3.0323445e+00
   1.7820000e+02   3.0274689e+00
   1.7830000e+02   3.0225960e+00
   1.7840000e+02   3.0177259e+00
   1.7850000e+02   3.0128585e+00
   1.7860000e+02   3.0079938e+00
   1.7870000e+02   3.0031318e+00
   1.7880000e+02   2.9982726e+00
   1.7890000e+02   2.9934161e+00
   1.7900000e+02   2.9885623e+00
   1.7910000e+02   2.9837112e+00
   1.7920000e+02   2.9788628e+00
   1.7930000e+02   2.9740171e+00
   1.7940000e+02   2.9691741e+00
   1.7950000e+02   2.9643338e+00
   1.7960000e+02   2.9594962e+00
   1.7970000e+02   2.9546613e+00
   1.7980000e+02   2.9498291e+00
   1.7990000e+02   2.9449996e+00
   1.8000000e+02   2.9401728e+00
   1.8010000e+02   2.9353486e+00
   1.8020000e+02   2.9305271e+00
   1.8030000e+02   2.9257083e+00
   1.8040000e+02   2.9208922e+00
   1.8050000e+02   2.9160788e+00
   1.8060000e+02   2.9112680e+00
   1.8070000e+02   2.9064598e+00
   1.8080000e+02   2.9016544e+00
   1.8090000e+02   2.8968515e+00
   1.8100000e+02   2.8920514e+00
   1.8110000e+02   2.8872539e+00
   1.8120000e+02   2.8824590e+00
   1.8130000e+02   2.8776668e+00
   1.8140000e+02   2.8728772e+00
   1.8150000e+02   2.8680903e+00
   1.8160000e+02   2.8633060e+00
   1.8170000e+02   2.8585243e+00
   1.8180000e+02   2.8537453e+00
   1.8190000e+02   2.8489689e+00
   1.8200000e+02   2.8441951e+00
   1.8210000e+02   2.8394240e+00
   1.8220000e+02   2.8346554e+00
   1.8230000e+02   2.8298895e+00
   1.8240000e+02   2.8251262e+00
   1.8250000e+02   2.8203655e+00
   1.8260000e+02   2.8156074e+00
   1.8270000e+02   2.8108519e+00
   1.8280000e+02   2.8060991e+00
   1.8290000e+02   2.8013488e+00
   1.8300000e+02   2.7966011e+00
   1.8310000e+02   2.7918560e+00
   1.8320000e+02   2.7871135e+00
   1.8330000e+02   2.7823736e+00
   1.8340000e+02   2.7776363e+00
   1.8350000e+02   2.7729015e+00
   1.8360000e+02   2.7681693e+00
   1.8370000e+02   2.7634398e+00
   1.8380000e+02   2.7587127e+00
   1.8390000e+02   2.7539883e+00
   1.8400000e+02   2.7492664e+00
   1.8410000e+02   2.7445471e+00
   1.8420000e+02   2.7398304e+00
   1.8430000e+02   2.7351162e+00
   1.8440000e+02   2.7304045e+00
   1.8450000e+02   2.7256955e+00
   1.8460000e+02   2.7209889e+00
   1.8470000e+02   2.7162850e+00
   1.8480000e+02   2.7115835e+00
   1.8490000e+02   2.7068847e+00
   1.8500000e+02   2.7021883e+00
   1.8510000e+02   2.6974945e+00
   1.8520000e+02   2.6928032e+00
   1.8530000e+02   2.6881145e+00
   1.8540000e+02   2.6834283e+00
   1.8550000e+02   2.6787446e+00
   1.8560000e+02   2.6740634e+00
   1.8570000e+02   2.6693848e+00
   1.8580000e+02   2.6647087e+00
   1.8590000e+02   2.6600351e+00
   1.8600000e+02   2.6553640e+00
   1.8610000e+02   2.6506954e+00
   1.8620000e+02   2.6460293e+00
   1.8630000e+02   2.6413658e+00
   1.8640000e+02   2.6367047e+00
   1.8650000e+02   2.6320462e+00
   1.8660000e+02   2.6273901e+00
   1.8670000e+02   2.6227365e+00
   1.8680000e+02   2.6180854e+00
   1.8690000e+02   2.6134369e+00
   1.8700000e+02   2.6087907e+00
   1.8710000e+02   2.6041471e+00
   1.8720000e+02   2.5995060e+00
   1.8730000e+02   2.5948673e+00
   1.8740000e+02   2.5902311e+00
   1.8750000e+02   2.5855974e+00
   1.8760000e+02   2.5809662e+00
   1.8770000e+02   2.5763374e+00
   1.8780000e+02   2.5717111e+00
   1.8790000e+02   2.5670873e+00
   1.8800000e+02   2.5624659e+00
   1.8810000e+02   2.5578470e+00
   1.8820000e+02   2.5532305e+00
   1.8830000e+02   2.5486165e+00
   1.8840000e+02   2.5440049e+00
   1.8850000e+02   2.5393958e+00
   1.8860000e+02   2.5347891e+00
   1.8870000e+02   2.5301849e+00
   1.8880000e+02   2.5255831e+00
   1.8890000e+02   2.5209837e+00
   1.8900000e+02   2.5163868e+00
   1.8910000e+02   2.5117923e+00
   1.8920000e+02   2.5072002e+00
   1.8930000e+02   2.5026106e+00
   1.8940000e+02   2.4980234e+00
   1.8950000e+02   2.4934386e+00
   1.8960000e+02   2.4888562e+00
   1.8970000e+02   2.4842763e+00
   1.8980000e+02   2.4796987e+00
   1.8990000e+02   2.4751236e+00
   1.9000000e+02   2.4705509e+00
   1.9010000e+02   2.4659805e+00
   1.9020000e+02   2.4614126e+00
   1.9030000e+02   2.4568471e+00
   1.9040000e+02   2.4522840e+00
   1.9050000e+02   2.4477233e+00
   1.9060000e+02   2.4431650e+00
   1.9070000e+02   2.4386090e+00
   1.9080000e+02   2.4340555e+00
   1.9090000e+02   2.4295043e+00
   1.9100000e+02   2.4249555e+00
   1.9110000e+02   2.4204091e+00
   1.9120000e+02   2.4158651e+00
   1.9130000e+02   2.4113235e+00
   1.9140000e+02   2.4067842e+00
   1.9150000e+02   2.4022473e+00
   1.9160000e+02   2.3977128e+00
   1.9170000e+02   2.3931806e+00
   1.9180000e+02   2.3886508e+00
   1.9190000e+02   2.3841234e+00
   1.9200000e+02   2.3795983e+00
   1.9210000e+02   2.3750756e+00
   1.9220000e+02   2.3705552e+00
   1.9230000e+02   2.3660372e+00
   1.9240000e+02   2.3615215e+00
   1.9250000e+02   2.3570082e+00
   1.9260000e+02   2.3524972e+00
   1.9270000e+02   2.3479886e+00
   1.9280000e+02   2.3434823e+00
   1.9290000e+02   2.3389783e+00
   1.9300000e+02   2.3344767e+00
   1.9310000e+02   2.3299774e+00
   1.9320000e+02   2.3254804e+00
   1.9330000e+02   2.3209858e+00
   1.9340000e+02   2.3164935e+00
   1.9350000e+02   2.3120035e+00
   1.9360000e+02   2.3075158e+00
   1.9370000e+02   2.3030305e+00
   1.9380000e+02   2.2985474e+00
   1.9390000e+02   2.2940667e+00
   1.9400000e+02   2.2895883e+00
   1.9410000e+02   2.2851122e+00
   1.9420000e+02   2.2806384e+00
   1.9430000e+02   2.2761669e+00
   1.9440000e+02   2.2716977e+00
   1.9450000e+02   2.2672308e+00
   1.9460000e+02   2.2627662e+00
   1.9470000e+02   2.2583038e+00
   1.9480000e+02   2.2538438e+00
   1.9490000e+02   2.2493861e+00
   1.9500000e+02   2.2449307e+00
   1.9510000e+02   2.2404775e+00
   1.9520000e+02   2.2360266e+00
   1.9530000e+02   2.2315780e+00
   1.9540000e+02   2.2271317e+00
   1.9550000e+02   2.2226876e+00
   1.9560000e+02   2.2182459e+00
   1.9570000e+02   2.2138064e+00
   1.9580000e+02   2.2093691e+00
   1.9590000e+02   2.2049342e+00
   1.9600000e+02   2.2005015e+00
   1.9610000e+02   2.1960710e+00
   1.9620000e+02   2.1916428e+00
   1.9630000e+02   2.1872169e+00
   1.9640000e+02   2.1827932e+00
   1.9650000e+02   2.1783718e+00
   1.9660000e+02   2.1739526e+00
   1.9670000e+02   2.1695357e+00
   1.9680000e+02   2.1651210e+00
   1.9690000e+02   2.1607086e+00
   1.9700000e+02   2.1562984e+00
   1.9710000e+02   2.1518904e+00
   1.9720000e+02   2.1474847e+00
   1.9730000e+02   2.1430812e+00
   1.9740000e+02   2.1386799e+00
   1.9750000e+02   2.1342809e+00
   1.9760000e+02   2.1298841e+00
   1.9770000e+02   2.1254895e+00
   1.9780000e+02   2.1210971e+00
   1.9790000e+02   2.1167070e+00
   1.9800000e+02   2.1123191e+00
   1.9810000e+02   2.1079334e+00
   1.9820000e+02   2.1035499e+00
   1.9830000e+02   2.0991686e+00
   1.9840000e+02   2.0947895e+00
   1.9850000e+02   2.0904127e+00
   1.9860000e+02   2.0860380e+00
   1.9870000e+02   2.0816655e+00
   1.9880000e+02   2.0772953e+00
   1.9890000e+02   2.0729272e+00
   1.9900000e+02   2.0685614e+00
   1.9910000e+02   2.0641977e+00
   1.9920000e+02   2.0598362e+00
   1.9930000e+02   2.0554769e+00
   1.9940000e+02   2.0511198e+00
   1.9950000e+02   2.0467649e+00
   1.9960000e+02   2.0424121e+00
   1.9970000e+02   2.0380616e+00
   1.9980000e+02   2.0337132e+00
   1.9990000e+02   2.0293670e+00
   2.0000000e+02   2.0250230e+00
   2.0010000e+02   2.0206811e+00
   2.0020000e+02   2.0163414e+00
   2.0030000e+02   2.0120039e+00
   2.0040000e+02   2.0076685e+00
   2.0050000e+02   2.0033353e+00
   2.0060000e+02   1.9990043e+00
   2.0070000e+02   1.9946754e+00
   2.0080000e+02   1.9903487e+00
   2.0090000e+02   1.9860241e+00
   2.0100000e+02   1.9817017e+00
   2.0110000e+02   1.9773815e+00
   2.0120000e+02   1.9730634e+00
   2.0130000e+02   1.9687474e+00
   2.0140000e+02   1.9644336e+00
   2.0150000e+02   1.9601219e+00
   2.0160000e+02   1.9558123e+00
   2.0170000e+02   1.9515049e+00
   2.0180000e+02   1.9471996e+00
   2.0190000e+02   1.9428965e+00
   2.0200000e+02   1.9385955e+00
   2.0210000e+02   1.9342966e+00
   2.0220000e+02   1.9299999e+00
   2.0230000e+02   1.9257052e+00
   2.0240000e+02   1.9214127e+00
   2.0250000e+02   1.9171223e+00
   2.0260000e+02   1.9128341e+00
   2.0270000e+02   1.9085479e+00
   2.0280000e+02   1.9042639e+00
   2.0290000e+02   1.8999819e+00
   2.0300000e+02   1.8957021e+00
   2.0310000e+02   1.8914244e+00
   2.0320000e+02   1.8871488e+00
   2.0330000e+02   1.8828753e+00
   2.0340000e+02   1.8786039e+00
   2.0350000e+02   1.8743346e+00
   2.0360000e+02   1.8700674e+00
   2.0370000e+02   1.8658023e+00
   2.0380000e+02   1.8615393e+00
   2.0390000e+02   1.8572784e+00
   2.0400000e+02   1.8530195e+00
   2.0410000e+02   1.8487628e+00
   2.0420000e+02   1.8445081e+00
   2.0430000e+02   1.8402555e+00
   2.0440000e+02   1.8360051e+00
   2.0450000e+02   1.8317566e+00
   2.0460000e+02   1.8275103e+00
   2.0470000e+02   1.8232660e+00
   2.0480000e+02   1.8190238e+00
   2.0490000e+02   1.8147837e+00
   2.0500000e+02   1.8105457e+00
   2.0510000e+02   1.8063097e+00
   2.0520000e+02   1.8020758e+00
   2.0530000e+02   1.7978439e+00
   2.0540000e+02   1.7936141e+00
   2.0550000e+02   1.7893864e+00
   2.0560000e+02   1.7851607e+00
   2.0570000e+02   1.7809370e+00
   2.0580000e+02   1.7767155e+00
   2.0590000e+02   1.7724959e+00
   2.0600000e+02   1.7682785e+00
   2.0610000e+02   1.7640630e+00
   2.0620000e+02   1.7598497e+00
   2.0630000e+02   1.7556383e+00
   2.0640000e+02   1.7514290e+00
   2.0650000e+02   1.7472218e+00
   2.0660000e+02   1.7430165e+00
   2.0670000e+02   1.7388133e+00
   2.0680000e+02   1.7346122e+00
   2.0690000e+02   1.7304131e+00
   2.0700000e+02   1.7262160e+00
   2.0710000e+02   1.7220209e+00
   2.0720000e+02   1.7178279e+00
   2.0730000e+02   1.7136368e+00
   2.0740000e+02   1.7094478e+00
   2.0750000e+02   1.7052609e+00
   2.0760000e+02   1.7010759e+00
   2.0770000e+02   1.6968929e+00
   2.0780000e+02   1.6927120e+00
   2.0790000e+02   1.6885331e+00
   2.0800000e+02   1.6843562e+00
   2.0810000e+02   1.6801813e+00
   2.0820000e+02   1.6760084e+00
   2.0830000e+02   1.6718375e+00
   2.0840000e+02   1.6676686e+00
   2.0850000e+02   1.6635017e+00
   2.0860000e+02   1.6593368e+00
   2.0870000e+02   1.6551739e+00
   2.0880000e+02   1.6510130e+00
   2.0890000e+02   1.6468541e+00
   2.0900000e+02   1.6426972e+00
   2.0910000e+02   1.6385422e+00
   2.0920000e+02   1.6343893e+00
   2.0930000e+02   1.6302383e+00
   2.0940000e+02   1.6260893e+00
   2.0950000e+02   1.6219423e+00
   2.0960000e+02   1.6177973e+00
   2.0970000e+02   1.6136543e+00
   2.0980000e+02   1.6095132e+00
   2.0990000e+02   1.6053741e+00
   2.1000000e+02   1.6012370e+00
   2.1010000e+02   1.5971018e+00
   2.1020000e+02   1.5929686e+00
   2.1030000e+02   1.5888374e+00
   2.1040000e+02   1.5847082e+00
   2.1050000e+02   1.5805809e+00
   2.1060000e+02   1.5764555e+00
   2.1070000e+02   1.5723322e+00
   2.1080000e+02   1.5682107e+00
   2.1090000e+02   1.5640913e+00
   2.1100000e+02   1.5599738e+00
   2.1110000e+02   1.5558582e+00
   2.1120000e+02   1.5517446e+00
   2.1130000e+02   1.5476329e+00
   2.1140000e+02   1.5435232e+00
   2.1150000e+02   1.5394154e+00
   2.1160000e+02   1.5353096e+00
   2.1170000e+02   1.5312057e+00
   2.1180000e+02   1.5271038e+00
   2.1190000e+02   1.5230037e+00
   2.1200000e+02   1.5189057e+00
   2.1210000e+02   1.5148095e+00
   2.1220000e+02   1.5107153e+00
   2.1230000e+02   1.5066230e+00
   2.1240000e+02   1.5025326e+00
   2.1250000e+02   1.4984442e+00
   2.1260000e+02   1.4943577e+00
   2.1270000e+02   1.4902731e+00
   2.1280000e+02   1.4861904e+00
   2.1290000e+02   1.4821097e+00
   2.1300000e+02   1.4780308e+00
   2.1310000e+02   1.4739539e+00
   2.1320000e+02   1.4698789e+00
   2.1330000e+02   1.4658058e+00
   2.1340000e+02   1.4617346e+00
   2.1350000e+02   1.4576653e+00
   2.1360000e+02   1.4535979e+00
   2.1370000e+02   1.4495324e+00
   2.1380000e+02   1.4454689e+00
   2.1390000e+02   1.4414072e+00
   2.1400000e+02   1.4373474e+00
   2.1410000e+02   1.4332895e+00
   2.1420000e+02   1.4292336e+00
   2.1430000e+02   1.4251795e+00
   2.1440000e+02   1.4211273e+00
   2.1450000e+02   1.4170769e+00
   2.1460000e+02   1.4130285e+00
   2.1470000e+02   1.4089820e+00
   2.1480000e+02   1.4049373e+00
   2.1490000e+02   1.4008946e+00
   2.1500000e+02   1.3968537e+00
   2.1510000e+02   1.3928147e+00
   2.1520000e+02   1.3887775e+00
   2.1530000e+02   1.3847423e+00
   2.1540000e+02   1.3807089e+00
   2.1550000e+02   1.3766774e+00
   2.1560000e+02   1.3726477e+00
   2.1570000e+02   1.3686200e+00
   2.1580000e+02   1.3645941e+00
   2.1590000e+02   1.3605700e+00
   2.1600000e+02   1.3565479e+00
   2.1610000e+02   1.3525275e+00
   2.1620000e+02   1.3485091e+00
   2.1630000e+02   1.3444925e+00
   2.1640000e+02   1.3404778e+00
   2.1650000e+02   1.3364649e+00
   2.1660000e+02   1.3324538e+00
   2.1670000e+02   1.3284447e+00
   2.1680000e+02   1.3244373e+00
   2.1690000e+02   1.3204318e+00
   2.1700000e+02   1.3164282e+00
   2.1710000e+02   1.3124264e+00
   2.1720000e+02   1.3084265e+00
   2.1730000e+02   1.3044284e+00
   2.1740000e+02   1.3004321e+00
   2.1750000e+02   1.2964377e+00
   2.1760000e+02   1.2924451e+00
   2.1770000e+02   1.2884543e+00
   2.1780000e+02   1.2844654e+00
   2.1790000e+02   1.2804783e+00
   2.1800000e+02   1.2764930e+00
   2.1810000e+02   1.2725096e+00
   2.1820000e+02   1.2685280e+00
   2.1830000e+02   1.2645482e+00
   2.1840000e+02   1.2605702e+00
   2.1850000e+02   1.2565941e+00
   2.1860000e+02   1.2526197e+00
   2.1870000e+02   1.2486472e+00
   2.1880000e+02   1.2446765e+00
   2.1890000e+02   1.2407076e+00
   2.1900000e+02   1.2367406e+00
   2.1910000e+02   1.2327753e+00
   2.1920000e+02   1.2288119e+00
   2.1930000e+02   1.2248502e+00
   2.1940000e+02   1.2208904e+00
   2.1950000e+02   1.2169324e+00
   2.1960000e+02   1.2129762e+00
   2.1970000e+02   1.2090217e+00
   2.1980000e+02   1.2050691e+00
   2.1990000e+02   1.2011183e+00
   2.2000000e+02   1.1971693e+00
   2.2010000e+02   1.1932220e+00
   2.2020000e+02   1.1892766e+00
   2.2030000e+02   1.1853329e+00
   2.2040000e+02   1.1813911e+00
   2.2050000e+02   1.1774510e+00
   2.2060000e+02   1.1735127e+00
   2.2070000e+02   1.1695762e+00
   2.2080000e+02   1.1656415e+00
   2.2090000e+02   1.1617086e+00
   2.2100000e+02   1.1577774e+00
   2.2110000e+02   1.1538480e+00
   2.2120000e+02   1.1499204e+00
   2.2130000e+02   1.1459946e+00
   2.2140000e+02   1.1420705e+00
   2.2150000e+02   1.1381483e+00
   2.2160000e+02   1.1342278e+00
   2.2170000e+02   1.1303090e+00
   2.2180000e+02   1.1263920e+00
   2.2190000e+02   1.1224768e+00
   2.2200000e+02   1.1185634e+00
   2.2210000e+02   1.1146517e+00
   2.2220000e+02   1.1107418e+00
   2.2230000e+02   1.1068336e+00
   2.2240000e+02   1.1029272e+00
   2.2250000e+02   1.0990226e+00
   2.2260000e+02   1.0951197e+00
   2.2270000e+02   1.0912185e+00
   2.2280000e+02   1.0873192e+00
   2.2290000e+02   1.0834215e+00
   2.2300000e+02   1.0795256e+00
   2.2310000e+02   1.0756315e+00
   2.2320000e+02   1.0717391e+00
   2.2330000e+02   1.0678484e+00
   2.2340000e+02   1.0639595e+00
   2.2350000e+02   1.0600723e+00
   2.2360000e+02   1.0561869e+00
   2.2370000e+02   1.0523032e+00
   2.2380000e+02   1.0484212e+00
   2.2390000e+02   1.0445410e+00
   2.2400000e+02   1.0406625e+00
   2.2410000e+02   1.0367857e+00
   2.2420000e+02   1.0329107e+00
   2.2430000e+02   1.0290374e+00
   2.2440000e+02   1.0251658e+00
   2.2450000e+02   1.0212960e+00
   2.2460000e+02   1.0174278e+00
   2.2470000e+02   1.0135614e+00
   2.2480000e+02   1.0096967e+00
   2.2490000e+02   1.0058338e+00
   2.2500000e+02   1.0019725e+00
   2.2510000e+02   9.9811298e-01
   2.2520000e+02   9.9425516e-01
   2.2530000e+02   9.9039905e-01
   2.2540000e+02   9.8654465e-01
   2.2550000e+02   9.8269196e-01
   2.2560000e+02   9.7884097e-01
   2.2570000e+02   9.7499170e-01
   2.2580000e+02   9.7114413e-01
   2.2590000e+02   9.6729826e-01
   2.2600000e+02   9.6345410e-01
   2.2610000e+02   9.5961163e-01
   2.2620000e+02   9.5577087e-01
   2.2630000e+02   9.5193180e-01
   2.2640000e+02   9.4809443e-01
   2.2650000e+02   9.4425875e-01
   2.2660000e+02   9.4042477e-01
   2.2670000e+02   9.3659248e-01
   2.2680000e+02   9.3276188e-01
   2.2690000e+02   9.2893296e-01
   2.2700000e+02   9.2510574e-01
   2.2710000e+02   9.2128020e-01
   2.2720000e+02   9.1745634e-01
   2.2730000e+02   9.1363417e-01
   2.2740000e+02   9.0981367e-01
   2.2750000e+02   9.0599486e-01
   2.2760000e+02   9.0217773e-01
   2.2770000e+02   8.9836227e-01
   2.2780000e+02   8.9454849e-01
   2.2790000e+02   8.9073638e-01
   2.2800000e+02   8.8692594e-01
   2.2810000e+02   8.8311717e-01
   2.2820000e+02   8.7931008e-01
   2.2830000e+02   8.7550465e-01
   2.2840000e+02   8.7170089e-01
   2.2850000e+02   8.6789879e-01
   2.2860000e+02   8.6409836e-01
   2.2870000e+02   8.6029959e-01
   2.2880000e+02   8.5650248e-01
   2.2890000e+02   8.5270703e-01
   2.2900000e+02   8.4891323e-01
   2.2910000e+02   8.4512110e-01
   2.2920000e+02   8.4133061e-01
   2.2930000e+02   8.3754179e-01
   2.2940000e+02   8.3375461e-01
   2.2950000e+02   8.2996908e-01
   2.2960000e+02   8.2618521e-01
   2.2970000e+02   8.2240298e-01
   2.2980000e+02   8.1862239e-01
   2.2990000e+02   8.1484345e-01
   2.3000000e+02   8.1106616e-01
   2.3010000e+02   8.0729051e-01
   2.3020000e+02   8.0351649e-01
   2.3030000e+02   7.9974412e-01
   2.3040000e+02   7.9597339e-01
   2.3050000e+02   7.9220429e-01
   2.3060000e+02   7.8843682e-01
   2.3070000e+02   7.8467099e-01
   2.3080000e+02   7.8090679e-01
   2.3090000e+02   7.7714422e-01
   2.3100000e+02   7.7338328e-01
   2.3110000e+02   7.6962397e-01
   2.3120000e+02   7.6586629e-01
   2.3130000e+02   7.6211022e-01
   2.3140000e+02   7.5835579e-01
   2.3150000e+02   7.5460297e-01
   2.3160000e+02   7.5085178e-01
   2.3170000e+02   7.4710220e-01
   2.3180000e+02   7.4335425e-01
   2.3190000e+02   7.3960791e-01
   2.3200000e+02   7.3586318e-01
   2.3210000e+02   7.3212007e-01
   2.3220000e+02   7.2837857e-01
   2.3230000e+02   7.2463868e-01
   2.3240000e+02   7.2090041e-01
   2.3250000e+02   7.1716374e-01
   2.3260000e+02   7.1342867e-01
   2.3270000e+02   7.0969521e-01
   2.3280000e+02   7.0596336e-01
   2.3290000e+02   7.0223311e-01
   2.3300000e+02   6.9850446e-01
   2.3310000e+02   6.9477741e-01
   2.3320000e+02   6.9105196e-01
   2.3330000e+02   6.8732810e-01
   2.3340000e+02   6.8360585e-01
   2.3350000e+02   6.7988518e-01
   2.3360000e+02   6.7616611e-01
   2.3370000e+02   6.7244863e-01
   2.3380000e+02   6.6873274e-01
   2.3390000e+02   6.6501844e-01
   2.3400000e+02   6.6130573e-01
   2.3410000e+02   6.5759461e-01
   2.3420000e+02   6.5388507e-01
   2.3430000e+02   6.5017711e-01
   2.3440000e+02   6.4647073e-01
   2.3450000e+02   6.4276594e-01
   2.3460000e+02   6.3906272e-01
   2.3470000e+02   6.3536109e-01
   2.3480000e+02   6.3166103e-01
   2.3490000e+02   6.2796254e-01
   2.3500000e+02   6.2426563e-01
   2.3510000e+02   6.2057030e-01
   2.3520000e+02   6.1687653e-01
   2.3530000e+02   6.1318434e-01
   2.3540000e+02   6.0949371e-01
   2.3550000e+02   6.0580465e-01
   2.3560000e+02   6.0211716e-01
   2.3570000e+02   5.9843123e-01
   2.3580000e+02   5.9474687e-01
   2.3590000e+02   5.9106406e-01
   2.3600000e+02   5.8738282e-01
   2.3610000e+02   5.8370314e-01
   2.3620000e+02   5.8002501e-01
   2.3630000e+02   5.7634845e-01
   2.3640000e+02   5.7267344e-01
   2.3650000e+02   5.6899998e-01
   2.3660000e+02   5.6532807e-01
   2.3670000e+02   5.6165772e-01
   2.3680000e+02   5.5798892e-01
   2.3690000e+02   5.5432167e-01
   2.3700000e+02   5.5065596e-01
   2.3710000e+02   5.4699180e-01
   2.3720000e+02   5.4332919e-01
   2.3730000e+02   5.3966812e-01
   2.3740000e+02   5.3600859e-01
   2.3750000e+02   5.3235060e-01
   2.3760000e+02   5.2869415e-01
   2.3770000e+02   5.2503925e-01
   2.3780000e+02   5.2138587e-01
   2.3790000e+02   5.1773404e-01
   2.3800000e+02   5.1408374e-01
   2.3810000e+02   5.1043497e-01
   2.3820000e+02   5.0678774e-01
   2.3830000e+02   5.0314203e-01
   2.3840000e+02   4.9949786e-01
   2.3850000e+02   4.9585521e-01
   2.3860000e+02   4.9221409e-01
   2.3870000e+02   4.8857450e-01
   2.3880000e+02   4.8493643e-01
   2.3890000e+02   4.8129989e-01
   2.3900000e+02   4.7766486e-01
   2.3910000e+02   4.7403136e-01
   2.3920000e+02   4.7039937e-01
   2.3930000e+02   4.6676891e-01
   2.3940000e+02   4.6313996e-01
   2.3950000e+02   4.5951253e-01
   2.3960000e+02   4.5588661e-01
   2.3970000e+02   4.5226220e-01
   2.3980000e+02   4.4863931e-01
   2.3990000e+02   4.4501792e-01
   2.4000000e+02   4.4139805e-01
   2.4010000e+02   4.3777968e-01
   2.4020000e+02   4.3416282e-01
   2.4030000e+02   4.3054746e-01
   2.4040000e+02   4.2693361e-01
   2.4050000e+02   4.2332127e-01
   2.4060000e+02   4.1971042e-01
   2.4070000e+02   4.1610107e-01
   2.4080000e+02   4.1249323e-01
   2.4090000e+02   4.0888688e-01
   2.4100000e+02   4.0528203e-01
   2.4110000e+02   4.0167867e-01
   2.4120000e+02   3.9807681e-01
   2.4130000e+02   3.9447644e-01
   2.4140000e+02   3.9087757e-01
   2.4150000e+02   3.8728018e-01
   2.4160000e+02   3.8368428e-01
   2.4170000e+02   3.8008987e-01
   2.4180000e+02   3.7649695e-01
   2.4190000e+02   3.7290551e-01
   2.4200000e+02   3.6931556e-01
   2.4210000e+02   3.6572709e-01
   2.4220000e+02   3.6214010e-01
   2.4230000e+02   3.5855460e-01
   2.4240000e+02   3.5497057e-01
   2.4250000e+02   3.5138802e-01
   2.4260000e+02   3.4780695e-01
   2.4270000e+02   3.4422735e-01
   2.4280000e+02   3.4064923e-01
   2.4290000e+02   3.3707258e-01
   2.4300000e+02   3.3349741e-01
   2.4310000e+02   3.2992370e-01
   2.4320000e+02   3.2635147e-01
   2.4330000e+02   3.2278070e-01
   2.4340000e+02   3.1921140e-01
   2.4350000e+02   3.1564357e-01
   2.4360000e+02   3.1207720e-01
   2.4370000e+02   3.0851230e-01
   2.4380000e+02   3.0494885e-01
   2.4390000e+02   3.0138687e-01
   2.4400000e+02   2.9782635e-01
   2.4410000e+02   2.9426729e-01
   2.4420000e+02   2.9070969e-01
   2.4430000e+02   2.8715354e-01
   2.4440000e+02   2.8359885e-01
   2.4450000e+02   2.8004561e-01
   2.4460000e+02   2.7649383e-01
   2.4470000e+02   2.7294349e-01
   2.4480000e+02   2.6939461e-01
   2.4490000e+02   2.6584718e-01
   2.4500000e+02   2.6230119e-01
   2.4510000e+02   2.5875666e-01
   2.4520000e+02   2.5521356e-01
   2.4530000e+02   2.5167192e-01
   2.4540000e+02   2.4813171e-01
   2.4550000e+02   2.4459295e-01
   2.4560000e+02   2.4105563e-01
   2.4570000e+02   2.3751975e-01
   2.4580000e+02   2.3398531e-01
   2.4590000e+02   2.3045231e-01
   2.4600000e+02   2.2692074e-01
   2.4610000e+02   2.2339061e-01
   2.4620000e+02   2.1986191e-01
   2.4630000e+02   2.1633464e-01
   2.4640000e+02   2.1280881e-01
   2.4650000e+02   2.0928441e-01
   2.4660000e+02   2.0576144e-01
   2.4670000e+02   2.0223989e-01
   2.4680000e+02   1.9871977e-01
   2.4690000e+02   1.9520108e-01
   2.4700000e+02   1.9168382e-01
   2.4710000e+02   1.8816797e-01
   2.4720000e+02   1.8465355e-01
   2.4730000e+02   1.8114055e-01
   2.4740000e+02   1.7762897e-01
   2.4750000e+02   1.7411881e-01
   2.4760000e+02   1.7061007e-01
   2.4770000e+02   1.6710275e-01
   2.4780000e+02   1.6359684e-01
   2.4790000e+02   1.6009234e-01
   2.4800000e+02   1.5658926e-01
   2.4810000e+02   1.5308759e-01
   2.4820000e+02   1.4958734e-01
   2.4830000e+02   1.4608849e-01
   2.4840000e+02   1.4259105e-01
   2.4850000e+02   1.3909502e-01
   2.4860000e+02   1.3560039e-01
   2.4870000e+02   1.3210717e-01
   2.4880000e+02   1.2861536e-01
   2.4890000e+02   1.2512495e-01
   2.4900000e+02   1.2163594e-01
   2.4910000e+02   1.1814833e-01
   2.4920000e+02   1.1466212e-01
   2.4930000e+02   1.1117731e-01
   2.4940000e+02   1.0769390e-01
   2.4950000e+02   1.0421188e-01
   2.4960000e+02   1.0073126e-01
   2.4970000e+02   9.7252033e-02
   2.4980000e+02   9.3774200e-02
   2.4990000e+02   9.0297758e-02
   2.5000000e+02   8.6822707e-02
   2.5010000e+02   8.3349046e-02
   2.5020000e+02   7.9876773e-02
   2.5030000e+02   7.6405888e-02
   2.5040000e+02   7.2936389e-02
   2.5050000e+02   6.9468276e-02
   2.5060000e+02   6.6001547e-02
   2.5070000e+02   6.2536201e-02
   2.5080000e+02   5.9072237e-02
   2.5090000e+02   5.5609654e-02
   2.5100000e+02   5.2148451e-02
   2.5110000e+02   4.8688626e-02
   2.5120000e+02   4.5230179e-02
   2.5130000e+02   4.1773108e-02
   2.5140000e+02   3.8317413e-02
   2.5150000e+02   3.4863092e-02
   2.5160000e+02   3.1410145e-02
   2.5170000e+02   2.7958569e-02
   2.5180000e+02   2.4508365e-02
   2.5190000e+02   2.1059530e-02
   2.5200000e+02   1.7612065e-02
   2.5210000e+02   1.4165967e-02
   2.5220000e+02   1.0721236e-02
   2.5230000e+02   7.2778699e-03
   2.5240000e+02   3.8358688e-03
   2.5250000e+02   3.9523117e-04
   2.5260000e+02  -3.0440441e-03
   2.5270000e+02  -6.4819581e-03
   2.5280000e+02  -9.9185119e-03
   2.5290000e+02  -1.3353707e-02
   2.5300000e+02  -1.6787543e-02
   2.5310000e+02  -2.0220023e-02
   2.5320000e+02  -2.3651147e-02
   2.5330000e+02  -2.7080916e-02
   2.5340000e+02  -3.0509331e-02
   2.5350000e+02  -3.3936393e-02
   2.5360000e+02  -3.7362104e-02
   2.5370000e+02  -4.0786464e-02
   2.5380000e+02  -4.4209475e-02
   2.5390000e+02  -4.7631137e-02
   2.5400000e+02  -5.1051452e-02
   2.5410000e+02  -5.4470421e-02
   2.5420000e+02  -5.7888044e-02
   2.5430000e+02  -6.1304323e-02
   2.5440000e+02  -6.4719259e-02
   2.5450000e+02  -6.8132853e-02
   2.5460000e+02  -7.1545106e-02
   2.5470000e+02  -7.4956019e-02
   2.5480000e+02  -7.8365593e-02
   2.5490000e+02  -8.1773829e-02
   2.5500000e+02  -8.5180728e-02
   2.5510000e+02  -8.8586292e-02
   2.5520000e+02  -9.1990521e-02
   2.5530000e+02  -9.5393416e-02
   2.5540000e+02  -9.8794978e-02
   2.5550000e+02  -1.0219521e-01
   2.5560000e+02  -1.0559411e-01
   2.5570000e+02  -1.0899168e-01
   2.5580000e+02  -1.1238792e-01
   2.5590000e+02  -1.1578284e-01
   2.5600000e+02  -1.1917643e-01
   2.5610000e+02  -1.2256869e-01
   2.5620000e+02  -1.2595963e-01
   2.5630000e+02  -1.2934924e-01
   2.5640000e+02  -1.3273754e-01
   2.5650000e+02  -1.3612451e-01
   2.5660000e+02  -1.3951016e-01
   2.5670000e+02  -1.4289449e-01
   2.5680000e+02  -1.4627751e-01
   2.5690000e+02  -1.4965921e-01
   2.5700000e+02  -1.5303959e-01
   2.5710000e+02  -1.5641865e-01
   2.5720000e+02  -1.5979640e-01
   2.5730000e+02  -1.6317284e-01
   2.5740000e+02  -1.6654797e-01
   2.5750000e+02  -1.6992179e-01
   2.5760000e+02  -1.7329429e-01
   2.5770000e+02  -1.7666549e-01
   2.5780000e+02  -1.8003538e-01
   2.5790000e+02  -1.8340396e-01
   2.5800000e+02  -1.8677124e-01
   2.5810000e+02  -1.9013721e-01
   2.5820000e+02  -1.9350188e-01
   2.5830000e+02  -1.9686524e-01
   2.5840000e+02  -2.0022731e-01
   2.5850000e+02  -2.0358807e-01
   2.5860000e+02  -2.0694753e-01
   2.5870000e+02  -2.1030569e-01
   2.5880000e+02  -2.1366256e-01
   2.5890000e+02  -2.1701813e-01
   2.5900000e+02  -2.2037240e-01
   2.5910000e+02  -2.2372538e-01
   2.5920000e+02  -2.2707706e-01
   2.5930000e+02  -2.3042746e-01
   2.5940000e+02  -2.3377655e-01
   2.5950000e+02  -2.3712436e-01
   2.5960000e+02  -2.4047088e-01
   2.5970000e+02  -2.4381611e-01
   2.5980000e+02  -2.4716005e-01
   2.5990000e+02  -2.5050271e-01
   2.6000000e+02  -2.5384408e-01
   2.6010000e+02  -2.5718416e-01
   2.6020000e+02  -2.6052296e-01
   2.6030000e+02  -2.6386048e-01
   2.6040000e+02  -2.6719672e-01
   2.6050000e+02  -2.7053167e-01
   2.6060000e+02  -2.7386535e-01
   2.6070000e+02  -2.7719774e-01
   2.6080000e+02  -2.8052886e-01
   2.6090000e+02  -2.8385870e-01
   2.6100000e+02  -2.8718727e-01
   2.6110000e+02  -2.9051456e-01
   2.6120000e+02  -2.9384057e-01
   2.6130000e+02  -2.9716531e-01
   2.6140000e+02  -3.0048878e-01
   2.6150000e+02  -3.0381098e-01
   2.6160000e+02  -3.0713191e-01
   2.6170000e+02  -3.1045157e-01
   2.6180000e+02  -3.1376996e-01
   2.6190000e+02  -3.1708709e-01
   2.6200000e+02  -3.2040295e-01
   2.6210000e+02  -3.2371754e-01
   2.6220000e+02  -3.2703087e-01
   2.6230000e+02  -3.3034293e-01
   2.6240000e+02  -3.3365373e-01
   2.6250000e+02  -3.3696327e-01
   2.6260000e+02  -3.4027155e-01
   2.6270000e+02  -3.4357858e-01
   2.6280000e+02  -3.4688434e-01
   2.6290000e+02  -3.5018884e-01
   2.6300000e+02  -3.5349209e-01
   2.6310000e+02  -3.5679408e-01
   2.6320000e+02  -3.6009482e-01
   2.6330000e+02  -3.6339430e-01
   2.6340000e+02  -3.6669253e-01
   2.6350000e+02  -3.6998951e-01
   2.6360000e+02  -3.7328524e-01
   2.6370000e+02  -3.7657972e-01
   2.6380000e+02  -3.7987294e-01
   2.6390000e+02  -3.8316492e-01
   2.6400000e+02  -3.8645566e-01
   2.6410000e+02  -3.8974514e-01
   2.6420000e+02  -3.9303339e-01
   2.6430000e+02  -3.9632038e-01
   2.6440000e+02  -3.9960614e-01
   2.6450000e+02  -4.0289065e-01
   2.6460000e+02  -4.0617392e-01
   2.6470000e+02  -4.0945595e-01
   2.6480000e+02  -4.1273674e-01
   2.6490000e+02  -4.1601629e-01
   2.6500000e+02  -4.1929460e-01
   2.6510000e+02  -4.2257167e-01
   2.6520000e+02  -4.2584751e-01
   2.6530000e+02  -4.2912212e-01
   2.6540000e+02  -4.3239549e-01
   2.6550000e+02  -4.3566763e-01
   2.6560000e+02  -4.3893853e-01
   2.6570000e+02  -4.4220821e-01
   2.6580000e+02  -4.4547665e-01
   2.6590000e+02  -4.4874387e-01
   2.6600000e+02  -4.5200985e-01
   2.6610000e+02  -4.5527461e-01
   2.6620000e+02  -4.5853814e-01
   2.6630000e+02  -4.6180045e-01
   2.6640000e+02  -4.6506153e-01
   2.6650000e+02  -4.6832139e-01
   2.6660000e+02  -4.7158002e-01
   2.6670000e+02  -4.7483743e-01
   2.6680000e+02  -4.7809362e-01
   2.6690000e+02  -4.8134860e-01
   2.6700000e+02  -4.8460235e-01
   2.6710000e+02  -4.8785488e-01
   2.6720000e+02  -4.9110620e-01
   2.6730000e+02  -4.9435629e-01
   2.6740000e+02  -4.9760518e-01
   2.6750000e+02  -5.0085285e-01
   2.6760000e+02  -5.0409930e-01
   2.6770000e+02  -5.0734454e-01
   2.6780000e+02  -5.1058857e-01
   2.6790000e+02  -5.1383139e-01
   2.6800000e+02  -5.1707300e-01
   2.6810000e+02  -5.2031340e-01
   2.6820000e+02  -5.2355259e-01
   2.6830000e+02  -5.2679057e-01
   2.6840000e+02  -5.3002735e-01
   2.6850000e+02  -5.3326292e-01
   2.6860000e+02  -5.3649729e-01
   2.6870000e+02  -5.3973045e-01
   2.6880000e+02  -5.4296241e-01
   2.6890000e+02  -5.4619316e-01
   2.6900000e+02  -5.4942272e-01
   2.6910000e+02  -5.5265108e-01
   2.6920000e+02  -5.5587823e-01
   2.6930000e+02  -5.5910419e-01
   2.6940000e+02  -5.6232895e-01
   2.6950000e+02  -5.6555251e-01
   2.6960000e+02  -5.6877488e-01
   2.6970000e+02  -5.7199605e-01
   2.6980000e+02  -5.7521603e-01
   2.6990000e+02  -5.7843481e-01
   2.7000000e+02  -5.8165240e-01
   2.7010000e+02  -5.8486880e-01
   2.7020000e+02  -5.8808401e-01
   2.7030000e+02  -5.9129803e-01
   2.7040000e+02  -5.9451087e-01
   2.7050000e+02  -5.9772251e-01
   2.7060000e+02  -6.0093296e-01
   2.7070000e+02  -6.0414224e-01
   2.7080000e+02  -6.0735032e-01
   2.7090000e+02  -6.1055722e-01
   2.7100000e+02  -6.1376294e-01
   2.7110000e+02  -6.1696747e-01
   2.7120000e+02  -6.2017082e-01
   2.7130000e+02  -6.2337299e-01
   2.7140000e+02  -6.2657399e-01
   2.7150000e+02  -6.2977380e-01
   2.7160000e+02  -6.3297243e-01
   2.7170000e+02  -6.3616989e-01
   2.7180000e+02  -6.3936617e-01
   2.7190000e+02  -6.4256127e-01
   2.7200000e+02  -6.4575520e-01
   2.7210000e+02  -6.4894796e-01
   2.7220000e+02  -6.5213954e-01
   2.7230000e+02  -6.5532995e-01
   2.7240000e+02  -6.5851918e-01
   2.7250000e+02  -6.6170725e-01
   2.7260000e+02  -6.6489415e-01
   2.7270000e+02  -6.6807988e-01
   2.7280000e+02  -6.7126444e-01
   2.7290000e+02  -6.7444783e-01
   2.7300000e+02  -6.7763006e-01
   2.7310000e+02  -6.8081112e-01
   2.7320000e+02  -6.8399102e-01
   2.7330000e+02  -6.8716975e-01
   2.7340000e+02  -6.9034732e-01
   2.7350000e+02  -6.9352373e-01
   2.7360000e+02  -6.9669898e-01
   2.7370000e+02  -6.9987307e-01
   2.7380000e+02  -7.0304600e-01
   2.7390000e+02  -7.0621776e-01
   2.7400000e+02  -7.0938838e-01
   2.7410000e+02  -7.1255783e-01
   2.7420000e+02  -7.1572613e-01
   2.7430000e+02  -7.1889327e-01
   2.7440000e+02  -7.2205926e-01
   2.7450000e+02  -7.2522410e-01
   2.7460000e+02  -7.2838778e-01
   2.7470000e+02  -7.3155031e-01
   2.7480000e+02  -7.3471169e-01
   2.7490000e+02  -7.3787192e-01
   2.7500000e+02  -7.4103100e-01
   2.7510000e+02  -7.4418893e-01
   2.7520000e+02  -7.4734571e-01
   2.7530000e+02  -7.5050135e-01
   2.7540000e+02  -7.5365584e-01
   2.7550000e+02  -7.5680918e-01
   2.7560000e+02  -7.5996138e-01
   2.7570000e+02  -7.6311244e-01
   2.7580000e+02  -7.6626236e-01
   2.7590000e+02  -7.6941113e-01
   2.7600000e+02  -7.7255876e-01
   2.7610000e+02  -7.7570525e-01
   2.7620000e+02  -7.7885060e-01
   2.7630000e+02  -7.8199482e-01
   2.7640000e+02  -7.8513789e-01
   2.7650000e+02  -7.8827983e-01
   2.7660000e+02  -7.9142064e-01
   2.7670000e+02  -7.9456030e-01
   2.7680000e+02  -7.9769884e-01
   2.7690000e+02  -8.0083623e-01
   2.7700000e+02  -8.0397250e-01
   2.7710000e+02  -8.0710764e-01
   2.7720000e+02  -8.1024164e-01
   2.7730000e+02  -8.1337451e-01
   2.7740000e+02  -8.1650625e-01
   2.7750000e+02  -8.1963687e-01
   2.7760000e+02  -8.2276636e-01
   2.7770000e+02  -8.2589471e-01
   2.7780000e+02  -8.2902195e-01
   2.7790000e+02  -8.3214806e-01
   2.7800000e+02  -8.3527304e-01
   2.7810000e+02  -8.3839690e-01
   2.7820000e+02  -8.4151963e-01
   2.7830000e+02  -8.4464125e-01
   2.7840000e+02  -8.4776174e-01
   2.7850000e+02  -8.5088111e-01
   2.7860000e+02  -8.5399936e-01
   2.7870000e+02  -8.5711649e-01
   2.7880000e+02  -8.6023251e-01
   2.7890000e+02  -8.6334741e-01
   2.7900000e+02  -8.6646119e-01
   2.7910000e+02  -8.6957385e-01
   2.7920000e+02  -8.7268540e-01
   2.7930000e+02  -8.7579583e-01
   2.7940000e+02  -8.7890516e-01
   2.7950000e+02  -8.8201336e-01
   2.7960000e+02  -8.8512046e-01
   2.7970000e+02  -8.8822645e-01
   2.7980000e+02  -8.9133132e-01
   2.7990000e+02  -8.9443509e-01
   2.8000000e+02  -8.9753775e-01
   2.8010000e+02  -9.0063930e-01
   2.8020000e+02  -9.0373974e-01
   2.8030000e+02  -9.0683907e-01
   2.8040000e+02  -9.0993731e-01
   2.8050000e+02  -9.1303443e-01
   2.8060000e+02  -9.1613045e-01
   2.8070000e+02  -9.1922537e-01
   2.8080000e+02  -9.2231919e-01
   2.8090000e+02  -9.2541190e-01
   2.8100000e+02  -9.2850352e-01
   2.8110000e+02  -9.3159403e-01
   2.8120000e+02  -9.3468345e-01
   2.8130000e+02  -9.3777176e-01
   2.8140000e+02  -9.4085898e-01
   2.8150000e+02  -9.4394510e-01
   2.8160000e+02  -9.4703013e-01
   2.8170000e+02  -9.5011406e-01
   2.8180000e+02  -9.5319690e-01
   2.8190000e+02  -9.5627864e-01
   2.8200000e+02  -9.5935929e-01
   2.8210000e+02  -9.6243884e-01
   2.8220000e+02  -9.6551731e-01
   2.8230000e+02  -9.6859468e-01
   2.8240000e+02  -9.7167097e-01
   2.8250000e+02  -9.7474616e-01
   2.8260000e+02  -9.7782027e-01
   2.8270000e+02  -9.8089329e-01
   2.8280000e+02  -9.8396522e-01
   2.8290000e+02  -9.8703607e-01
   2.8300000e+02  -9.9010583e-01
   2.8310000e+02  -9.9317451e-01
   2.8320000e+02  -9.9624210e-01
   2.8330000e+02  -9.9930861e-01
   2.8340000e+02  -1.0023740e+00
   2.8350000e+02  -1.0054384e+00
   2.8360000e+02  -1.0085016e+00
   2.8370000e+02  -1.0115638e+00
   2.8380000e+02  -1.0146249e+00
   2.8390000e+02  -1.0176850e+00
   2.8400000e+02  -1.0207439e+00
   2.8410000e+02  -1.0238018e+00
   2.8420000e+02  -1.0268586e+00
   2.8430000e+02  -1.0299143e+00
   2.8440000e+02  -1.0329690e+00
   2.8450000e+02  -1.0360225e+00
   2.8460000e+02  -1.0390750e+00
   2.8470000e+02  -1.0421265e+00
   2.8480000e+02  -1.0451768e+00
   2.8490000e+02  -1.0482261e+00
   2.8500000e+02  -1.0512743e+00
   2.8510000e+02  -1.0543215e+00
   2.8520000e+02  -1.0573675e+00
   2.8530000e+02  -1.0604126e+00
   2.8540000e+02  -1.0634565e+00
   2.8550000e+02  -1.0664994e+00
   2.8560000e+02  -1.0695412e+00
   2.8570000e+02  -1.0725819e+00
   2.8580000e+02  -1.0756216e+00
   2.8590000e+02  -1.0786602e+00
   2.8600000e+02  -1.0816978e+00
   2.8610000e+02  -1.0847343e+00
   2.8620000e+02  -1.0877697e+00
   2.8630000e+02  -1.0908041e+00
   2.8640000e+02  -1.0938374e+00
   2.8650000e+02  -1.0968696e+00
   2.8660000e+02  -1.0999008e+00
   2.8670000e+02  -1.1029310e+00
   2.8680000e+02  -1.1059601e+00
   2.8690000e+02  -1.1089881e+00
   2.8700000e+02  -1.1120151e+00
   2.8710000e+02  -1.1150410e+00
   2.8720000e+02  -1.1180658e+00
   2.8730000e+02  -1.1210896e+00
   2.8740000e+02  -1.1241124e+00
   2.8750000e+02  -1.1271341e+00
   2.8760000e+02  -1.1301548e+00
   2.8770000e+02  -1.1331744e+00
   2.8780000e+02  -1.1361929e+00
   2.8790000e+02  -1.1392104e+00
   2.8800000e+02  -1.1422269e+00
   2.8810000e+02  -1.1452423e+00
   2.8820000e+02  -1.1482566e+00
   2.8830000e+02  -1.1512700e+00
   2.8840000e+02  -1.1542822e+00
   2.8850000e+02  -1.1572935e+00
   2.8860000e+02  -1.1603037e+00
   2.8870000e+02  -1.1633128e+00
   2.8880000e+02  -1.1663209e+00
   2.8890000e+02  -1.1693280e+00
   2.8900000e+02  -1.1723340e+00
   2.8910000e+02  -1.1753390e+00
   2.8920000e+02  -1.1783429e+00
   2.8930000e+02  -1.1813458e+00
   2.8940000e+02  -1.1843477e+00
   2.8950000e+02  -1.1873485e+00
   2.8960000e+02  -1.1903483e+00
   2.8970000e+02  -1.1933470e+00
   2.8980000e+02  -1.1963447e+00
   2.8990000e+02  -1.1993414e+00
   2.9000000e+02  -1.2023371e+00
   2.9010000e+02  -1.2053317e+00
   2.9020000e+02  -1.2083253e+00
   2.9030000e+02  -1.2113178e+00
   2.9040000e+02  -1.2143094e+00
   2.9050000e+02  -1.2172999e+00
   2.9060000e+02  -1.2202893e+00
   2.9070000e+02  -1.2232778e+00
   2.9080000e+02  -1.2262652e+00
   2.9090000e+02  -1.2292515e+00
   2.9100000e+02  -1.2322369e+00
   2.9110000e+02  -1.2352212e+00
   2.9120000e+02  -1.2382045e+00
   2.9130000e+02  -1.2411868e+00
   2.9140000e+02  -1.2441681e+00
   2.9150000e+02  -1.2471483e+00
   2.9160000e+02  -1.2501275e+00
   2.9170000e+02  -1.2531057e+00
   2.9180000e+02  -1.2560829e+00
   2.9190000e+02  -1.2590590e+00
   2.9200000e+02  -1.2620341e+00
   2.9210000e+02  -1.2650083e+00
   2.9220000e+02  -1.2679814e+00
   2.9230000e+02  -1.2709534e+00
   2.9240000e+02  -1.2739245e+00
   2.9250000e+02  -1.2768945e+00
   2.9260000e+02  -1.2798636e+00
   2.9270000e+02  -1.2828316e+00
   2.9280000e+02  -1.2857986e+00
   2.9290000e+02  -1.2887646e+00
   2.9300000e+02  -1.2917295e+00
   2.9310000e+02  -1.2946935e+00
   2.9320000e+02  -1.2976564e+00
   2.9330000e+02  -1.3006184e+00
   2.9340000e+02  -1.3035793e+00
   2.9350000e+02  -1.3065392e+00
   2.9360000e+02  -1.3094981e+00
   2.9370000e+02  -1.3124561e+00
   2.9380000e+02  -1.3154129e+00
   2.9390000e+02  -1.3183688e+00
   2.9400000e+02  -1.3213237e+00
   2.9410000e+02  -1.3242776e+00
   2.9420000e+02  -1.3272305e+00
   2.9430000e+02  -1.3301824e+00
   2.9440000e+02  -1.3331332e+00
   2.9450000e+02  -1.3360831e+00
   2.9460000e+02  -1.3390320e+00
   2.9470000e+02  -1.3419798e+00
   2.9480000e+02  -1.3449267e+00
   2.9490000e+02  -1.3478726e+00
   2.9500000e+02  -1.3508174e+00
   2.9510000e+02  -1.3537613e+00
   2.9520000e+02  -1.3567042e+00
   2.9530000e+02  -1.3596461e+00
   2.9540000e+02  -1.3625869e+00
   2.9550000e+02  -1.3655268e+00
   2.9560000e+02  -1.3684657e+00
   2.9570000e+02  -1.3714036e+00
   2.9580000e+02  -1.3743405e+00
   2.9590000e+02  -1.3772764e+00
   2.9600000e+02  -1.3802113e+00
   2.9610000e+02  -1.3831453e+00
   2.9620000e+02  -1.3860782e+00
   2.9630000e+02  -1.3890101e+00
   2.9640000e+02  -1.3919411e+00
   2.9650000e+02  -1.3948711e+00
   2.9660000e+02  -1.3978001e+00
   2.9670000e+02  -1.4007280e+00
   2.9680000e+02  -1.4036551e+00
   2.9690000e+02  -1.4065811e+00
   2.9700000e+02  -1.4095061e+00
   2.9710000e+02  -1.4124302e+00
   2.9720000e+02  -1.4153532e+00
   2.9730000e+02  -1.4182753e+00
   2.9740000e+02  -1.4211964e+00
   2.9750000e+02  -1.4241165e+00
   2.9760000e+02  -1.4270357e+00
   2.9770000e+02  -1.4299538e+00
   2.9780000e+02  -1.4328710e+00
   2.9790000e+02  -1.4357872e+00
   2.9800000e+02  -1.4387024e+00
   2.9810000e+02  -1.4416166e+00
   2.9820000e+02  -1.4445299e+00
   2.9830000e+02  -1.4474422e+00
   2.9840000e+02  -1.4503535e+00
   2.9850000e+02  -1.4532638e+00
   2.9860000e+02  -1.4561732e+00
   2.9870000e+02  -1.4590816e+00
   2.9880000e+02  -1.4619890e+00
   2.9890000e+02  -1.4648954e+00
   2.9900000e+02  -1.4678009e+00
   2.9910000e+02  -1.4707054e+00
   2.9920000e+02  -1.4736089e+00
   2.9930000e+02  -1.4765115e+00
   2.9940000e+02  -1.4794130e+00
   2.9950000e+02  -1.4823137e+00
   2.9960000e+02  -1.4852133e+00
   2.9970000e+02  -1.4881120e+00
   2.9980000e+02  -1.4910097e+00
   2.9990000e+02  -1.4939064e+00
   3.0000000e+02  -1.4968022e+00
   3.0010000e+02  -1.4996970e+00
   3.0020000e+02  -1.5025909e+00
   3.0030000e+02  -1.5054838e+00
   3.0040000e+02  -1.5083757e+00
   3.0050000e+02  -1.5112666e+00
   3.0060000e+02  -1.5141566e+00
   3.0070000e+02  -1.5170457e+00
   3.0080000e+02  -1.5199338e+00
   3.0090000e+02  -1.5228209e+00
   3.0100000e+02  -1.5257070e+00
   3.0110000e+02  -1.5285922e+00
   3.0120000e+02  -1.5314765e+00
   3.0130000e+02  -1.5343598e+00
   3.0140000e+02  -1.5372421e+00
   3.0150000e+02  -1.5401234e+00
   3.0160000e+02  -1.5430039e+00
   3.0170000e+02  -1.5458833e+00
   3.0180000e+02  -1.5487618e+00
   3.0190000e+02  -1.5516394e+00
   3.0200000e+02  -1.5545160e+00
   3.0210000e+02  -1.5573916e+00
   3.0220000e+02  -1.5602663e+00
   3.0230000e+02  -1.5631401e+00
   3.0240000e+02  -1.5660129e+00
   3.0250000e+02  -1.5688847e+00
   3.0260000e+02  -1.5717556e+00
   3.0270000e+02  -1.5746255e+00
   3.0280000e+02  -1.5774945e+00
   3.0290000e+02  -1.5803626e+00
   3.0300000e+02  -1.5832297e+00
   3.0310000e+02  -1.5860958e+00
   3.0320000e+02  -1.5889611e+00
   3.0330000e+02  -1.5918253e+00
   3.0340000e+02  -1.5946886e+00
   3.0350000e+02  -1.5975510e+00
   3.0360000e+02  -1.6004125e+00
   3.0370000e+02  -1.6032730e+00
   3.0380000e+02  -1.6061325e+00
   3.0390000e+02  -1.6089911e+00
   3.0400000e+02  -1.6118488e+00
   3.0410000e+02  -1.6147055e+00
   3.0420000e+02  -1.6175613e+00
   3.0430000e+02  -1.6204162e+00
   3.0440000e+02  -1.6232701e+00
   3.0450000e+02  -1.6261231e+00
   3.0460000e+02  -1.6289751e+00
   3.0470000e+02  -1.6318262e+00
   3.0480000e+02  -1.6346764e+00
   3.0490000e+02  -1.6375256e+00
   3.0500000e+02  -1.6403739e+00
   3.0510000e+02  -1.6432213e+00
   3.0520000e+02  -1.6460677e+00
   3.0530000e+02  -1.6489132e+00
   3.0540000e+02  -1.6517578e+00
   3.0550000e+02  -1.6546014e+00
   3.0560000e+02  -1.6574441e+00
   3.0570000e+02  -1.6602859e+00
   3.0580000e+02  -1.6631267e+00
   3.0590000e+02  -1.6659667e+00
   3.0600000e+02  -1.6688056e+00
   3.0610000e+02  -1.6716437e+00
   3.0620000e+02  -1.6744808e+00
   3.0630000e+02  -1.6773171e+00
   3.0640000e+02  -1.6801523e+00
   3.0650000e+02  -1.6829867e+00
   3.0660000e+02  -1.6858201e+00
   3.0670000e+02  -1.6886526e+00
   3.0680000e+02  -1.6914842e+00
   3.0690000e+02  -1.6943149e+00
   3.0700000e+02  -1.6971446e+00
   3.0710000e+02  -1.6999734e+00
   3.0720000e+02  -1.7028013e+00
   3.0730000e+02  -1.7056283e+00
   3.0740000e+02  -1.7084544e+00
   3.0750000e+02  -1.7112795e+00
   3.0760000e+02  -1.7141037e+00
   3.0770000e+02  -1.7169270e+00
   3.0780000e+02  -1.7197494e+00
   3.0790000e+02  -1.7225709e+00
   3.0800000e+02  -1.7253914e+00
   3.0810000e+02  -1.7282111e+00
   3.0820000e+02  -1.7310298e+00
   3.0830000e+02  -1.7338476e+00
   3.0840000e+02  -1.7366645e+00
   3.0850000e+02  -1.7394805e+00
   3.0860000e+02  -1.7422956e+00
   3.0870000e+02  -1.7451097e+00
   3.0880000e+02  -1.7479230e+00
   3.0890000e+02  -1.7507353e+00
   3.0900000e+02  -1.7535467e+00
   3.0910000e+02  -1.7563572e+00
   3.0920000e+02  -1.7591668e+00
   3.0930000e+02  -1.7619755e+00
   3.0940000e+02  -1.7647833e+00
   3.0950000e+02  -1.7675902e+00
   3.0960000e+02  -1.7703962e+00
   3.0970000e+02  -1.7732012e+00
   3.0980000e+02  -1.7760054e+00
   3.0990000e+02  -1.7788086e+00
   3.1000000e+02  -1.7816110e+00
   3.1010000e+02  -1.7844124e+00
   3.1020000e+02  -1.7872130e+00
   3.1030000e+02  -1.7900126e+00
   3.1040000e+02  -1.7928114e+00
   3.1050000e+02  -1.7956092e+00
   3.1060000e+02  -1.7984061e+00
   3.1070000e+02  -1.8012022e+00
   3.1080000e+02  -1.8039973e+00
   3.1090000e+02  -1.8067916e+00
   3.1100000e+02  -1.8095849e+00
   3.1110000e+02  -1.8123773e+00
   3.1120000e+02  -1.8151689e+00
   3.1130000e+02  -1.8179595e+00
   3.1140000e+02  -1.8207493e+00
   3.1150000e+02  -1.8235381e+00
   3.1160000e+02  -1.8263261e+00
   3.1170000e+02  -1.8291132e+00
   3.1180000e+02  -1.8318993e+00
   3.1190000e+02  -1.8346846e+00
   3.1200000e+02  -1.8374690e+00
   3.1210000e+02  -1.8402525e+00
   3.1220000e+02  -1.8430351e+00
   3.1230000e+02  -1.8458168e+00
   3.1240000e+02  -1.8485976e+00
   3.1250000e+02  -1.8513776e+00
   3.1260000e+02  -1.8541566e+00
   3.1270000e+02  -1.8569347e+00
   3.1280000e+02  -1.8597120e+00
   3.1290000e+02  -1.8624884e+00
   3.1300000e+02  -1.8652639e+00
   3.1310000e+02  -1.8680385e+00
   3.1320000e+02  -1.8708122e+00
   3.1330000e+02  -1.8735850e+00
   3.1340000e+02  -1.8763570e+00
   3.1350000e+02  -1.8791280e+00
   3.1360000e+02  -1.8818982e+00
   3.1370000e+02  -1.8846675e+00
   3.1380000e+02  -1.8874359e+00
   3.1390000e+02  -1.8902034e+00
   3.1400000e+02  -1.8929701e+00
   3.1410000e+02  -1.8957358e+00
   3.1420000e+02  -1.8985007e+00
   3.1430000e+02  -1.9012647e+00
   3.1440000e+02  -1.9040279e+00
   3.1450000e+02  -1.9067901e+00
   3.1460000e+02  -1.9095515e+00
   3.1470000e+02  -1.9123120e+00
   3.1480000e+02  -1.9150716e+00
   3.1490000e+02  -1.9178303e+00
   3.1500000e+02  -1.9205882e+00
   3.1510000e+02  -1.9233452e+00
   3.1520000e+02  -1.9261013e+00
   3.1530000e+02  -1.9288565e+00
   3.1540000e+02  -1.9316109e+00
   3.1550000e+02  -1.9343644e+00
   3.1560000e+02  -1.9371170e+00
   3.1570000e+02  -1.9398688e+00
   3.1580000e+02  -1.9426196e+00
   3.1590000e+02  -1.9453696e+00
   3.1600000e+02  -1.9481188e+00
   3.1610000e+02  -1.9508670e+00
   3.1620000e+02  -1.9536144e+00
   3.1630000e+02  -1.9563610e+00
   3.1640000e+02  -1.9591066e+00
   3.1650000e+02  -1.9618514e+00
   3.1660000e+02  -1.9645953e+00
   3.1670000e+02  -1.9673384e+00
   3.1680000e+02  -1.9700806e+00
   3.1690000e+02  -1.9728219e+00
   3.1700000e+02  -1.9755624e+00
   3.1710000e+02  -1.9783020e+00
   3.1720000e+02  -1.9810407e+00
   3.1730000e+02  -1.9837786e+00
   3.1740000e+02  -1.9865156e+00
   3.1750000e+02  -1.9892517e+00
   3.1760000e+02  -1.9919870e+00
   3.1770000e+02  -1.9947214e+00
   3.1780000e+02  -1.9974550e+00
   3.1790000e+02  -2.0001877e+00
   3.1800000e+02  -2.0029195e+00
   3.1810000e+02  -2.0056505e+00
   3.1820000e+02  -2.0083806e+00
   3.1830000e+02  -2.0111099e+00
   3.1840000e+02  -2.0138383e+00
   3.1850000e+02  -2.0165659e+00
   3.1860000e+02  -2.0192925e+00
   3.1870000e+02  -2.0220184e+00
   3.1880000e+02  -2.0247434e+00
   3.1890000e+02  -2.0274675e+00
   3.1900000e+02  -2.0301908e+00
   3.1910000e+02  -2.0329132e+00
   3.1920000e+02  -2.0356348e+00
   3.1930000e+02  -2.0383555e+00
   3.1940000e+02  -2.0410754e+00
   3.1950000e+02  -2.0437944e+00
   3.1960000e+02  -2.0465125e+00
   3.1970000e+02  -2.0492298e+00
   3.1980000e+02  -2.0519463e+00
   3.1990000e+02  -2.0546619e+00
   3.2000000e+02  -2.0573767e+00
   3.2010000e+02  -2.0600906e+00
   3.2020000e+02  -2.0628037e+00
   3.2030000e+02  -2.0655159e+00
   3.2040000e+02  -2.0682273e+00
   3.2050000e+02  -2.0709378e+00
   3.2060000e+02  -2.0736475e+00
   3.2070000e+02  -2.0763563e+00
   3.2080000e+02  -2.0790643e+00
   3.2090000e+02  -2.0817715e+00
   3.2100000e+02  -2.0844778e+00
   3.2110000e+02  -2.0871832e+00
   3.2120000e+02  -2.0898879e+00
   3.2130000e+02  -2.0925916e+00
   3.2140000e+02  -2.0952946e+00
   3.2150000e+02  -2.0979967e+00
   3.2160000e+02  -2.1006979e+00
   3.2170000e+02  -2.1033983e+00
   3.2180000e+02  -2.1060979e+00
   3.2190000e+02  -2.1087967e+00
   3.2200000e+02  -2.1114946e+00
   3.2210000e+02  -2.1141916e+00
   3.2220000e+02  -2.1168878e+00
   3.2230000e+02  -2.1195832e+00
   3.2240000e+02  -2.1222778e+00
   3.2250000e+02  -2.1249715e+00
   3.2260000e+02  -2.1276644e+00
   3.2270000e+02  -2.1303564e+00
   3.2280000e+02  -2.1330476e+00
   3.2290000e+02  -2.1357380e+00
   3.2300000e+02  -2.1384276e+00
   3.2310000e+02  -2.1411163e+00
   3.2320000e+02  -2.1438042e+00
   3.2330000e+02  -2.1464912e+00
   3.2340000e+02  -2.1491774e+00
   3.2350000e+02  -2.1518628e+00
   3.2360000e+02  -2.1545474e+00
   3.2370000e+02  -2.1572311e+00
   3.2380000e+02  -2.1599140e+00
   3.2390000e+02  -2.1625961e+00
   3.2400000e+02  -2.1652773e+00
   3.2410000e+02  -2.1679577e+00
   3.2420000e+02  -2.1706373e+00
   3.2430000e+02  -2.1733161e+00
   3.2440000e+02  -2.1759940e+00
   3.2450000e+02  -2.1786711e+00
   3.2460000e+02  -2.1813474e+00
   3.2470000e+02  -2.1840229e+00
   3.2480000e+02  -2.1866975e+00
   3.2490000e+02  -2.1893713e+00
   3.2500000e+02  -2.1920443e+00
   3.2510000e+02  -2.1947165e+00
   3.2520000e+02  -2.1973879e+00
   3.2530000e+02  -2.2000584e+00
   3.2540000e+02  -2.2027281e+00
   3.2550000e+02  -2.2053970e+00
   3.2560000e+02  -2.2080650e+00
   3.2570000e+02  -2.2107323e+00
   3.2580000e+02  -2.2133987e+00
   3.2590000e+02  -2.2160643e+00
   3.2600000e+02  -2.2187291e+00
   3.2610000e+02  -2.2213931e+00
   3.2620000e+02  -2.2240563e+00
   3.2630000e+02  -2.2267186e+00
   3.2640000e+02  -2.2293801e+00
   3.2650000e+02  -2.2320408e+00
   3.2660000e+02  -2.2347007e+00
   3.2670000e+02  -2.2373598e+00
   3.2680000e+02  -2.2400181e+00
   3.2690000e+02  -2.2426755e+00
   3.2700000e+02  -2.2453322e+00
   3.2710000e+02  -2.2479880e+00
   3.2720000e+02  -2.2506430e+00
   3.2730000e+02  -2.2532972e+00
   3.2740000e+02  -2.2559506e+00
   3.2750000e+02  -2.2586032e+00
   3.2760000e+02  -2.2612550e+00
   3.2770000e+02  -2.2639059e+00
   3.2780000e+02  -2.2665561e+00
   3.2790000e+02  -2.2692055e+00
   3.2800000e+02  -2.2718540e+00
   3.2810000e+02  -2.2745017e+00
   3.2820000e+02  -2.2771487e+00
   3.2830000e+02  -2.2797948e+00
   3.2840000e+02  -2.2824401e+00
   3.2850000e+02  -2.2850846e+00
   3.2860000e+02  -2.2877283e+00
   3.2870000e+02  -2.2903712e+00
   3.2880000e+02  -2.2930133e+00
   3.2890000e+02  -2.2956546e+00
   3.2900000e+02  -2.2982951e+00
   3.2910000e+02  -2.3009348e+00
   3.2920000e+02  -2.3035737e+00
   3.2930000e+02  -2.3062117e+00
   3.2940000e+02  -2.3088490e+00
   3.2950000e+02  -2.3114855e+00
   3.2960000e+02  -2.3141212e+00
   3.2970000e+02  -2.3167561e+00
   3.2980000e+02  -2.3193901e+00
   3.2990000e+02  -2.3220234e+00
   3.3000000e+02  -2.3246559e+00
   3.3010000e+02  -2.3272876e+00
   3.3020000e+02  -2.3299185e+00
   3.3030000e+02  -2.3325486e+00
   3.3040000e+02  -2.3351779e+00
   3.3050000e+02  -2.3378064e+00
   3.3060000e+02  -2.3404341e+00
   3.3070000e+02  -2.3430610e+00
   3.3080000e+02  -2.3456871e+00
   3.3090000e+02  -2.3483125e+00
   3.3100000e+02  -2.3509370e+00
   3.3110000e+02  -2.3535607e+00
   3.3120000e+02  -2.3561837e+00
   3.3130000e+02  -2.3588058e+00
   3.3140000e+02  -2.3614272e+00
   3.3150000e+02  -2.3640478e+00
   3.3160000e+02  -2.3666676e+00
   3.3170000e+02  -2.3692866e+00
   3.3180000e+02  -2.3719048e+00
   3.3190000e+02  -2.3745222e+00
   3.3200000e+02  -2.3771388e+00
   3.3210000e+02  -2.3797546e+00
   3.3220000e+02  -2.3823697e+00
   3.3230000e+02  -2.3849839e+00
   3.3240000e+02  -2.3875974e+00
   3.3250000e+02  -2.3902101e+00
   3.3260000e+02  -2.3928220e+00
   3.3270000e+02  -2.3954331e+00
   3.3280000e+02  -2.3980435e+00
   3.3290000e+02  -2.4006530e+00
   3.3300000e+02  -2.4032618e+00
   3.3310000e+02  -2.4058698e+00
   3.3320000e+02  -2.4084770e+00
   3.3330000e+02  -2.4110834e+00
   3.3340000e+02  -2.4136890e+00
   3.3350000e+02  -2.4162939e+00
   3.3360000e+02  -2.4188980e+00
   3.3370000e+02  -2.4215013e+00
   3.3380000e+02  -2.4241038e+00
   3.3390000e+02  -2.4267055e+00
   3.3400000e+02  -2.4293065e+00
   3.3410000e+02  -2.4319066e+00
   3.3420000e+02  -2.4345060e+00
   3.3430000e+02  -2.4371047e+00
   3.3440000e+02  -2.4397025e+00
   3.3450000e+02  -2.4422996e+00
   3.3460000e+02  -2.4448959e+00
   3.3470000e+02  -2.4474914e+00
   3.3480000e+02  -2.4500861e+00
   3.3490000e+02  -2.4526801e+00
   3.3500000e+02  -2.4552733e+00
   3.3510000e+02  -2.4578657e+00
   3.3520000e+02  -2.4604573e+00
   3.3530000e+02  -2.4630482e+00
   3.3540000e+02  -2.4656383e+00
   3.3550000e+02  -2.4682276e+00
   3.3560000e+02  -2.4708162e+00
   3.3570000e+02  -2.4734039e+00
   3.3580000e+02  -2.4759910e+00
   3.3590000e+02  -2.4785772e+00
   3.3600000e+02  -2.4811627e+00
   3.3610000e+02  -2.4837474e+00
   3.3620000e+02  -2.4863313e+00
   3.3630000e+02  -2.4889145e+00
   3.3640000e+02  -2.4914969e+00
   3.3650000e+02  -2.4940785e+00
   3.3660000e+02  -2.4966594e+00
   3.3670000e+02  -2.4992394e+00
   3.3680000e+02  -2.5018188e+00
   3.3690000e+02  -2.5043973e+00
   3.3700000e+02  -2.5069751e+00
   3.3710000e+02  -2.5095522e+00
   3.3720000e+02  -2.5121284e+00
   3.3730000e+02  -2.5147039e+00
   3.3740000e+02  -2.5172787e+00
   3.3750000e+02  -2.5198527e+00
   3.3760000e+02  -2.5224259e+00
   3.3770000e+02  -2.5249983e+00
   3.3780000e+02  -2.5275700e+00
   3.3790000e+02  -2.5301410e+00
   3.3800000e+02  -2.5327111e+00
   3.3810000e+02  -2.5352805e+00
   3.3820000e+02  -2.5378492e+00
   3.3830000e+02  -2.5404171e+00
   3.3840000e+02  -2.5429842e+00
   3.3850000e+02  -2.5455506e+00
   3.3860000e+02  -2.5481162e+00
   3.3870000e+02  -2.5506811e+00
   3.3880000e+02  -2.5532452e+00
   3.3890000e+02  -2.5558085e+00
   3.3900000e+02  -2.5583711e+00
   3.3910000e+02  -2.5609329e+00
   3.3920000e+02  -2.5634940e+00
   3.3930000e+02  -2.5660543e+00
   3.3940000e+02  -2.5686139e+00
   3.3950000e+02  -2.5711727e+00
   3.3960000e+02  -2.5737308e+00
   3.3970000e+02  -2.5762881e+00
   3.3980000e+02  -2.5788446e+00
   3.3990000e+02  -2.5814004e+00
   3.4000000e+02  -2.5839555e+00
   3.4010000e+02  -2.5865098e+00
   3.4020000e+02  -2.5890633e+00
   3.4030000e+02  -2.5916161e+00
   3.4040000e+02  -2.5941681e+00
   3.4050000e+02  -2.5967194e+00
   3.4060000e+02  -2.5992700e+00
   3.4070000e+02  -2.6018198e+00
   3.4080000e+02  -2.6043688e+00
   3.4090000e+02  -2.6069171e+00
   3.4100000e+02  -2.6094647e+00
   3.4110000e+02  -2.6120115e+00
   3.4120000e+02  -2.6145576e+00
   3.4130000e+02  -2.6171029e+00
   3.4140000e+02  -2.6196475e+00
   3.4150000e+02  -2.6221913e+00
   3.4160000e+02  -2.6247344e+00
   3.4170000e+02  -2.6272767e+00
   3.4180000e+02  -2.6298183e+00
   3.4190000e+02  -2.6323591e+00
   3.4200000e+02  -2.6348992e+00
   3.4210000e+02  -2.6374386e+00
   3.4220000e+02  -2.6399772e+00
   3.4230000e+02  -2.6425151e+00
   3.4240000e+02  -2.6450522e+00
   3.4250000e+02  -2.6475886e+00
   3.4260000e+02  -2.6501243e+00
   3.4270000e+02  -2.6526592e+00
   3.4280000e+02  -2.6551934e+00
   3.4290000e+02  -2.6577268e+00
   3.4300000e+02  -2.6602595e+00
   3.4310000e+02  -2.6627915e+00
   3.4320000e+02  -2.6653227e+00
   3.4330000e+02  -2.6678532e+00
   3.4340000e+02  -2.6703829e+00
   3.4350000e+02  -2.6729119e+00
   3.4360000e+02  -2.6754402e+00
   3.4370000e+02  -2.6779678e+00
   3.4380000e+02  -2.6804946e+00
   3.4390000e+02  -2.6830206e+00
   3.4400000e+02  -2.6855460e+00
   3.4410000e+02  -2.6880706e+00
   3.4420000e+02  -2.6905944e+00
   3.4430000e+02  -2.6931176e+00
   3.4440000e+02  -2.6956400e+00
   3.4450000e+02  -2.6981616e+00
   3.4460000e+02  -2.7006826e+00
   3.4470000e+02  -2.7032028e+00
   3.4480000e+02  -2.7057223e+00
   3.4490000e+02  -2.7082410e+00
   3.4500000e+02  -2.7107590e+00
   3.4510000e+02  -2.7132763e+00
   3.4520000e+02  -2.7157929e+00
   3.4530000e+02  -2.7183087e+00
   3.4540000e+02  -2.7208238e+00
   3.4550000e+02  -2.7233382e+00
   3.4560000e+02  -2.7258518e+00
   3.4570000e+02  -2.7283647e+00
   3.4580000e+02  -2.7308769e+00
   3.4590000e+02  -2.7333884e+00
   3.4600000e+02  -2.7358991e+00
   3.4610000e+02  -2.7384091e+00
   3.4620000e+02  -2.7409184e+00
   3.4630000e+02  -2.7434270e+00
   3.4640000e+02  -2.7459348e+00
   3.4650000e+02  -2.7484419e+00
   3.4660000e+02  -2.7509483e+00
   3.4670000e+02  -2.7534540e+00
   3.4680000e+02  -2.7559589e+00
   3.4690000e+02  -2.7584631e+00
   3.4700000e+02  -2.7609666e+00
   3.4710000e+02  -2.7634694e+00
   3.4720000e+02  -2.7659714e+00
   3.4730000e+02  -2.7684728e+00
   3.4740000e+02  -2.7709734e+00
   3.4750000e+02  -2.7734733e+00
   3.4760000e+02  -2.7759725e+00
   3.4770000e+02  -2.7784709e+00
   3.4780000e+02  -2.7809687e+00
   3.4790000e+02  -2.7834657e+00
   3.4800000e+02  -2.7859620e+00
   3.4810000e+02  -2.7884576e+00
   3.4820000e+02  -2.7909525e+00
   3.4830000e+02  -2.7934466e+00
   3.4840000e+02  -2.7959400e+00
   3.4850000e+02  -2.7984328e+00
   3.4860000e+02  -2.8009248e+00
   3.4870000e+02  -2.8034161e+00
   3.4880000e+02  -2.8059066e+00
   3.4890000e+02  -2.8083965e+00
   3.4900000e+02  -2.8108857e+00
   3.4910000e+02  -2.8133741e+00
   3.4920000e+02  -2.8158618e+00
   3.4930000e+02  -2.8183488e+00
   3.4940000e+02  -2.8208351e+00
   3.4950000e+02  -2.8233207e+00
   3.4960000e+02  -2.8258056e+00
   3.4970000e+02  -2.8282898e+00
   3.4980000e+02  -2.8307732e+00
   3.4990000e+02  -2.8332560e+00
   3.5000000e+02  -2.8357380e+00
   3.5010000e+02  -2.8382193e+00
   3.5020000e+02  -2.8407000e+00
   3.5030000e+02  -2.8431799e+00
   3.5040000e+02  -2.8456591e+00
   3.5050000e+02  -2.8481376e+00
   3.5060000e+02  -2.8506154e+00
   3.5070000e+02  -2.8530924e+00
   3.5080000e+02  -2.8555688e+00
   3.5090000e+02  -2.8580445e+00
   3.5100000e+02  -2.8605194e+00
   3.5110000e+02  -2.8629937e+00
   3.5120000e+02  -2.8654673e+00
   3.5130000e+02  -2.8679401e+00
   3.5140000e+02  -2.8704123e+00
   3.5150000e+02  -2.8728837e+00
   3.5160000e+02  -2.8753544e+00
   3.5170000e+02  -2.8778245e+00
   3.5180000e+02  -2.8802938e+00
   3.5190000e+02  -2.8827625e+00
   3.5200000e+02  -2.8852304e+00
   3.5210000e+02  -2.8876976e+00
   3.5220000e+02  -2.8901642e+00
   3.5230000e+02  -2.8926300e+00
   3.5240000e+02  -2.8950951e+00
   3.5250000e+02  -2.8975595e+00
   3.5260000e+02  -2.9000233e+00
   3.5270000e+02  -2.9024863e+00
   3.5280000e+02  -2.9049486e+00
   3.5290000e+02  -2.9074103e+00
   3.5300000e+02  -2.9098712e+00
   3.5310000e+02  -2.9123315e+00
   3.5320000e+02  -2.9147910e+00
   3.5330000e+02  -2.9172499e+00
   3.5340000e+02  -2.9197080e+00
   3.5350000e+02  -2.9221655e+00
   3.5360000e+02  -2.9246222e+00
   3.5370000e+02  -2.9270783e+00
   3.5380000e+02  -2.9295337e+00
   3.5390000e+02  -2.9319884e+00
   3.5400000e+02  -2.9344424e+00
   3.5410000e+02  -2.9368957e+00
   3.5420000e+02  -2.9393483e+00
   3.5430000e+02  -2.9418002e+00
   3.5440000e+02  -2.9442514e+00
   3.5450000e+02  -2.9467019e+00
   3.5460000e+02  -2.9491517e+00
   3.5470000e+02  -2.9516009e+00
   3.5480000e+02  -2.9540493e+00
   3.5490000e+02  -2.9564971e+00
   3.5500000e+02  -2.9589442e+00
   3.5510000e+02  -2.9613906e+00
   3.5520000e+02  -2.9638363e+00
   3.5530000e+02  -2.9662813e+00
   3.5540000e+02  -2.9687256e+00
   3.5550000e+02  -2.9711692e+00
   3.5560000e+02  -2.9736122e+00
   3.5570000e+02  -2.9760544e+00
   3.5580000e+02  -2.9784960e+00
   3.5590000e+02  -2.9809369e+00
   3.5600000e+02  -2.9833771e+00
   3.5610000e+02  -2.9858166e+00
   3.5620000e+02  -2.9882554e+00
   3.5630000e+02  -2.9906936e+00
   3.5640000e+02  -2.9931310e+00
   3.5650000e+02  -2.9955678e+00
   3.5660000e+02  -2.9980039e+00
   3.5670000e+02  -3.0004393e+00
   3.5680000e+02  -3.0028740e+00
   3.5690000e+02  -3.0053081e+00
   3.5700000e+02  -3.0077414e+00
   3.5710000e+02  -3.0101741e+00
   3.5720000e+02  -3.0126061e+00
   3.5730000e+02  -3.0150374e+00
   3.5740000e+02  -3.0174681e+00
   3.5750000e+02  -3.0198980e+00
   3.5760000e+02  -3.0223273e+00
   3.5770000e+02  -3.0247559e+00
   3.5780000e+02  -3.0271838e+00
   3.5790000e+02  -3.0296111e+00
   3.5800000e+02  -3.0320377e+00
   3.5810000e+02  -3.0344635e+00
   3.5820000e+02  -3.0368887e+00
   3.5830000e+02  -3.0393133e+00
   3.5840000e+02  -3.0417371e+00
   3.5850000e+02  -3.0441603e+00
   3.5860000e+02  -3.0465828e+00
   3.5870000e+02  -3.0490047e+00
   3.5880000e+02  -3.0514258e+00
   3.5890000e+02  -3.0538463e+00
   3.5900000e+02  -3.0562661e+00
   3.5910000e+02  -3.0586852e+00
   3.5920000e+02  -3.0611037e+00
   3.5930000e+02  -3.0635215e+00
   3.5940000e+02  -3.0659386e+00
   3.5950000e+02  -3.0683550e+00
   3.5960000e+02  -3.0707708e+00
   3.5970000e+02  -3.0731859e+00
   3.5980000e+02  -3.0756003e+00
   3.5990000e+02  -3.0780141e+00
   3.6000000e+02  -3.0804271e+00
   3.6010000e+02  -3.0828395e+00
   3.6020000e+02  -3.0852513e+00
   3.6030000e+02  -3.0876624e+00
   3.6040000e+02  -3.0900728e+00
   3.6050000e+02  -3.0924825e+00
   3.6060000e+02  -3.0948916e+00
   3.6070000e+02  -3.0973000e+00
   3.6080000e+02  -3.0997077e+00
   3.6090000e+02  -3.1021148e+00
   3.6100000e+02  -3.1045212e+00
   3.6110000e+02  -3.1069269e+00
   3.6120000e+02  -3.1093320e+00
   3.6130000e+02  -3.1117364e+00
   3.6140000e+02  -3.1141401e+00
   3.6150000e+02  -3.1165432e+00
   3.6160000e+02  -3.1189456e+00
   3.6170000e+02  -3.1213473e+00
   3.6180000e+02  -3.1237484e+00
   3.6190000e+02  -3.1261488e+00
   3.6200000e+02  -3.1285485e+00
   3.6210000e+02  -3.1309476e+00
   3.6220000e+02  -3.1333460e+00
   3.6230000e+02  -3.1357438e+00
   3.6240000e+02  -3.1381409e+00
   3.6250000e+02  -3.1405373e+00
   3.6260000e+02  -3.1429331e+00
   3.6270000e+02  -3.1453282e+00
   3.6280000e+02  -3.1477227e+00
   3.6290000e+02  -3.1501165e+00
   3.6300000e+02  -3.1525096e+00
   3.6310000e+02  -3.1549021e+00
   3.6320000e+02  -3.1572939e+00
   3.6330000e+02  -3.1596851e+00
   3.6340000e+02  -3.1620756e+00
   3.6350000e+02  -3.1644654e+00
   3.6360000e+02  -3.1668546e+00
   3.6370000e+02  -3.1692431e+00
   3.6380000e+02  -3.1716310e+00
   3.6390000e+02  -3.1740182e+00
   3.6400000e+02  -3.1764048e+00
   3.6410000e+02  -3.1787907e+00
   3.6420000e+02  -3.1811759e+00
   3.6430000e+02  -3.1835605e+00
   3.6440000e+02  -3.1859445e+00
   3.6450000e+02  -3.1883278e+00
   3.6460000e+02  -3.1907104e+00
   3.6470000e+02  -3.1930924e+00
   3.6480000e+02  -3.1954737e+00
   3.6490000e+02  -3.1978544e+00
   3.6500000e+02  -3.2002344e+00
   3.6510000e+02  -3.2026138e+00
   3.6520000e+02  -3.2049925e+00
   3.6530000e+02  -3.2073706e+00
   3.6540000e+02  -3.2097480e+00
   3.6550000e+02  -3.2121247e+00
   3.6560000e+02  -3.2145009e+00
   3.6570000e+02  -3.2168763e+00
   3.6580000e+02  -3.2192511e+00
   3.6590000e+02  -3.2216253e+00
   3.6600000e+02  -3.2239988e+00
   3.6610000e+02  -3.2263717e+00
   3.6620000e+02  -3.2287439e+00
   3.6630000e+02  -3.2311155e+00
   3.6640000e+02  -3.2334864e+00
   3.6650000e+02  -3.2358567e+00
   3.6660000e+02  -3.2382263e+00
   3.6670000e+02  -3.2405953e+00
   3.6680000e+02  -3.2429637e+00
   3.6690000e+02  -3.2453314e+00
   3.6700000e+02  -3.2476984e+00
   3.6710000e+02  -3.2500648e+00
   3.6720000e+02  -3.2524306e+00
   3.6730000e+02  -3.2547957e+00
   3.6740000e+02  -3.2571602e+00
   3.6750000e+02  -3.2595240e+00
   3.6760000e+02  -3.2618872e+00
   3.6770000e+02  -3.2642497e+00
   3.6780000e+02  -3.2666116e+00
   3.6790000e+02  -3.2689729e+00
   3.6800000e+02  -3.2713335e+00
   3.6810000e+02  -3.2736935e+00
   3.6820000e+02  -3.2760528e+00
   3.6830000e+02  -3.2784115e+00
   3.6840000e+02  -3.2807696e+00
   3.6850000e+02  -3.2831270e+00
   3.6860000e+02  -3.2854837e+00
   3.6870000e+02  -3.2878399e+00
   3.6880000e+02  -3.2901954e+00
   3.6890000e+02  -3.2925502e+00
   3.6900000e+02  -3.2949044e+00
   3.6910000e+02  -3.2972580e+00
   3.6920000e+02  -3.2996110e+00
   3.6930000e+02  -3.3019633e+00
   3.6940000e+02  -3.3043149e+00
   3.6950000e+02  -3.3066660e+00
   3.6960000e+02  -3.3090164e+00
   3.6970000e+02  -3.3113661e+00
   3.6980000e+02  -3.3137153e+00
   3.6990000e+02  -3.3160637e+00
   3.7000000e+02  -3.3184116e+00
   3.7010000e+02  -3.3207588e+00
   3.7020000e+02  -3.3231054e+00
   3.7030000e+02  -3.3254514e+00
   3.7040000e+02  -3.3277967e+00
   3.7050000e+02  -3.3301414e+00
   3.7060000e+02  -3.3324854e+00
   3.7070000e+02  -3.3348288e+00
   3.7080000e+02  -3.3371716e+00
   3.7090000e+02  -3.3395138e+00
   3.7100000e+02  -3.3418553e+00
   3.7110000e+02  -3.3441962e+00
   3.7120000e+02  -3.3465365e+00
   3.7130000e+02  -3.3488761e+00
   3.7140000e+02  -3.3512151e+00
   3.7150000e+02  -3.3535535e+00
   3.7160000e+02  -3.3558912e+00
   3.7170000e+02  -3.3582283e+00
   3.7180000e+02  -3.3605648e+00
   3.7190000e+02  -3.3629007e+00
   3.7200000e+02  -3.3652359e+00
   3.7210000e+02  -3.3675705e+00
   3.7220000e+02  -3.3699045e+00
   3.7230000e+02  -3.3722378e+00
   3.7240000e+02  -3.3745706e+00
   3.7250000e+02  -3.3769027e+00
   3.7260000e+02  -3.3792341e+00
   3.7270000e+02  -3.3815650e+00
   3.7280000e+02  -3.3838952e+00
   3.7290000e+02  -3.3862248e+00
   3.7300000e+02  -3.3885538e+00
   3.7310000e+02  -3.3908821e+00
   3.7320000e+02  -3.3932098e+00
   3.7330000e+02  -3.3955369e+00
   3.7340000e+02  -3.3978634e+00
   3.7350000e+02  -3.4001892e+00
   3.7360000e+02  -3.4025145e+00
   3.7370000e+02  -3.4048391e+00
   3.7380000e+02  -3.4071631e+00
   3.7390000e+02  -3.4094864e+00
   3.7400000e+02  -3.4118092e+00
   3.7410000e+02  -3.4141313e+00
   3.7420000e+02  -3.4164528e+00
   3.7430000e+02  -3.4187737e+00
   3.7440000e+02  -3.4210939e+00
   3.7450000e+02  -3.4234136e+00
   3.7460000e+02  -3.4257326e+00
   3.7470000e+02  -3.4280510e+00
   3.7480000e+02  -3.4303688e+00
   3.7490000e+02  -3.4326859e+00
   3.7500000e+02  -3.4350025e+00
   3.7510000e+02  -3.4373184e+00
   3.7520000e+02  -3.4396337e+00
   3.7530000e+02  -3.4419484e+00
   3.7540000e+02  -3.4442625e+00
   3.7550000e+02  -3.4465759e+00
   3.7560000e+02  -3.4488888e+00
   3.7570000e+02  -3.4512010e+00
   3.7580000e+02  -3.4535126e+00
   3.7590000e+02  -3.4558236e+00
   3.7600000e+02  -3.4581340e+00
   3.7610000e+02  -3.4604438e+00
   3.7620000e+02  -3.4627529e+00
   3.7630000e+02  -3.4650615e+00
   3.7640000e+02  -3.4673694e+00
   3.7650000e+02  -3.4696767e+00
   3.7660000e+02  -3.4719834e+00
   3.7670000e+02  -3.4742895e+00
   3.7680000e+02  -3.4765950e+00
   3.7690000e+02  -3.4788999e+00
   3.7700000e+02  -3.4812041e+00
   3.7710000e+02  -3.4835078e+00
   3.7720000e+02  -3.4858108e+00
   3.7730000e+02  -3.4881132e+00
   3.7740000e+02  -3.4904150e+00
   3.7750000e+02  -3.4927162e+00
   3.7760000e+02  -3.4950168e+00
   3.7770000e+02  -3.4973168e+00
   3.7780000e+02  -3.4996162e+00
   3.7790000e+02  -3.5019150e+00
   3.7800000e+02  -3.5042131e+00
   3.7810000e+02  -3.5065107e+00
   3.7820000e+02  -3.5088076e+00
   3.7830000e+02  -3.5111039e+00
   3.7840000e+02  -3.5133997e+00
   3.7850000e+02  -3.5156948e+00
   3.7860000e+02  -3.5179893e+00
   3.7870000e+02  -3.5202832e+00
   3.7880000e+02  -3.5225765e+00
   3.7890000e+02  -3.5248692e+00
   3.7900000e+02  -3.5271613e+00
   3.7910000e+02  -3.5294528e+00
   3.7920000e+02  -3.5317437e+00
   3.7930000e+02  -3.5340340e+00
   3.7940000e+02  -3.5363237e+00
   3.7950000e+02  -3.5386127e+00
   3.7960000e+02  -3.5409012e+00
   3.7970000e+02  -3.5431891e+00
   3.7980000e+02  -3.5454763e+00
   3.7990000e+02  -3.5477630e+00
   3.8000000e+02  -3.5500491e+00
   3.8010000e+02  -3.5523345e+00
   3.8020000e+02  -3.5546194e+00
   3.8030000e+02  -3.5569036e+00
   3.8040000e+02  -3.5591873e+00
   3.8050000e+02  -3.5614703e+00
   3.8060000e+02  -3.5637528e+00
   3.8070000e+02  -3.5660347e+00
   3.8080000e+02  -3.5683159e+00
   3.8090000e+02  -3.5705966e+00
   3.8100000e+02  -3.5728766e+00
   3.8110000e+02  -3.5751561e+00
   3.8120000e+02  -3.5774350e+00
   3.8130000e+02  -3.5797132e+00
   3.8140000e+02  -3.5819909e+00
   3.8150000e+02  -3.5842680e+00
   3.8160000e+02  -3.5865444e+00
   3.8170000e+02  -3.5888203e+00
   3.8180000e+02  -3.5910956e+00
   3.8190000e+02  -3.5933703e+00
   3.8200000e+02  -3.5956444e+00
   3.8210000e+02  -3.5979179e+00
   3.8220000e+02  -3.6001908e+00
   3.8230000e+02  -3.6024631e+00
   3.8240000e+02  -3.6047348e+00
   3.8250000e+02  -3.6070059e+00
   3.8260000e+02  -3.6092764e+00
   3.8270000e+02  -3.6115464e+00
   3.8280000e+02  -3.6138157e+00
   3.8290000e+02  -3.6160844e+00
   3.8300000e+02  -3.6183526e+00
   3.8310000e+02  -3.6206202e+00
   3.8320000e+02  -3.6228871e+00
   3.8330000e+02  -3.6251535e+00
   3.8340000e+02  -3.6274193e+00
   3.8350000e+02  -3.6296845e+00
   3.8360000e+02  -3.6319491e+00
   3.8370000e+02  -3.6342131e+00
   3.8380000e+02  -3.6364765e+00
   3.8390000e+02  -3.6387394e+00
   3.8400000e+02  -3.6410016e+00
   3.8410000e+02  -3.6432633e+00
   3.8420000e+02  -3.6455243e+00
   3.8430000e+02  -3.6477848e+00
   3.8440000e+02  -3.6500447e+00
   3.8450000e+02  -3.6523040e+00
   3.8460000e+02  -3.6545627e+00
   3.8470000e+02  -3.6568208e+00
   3.8480000e+02  -3.6590784e+00
   3.8490000e+02  -3.6613353e+00
   3.8500000e+02  -3.6635917e+00
   3.8510000e+02  -3.6658475e+00
   3.8520000e+02  -3.6681027e+00
   3.8530000e+02  -3.6703573e+00
   3.8540000e+02  -3.6726113e+00
   3.8550000e+02  -3.6748648e+00
   3.8560000e+02  -3.6771176e+00
   3.8570000e+02  -3.6793699e+00
   3.8580000e+02  -3.6816216e+00
   3.8590000e+02  -3.6838727e+00
   3.8600000e+02  -3.6861232e+00
   3.8610000e+02  -3.6883732e+00
   3.8620000e+02  -3.6906225e+00
   3.8630000e+02  -3.6928713e+00
   3.8640000e+02  -3.6951195e+00
   3.8650000e+02  -3.6973671e+00
   3.8660000e+02  -3.6996141e+00
   3.8670000e+02  -3.7018606e+00
   3.8680000e+02  -3.7041064e+00
   3.8690000e+02  -3.7063517e+00
   3.8700000e+02  -3.7085964e+00
   3.8710000e+02  -3.7108405e+00
   3.8720000e+02  -3.7130841e+00
   3.8730000e+02  -3.7153271e+00
   3.8740000e+02  -3.7175694e+00
   3.8750000e+02  -3.7198113e+00
   3.8760000e+02  -3.7220525e+00
   3.8770000e+02  -3.7242931e+00
   3.8780000e+02  -3.7265332e+00
   3.8790000e+02  -3.7287727e+00
   3.8800000e+02  -3.7310116e+00
   3.8810000e+02  -3.7332500e+00
   3.8820000e+02  -3.7354877e+00
   3.8830000e+02  -3.7377249e+00
   3.8840000e+02  -3.7399615e+00
   3.8850000e+02  -3.7421976e+00
   3.8860000e+02  -3.7444330e+00
   3.8870000e+02  -3.7466679e+00
   3.8880000e+02  -3.7489022e+00
   3.8890000e+02  -3.7511360e+00
   3.8900000e+02  -3.7533691e+00
   3.8910000e+02  -3.7556017e+00
   3.8920000e+02  -3.7578338e+00
   3.8930000e+02  -3.7600652e+00
   3.8940000e+02  -3.7622961e+00
   3.8950000e+02  -3.7645264e+00
   3.8960000e+02  -3.7667561e+00
   3.8970000e+02  -3.7689852e+00
   3.8980000e+02  -3.7712138e+00
   3.8990000e+02  -3.7734418e+00
   3.9000000e+02  -3.7756693e+00
   3.9010000e+02  -3.7778961e+00
   3.9020000e+02  -3.7801224e+00
   3.9030000e+02  -3.7823481e+00
   3.9040000e+02  -3.7845733e+00
   3.9050000e+02  -3.7867979e+00
   3.9060000e+02  -3.7890219e+00
   3.9070000e+02  -3.7912453e+00
   3.9080000e+02  -3.7934682e+00
   3.9090000e+02  -3.7956905e+00
   3.9100000e+02  -3.7979123e+00
   3.9110000e+02  -3.8001334e+00
   3.9120000e+02  -3.8023540e+00
   3.9130000e+02  -3.8045741e+00
   3.9140000e+02  -3.8067935e+00
   3.9150000e+02  -3.8090124e+00
   3.9160000e+02  -3.8112308e+00
   3.9170000e+02  -3.8134486e+00
   3.9180000e+02  -3.8156658e+00
   3.9190000e+02  -3.8178824e+00
   3.9200000e+02  -3.8200985e+00
   3.9210000e+02  -3.8223140e+00
   3.9220000e+02  -3.8245289e+00
   3.9230000e+02  -3.8267433e+00
   3.9240000e+02  -3.8289571e+00
   3.9250000e+02  -3.8311703e+00
   3.9260000e+02  -3.8333830e+00
   3.9270000e+02  -3.8355951e+00
   3.9280000e+02  -3.8378067e+00
   3.9290000e+02  -3.8400177e+00
   3.9300000e+02  -3.8422281e+00
   3.9310000e+02  -3.8444380e+00
   3.9320000e+02  -3.8466473e+00
   3.9330000e+02  -3.8488560e+00
   3.9340000e+02  -3.8510642e+00
   3.9350000e+02  -3.8532719e+00
   3.9360000e+02  -3.8554789e+00
   3.9370000e+02  -3.8576854e+00
   3.9380000e+02  -3.8598914e+00
   3.9390000e+02  -3.8620967e+00
   3.9400000e+02  -3.8643016e+00
   3.9410000e+02  -3.8665058e+00
   3.9420000e+02  -3.8687095e+00
   3.9430000e+02  -3.8709127e+00
   3.9440000e+02  -3.8731152e+00
   3.9450000e+02  -3.8753173e+00
   3.9460000e+02  -3.8775187e+00
   3.9470000e+02  -3.8797196e+00
   3.9480000e+02  -3.8819200e+00
   3.9490000e+02  -3.8841198e+00
   3.9500000e+02  -3.8863190e+00
   3.9510000e+02  -3.8885177e+00
   3.9520000e+02  -3.8907158e+00
   3.9530000e+02  -3.8929134e+00
   3.9540000e+02  -3.8951104e+00
   3.9550000e+02  -3.8973069e+00
   3.9560000e+02  -3.8995028e+00
   3.9570000e+02  -3.9016981e+00
   3.9580000e+02  -3.9038929e+00
   3.9590000e+02  -3.9060872e+00
   3.9600000e+02  -3.9082808e+00
   3.9610000e+02  -3.9104740e+00
   3.9620000e+02  -3.9126665e+00
   3.9630000e+02  -3.9148586e+00
   3.9640000e+02  -3.9170500e+00
   3.9650000e+02  -3.9192410e+00
   3.9660000e+02  -3.9214313e+00
   3.9670000e+02  -3.9236211e+00
   3.9680000e+02  -3.9258104e+00
   3.9690000e+02  -3.9279991e+00
   3.9700000e+02  -3.9301873e+00
   3.9710000e+02  -3.9323749e+00
   3.9720000e+02  -3.9345619e+00
   3.9730000e+02  -3.9367484e+00
   3.9740000e+02  -3.9389344e+00
   3.9750000e+02  -3.9411198e+00
   3.9760000e+02  -3.9433046e+00
   3.9770000e+02  -3.9454889e+00
   3.9780000e+02  -3.9476727e+00
   3.9790000e+02  -3.9498559e+00
   3.9800000e+02  -3.9520386e+00
   3.9810000e+02  -3.9542207e+00
   3.9820000e+02  -3.9564022e+00
   3.9830000e+02  -3.9585832e+00
   3.9840000e+02  -3.9607637e+00
   3.9850000e+02  -3.9629436e+00
   3.9860000e+02  -3.9651230e+00
   3.9870000e+02  -3.9673018e+00
   3.9880000e+02  -3.9694801e+00
   3.9890000e+02  -3.9716578e+00
   3.9900000e+02  -3.9738350e+00
   3.9910000e+02  -3.9760117e+00
   3.9920000e+02  -3.9781878e+00
   3.9930000e+02  -3.9803633e+00
   3.9940000e+02  -3.9825383e+00
   3.9950000e+02  -3.9847128e+00
   3.9960000e+02  -3.9868867e+00
   3.9970000e+02  -3.9890601e+00
   3.9980000e+02  -3.9912329e+00
   3.9990000e+02  -3.9934052e+00
   4.0000000e+02  -3.9955769e+00


==> data/apotelesmaM_pi2_3_t.dat <==
   1.5000000e+00   2.0268967e+01
   1.6000000e+00   2.0829094e+01
   1.7000000e+00   2.1355346e+01
   1.8000000e+00   2.1851575e+01
   1.9000000e+00   2.2321012e+01
   2.0000000e+00   2.2766399e+01
   2.1000000e+00   2.3190074e+01
   2.2000000e+00   2.3594055e+01
   2.3000000e+00   2.3980089e+01
   2.4000000e+00   2.4349702e+01
   2.5000000e+00   2.4704232e+01
   2.6000000e+00   2.5044862e+01
   2.7000000e+00   2.5372640e+01
   2.8000000e+00   2.5688500e+01
   2.9000000e+00   2.5993278e+01
   3.0000000e+00   2.6287725e+01
   3.1000000e+00   2.6572519e+01
   3.2000000e+00   2.6848272e+01
   3.3000000e+00   2.7115540e+01
   3.4000000e+00   2.7374830e+01
   3.5000000e+00   2.7626604e+01
   3.6000000e+00   2.7871286e+01
   3.7000000e+00   2.8109265e+01
   3.8000000e+00   2.8340759e+01
   3.9000000e+00   2.8522394e+01
   4.0000000e+00   2.8668081e+01
   4.1000000e+00   2.8792156e+01
   4.2000000e+00   2.8900313e+01
   4.3000000e+00   2.8995951e+01
   4.4000000e+00   2.9081381e+01
   4.5000000e+00   2.9158289e+01
   4.6000000e+00   2.9227963e+01
   4.7000000e+00   2.9291414e+01
   4.8000000e+00   2.9349460e+01
   4.9000000e+00   2.9402767e+01
   5.0000000e+00   2.9451894e+01
   5.1000000e+00   2.9497307e+01
   5.2000000e+00   2.9539405e+01
   5.3000000e+00   2.9578530e+01
   5.4000000e+00   2.9614975e+01
   5.5000000e+00   2.9648997e+01
   5.6000000e+00   2.9680820e+01
   5.7000000e+00   2.9710642e+01
   5.8000000e+00   2.9738637e+01
   5.9000000e+00   2.9764958e+01
   6.0000000e+00   2.9789744e+01
   6.1000000e+00   2.9813117e+01
   6.2000000e+00   2.9835188e+01
   6.3000000e+00   2.9856056e+01
   6.4000000e+00   2.9875811e+01
   6.5000000e+00   2.9894533e+01
   6.6000000e+00   2.9912296e+01
   6.7000000e+00   2.9929166e+01
   6.8000000e+00   2.9945206e+01
   6.9000000e+00   2.9960469e+01
   7.0000000e+00   2.9975007e+01
   7.1000000e+00   2.9988867e+01
   7.2000000e+00   3.0002092e+01
   7.3000000e+00   3.0014720e+01
   7.4000000e+00   3.0026788e+01
   7.5000000e+00   3.0038330e+01
   7.6000000e+00   3.0049377e+01
   7.7000000e+00   3.0059956e+01
   7.8000000e+00   3.0070096e+01
   7.9000000e+00   3.0079820e+01
   8.0000000e+00   2.9983823e+01
   8.1000000e+00   2.9875923e+01
   8.2000000e+00   2.9769346e+01
   8.3000000e+00   2.9664061e+01
   8.4000000e+00   2.9560037e+01
   8.5000000e+00   2.9457244e+01
   8.6000000e+00   2.9355654e+01
   8.7000000e+00   2.9255238e+01
   8.8000000e+00   2.9155969e+01
   8.9000000e+00   2.9057823e+01
   9.0000000e+00   2.8960773e+01
   9.1000000e+00   2.8864795e+01
   9.2000000e+00   2.8769866e+01
   9.3000000e+00   2.8675964e+01
   9.4000000e+00   2.8583066e+01
   9.5000000e+00   2.8491151e+01
   9.6000000e+00   2.8400198e+01
   9.7000000e+00   2.8310188e+01
   9.8000000e+00   2.8221101e+01
   9.9000000e+00   2.8132919e+01
   1.0000000e+01   2.8045623e+01
   1.0100000e+01   2.7959195e+01
   1.0200000e+01   2.7873619e+01
   1.0300000e+01   2.7788878e+01
   1.0400000e+01   2.7704956e+01
   1.0500000e+01   2.7621837e+01
   1.0600000e+01   2.7539506e+01
   1.0700000e+01   2.7457947e+01
   1.0800000e+01   2.7377148e+01
   1.0900000e+01   2.7297093e+01
   1.1000000e+01   2.7217769e+01
   1.1100000e+01   2.7139163e+01
   1.1200000e+01   2.7061262e+01
   1.1300000e+01   2.6984054e+01
   1.1400000e+01   2.6907526e+01
   1.1500000e+01   2.6831666e+01
   1.1600000e+01   2.6756463e+01
   1.1700000e+01   2.6681906e+01
   1.1800000e+01   2.6607983e+01
   1.1900000e+01   2.6534684e+01
   1.2000000e+01   2.6461998e+01
   1.2100000e+01   2.6389915e+01
   1.2200000e+01   2.6318426e+01
   1.2300000e+01   2.6247521e+01
   1.2400000e+01   2.6177189e+01
   1.2500000e+01   2.6107423e+01
   1.2600000e+01   2.6038212e+01
   1.2700000e+01   2.5969548e+01
   1.2800000e+01   2.5901423e+01
   1.2900000e+01   2.5833829e+01
   1.3000000e+01   2.5766756e+01
   1.3100000e+01   2.5700197e+01
   1.3200000e+01   2.5634144e+01
   1.3300000e+01   2.5568590e+01
   1.3400000e+01   2.5503527e+01
   1.3500000e+01   2.5438948e+01
   1.3600000e+01   2.5374845e+01
   1.3700000e+01   2.5311212e+01
   1.3800000e+01   2.5248041e+01
   1.3900000e+01   2.5185327e+01
   1.4000000e+01   2.5123062e+01
   1.4100000e+01   2.5061241e+01
   1.4200000e+01   2.4999856e+01
   1.4300000e+01   2.4938902e+01
   1.4400000e+01   2.4878373e+01
   1.4500000e+01   2.4818263e+01
   1.4600000e+01   2.4758566e+01
   1.4700000e+01   2.4699276e+01
   1.4800000e+01   2.4640389e+01
   1.4900000e+01   2.4581898e+01
   1.5000000e+01   2.4523798e+01
   1.5100000e+01   2.4466084e+01
   1.5200000e+01   2.4408751e+01
   1.5300000e+01   2.4351794e+01
   1.5400000e+01   2.4295208e+01
   1.5500000e+01   2.4238989e+01
   1.5600000e+01   2.4183131e+01
   1.5700000e+01   2.4127630e+01
   1.5800000e+01   2.4072481e+01
   1.5900000e+01   2.4017680e+01
   1.6000000e+01   2.3963223e+01
   1.6100000e+01   2.3909105e+01
   1.6200000e+01   2.3855323e+01
   1.6300000e+01   2.3801871e+01
   1.6400000e+01   2.3748746e+01
   1.6500000e+01   2.3695944e+01
   1.6600000e+01   2.3643461e+01
   1.6700000e+01   2.3591293e+01
   1.6800000e+01   2.3539437e+01
   1.6900000e+01   2.3487889e+01
   1.7000000e+01   2.3436644e+01
   1.7100000e+01   2.3385701e+01
   1.7200000e+01   2.3335054e+01
   1.7300000e+01   2.3284701e+01
   1.7400000e+01   2.3234638e+01
   1.7500000e+01   2.3184862e+01
   1.7600000e+01   2.3135370e+01
   1.7700000e+01   2.3086158e+01
   1.7800000e+01   2.3037223e+01
   1.7900000e+01   2.2988562e+01
   1.8000000e+01   2.2940173e+01
   1.8100000e+01   2.2892051e+01
   1.8200000e+01   2.2844195e+01
   1.8300000e+01   2.2796601e+01
   1.8400000e+01   2.2749266e+01
   1.8500000e+01   2.2702188e+01
   1.8600000e+01   2.2655364e+01
   1.8700000e+01   2.2608791e+01
   1.8800000e+01   2.2562466e+01
   1.8900000e+01   2.2516387e+01
   1.9000000e+01   2.2470551e+01
   1.9100000e+01   2.2424956e+01
   1.9200000e+01   2.2379598e+01
   1.9300000e+01   2.2334477e+01
   1.9400000e+01   2.2289588e+01
   1.9500000e+01   2.2244931e+01
   1.9600000e+01   2.2200501e+01
   1.9700000e+01   2.2156298e+01
   1.9800000e+01   2.2112319e+01
   1.9900000e+01   2.2068561e+01
   2.0000000e+01   2.2025023e+01
   2.0100000e+01   2.1981702e+01
   2.0200000e+01   2.1938595e+01
   2.0300000e+01   2.1895702e+01
   2.0400000e+01   2.1853020e+01
   2.0500000e+01   2.1810546e+01
   2.0600000e+01   2.1768278e+01
   2.0700000e+01   2.1726216e+01
   2.0800000e+01   2.1684356e+01
   2.0900000e+01   2.1642697e+01
   2.1000000e+01   2.1601237e+01
   2.1100000e+01   2.1559974e+01
   2.1200000e+01   2.1518906e+01
   2.1300000e+01   2.1478031e+01
   2.1400000e+01   2.1437347e+01
   2.1500000e+01   2.1396854e+01
   2.1600000e+01   2.1356548e+01
   2.1700000e+01   2.1316428e+01
   2.1800000e+01   2.1276493e+01
   2.1900000e+01   2.1236741e+01
   2.2000000e+01   2.1197169e+01
   2.2100000e+01   2.1157777e+01
   2.2200000e+01   2.1118563e+01
   2.2300000e+01   2.1079526e+01
   2.2400000e+01   2.1040663e+01
   2.2500000e+01   2.1001973e+01
   2.2600000e+01   2.0963454e+01
   2.2700000e+01   2.0925106e+01
   2.2800000e+01   2.0886926e+01
   2.2900000e+01   2.0848913e+01
   2.3000000e+01   2.0811066e+01
   2.3100000e+01   2.0773383e+01
   2.3200000e+01   2.0735863e+01
   2.3300000e+01   2.0698504e+01
   2.3400000e+01   2.0661306e+01
   2.3500000e+01   2.0624266e+01
   2.3600000e+01   2.0587383e+01
   2.3700000e+01   2.0550656e+01
   2.3800000e+01   2.0514084e+01
   2.3900000e+01   2.0477665e+01
   2.4000000e+01   2.0441398e+01
   2.4100000e+01   2.0405282e+01
   2.4200000e+01   2.0369316e+01
   2.4300000e+01   2.0333497e+01
   2.4400000e+01   2.0297826e+01
   2.4500000e+01   2.0262301e+01
   2.4600000e+01   2.0226921e+01
   2.4700000e+01   2.0191684e+01
   2.4800000e+01   2.0156589e+01
   2.4900000e+01   2.0121636e+01
   2.5000000e+01   2.0086823e+01
   2.5100000e+01   2.0052148e+01
   2.5200000e+01   2.0017612e+01
   2.5300000e+01   1.9983212e+01
   2.5400000e+01   1.9948949e+01
   2.5500000e+01   1.9914819e+01
   2.5600000e+01   1.9880824e+01
   2.5700000e+01   1.9846960e+01
   2.5800000e+01   1.9813229e+01
   2.5900000e+01   1.9779628e+01
   2.6000000e+01   1.9746156e+01
   2.6100000e+01   1.9712813e+01
   2.6200000e+01   1.9679597e+01
   2.6300000e+01   1.9646508e+01
   2.6400000e+01   1.9613544e+01
   2.6500000e+01   1.9580705e+01
   2.6600000e+01   1.9547990e+01
   2.6700000e+01   1.9515398e+01
   2.6800000e+01   1.9482927e+01
   2.6900000e+01   1.9450577e+01
   2.7000000e+01   1.9418348e+01
   2.7100000e+01   1.9386237e+01
   2.7200000e+01   1.9354245e+01
   2.7300000e+01   1.9322370e+01
   2.7400000e+01   1.9290612e+01
   2.7500000e+01   1.9258969e+01
   2.7600000e+01   1.9227441e+01
   2.7700000e+01   1.9196027e+01
   2.7800000e+01   1.9164727e+01
   2.7900000e+01   1.9133539e+01
   2.8000000e+01   1.9102462e+01
   2.8100000e+01   1.9071496e+01
   2.8200000e+01   1.9040641e+01
   2.8300000e+01   1.9009894e+01
   2.8400000e+01   1.8979256e+01
   2.8500000e+01   1.8948726e+01
   2.8600000e+01   1.8918302e+01
   2.8700000e+01   1.8887985e+01
   2.8800000e+01   1.8857773e+01
   2.8900000e+01   1.8827666e+01
   2.9000000e+01   1.8797663e+01
   2.9100000e+01   1.8767763e+01
   2.9200000e+01   1.8737966e+01
   2.9300000e+01   1.8708270e+01
   2.9400000e+01   1.8678676e+01
   2.9500000e+01   1.8649183e+01
   2.9600000e+01   1.8619789e+01
   2.9700000e+01   1.8590494e+01
   2.9800000e+01   1.8561298e+01
   2.9900000e+01   1.8532199e+01
   3.0000000e+01   1.8503198e+01
   3.0100000e+01   1.8474293e+01
   3.0200000e+01   1.8445484e+01
   3.0300000e+01   1.8416770e+01
   3.0400000e+01   1.8388151e+01
   3.0500000e+01   1.8359626e+01
   3.0600000e+01   1.8331194e+01
   3.0700000e+01   1.8302855e+01
   3.0800000e+01   1.8274609e+01
   3.0900000e+01   1.8246453e+01
   3.1000000e+01   1.8218389e+01
   3.1100000e+01   1.8190415e+01
   3.1200000e+01   1.8162531e+01
   3.1300000e+01   1.8134736e+01
   3.1400000e+01   1.8107030e+01
   3.1500000e+01   1.8079412e+01
   3.1600000e+01   1.8051881e+01
   3.1700000e+01   1.8024438e+01
   3.1800000e+01   1.7997080e+01
   3.1900000e+01   1.7969809e+01
   3.2000000e+01   1.7942623e+01
   3.2100000e+01   1.7915522e+01
   3.2200000e+01   1.7888505e+01
   3.2300000e+01   1.7861572e+01
   3.2400000e+01   1.7834723e+01
   3.2500000e+01   1.7807956e+01
   3.2600000e+01   1.7781271e+01
   3.2700000e+01   1.7754668e+01
   3.2800000e+01   1.7728146e+01
   3.2900000e+01   1.7701705e+01
   3.3000000e+01   1.7675344e+01
   3.3100000e+01   1.7649063e+01
   3.3200000e+01   1.7622861e+01
   3.3300000e+01   1.7596738e+01
   3.3400000e+01   1.7570694e+01
   3.3500000e+01   1.7544727e+01
   3.3600000e+01   1.7518837e+01
   3.3700000e+01   1.7493025e+01
   3.3800000e+01   1.7467289e+01
   3.3900000e+01   1.7441629e+01
   3.4000000e+01   1.7416045e+01
   3.4100000e+01   1.7390535e+01
   3.4200000e+01   1.7365101e+01
   3.4300000e+01   1.7339740e+01
   3.4400000e+01   1.7314454e+01
   3.4500000e+01   1.7289241e+01
   3.4600000e+01   1.7264101e+01
   3.4700000e+01   1.7239033e+01
   3.4800000e+01   1.7214038e+01
   3.4900000e+01   1.7189114e+01
   3.5000000e+01   1.7164262e+01
   3.5100000e+01   1.7139481e+01
   3.5200000e+01   1.7114770e+01
   3.5300000e+01   1.7090129e+01
   3.5400000e+01   1.7065558e+01
   3.5500000e+01   1.7041056e+01
   3.5600000e+01   1.7016623e+01
   3.5700000e+01   1.6992259e+01
   3.5800000e+01   1.6967962e+01
   3.5900000e+01   1.6943734e+01
   3.6000000e+01   1.6919573e+01
   3.6100000e+01   1.6895479e+01
   3.6200000e+01   1.6871451e+01
   3.6300000e+01   1.6847490e+01
   3.6400000e+01   1.6823595e+01
   3.6500000e+01   1.6799766e+01
   3.6600000e+01   1.6776001e+01
   3.6700000e+01   1.6752302e+01
   3.6800000e+01   1.6728667e+01
   3.6900000e+01   1.6705096e+01
   3.7000000e+01   1.6681588e+01
   3.7100000e+01   1.6658145e+01
   3.7200000e+01   1.6634764e+01
   3.7300000e+01   1.6611446e+01
   3.7400000e+01   1.6588191e+01
   3.7500000e+01   1.6564998e+01
   3.7600000e+01   1.6541866e+01
   3.7700000e+01   1.6518796e+01
   3.7800000e+01   1.6495787e+01
   3.7900000e+01   1.6472839e+01
   3.8000000e+01   1.6449951e+01
   3.8100000e+01   1.6427123e+01
   3.8200000e+01   1.6404356e+01
   3.8300000e+01   1.6381647e+01
   3.8400000e+01   1.6358998e+01
   3.8500000e+01   1.6336408e+01
   3.8600000e+01   1.6313877e+01
   3.8700000e+01   1.6291404e+01
   3.8800000e+01   1.6268988e+01
   3.8900000e+01   1.6246631e+01
   3.9000000e+01   1.6224331e+01
   3.9100000e+01   1.6202088e+01
   3.9200000e+01   1.6179902e+01
   3.9300000e+01   1.6157772e+01
   3.9400000e+01   1.6135698e+01
   3.9500000e+01   1.6113681e+01
   3.9600000e+01   1.6091719e+01
   3.9700000e+01   1.6069813e+01
   3.9800000e+01   1.6047961e+01
   3.9900000e+01   1.6026165e+01
   4.0000000e+01   1.6004423e+01
   4.0100000e+01   1.5982735e+01
   4.0200000e+01   1.5961102e+01
   4.0300000e+01   1.5939522e+01
   4.0400000e+01   1.5917996e+01
   4.0500000e+01   1.5896522e+01
   4.0600000e+01   1.5875102e+01
   4.0700000e+01   1.5853735e+01
   4.0800000e+01   1.5832420e+01
   4.0900000e+01   1.5811157e+01
   4.1000000e+01   1.5789946e+01
   4.1100000e+01   1.5768786e+01
   4.1200000e+01   1.5747679e+01
   4.1300000e+01   1.5726622e+01
   4.1400000e+01   1.5705616e+01
   4.1500000e+01   1.5684661e+01
   4.1600000e+01   1.5663756e+01
   4.1700000e+01   1.5642902e+01
   4.1800000e+01   1.5622097e+01
   4.1900000e+01   1.5601342e+01
   4.2000000e+01   1.5580637e+01
   4.2100000e+01   1.5559981e+01
   4.2200000e+01   1.5539374e+01
   4.2300000e+01   1.5518816e+01
   4.2400000e+01   1.5498306e+01
   4.2500000e+01   1.5477844e+01
   4.2600000e+01   1.5457431e+01
   4.2700000e+01   1.5437065e+01
   4.2800000e+01   1.5416748e+01
   4.2900000e+01   1.5396477e+01
   4.3000000e+01   1.5376254e+01
   4.3100000e+01   1.5356077e+01
   4.3200000e+01   1.5335948e+01
   4.3300000e+01   1.5315865e+01
   4.3400000e+01   1.5295828e+01
   4.3500000e+01   1.5275838e+01
   4.3600000e+01   1.5255893e+01
   4.3700000e+01   1.5235994e+01
   4.3800000e+01   1.5216141e+01
   4.3900000e+01   1.5196332e+01
   4.4000000e+01   1.5176569e+01
   4.4100000e+01   1.5156851e+01
   4.4200000e+01   1.5137177e+01
   4.4300000e+01   1.5117548e+01
   4.4400000e+01   1.5097963e+01
   4.4500000e+01   1.5078423e+01
   4.4600000e+01   1.5058926e+01
   4.4700000e+01   1.5039472e+01
   4.4800000e+01   1.5020063e+01
   4.4900000e+01   1.5000696e+01
   4.5000000e+01   1.4981373e+01
   4.5100000e+01   1.4962092e+01
   4.5200000e+01   1.4942854e+01
   4.5300000e+01   1.4923659e+01
   4.5400000e+01   1.4904506e+01
   4.5500000e+01   1.4885395e+01
   4.5600000e+01   1.4866326e+01
   4.5700000e+01   1.4847299e+01
   4.5800000e+01   1.4828313e+01
   4.5900000e+01   1.4809369e+01
   4.6000000e+01   1.4790466e+01
   4.6100000e+01   1.4771604e+01
   4.6200000e+01   1.4752783e+01
   4.6300000e+01   1.4734003e+01
   4.6400000e+01   1.4715263e+01
   4.6500000e+01   1.4696564e+01
   4.6600000e+01   1.4677905e+01
   4.6700000e+01   1.4659285e+01
   4.6800000e+01   1.4640706e+01
   4.6900000e+01   1.4622166e+01
   4.7000000e+01   1.4603666e+01
   4.7100000e+01   1.4585205e+01
   4.7200000e+01   1.4566783e+01
   4.7300000e+01   1.4548400e+01
   4.7400000e+01   1.4530056e+01
   4.7500000e+01   1.4511751e+01
   4.7600000e+01   1.4493484e+01
   4.7700000e+01   1.4475255e+01
   4.7800000e+01   1.4457065e+01
   4.7900000e+01   1.4438913e+01
   4.8000000e+01   1.4420798e+01
   4.8100000e+01   1.4402721e+01
   4.8200000e+01   1.4384682e+01
   4.8300000e+01   1.4366680e+01
   4.8400000e+01   1.4348716e+01
   4.8500000e+01   1.4330788e+01
   4.8600000e+01   1.4312897e+01
   4.8700000e+01   1.4295044e+01
   4.8800000e+01   1.4277226e+01
   4.8900000e+01   1.4259446e+01
   4.9000000e+01   1.4241701e+01
   4.9100000e+01   1.4223993e+01
   4.9200000e+01   1.4206321e+01
   4.9300000e+01   1.4188684e+01
   4.9400000e+01   1.4171084e+01
   4.9500000e+01   1.4153519e+01
   4.9600000e+01   1.4135989e+01
   4.9700000e+01   1.4118495e+01
   4.9800000e+01   1.4101036e+01
   4.9900000e+01   1.4083612e+01
   5.0000000e+01   1.4066223e+01
   5.0100000e+01   1.4048868e+01
   5.0200000e+01   1.4031549e+01
   5.0300000e+01   1.4014263e+01
   5.0400000e+01   1.3997012e+01
   5.0500000e+01   1.3979795e+01
   5.0600000e+01   1.3962613e+01
   5.0700000e+01   1.3945464e+01
   5.0800000e+01   1.3928349e+01
   5.0900000e+01   1.3911267e+01
   5.1000000e+01   1.3894219e+01
   5.1100000e+01   1.3877205e+01
   5.1200000e+01   1.3860224e+01
   5.1300000e+01   1.3843276e+01
   5.1400000e+01   1.3826361e+01
   5.1500000e+01   1.3809478e+01
   5.1600000e+01   1.3792629e+01
   5.1700000e+01   1.3775812e+01
   5.1800000e+01   1.3759028e+01
   5.1900000e+01   1.3742276e+01
   5.2000000e+01   1.3725556e+01
   5.2100000e+01   1.3708868e+01
   5.2200000e+01   1.3692213e+01
   5.2300000e+01   1.3675589e+01
   5.2400000e+01   1.3658997e+01
   5.2500000e+01   1.3642437e+01
   5.2600000e+01   1.3625908e+01
   5.2700000e+01   1.3609411e+01
   5.2800000e+01   1.3592944e+01
   5.2900000e+01   1.3576509e+01
   5.3000000e+01   1.3560105e+01
   5.3100000e+01   1.3543732e+01
   5.3200000e+01   1.3527390e+01
   5.3300000e+01   1.3511079e+01
   5.3400000e+01   1.3494798e+01
   5.3500000e+01   1.3478547e+01
   5.3600000e+01   1.3462327e+01
   5.3700000e+01   1.3446137e+01
   5.3800000e+01   1.3429977e+01
   5.3900000e+01   1.3413848e+01
   5.4000000e+01   1.3397748e+01
   5.4100000e+01   1.3381678e+01
   5.4200000e+01   1.3365637e+01
   5.4300000e+01   1.3349626e+01
   5.4400000e+01   1.3333645e+01
   5.4500000e+01   1.3317693e+01
   5.4600000e+01   1.3301770e+01
   5.4700000e+01   1.3285876e+01
   5.4800000e+01   1.3270012e+01
   5.4900000e+01   1.3254176e+01
   5.5000000e+01   1.3238369e+01
   5.5100000e+01   1.3222591e+01
   5.5200000e+01   1.3206841e+01
   5.5300000e+01   1.3191120e+01
   5.5400000e+01   1.3175428e+01
   5.5500000e+01   1.3159763e+01
   5.5600000e+01   1.3144127e+01
   5.5700000e+01   1.3128519e+01
   5.5800000e+01   1.3112939e+01
   5.5900000e+01   1.3097387e+01
   5.6000000e+01   1.3081862e+01
   5.6100000e+01   1.3066366e+01
   5.6200000e+01   1.3050897e+01
   5.6300000e+01   1.3035455e+01
   5.6400000e+01   1.3020041e+01
   5.6500000e+01   1.3004654e+01
   5.6600000e+01   1.2989294e+01
   5.6700000e+01   1.2973962e+01
   5.6800000e+01   1.2958656e+01
   5.6900000e+01   1.2943378e+01
   5.7000000e+01   1.2928126e+01
   5.7100000e+01   1.2912901e+01
   5.7200000e+01   1.2897702e+01
   5.7300000e+01   1.2882530e+01
   5.7400000e+01   1.2867385e+01
   5.7500000e+01   1.2852266e+01
   5.7600000e+01   1.2837173e+01
   5.7700000e+01   1.2822107e+01
   5.7800000e+01   1.2807066e+01
   5.7900000e+01   1.2792052e+01
   5.8000000e+01   1.2777063e+01
   5.8100000e+01   1.2762100e+01
   5.8200000e+01   1.2747163e+01
   5.8300000e+01   1.2732252e+01
   5.8400000e+01   1.2717366e+01
   5.8500000e+01   1.2702506e+01
   5.8600000e+01   1.2687671e+01
   5.8700000e+01   1.2672861e+01
   5.8800000e+01   1.2658076e+01
   5.8900000e+01   1.2643317e+01
   5.9000000e+01   1.2628583e+01
   5.9100000e+01   1.2613873e+01
   5.9200000e+01   1.2599189e+01
   5.9300000e+01   1.2584529e+01
   5.9400000e+01   1.2569894e+01
   5.9500000e+01   1.2555284e+01
   5.9600000e+01   1.2540698e+01
   5.9700000e+01   1.2526136e+01
   5.9800000e+01   1.2511599e+01
   5.9900000e+01   1.2497086e+01
   6.0000000e+01   1.2482598e+01
   6.0100000e+01   1.2468133e+01
   6.0200000e+01   1.2453693e+01
   6.0300000e+01   1.2439277e+01
   6.0400000e+01   1.2424884e+01
   6.0500000e+01   1.2410515e+01
   6.0600000e+01   1.2396170e+01
   6.0700000e+01   1.2381849e+01
   6.0800000e+01   1.2367551e+01
   6.0900000e+01   1.2353277e+01
   6.1000000e+01   1.2339026e+01
   6.1100000e+01   1.2324799e+01
   6.1200000e+01   1.2310594e+01
   6.1300000e+01   1.2296413e+01
   6.1400000e+01   1.2282255e+01
   6.1500000e+01   1.2268121e+01
   6.1600000e+01   1.2254009e+01
   6.1700000e+01   1.2239920e+01
   6.1800000e+01   1.2225853e+01
   6.1900000e+01   1.2211810e+01
   6.2000000e+01   1.2197789e+01
   6.2100000e+01   1.2183791e+01
   6.2200000e+01   1.2169815e+01
   6.2300000e+01   1.2155862e+01
   6.2400000e+01   1.2141931e+01
   6.2500000e+01   1.2128023e+01
   6.2600000e+01   1.2114136e+01
   6.2700000e+01   1.2100272e+01
   6.2800000e+01   1.2086430e+01
   6.2900000e+01   1.2072610e+01
   6.3000000e+01   1.2058812e+01
   6.3100000e+01   1.2045036e+01
   6.3200000e+01   1.2031281e+01
   6.3300000e+01   1.2017549e+01
   6.3400000e+01   1.2003838e+01
   6.3500000e+01   1.1990148e+01
   6.3600000e+01   1.1976481e+01
   6.3700000e+01   1.1962834e+01
   6.3800000e+01   1.1949209e+01
   6.3900000e+01   1.1935606e+01
   6.4000000e+01   1.1922023e+01
   6.4100000e+01   1.1908462e+01
   6.4200000e+01   1.1894922e+01
   6.4300000e+01   1.1881403e+01
   6.4400000e+01   1.1867906e+01
   6.4500000e+01   1.1854429e+01
   6.4600000e+01   1.1840973e+01
   6.4700000e+01   1.1827537e+01
   6.4800000e+01   1.1814123e+01
   6.4900000e+01   1.1800729e+01
   6.5000000e+01   1.1787356e+01
   6.5100000e+01   1.1774003e+01
   6.5200000e+01   1.1760671e+01
   6.5300000e+01   1.1747359e+01
   6.5400000e+01   1.1734068e+01
   6.5500000e+01   1.1720797e+01
   6.5600000e+01   1.1707546e+01
   6.5700000e+01   1.1694315e+01
   6.5800000e+01   1.1681105e+01
   6.5900000e+01   1.1667915e+01
   6.6000000e+01   1.1654744e+01
   6.6100000e+01   1.1641594e+01
   6.6200000e+01   1.1628463e+01
   6.6300000e+01   1.1615352e+01
   6.6400000e+01   1.1602261e+01
   6.6500000e+01   1.1589190e+01
   6.6600000e+01   1.1576138e+01
   6.6700000e+01   1.1563106e+01
   6.6800000e+01   1.1550094e+01
   6.6900000e+01   1.1537101e+01
   6.7000000e+01   1.1524127e+01
   6.7100000e+01   1.1511172e+01
   6.7200000e+01   1.1498237e+01
   6.7300000e+01   1.1485322e+01
   6.7400000e+01   1.1472425e+01
   6.7500000e+01   1.1459547e+01
   6.7600000e+01   1.1446689e+01
   6.7700000e+01   1.1433850e+01
   6.7800000e+01   1.1421029e+01
   6.7900000e+01   1.1408227e+01
   6.8000000e+01   1.1395445e+01
   6.8100000e+01   1.1382681e+01
   6.8200000e+01   1.1369935e+01
   6.8300000e+01   1.1357209e+01
   6.8400000e+01   1.1344501e+01
   6.8500000e+01   1.1331811e+01
   6.8600000e+01   1.1319141e+01
   6.8700000e+01   1.1306488e+01
   6.8800000e+01   1.1293854e+01
   6.8900000e+01   1.1281238e+01
   6.9000000e+01   1.1268641e+01
   6.9100000e+01   1.1256062e+01
   6.9200000e+01   1.1243501e+01
   6.9300000e+01   1.1230958e+01
   6.9400000e+01   1.1218433e+01
   6.9500000e+01   1.1205927e+01
   6.9600000e+01   1.1193438e+01
   6.9700000e+01   1.1180967e+01
   6.9800000e+01   1.1168514e+01
   6.9900000e+01   1.1156079e+01
   7.0000000e+01   1.1143662e+01
   7.0100000e+01   1.1131263e+01
   7.0200000e+01   1.1118881e+01
   7.0300000e+01   1.1106516e+01
   7.0400000e+01   1.1094170e+01
   7.0500000e+01   1.1081841e+01
   7.0600000e+01   1.1069529e+01
   7.0700000e+01   1.1057235e+01
   7.0800000e+01   1.1044958e+01
   7.0900000e+01   1.1032698e+01
   7.1000000e+01   1.1020456e+01
   7.1100000e+01   1.1008231e+01
   7.1200000e+01   1.0996023e+01
   7.1300000e+01   1.0983832e+01
   7.1400000e+01   1.0971659e+01
   7.1500000e+01   1.0959502e+01
   7.1600000e+01   1.0947362e+01
   7.1700000e+01   1.0935240e+01
   7.1800000e+01   1.0923134e+01
   7.1900000e+01   1.0911045e+01
   7.2000000e+01   1.0898973e+01
   7.2100000e+01   1.0886918e+01
   7.2200000e+01   1.0874879e+01
   7.2300000e+01   1.0862857e+01
   7.2400000e+01   1.0850852e+01
   7.2500000e+01   1.0838863e+01
   7.2600000e+01   1.0826890e+01
   7.2700000e+01   1.0814935e+01
   7.2800000e+01   1.0802995e+01
   7.2900000e+01   1.0791072e+01
   7.3000000e+01   1.0779166e+01
   7.3100000e+01   1.0767275e+01
   7.3200000e+01   1.0755401e+01
   7.3300000e+01   1.0743543e+01
   7.3400000e+01   1.0731702e+01
   7.3500000e+01   1.0719876e+01
   7.3600000e+01   1.0708067e+01
   7.3700000e+01   1.0696273e+01
   7.3800000e+01   1.0684496e+01
   7.3900000e+01   1.0672734e+01
   7.4000000e+01   1.0660988e+01
   7.4100000e+01   1.0649259e+01
   7.4200000e+01   1.0637545e+01
   7.4300000e+01   1.0625847e+01
   7.4400000e+01   1.0614164e+01
   7.4500000e+01   1.0602497e+01
   7.4600000e+01   1.0590846e+01
   7.4700000e+01   1.0579211e+01
   7.4800000e+01   1.0567591e+01
   7.4900000e+01   1.0555987e+01
   7.5000000e+01   1.0544398e+01
   7.5100000e+01   1.0532824e+01
   7.5200000e+01   1.0521266e+01
   7.5300000e+01   1.0509723e+01
   7.5400000e+01   1.0498196e+01
   7.5500000e+01   1.0486684e+01
   7.5600000e+01   1.0475187e+01
   7.5700000e+01   1.0463705e+01
   7.5800000e+01   1.0452239e+01
   7.5900000e+01   1.0440787e+01
   7.6000000e+01   1.0429351e+01
   7.6100000e+01   1.0417930e+01
   7.6200000e+01   1.0406523e+01
   7.6300000e+01   1.0395132e+01
   7.6400000e+01   1.0383756e+01
   7.6500000e+01   1.0372394e+01
   7.6600000e+01   1.0361047e+01
   7.6700000e+01   1.0349716e+01
   7.6800000e+01   1.0338398e+01
   7.6900000e+01   1.0327096e+01
   7.7000000e+01   1.0315808e+01
   7.7100000e+01   1.0304535e+01
   7.7200000e+01   1.0293277e+01
   7.7300000e+01   1.0282033e+01
   7.7400000e+01   1.0270804e+01
   7.7500000e+01   1.0259589e+01
   7.7600000e+01   1.0248388e+01
   7.7700000e+01   1.0237203e+01
   7.7800000e+01   1.0226031e+01
   7.7900000e+01   1.0214874e+01
   7.8000000e+01   1.0203731e+01
   7.8100000e+01   1.0192602e+01
   7.8200000e+01   1.0181488e+01
   7.8300000e+01   1.0170388e+01
   7.8400000e+01   1.0159302e+01
   7.8500000e+01   1.0148230e+01
   7.8600000e+01   1.0137172e+01
   7.8700000e+01   1.0126128e+01
   7.8800000e+01   1.0115099e+01
   7.8900000e+01   1.0104083e+01
   7.9000000e+01   1.0093081e+01
   7.9100000e+01   1.0082093e+01
   7.9200000e+01   1.0071119e+01
   7.9300000e+01   1.0060159e+01
   7.9400000e+01   1.0049213e+01
   7.9500000e+01   1.0038280e+01
   7.9600000e+01   1.0027362e+01
   7.9700000e+01   1.0016456e+01
   7.9800000e+01   1.0005565e+01
   7.9900000e+01   9.9946873e+00
   8.0000000e+01   9.9838231e+00
   8.0100000e+01   9.9729726e+00
   8.0200000e+01   9.9621355e+00
   8.0300000e+01   9.9513120e+00
   8.0400000e+01   9.9405019e+00
   8.0500000e+01   9.9297053e+00
   8.0600000e+01   9.9189220e+00
   8.0700000e+01   9.9081522e+00
   8.0800000e+01   9.8973957e+00
   8.0900000e+01   9.8866524e+00
   8.1000000e+01   9.8759225e+00
   8.1100000e+01   9.8652058e+00
   8.1200000e+01   9.8545023e+00
   8.1300000e+01   9.8438120e+00
   8.1400000e+01   9.8331348e+00
   8.1500000e+01   9.8224707e+00
   8.1600000e+01   9.8118197e+00
   8.1700000e+01   9.8011817e+00
   8.1800000e+01   9.7905568e+00
   8.1900000e+01   9.7799448e+00
   8.2000000e+01   9.7693458e+00
   8.2100000e+01   9.7587597e+00
   8.2200000e+01   9.7481865e+00
   8.2300000e+01   9.7376262e+00
   8.2400000e+01   9.7270786e+00
   8.2500000e+01   9.7165439e+00
   8.2600000e+01   9.7060219e+00
   8.2700000e+01   9.6955127e+00
   8.2800000e+01   9.6850161e+00
   8.2900000e+01   9.6745323e+00
   8.3000000e+01   9.6640610e+00
   8.3100000e+01   9.6536024e+00
   8.3200000e+01   9.6431564e+00
   8.3300000e+01   9.6327229e+00
   8.3400000e+01   9.6223019e+00
   8.3500000e+01   9.6118934e+00
   8.3600000e+01   9.6014973e+00
   8.3700000e+01   9.5911137e+00
   8.3800000e+01   9.5807425e+00
   8.3900000e+01   9.5703837e+00
   8.4000000e+01   9.5600372e+00
   8.4100000e+01   9.5497030e+00
   8.4200000e+01   9.5393811e+00
   8.4300000e+01   9.5290714e+00
   8.4400000e+01   9.5187739e+00
   8.4500000e+01   9.5084887e+00
   8.4600000e+01   9.4982156e+00
   8.4700000e+01   9.4879547e+00
   8.4800000e+01   9.4777058e+00
   8.4900000e+01   9.4674691e+00
   8.5000000e+01   9.4572444e+00
   8.5100000e+01   9.4470317e+00
   8.5200000e+01   9.4368310e+00
   8.5300000e+01   9.4266423e+00
   8.5400000e+01   9.4164655e+00
   8.5500000e+01   9.4063006e+00
   8.5600000e+01   9.3961476e+00
   8.5700000e+01   9.3860064e+00
   8.5800000e+01   9.3758771e+00
   8.5900000e+01   9.3657596e+00
   8.6000000e+01   9.3556539e+00
   8.6100000e+01   9.3455599e+00
   8.6200000e+01   9.3354776e+00
   8.6300000e+01   9.3254070e+00
   8.6400000e+01   9.3153480e+00
   8.6500000e+01   9.3053007e+00
   8.6600000e+01   9.2952650e+00
   8.6700000e+01   9.2852409e+00
   8.6800000e+01   9.2752284e+00
   8.6900000e+01   9.2652274e+00
   8.7000000e+01   9.2552378e+00
   8.7100000e+01   9.2452598e+00
   8.7200000e+01   9.2352932e+00
   8.7300000e+01   9.2253380e+00
   8.7400000e+01   9.2153942e+00
   8.7500000e+01   9.2054618e+00
   8.7600000e+01   9.1955408e+00
   8.7700000e+01   9.1856310e+00
   8.7800000e+01   9.1757326e+00
   8.7900000e+01   9.1658454e+00
   8.8000000e+01   9.1559694e+00
   8.8100000e+01   9.1461047e+00
   8.8200000e+01   9.1362512e+00
   8.8300000e+01   9.1264088e+00
   8.8400000e+01   9.1165776e+00
   8.8500000e+01   9.1067575e+00
   8.8600000e+01   9.0969484e+00
   8.8700000e+01   9.0871505e+00
   8.8800000e+01   9.0773636e+00
   8.8900000e+01   9.0675877e+00
   8.9000000e+01   9.0578227e+00
   8.9100000e+01   9.0480688e+00
   8.9200000e+01   9.0383258e+00
   8.9300000e+01   9.0285937e+00
   8.9400000e+01   9.0188725e+00
   8.9500000e+01   9.0091622e+00
   8.9600000e+01   8.9994627e+00
   8.9700000e+01   8.9897740e+00
   8.9800000e+01   8.9800961e+00
   8.9900000e+01   8.9704290e+00
   9.0000000e+01   8.9607727e+00
   9.0100000e+01   8.9511271e+00
   9.0200000e+01   8.9414921e+00
   9.0300000e+01   8.9318679e+00
   9.0400000e+01   8.9222543e+00
   9.0500000e+01   8.9126513e+00
   9.0600000e+01   8.9030589e+00
   9.0700000e+01   8.8934771e+00
   9.0800000e+01   8.8839059e+00
   9.0900000e+01   8.8743452e+00
   9.1000000e+01   8.8647950e+00
   9.1100000e+01   8.8552553e+00
   9.1200000e+01   8.8457261e+00
   9.1300000e+01   8.8362073e+00
   9.1400000e+01   8.8266990e+00
   9.1500000e+01   8.8172010e+00
   9.1600000e+01   8.8077134e+00
   9.1700000e+01   8.7982362e+00
   9.1800000e+01   8.7887693e+00
   9.1900000e+01   8.7793127e+00
   9.2000000e+01   8.7698663e+00
   9.2100000e+01   8.7604303e+00
   9.2200000e+01   8.7510045e+00
   9.2300000e+01   8.7415889e+00
   9.2400000e+01   8.7321835e+00
   9.2500000e+01   8.7227882e+00
   9.2600000e+01   8.7134031e+00
   9.2700000e+01   8.7040282e+00
   9.2800000e+01   8.6946634e+00
   9.2900000e+01   8.6853086e+00
   9.3000000e+01   8.6759639e+00
   9.3100000e+01   8.6666293e+00
   9.3200000e+01   8.6573046e+00
   9.3300000e+01   8.6479900e+00
   9.3400000e+01   8.6386854e+00
   9.3500000e+01   8.6293907e+00
   9.3600000e+01   8.6201059e+00
   9.3700000e+01   8.6108311e+00
   9.3800000e+01   8.6015661e+00
   9.3900000e+01   8.5923110e+00
   9.4000000e+01   8.5830658e+00
   9.4100000e+01   8.5738304e+00
   9.4200000e+01   8.5646048e+00
   9.4300000e+01   8.5553890e+00
   9.4400000e+01   8.5461830e+00
   9.4500000e+01   8.5369867e+00
   9.4600000e+01   8.5278002e+00
   9.4700000e+01   8.5186233e+00
   9.4800000e+01   8.5094561e+00
   9.4900000e+01   8.5002986e+00
   9.5000000e+01   8.4911508e+00
   9.5100000e+01   8.4820125e+00
   9.5200000e+01   8.4728839e+00
   9.5300000e+01   8.4637649e+00
   9.5400000e+01   8.4546554e+00
   9.5500000e+01   8.4455554e+00
   9.5600000e+01   8.4364650e+00
   9.5700000e+01   8.4273841e+00
   9.5800000e+01   8.4183127e+00
   9.5900000e+01   8.4092507e+00
   9.6000000e+01   8.4001982e+00
   9.6100000e+01   8.3911551e+00
   9.6200000e+01   8.3821214e+00
   9.6300000e+01   8.3730971e+00
   9.6400000e+01   8.3640822e+00
   9.6500000e+01   8.3550766e+00
   9.6600000e+01   8.3460804e+00
   9.6700000e+01   8.3370934e+00
   9.6800000e+01   8.3281157e+00
   9.6900000e+01   8.3191473e+00
   9.7000000e+01   8.3101882e+00
   9.7100000e+01   8.3012383e+00
   9.7200000e+01   8.2922976e+00
   9.7300000e+01   8.2833661e+00
   9.7400000e+01   8.2744437e+00
   9.7500000e+01   8.2655306e+00
   9.7600000e+01   8.2566265e+00
   9.7700000e+01   8.2477316e+00
   9.7800000e+01   8.2388458e+00
   9.7900000e+01   8.2299690e+00
   9.8000000e+01   8.2211014e+00
   9.8100000e+01   8.2122427e+00
   9.8200000e+01   8.2033931e+00
   9.8300000e+01   8.1945525e+00
   9.8400000e+01   8.1857209e+00
   9.8500000e+01   8.1768983e+00
   9.8600000e+01   8.1680846e+00
   9.8700000e+01   8.1592798e+00
   9.8800000e+01   8.1504840e+00
   9.8900000e+01   8.1416970e+00
   9.9000000e+01   8.1329190e+00
   9.9100000e+01   8.1241498e+00
   9.9200000e+01   8.1153894e+00
   9.9300000e+01   8.1066379e+00
   9.9400000e+01   8.0978952e+00
   9.9500000e+01   8.0891613e+00
   9.9600000e+01   8.0804361e+00
   9.9700000e+01   8.0717197e+00
   9.9800000e+01   8.0630121e+00
   9.9900000e+01   8.0543131e+00
   1.0000000e+02   8.0456229e+00
   1.0010000e+02   8.0369413e+00
   1.0020000e+02   8.0282684e+00
   1.0030000e+02   8.0196042e+00
   1.0040000e+02   8.0109486e+00
   1.0050000e+02   8.0023016e+00
   1.0060000e+02   7.9936633e+00
   1.0070000e+02   7.9850335e+00
   1.0080000e+02   7.9764122e+00
   1.0090000e+02   7.9677996e+00
   1.0100000e+02   7.9591954e+00
   1.0110000e+02   7.9505998e+00
   1.0120000e+02   7.9420126e+00
   1.0130000e+02   7.9334340e+00
   1.0140000e+02   7.9248638e+00
   1.0150000e+02   7.9163020e+00
   1.0160000e+02   7.9077487e+00
   1.0170000e+02   7.8992038e+00
   1.0180000e+02   7.8906673e+00
   1.0190000e+02   7.8821392e+00
   1.0200000e+02   7.8736194e+00
   1.0210000e+02   7.8651080e+00
   1.0220000e+02   7.8566050e+00
   1.0230000e+02   7.8481102e+00
   1.0240000e+02   7.8396237e+00
   1.0250000e+02   7.8311456e+00
   1.0260000e+02   7.8226757e+00
   1.0270000e+02   7.8142140e+00
   1.0280000e+02   7.8057606e+00
   1.0290000e+02   7.7973154e+00
   1.0300000e+02   7.7888784e+00
   1.0310000e+02   7.7804496e+00
   1.0320000e+02   7.7720289e+00
   1.0330000e+02   7.7636164e+00
   1.0340000e+02   7.7552121e+00
   1.0350000e+02   7.7468159e+00
   1.0360000e+02   7.7384278e+00
   1.0370000e+02   7.7300478e+00
   1.0380000e+02   7.7216758e+00
   1.0390000e+02   7.7133119e+00
   1.0400000e+02   7.7049561e+00
   1.0410000e+02   7.6966083e+00
   1.0420000e+02   7.6882685e+00
   1.0430000e+02   7.6799367e+00
   1.0440000e+02   7.6716129e+00
   1.0450000e+02   7.6632971e+00
   1.0460000e+02   7.6549892e+00
   1.0470000e+02   7.6466892e+00
   1.0480000e+02   7.6383972e+00
   1.0490000e+02   7.6301131e+00
   1.0500000e+02   7.6218369e+00
   1.0510000e+02   7.6135686e+00
   1.0520000e+02   7.6053081e+00
   1.0530000e+02   7.5970555e+00
   1.0540000e+02   7.5888107e+00
   1.0550000e+02   7.5805737e+00
   1.0560000e+02   7.5723445e+00
   1.0570000e+02   7.5641231e+00
   1.0580000e+02   7.5559095e+00
   1.0590000e+02   7.5477037e+00
   1.0600000e+02   7.5395056e+00
   1.0610000e+02   7.5313152e+00
   1.0620000e+02   7.5231325e+00
   1.0630000e+02   7.5149576e+00
   1.0640000e+02   7.5067903e+00
   1.0650000e+02   7.4986307e+00
   1.0660000e+02   7.4904788e+00
   1.0670000e+02   7.4823345e+00
   1.0680000e+02   7.4741978e+00
   1.0690000e+02   7.4660688e+00
   1.0700000e+02   7.4579473e+00
   1.0710000e+02   7.4498335e+00
   1.0720000e+02   7.4417272e+00
   1.0730000e+02   7.4336284e+00
   1.0740000e+02   7.4255373e+00
   1.0750000e+02   7.4174536e+00
   1.0760000e+02   7.4093775e+00
   1.0770000e+02   7.4013088e+00
   1.0780000e+02   7.3932477e+00
   1.0790000e+02   7.3851940e+00
   1.0800000e+02   7.3771478e+00
   1.0810000e+02   7.3691090e+00
   1.0820000e+02   7.3610777e+00
   1.0830000e+02   7.3530537e+00
   1.0840000e+02   7.3450372e+00
   1.0850000e+02   7.3370281e+00
   1.0860000e+02   7.3290264e+00
   1.0870000e+02   7.3210320e+00
   1.0880000e+02   7.3130450e+00
   1.0890000e+02   7.3050653e+00
   1.0900000e+02   7.2970929e+00
   1.0910000e+02   7.2891279e+00
   1.0920000e+02   7.2811701e+00
   1.0930000e+02   7.2732196e+00
   1.0940000e+02   7.2652764e+00
   1.0950000e+02   7.2573405e+00
   1.0960000e+02   7.2494118e+00
   1.0970000e+02   7.2414903e+00
   1.0980000e+02   7.2335761e+00
   1.0990000e+02   7.2256690e+00
   1.1000000e+02   7.2177692e+00
   1.1010000e+02   7.2098765e+00
   1.1020000e+02   7.2019910e+00
   1.1030000e+02   7.1941126e+00
   1.1040000e+02   7.1862414e+00
   1.1050000e+02   7.1783773e+00
   1.1060000e+02   7.1705203e+00
   1.1070000e+02   7.1626705e+00
   1.1080000e+02   7.1548277e+00
   1.1090000e+02   7.1469920e+00
   1.1100000e+02   7.1391633e+00
   1.1110000e+02   7.1313417e+00
   1.1120000e+02   7.1235271e+00
   1.1130000e+02   7.1157196e+00
   1.1140000e+02   7.1079191e+00
   1.1150000e+02   7.1001255e+00
   1.1160000e+02   7.0923390e+00
   1.1170000e+02   7.0845594e+00
   1.1180000e+02   7.0767868e+00
   1.1190000e+02   7.0690211e+00
   1.1200000e+02   7.0612624e+00
   1.1210000e+02   7.0535106e+00
   1.1220000e+02   7.0457657e+00
   1.1230000e+02   7.0380278e+00
   1.1240000e+02   7.0302967e+00
   1.1250000e+02   7.0225724e+00
   1.1260000e+02   7.0148551e+00
   1.1270000e+02   7.0071446e+00
   1.1280000e+02   6.9994409e+00
   1.1290000e+02   6.9917440e+00
   1.1300000e+02   6.9840540e+00
   1.1310000e+02   6.9763708e+00
   1.1320000e+02   6.9686943e+00
   1.1330000e+02   6.9610247e+00
   1.1340000e+02   6.9533618e+00
   1.1350000e+02   6.9457056e+00
   1.1360000e+02   6.9380563e+00
   1.1370000e+02   6.9304136e+00
   1.1380000e+02   6.9227776e+00
   1.1390000e+02   6.9151484e+00
   1.1400000e+02   6.9075259e+00
   1.1410000e+02   6.8999100e+00
   1.1420000e+02   6.8923008e+00
   1.1430000e+02   6.8846983e+00
   1.1440000e+02   6.8771024e+00
   1.1450000e+02   6.8695131e+00
   1.1460000e+02   6.8619305e+00
   1.1470000e+02   6.8543545e+00
   1.1480000e+02   6.8467851e+00
   1.1490000e+02   6.8392223e+00
   1.1500000e+02   6.8316661e+00
   1.1510000e+02   6.8241164e+00
   1.1520000e+02   6.8165733e+00
   1.1530000e+02   6.8090367e+00
   1.1540000e+02   6.8015067e+00
   1.1550000e+02   6.7939832e+00
   1.1560000e+02   6.7864662e+00
   1.1570000e+02   6.7789557e+00
   1.1580000e+02   6.7714517e+00
   1.1590000e+02   6.7639542e+00
   1.1600000e+02   6.7564631e+00
   1.1610000e+02   6.7489785e+00
   1.1620000e+02   6.7415003e+00
   1.1630000e+02   6.7340286e+00
   1.1640000e+02   6.7265633e+00
   1.1650000e+02   6.7191044e+00
   1.1660000e+02   6.7116519e+00
   1.1670000e+02   6.7042058e+00
   1.1680000e+02   6.6967660e+00
   1.1690000e+02   6.6893327e+00
   1.1700000e+02   6.6819056e+00
   1.1710000e+02   6.6744850e+00
   1.1720000e+02   6.6670706e+00
   1.1730000e+02   6.6596626e+00
   1.1740000e+02   6.6522609e+00
   1.1750000e+02   6.6448655e+00
   1.1760000e+02   6.6374764e+00
   1.1770000e+02   6.6300936e+00
   1.1780000e+02   6.6227171e+00
   1.1790000e+02   6.6153468e+00
   1.1800000e+02   6.6079827e+00
   1.1810000e+02   6.6006249e+00
   1.1820000e+02   6.5932733e+00
   1.1830000e+02   6.5859280e+00
   1.1840000e+02   6.5785888e+00
   1.1850000e+02   6.5712559e+00
   1.1860000e+02   6.5639291e+00
   1.1870000e+02   6.5566085e+00
   1.1880000e+02   6.5492941e+00
   1.1890000e+02   6.5419858e+00
   1.1900000e+02   6.5346837e+00
   1.1910000e+02   6.5273877e+00
   1.1920000e+02   6.5200978e+00
   1.1930000e+02   6.5128140e+00
   1.1940000e+02   6.5055363e+00
   1.1950000e+02   6.4982648e+00
   1.1960000e+02   6.4909993e+00
   1.1970000e+02   6.4837399e+00
   1.1980000e+02   6.4764865e+00
   1.1990000e+02   6.4692392e+00
   1.2000000e+02   6.4619980e+00
   1.2010000e+02   6.4547627e+00
   1.2020000e+02   6.4475335e+00
   1.2030000e+02   6.4403103e+00
   1.2040000e+02   6.4330931e+00
   1.2050000e+02   6.4258819e+00
   1.2060000e+02   6.4186767e+00
   1.2070000e+02   6.4114775e+00
   1.2080000e+02   6.4042842e+00
   1.2090000e+02   6.3970969e+00
   1.2100000e+02   6.3899155e+00
   1.2110000e+02   6.3827400e+00
   1.2120000e+02   6.3755705e+00
   1.2130000e+02   6.3684069e+00
   1.2140000e+02   6.3612491e+00
   1.2150000e+02   6.3540973e+00
   1.2160000e+02   6.3469514e+00
   1.2170000e+02   6.3398113e+00
   1.2180000e+02   6.3326771e+00
   1.2190000e+02   6.3255488e+00
   1.2200000e+02   6.3184263e+00
   1.2210000e+02   6.3113096e+00
   1.2220000e+02   6.3041988e+00
   1.2230000e+02   6.2970937e+00
   1.2240000e+02   6.2899945e+00
   1.2250000e+02   6.2829011e+00
   1.2260000e+02   6.2758135e+00
   1.2270000e+02   6.2687316e+00
   1.2280000e+02   6.2616555e+00
   1.2290000e+02   6.2545852e+00
   1.2300000e+02   6.2475207e+00
   1.2310000e+02   6.2404618e+00
   1.2320000e+02   6.2334087e+00
   1.2330000e+02   6.2263613e+00
   1.2340000e+02   6.2193197e+00
   1.2350000e+02   6.2122837e+00
   1.2360000e+02   6.2052535e+00
   1.2370000e+02   6.1982289e+00
   1.2380000e+02   6.1912100e+00
   1.2390000e+02   6.1841968e+00
   1.2400000e+02   6.1771892e+00
   1.2410000e+02   6.1701873e+00
   1.2420000e+02   6.1631910e+00
   1.2430000e+02   6.1562003e+00
   1.2440000e+02   6.1492153e+00
   1.2450000e+02   6.1422359e+00
   1.2460000e+02   6.1352620e+00
   1.2470000e+02   6.1282938e+00
   1.2480000e+02   6.1213312e+00
   1.2490000e+02   6.1143741e+00
   1.2500000e+02   6.1074226e+00
   1.2510000e+02   6.1004767e+00
   1.2520000e+02   6.0935363e+00
   1.2530000e+02   6.0866015e+00
   1.2540000e+02   6.0796722e+00
   1.2550000e+02   6.0727484e+00
   1.2560000e+02   6.0658301e+00
   1.2570000e+02   6.0589173e+00
   1.2580000e+02   6.0520101e+00
   1.2590000e+02   6.0451083e+00
   1.2600000e+02   6.0382120e+00
   1.2610000e+02   6.0313211e+00
   1.2620000e+02   6.0244358e+00
   1.2630000e+02   6.0175559e+00
   1.2640000e+02   6.0106814e+00
   1.2650000e+02   6.0038124e+00
   1.2660000e+02   5.9969488e+00
   1.2670000e+02   5.9900906e+00
   1.2680000e+02   5.9832378e+00
   1.2690000e+02   5.9763904e+00
   1.2700000e+02   5.9695485e+00
   1.2710000e+02   5.9627119e+00
   1.2720000e+02   5.9558807e+00
   1.2730000e+02   5.9490548e+00
   1.2740000e+02   5.9422343e+00
   1.2750000e+02   5.9354192e+00
   1.2760000e+02   5.9286094e+00
   1.2770000e+02   5.9218049e+00
   1.2780000e+02   5.9150058e+00
   1.2790000e+02   5.9082120e+00
   1.2800000e+02   5.9014235e+00
   1.2810000e+02   5.8946403e+00
   1.2820000e+02   5.8878624e+00
   1.2830000e+02   5.8810898e+00
   1.2840000e+02   5.8743224e+00
   1.2850000e+02   5.8675603e+00
   1.2860000e+02   5.8608035e+00
   1.2870000e+02   5.8540519e+00
   1.2880000e+02   5.8473056e+00
   1.2890000e+02   5.8405645e+00
   1.2900000e+02   5.8338287e+00
   1.2910000e+02   5.8270980e+00
   1.2920000e+02   5.8203726e+00
   1.2930000e+02   5.8136524e+00
   1.2940000e+02   5.8069374e+00
   1.2950000e+02   5.8002275e+00
   1.2960000e+02   5.7935228e+00
   1.2970000e+02   5.7868234e+00
   1.2980000e+02   5.7801290e+00
   1.2990000e+02   5.7734399e+00
   1.3000000e+02   5.7667558e+00
   1.3010000e+02   5.7600769e+00
   1.3020000e+02   5.7534032e+00
   1.3030000e+02   5.7467346e+00
   1.3040000e+02   5.7400711e+00
   1.3050000e+02   5.7334126e+00
   1.3060000e+02   5.7267593e+00
   1.3070000e+02   5.7201111e+00
   1.3080000e+02   5.7134680e+00
   1.3090000e+02   5.7068299e+00
   1.3100000e+02   5.7001970e+00
   1.3110000e+02   5.6935690e+00
   1.3120000e+02   5.6869462e+00
   1.3130000e+02   5.6803284e+00
   1.3140000e+02   5.6737156e+00
   1.3150000e+02   5.6671078e+00
   1.3160000e+02   5.6605051e+00
   1.3170000e+02   5.6539074e+00
   1.3180000e+02   5.6473147e+00
   1.3190000e+02   5.6407270e+00
   1.3200000e+02   5.6341443e+00
   1.3210000e+02   5.6275665e+00
   1.3220000e+02   5.6209938e+00
   1.3230000e+02   5.6144260e+00
   1.3240000e+02   5.6078632e+00
   1.3250000e+02   5.6013053e+00
   1.3260000e+02   5.5947524e+00
   1.3270000e+02   5.5882044e+00
   1.3280000e+02   5.5816614e+00
   1.3290000e+02   5.5751233e+00
   1.3300000e+02   5.5685901e+00
   1.3310000e+02   5.5620618e+00
   1.3320000e+02   5.5555384e+00
   1.3330000e+02   5.5490199e+00
   1.3340000e+02   5.5425063e+00
   1.3350000e+02   5.5359976e+00
   1.3360000e+02   5.5294937e+00
   1.3370000e+02   5.5229947e+00
   1.3380000e+02   5.5165006e+00
   1.3390000e+02   5.5100113e+00
   1.3400000e+02   5.5035269e+00
   1.3410000e+02   5.4970473e+00
   1.3420000e+02   5.4905726e+00
   1.3430000e+02   5.4841026e+00
   1.3440000e+02   5.4776375e+00
   1.3450000e+02   5.4711772e+00
   1.3460000e+02   5.4647217e+00
   1.3470000e+02   5.4582710e+00
   1.3480000e+02   5.4518250e+00
   1.3490000e+02   5.4453839e+00
   1.3500000e+02   5.4389475e+00
   1.3510000e+02   5.4325159e+00
   1.3520000e+02   5.4260890e+00
   1.3530000e+02   5.4196669e+00
   1.3540000e+02   5.4132496e+00
   1.3550000e+02   5.4068370e+00
   1.3560000e+02   5.4004291e+00
   1.3570000e+02   5.3940259e+00
   1.3580000e+02   5.3876275e+00
   1.3590000e+02   5.3812337e+00
   1.3600000e+02   5.3748447e+00
   1.3610000e+02   5.3684604e+00
   1.3620000e+02   5.3620807e+00
   1.3630000e+02   5.3557058e+00
   1.3640000e+02   5.3493355e+00
   1.3650000e+02   5.3429699e+00
   1.3660000e+02   5.3366089e+00
   1.3670000e+02   5.3302526e+00
   1.3680000e+02   5.3239009e+00
   1.3690000e+02   5.3175539e+00
   1.3700000e+02   5.3112115e+00
   1.3710000e+02   5.3048738e+00
   1.3720000e+02   5.2985407e+00
   1.3730000e+02   5.2922121e+00
   1.3740000e+02   5.2858882e+00
   1.3750000e+02   5.2795689e+00
   1.3760000e+02   5.2732542e+00
   1.3770000e+02   5.2669441e+00
   1.3780000e+02   5.2606385e+00
   1.3790000e+02   5.2543376e+00
   1.3800000e+02   5.2480412e+00
   1.3810000e+02   5.2417493e+00
   1.3820000e+02   5.2354620e+00
   1.3830000e+02   5.2291793e+00
   1.3840000e+02   5.2229011e+00
   1.3850000e+02   5.2166274e+00
   1.3860000e+02   5.2103583e+00
   1.3870000e+02   5.2040937e+00
   1.3880000e+02   5.1978336e+00
   1.3890000e+02   5.1915780e+00
   1.3900000e+02   5.1853269e+00
   1.3910000e+02   5.1790803e+00
   1.3920000e+02   5.1728382e+00
   1.3930000e+02   5.1666006e+00
   1.3940000e+02   5.1603674e+00
   1.3950000e+02   5.1541387e+00
   1.3960000e+02   5.1479145e+00
   1.3970000e+02   5.1416948e+00
   1.3980000e+02   5.1354795e+00
   1.3990000e+02   5.1292686e+00
   1.4000000e+02   5.1230622e+00
   1.4010000e+02   5.1168602e+00
   1.4020000e+02   5.1106626e+00
   1.4030000e+02   5.1044695e+00
   1.4040000e+02   5.0982807e+00
   1.4050000e+02   5.0920964e+00
   1.4060000e+02   5.0859165e+00
   1.4070000e+02   5.0797409e+00
   1.4080000e+02   5.0735698e+00
   1.4090000e+02   5.0674030e+00
   1.4100000e+02   5.0612406e+00
   1.4110000e+02   5.0550826e+00
   1.4120000e+02   5.0489289e+00
   1.4130000e+02   5.0427796e+00
   1.4140000e+02   5.0366347e+00
   1.4150000e+02   5.0304941e+00
   1.4160000e+02   5.0243578e+00
   1.4170000e+02   5.0182259e+00
   1.4180000e+02   5.0120983e+00
   1.4190000e+02   5.0059750e+00
   1.4200000e+02   4.9998560e+00
   1.4210000e+02   4.9937413e+00
   1.4220000e+02   4.9876310e+00
   1.4230000e+02   4.9815249e+00
   1.4240000e+02   4.9754231e+00
   1.4250000e+02   4.9693256e+00
   1.4260000e+02   4.9632324e+00
   1.4270000e+02   4.9571434e+00
   1.4280000e+02   4.9510587e+00
   1.4290000e+02   4.9449783e+00
   1.4300000e+02   4.9389021e+00
   1.4310000e+02   4.9328302e+00
   1.4320000e+02   4.9267625e+00
   1.4330000e+02   4.9206991e+00
   1.4340000e+02   4.9146399e+00
   1.4350000e+02   4.9085849e+00
   1.4360000e+02   4.9025341e+00
   1.4370000e+02   4.8964875e+00
   1.4380000e+02   4.8904452e+00
   1.4390000e+02   4.8844070e+00
   1.4400000e+02   4.8783730e+00
   1.4410000e+02   4.8723433e+00
   1.4420000e+02   4.8663177e+00
   1.4430000e+02   4.8602963e+00
   1.4440000e+02   4.8542790e+00
   1.4450000e+02   4.8482659e+00
   1.4460000e+02   4.8422570e+00
   1.4470000e+02   4.8362523e+00
   1.4480000e+02   4.8302516e+00
   1.4490000e+02   4.8242552e+00
   1.4500000e+02   4.8182628e+00
   1.4510000e+02   4.8122746e+00
   1.4520000e+02   4.8062906e+00
   1.4530000e+02   4.8003106e+00
   1.4540000e+02   4.7943347e+00
   1.4550000e+02   4.7883630e+00
   1.4560000e+02   4.7823954e+00
   1.4570000e+02   4.7764318e+00
   1.4580000e+02   4.7704724e+00
   1.4590000e+02   4.7645170e+00
   1.4600000e+02   4.7585658e+00
   1.4610000e+02   4.7526186e+00
   1.4620000e+02   4.7466754e+00
   1.4630000e+02   4.7407364e+00
   1.4640000e+02   4.7348013e+00
   1.4650000e+02   4.7288704e+00
   1.4660000e+02   4.7229435e+00
   1.4670000e+02   4.7170206e+00
   1.4680000e+02   4.7111018e+00
   1.4690000e+02   4.7051870e+00
   1.4700000e+02   4.6992762e+00
   1.4710000e+02   4.6933694e+00
   1.4720000e+02   4.6874667e+00
   1.4730000e+02   4.6815679e+00
   1.4740000e+02   4.6756732e+00
   1.4750000e+02   4.6697825e+00
   1.4760000e+02   4.6638957e+00
   1.4770000e+02   4.6580130e+00
   1.4780000e+02   4.6521342e+00
   1.4790000e+02   4.6462594e+00
   1.4800000e+02   4.6403886e+00
   1.4810000e+02   4.6345217e+00
   1.4820000e+02   4.6286588e+00
   1.4830000e+02   4.6227999e+00
   1.4840000e+02   4.6169449e+00
   1.4850000e+02   4.6110938e+00
   1.4860000e+02   4.6052467e+00
   1.4870000e+02   4.5994035e+00
   1.4880000e+02   4.5935643e+00
   1.4890000e+02   4.5877289e+00
   1.4900000e+02   4.5818975e+00
   1.4910000e+02   4.5760700e+00
   1.4920000e+02   4.5702464e+00
   1.4930000e+02   4.5644267e+00
   1.4940000e+02   4.5586109e+00
   1.4950000e+02   4.5527990e+00
   1.4960000e+02   4.5469910e+00
   1.4970000e+02   4.5411869e+00
   1.4980000e+02   4.5353866e+00
   1.4990000e+02   4.5295902e+00
   1.5000000e+02   4.5237977e+00
   1.5010000e+02   4.5180090e+00
   1.5020000e+02   4.5122242e+00
   1.5030000e+02   4.5064433e+00
   1.5040000e+02   4.5006662e+00
   1.5050000e+02   4.4948929e+00
   1.5060000e+02   4.4891234e+00
   1.5070000e+02   4.4833578e+00
   1.5080000e+02   4.4775960e+00
   1.5090000e+02   4.4718381e+00
   1.5100000e+02   4.4660839e+00
   1.5110000e+02   4.4603336e+00
   1.5120000e+02   4.4545871e+00
   1.5130000e+02   4.4488443e+00
   1.5140000e+02   4.4431054e+00
   1.5150000e+02   4.4373702e+00
   1.5160000e+02   4.4316389e+00
   1.5170000e+02   4.4259113e+00
   1.5180000e+02   4.4201874e+00
   1.5190000e+02   4.4144674e+00
   1.5200000e+02   4.4087511e+00
   1.5210000e+02   4.4030386e+00
   1.5220000e+02   4.3973298e+00
   1.5230000e+02   4.3916248e+00
   1.5240000e+02   4.3859235e+00
   1.5250000e+02   4.3802260e+00
   1.5260000e+02   4.3745322e+00
   1.5270000e+02   4.3688421e+00
   1.5280000e+02   4.3631558e+00
   1.5290000e+02   4.3574732e+00
   1.5300000e+02   4.3517943e+00
   1.5310000e+02   4.3461191e+00
   1.5320000e+02   4.3404476e+00
   1.5330000e+02   4.3347798e+00
   1.5340000e+02   4.3291157e+00
   1.5350000e+02   4.3234553e+00
   1.5360000e+02   4.3177986e+00
   1.5370000e+02   4.3121455e+00
   1.5380000e+02   4.3064962e+00
   1.5390000e+02   4.3008505e+00
   1.5400000e+02   4.2952085e+00
   1.5410000e+02   4.2895701e+00
   1.5420000e+02   4.2839354e+00
   1.5430000e+02   4.2783044e+00
   1.5440000e+02   4.2726770e+00
   1.5450000e+02   4.2670532e+00
   1.5460000e+02   4.2614331e+00
   1.5470000e+02   4.2558166e+00
   1.5480000e+02   4.2502038e+00
   1.5490000e+02   4.2445945e+00
   1.5500000e+02   4.2389889e+00
   1.5510000e+02   4.2333869e+00
   1.5520000e+02   4.2277885e+00
   1.5530000e+02   4.2221938e+00
   1.5540000e+02   4.2166026e+00
   1.5550000e+02   4.2110150e+00
   1.5560000e+02   4.2054310e+00
   1.5570000e+02   4.1998506e+00
   1.5580000e+02   4.1942738e+00
   1.5590000e+02   4.1887006e+00
   1.5600000e+02   4.1831309e+00
   1.5610000e+02   4.1775648e+00
   1.5620000e+02   4.1720023e+00
   1.5630000e+02   4.1664433e+00
   1.5640000e+02   4.1608879e+00
   1.5650000e+02   4.1553360e+00
   1.5660000e+02   4.1497877e+00
   1.5670000e+02   4.1442430e+00
   1.5680000e+02   4.1387017e+00
   1.5690000e+02   4.1331640e+00
   1.5700000e+02   4.1276298e+00
   1.5710000e+02   4.1220992e+00
   1.5720000e+02   4.1165720e+00
   1.5730000e+02   4.1110484e+00
   1.5740000e+02   4.1055283e+00
   1.5750000e+02   4.1000117e+00
   1.5760000e+02   4.0944986e+00
   1.5770000e+02   4.0889890e+00
   1.5780000e+02   4.0834829e+00
   1.5790000e+02   4.0779803e+00
   1.5800000e+02   4.0724811e+00
   1.5810000e+02   4.0669855e+00
   1.5820000e+02   4.0614933e+00
   1.5830000e+02   4.0560046e+00
   1.5840000e+02   4.0505193e+00
   1.5850000e+02   4.0450375e+00
   1.5860000e+02   4.0395592e+00
   1.5870000e+02   4.0340843e+00
   1.5880000e+02   4.0286129e+00
   1.5890000e+02   4.0231449e+00
   1.5900000e+02   4.0176804e+00
   1.5910000e+02   4.0122193e+00
   1.5920000e+02   4.0067616e+00
   1.5930000e+02   4.0013074e+00
   1.5940000e+02   3.9958565e+00
   1.5950000e+02   3.9904091e+00
   1.5960000e+02   3.9849651e+00
   1.5970000e+02   3.9795246e+00
   1.5980000e+02   3.9740874e+00
   1.5990000e+02   3.9686536e+00
   1.6000000e+02   3.9632232e+00
   1.6010000e+02   3.9577962e+00
   1.6020000e+02   3.9523726e+00
   1.6030000e+02   3.9469524e+00
   1.6040000e+02   3.9415356e+00
   1.6050000e+02   3.9361221e+00
   1.6060000e+02   3.9307121e+00
   1.6070000e+02   3.9253053e+00
   1.6080000e+02   3.9199020e+00
   1.6090000e+02   3.9145020e+00
   1.6100000e+02   3.9091054e+00
   1.6110000e+02   3.9037121e+00
   1.6120000e+02   3.8983221e+00
   1.6130000e+02   3.8929355e+00
   1.6140000e+02   3.8875523e+00
   1.6150000e+02   3.8821723e+00
   1.6160000e+02   3.8767958e+00
   1.6170000e+02   3.8714225e+00
   1.6180000e+02   3.8660525e+00
   1.6190000e+02   3.8606859e+00
   1.6200000e+02   3.8553226e+00
   1.6210000e+02   3.8499626e+00
   1.6220000e+02   3.8446059e+00
   1.6230000e+02   3.8392525e+00
   1.6240000e+02   3.8339024e+00
   1.6250000e+02   3.8285556e+00
   1.6260000e+02   3.8232121e+00
   1.6270000e+02   3.8178718e+00
   1.6280000e+02   3.8125349e+00
   1.6290000e+02   3.8072012e+00
   1.6300000e+02   3.8018708e+00
   1.6310000e+02   3.7965437e+00
   1.6320000e+02   3.7912198e+00
   1.6330000e+02   3.7858992e+00
   1.6340000e+02   3.7805818e+00
   1.6350000e+02   3.7752677e+00
   1.6360000e+02   3.7699569e+00
   1.6370000e+02   3.7646493e+00
   1.6380000e+02   3.7593449e+00
   1.6390000e+02   3.7540438e+00
   1.6400000e+02   3.7487459e+00
   1.6410000e+02   3.7434513e+00
   1.6420000e+02   3.7381598e+00
   1.6430000e+02   3.7328716e+00
   1.6440000e+02   3.7275866e+00
   1.6450000e+02   3.7223048e+00
   1.6460000e+02   3.7170263e+00
   1.6470000e+02   3.7117509e+00
   1.6480000e+02   3.7064787e+00
   1.6490000e+02   3.7012098e+00
   1.6500000e+02   3.6959440e+00
   1.6510000e+02   3.6906814e+00
   1.6520000e+02   3.6854220e+00
   1.6530000e+02   3.6801658e+00
   1.6540000e+02   3.6749128e+00
   1.6550000e+02   3.6696629e+00
   1.6560000e+02   3.6644162e+00
   1.6570000e+02   3.6591727e+00
   1.6580000e+02   3.6539324e+00
   1.6590000e+02   3.6486952e+00
   1.6600000e+02   3.6434611e+00
   1.6610000e+02   3.6382302e+00
   1.6620000e+02   3.6330025e+00
   1.6630000e+02   3.6277779e+00
   1.6640000e+02   3.6225564e+00
   1.6650000e+02   3.6173381e+00
   1.6660000e+02   3.6121229e+00
   1.6670000e+02   3.6069109e+00
   1.6680000e+02   3.6017020e+00
   1.6690000e+02   3.5964961e+00
   1.6700000e+02   3.5912935e+00
   1.6710000e+02   3.5860939e+00
   1.6720000e+02   3.5808974e+00
   1.6730000e+02   3.5757041e+00
   1.6740000e+02   3.5705138e+00
   1.6750000e+02   3.5653267e+00
   1.6760000e+02   3.5601426e+00
   1.6770000e+02   3.5549616e+00
   1.6780000e+02   3.5497838e+00
   1.6790000e+02   3.5446090e+00
   1.6800000e+02   3.5394372e+00
   1.6810000e+02   3.5342686e+00
   1.6820000e+02   3.5291031e+00
   1.6830000e+02   3.5239406e+00
   1.6840000e+02   3.5187811e+00
   1.6850000e+02   3.5136248e+00
   1.6860000e+02   3.5084715e+00
   1.6870000e+02   3.5033212e+00
   1.6880000e+02   3.4981740e+00
   1.6890000e+02   3.4930299e+00
   1.6900000e+02   3.4878888e+00
   1.6910000e+02   3.4827507e+00
   1.6920000e+02   3.4776157e+00
   1.6930000e+02   3.4724837e+00
   1.6940000e+02   3.4673548e+00
   1.6950000e+02   3.4622288e+00
   1.6960000e+02   3.4571059e+00
   1.6970000e+02   3.4519860e+00
   1.6980000e+02   3.4468692e+00
   1.6990000e+02   3.4417553e+00
   1.7000000e+02   3.4366445e+00
   1.7010000e+02   3.4315366e+00
   1.7020000e+02   3.4264318e+00
   1.7030000e+02   3.4213299e+00
   1.7040000e+02   3.4162311e+00
   1.7050000e+02   3.4111352e+00
   1.7060000e+02   3.4060423e+00
   1.7070000e+02   3.4009525e+00
   1.7080000e+02   3.3958656e+00
   1.7090000e+02   3.3907816e+00
   1.7100000e+02   3.3857007e+00
   1.7110000e+02   3.3806227e+00
   1.7120000e+02   3.3755477e+00
   1.7130000e+02   3.3704756e+00
   1.7140000e+02   3.3654065e+00
   1.7150000e+02   3.3603404e+00
   1.7160000e+02   3.3552772e+00
   1.7170000e+02   3.3502170e+00
   1.7180000e+02   3.3451597e+00
   1.7190000e+02   3.3401053e+00
   1.7200000e+02   3.3350539e+00
   1.7210000e+02   3.3300055e+00
   1.7220000e+02   3.3249599e+00
   1.7230000e+02   3.3199173e+00
   1.7240000e+02   3.3148777e+00
   1.7250000e+02   3.3098409e+00
   1.7260000e+02   3.3048071e+00
   1.7270000e+02   3.2997761e+00
   1.7280000e+02   3.2947481e+00
   1.7290000e+02   3.2897230e+00
   1.7300000e+02   3.2847008e+00
   1.7310000e+02   3.2796815e+00
   1.7320000e+02   3.2746651e+00
   1.7330000e+02   3.2696516e+00
   1.7340000e+02   3.2646410e+00
   1.7350000e+02   3.2596333e+00
   1.7360000e+02   3.2546285e+00
   1.7370000e+02   3.2496265e+00
   1.7380000e+02   3.2446274e+00
   1.7390000e+02   3.2396312e+00
   1.7400000e+02   3.2346379e+00
   1.7410000e+02   3.2296475e+00
   1.7420000e+02   3.2246599e+00
   1.7430000e+02   3.2196751e+00
   1.7440000e+02   3.2146933e+00
   1.7450000e+02   3.2097143e+00
   1.7460000e+02   3.2047381e+00
   1.7470000e+02   3.1997648e+00
   1.7480000e+02   3.1947943e+00
   1.7490000e+02   3.1898267e+00
   1.7500000e+02   3.1848619e+00
   1.7510000e+02   3.1799000e+00
   1.7520000e+02   3.1749408e+00
   1.7530000e+02   3.1699846e+00
   1.7540000e+02   3.1650311e+00
   1.7550000e+02   3.1600805e+00
   1.7560000e+02   3.1551326e+00
   1.7570000e+02   3.1501877e+00
   1.7580000e+02   3.1452455e+00
   1.7590000e+02   3.1403061e+00
   1.7600000e+02   3.1353695e+00
   1.7610000e+02   3.1304358e+00
   1.7620000e+02   3.1255048e+00
   1.7630000e+02   3.1205766e+00
   1.7640000e+02   3.1156513e+00
   1.7650000e+02   3.1107287e+00
   1.7660000e+02   3.1058089e+00
   1.7670000e+02   3.1008919e+00
   1.7680000e+02   3.0959777e+00
   1.7690000e+02   3.0910662e+00
   1.7700000e+02   3.0861576e+00
   1.7710000e+02   3.0812517e+00
   1.7720000e+02   3.0763485e+00
   1.7730000e+02   3.0714482e+00
   1.7740000e+02   3.0665506e+00
   1.7750000e+02   3.0616557e+00
   1.7760000e+02   3.0567637e+00
   1.7770000e+02   3.0518743e+00
   1.7780000e+02   3.0469877e+00
   1.7790000e+02   3.0421039e+00
   1.7800000e+02   3.0372228e+00
   1.7810000e+02   3.0323445e+00
   1.7820000e+02   3.0274689e+00
   1.7830000e+02   3.0225960e+00
   1.7840000e+02   3.0177259e+00
   1.7850000e+02   3.0128585e+00
   1.7860000e+02   3.0079938e+00
   1.7870000e+02   3.0031318e+00
   1.7880000e+02   2.9982726e+00
   1.7890000e+02   2.9934161e+00
   1.7900000e+02   2.9885623e+00
   1.7910000e+02   2.9837112e+00
   1.7920000e+02   2.9788628e+00
   1.7930000e+02   2.9740171e+00
   1.7940000e+02   2.9691741e+00
   1.7950000e+02   2.9643338e+00
   1.7960000e+02   2.9594962e+00
   1.7970000e+02   2.9546613e+00
   1.7980000e+02   2.9498291e+00
   1.7990000e+02   2.9449996e+00
   1.8000000e+02   2.9401728e+00
   1.8010000e+02   2.9353486e+00
   1.8020000e+02   2.9305271e+00
   1.8030000e+02   2.9257083e+00
   1.8040000e+02   2.9208922e+00
   1.8050000e+02   2.9160788e+00
   1.8060000e+02   2.9112680e+00
   1.8070000e+02   2.9064598e+00
   1.8080000e+02   2.9016544e+00
   1.8090000e+02   2.8968515e+00
   1.8100000e+02   2.8920514e+00
   1.8110000e+02   2.8872539e+00
   1.8120000e+02   2.8824590e+00
   1.8130000e+02   2.8776668e+00
   1.8140000e+02   2.8728772e+00
   1.8150000e+02   2.8680903e+00
   1.8160000e+02   2.8633060e+00
   1.8170000e+02   2.8585243e+00
   1.8180000e+02   2.8537453e+00
   1.8190000e+02   2.8489689e+00
   1.8200000e+02   2.8441951e+00
   1.8210000e+02   2.8394240e+00
   1.8220000e+02   2.8346554e+00
   1.8230000e+02   2.8298895e+00
   1.8240000e+02   2.8251262e+00
   1.8250000e+02   2.8203655e+00
   1.8260000e+02   2.8156074e+00
   1.8270000e+02   2.8108519e+00
   1.8280000e+02   2.8060991e+00
   1.8290000e+02   2.8013488e+00
   1.8300000e+02   2.7966011e+00
   1.8310000e+02   2.7918560e+00
   1.8320000e+02   2.7871135e+00
   1.8330000e+02   2.7823736e+00
   1.8340000e+02   2.7776363e+00
   1.8350000e+02   2.7729015e+00
   1.8360000e+02   2.7681693e+00
   1.8370000e+02   2.7634398e+00
   1.8380000e+02   2.7587127e+00
   1.8390000e+02   2.7539883e+00
   1.8400000e+02   2.7492664e+00
   1.8410000e+02   2.7445471e+00
   1.8420000e+02   2.7398304e+00
   1.8430000e+02   2.7351162e+00
   1.8440000e+02   2.7304045e+00
   1.8450000e+02   2.7256955e+00
   1.8460000e+02   2.7209889e+00
   1.8470000e+02   2.7162850e+00
   1.8480000e+02   2.7115835e+00
   1.8490000e+02   2.7068847e+00
   1.8500000e+02   2.7021883e+00
   1.8510000e+02   2.6974945e+00
   1.8520000e+02   2.6928032e+00
   1.8530000e+02   2.6881145e+00
   1.8540000e+02   2.6834283e+00
   1.8550000e+02   2.6787446e+00
   1.8560000e+02   2.6740634e+00
   1.8570000e+02   2.6693848e+00
   1.8580000e+02   2.6647087e+00
   1.8590000e+02   2.6600351e+00
   1.8600000e+02   2.6553640e+00
   1.8610000e+02   2.6506954e+00
   1.8620000e+02   2.6460293e+00
   1.8630000e+02   2.6413658e+00
   1.8640000e+02   2.6367047e+00
   1.8650000e+02   2.6320462e+00
   1.8660000e+02   2.6273901e+00
   1.8670000e+02   2.6227365e+00
   1.8680000e+02   2.6180854e+00
   1.8690000e+02   2.6134369e+00
   1.8700000e+02   2.6087907e+00
   1.8710000e+02   2.6041471e+00
   1.8720000e+02   2.5995060e+00
   1.8730000e+02   2.5948673e+00
   1.8740000e+02   2.5902311e+00
   1.8750000e+02   2.5855974e+00
   1.8760000e+02   2.5809662e+00
   1.8770000e+02   2.5763374e+00
   1.8780000e+02   2.5717111e+00
   1.8790000e+02   2.5670873e+00
   1.8800000e+02   2.5624659e+00
   1.8810000e+02   2.5578470e+00
   1.8820000e+02   2.5532305e+00
   1.8830000e+02   2.5486165e+00
   1.8840000e+02   2.5440049e+00
   1.8850000e+02   2.5393958e+00
   1.8860000e+02   2.5347891e+00
   1.8870000e+02   2.5301849e+00
   1.8880000e+02   2.5255831e+00
   1.8890000e+02   2.5209837e+00
   1.8900000e+02   2.5163868e+00
   1.8910000e+02   2.5117923e+00
   1.8920000e+02   2.5072002e+00
   1.8930000e+02   2.5026106e+00
   1.8940000e+02   2.4980234e+00
   1.8950000e+02   2.4934386e+00
   1.8960000e+02   2.4888562e+00
   1.8970000e+02   2.4842763e+00
   1.8980000e+02   2.4796987e+00
   1.8990000e+02   2.4751236e+00
   1.9000000e+02   2.4705509e+00
   1.9010000e+02   2.4659805e+00
   1.9020000e+02   2.4614126e+00
   1.9030000e+02   2.4568471e+00
   1.9040000e+02   2.4522840e+00
   1.9050000e+02   2.4477233e+00
   1.9060000e+02   2.4431650e+00
   1.9070000e+02   2.4386090e+00
   1.9080000e+02   2.4340555e+00
   1.9090000e+02   2.4295043e+00
   1.9100000e+02   2.4249555e+00
   1.9110000e+02   2.4204091e+00
   1.9120000e+02   2.4158651e+00
   1.9130000e+02   2.4113235e+00
   1.9140000e+02   2.4067842e+00
   1.9150000e+02   2.4022473e+00
   1.9160000e+02   2.3977128e+00
   1.9170000e+02   2.3931806e+00
   1.9180000e+02   2.3886508e+00
   1.9190000e+02   2.3841234e+00
   1.9200000e+02   2.3795983e+00
   1.9210000e+02   2.3750756e+00
   1.9220000e+02   2.3705552e+00
   1.9230000e+02   2.3660372e+00
   1.9240000e+02   2.3615215e+00
   1.9250000e+02   2.3570082e+00
   1.9260000e+02   2.3524972e+00
   1.9270000e+02   2.3479886e+00
   1.9280000e+02   2.3434823e+00
   1.9290000e+02   2.3389783e+00
   1.9300000e+02   2.3344767e+00
   1.9310000e+02   2.3299774e+00
   1.9320000e+02   2.3254804e+00
   1.9330000e+02   2.3209858e+00
   1.9340000e+02   2.3164935e+00
   1.9350000e+02   2.3120035e+00
   1.9360000e+02   2.3075158e+00
   1.9370000e+02   2.3030305e+00
   1.9380000e+02   2.2985474e+00
   1.9390000e+02   2.2940667e+00
   1.9400000e+02   2.2895883e+00
   1.9410000e+02   2.2851122e+00
   1.9420000e+02   2.2806384e+00
   1.9430000e+02   2.2761669e+00
   1.9440000e+02   2.2716977e+00
   1.9450000e+02   2.2672308e+00
   1.9460000e+02   2.2627662e+00
   1.9470000e+02   2.2583038e+00
   1.9480000e+02   2.2538438e+00
   1.9490000e+02   2.2493861e+00
   1.9500000e+02   2.2449307e+00
   1.9510000e+02   2.2404775e+00
   1.9520000e+02   2.2360266e+00
   1.9530000e+02   2.2315780e+00
   1.9540000e+02   2.2271317e+00
   1.9550000e+02   2.2226876e+00
   1.9560000e+02   2.2182459e+00
   1.9570000e+02   2.2138064e+00
   1.9580000e+02   2.2093691e+00
   1.9590000e+02   2.2049342e+00
   1.9600000e+02   2.2005015e+00
   1.9610000e+02   2.1960710e+00
   1.9620000e+02   2.1916428e+00
   1.9630000e+02   2.1872169e+00
   1.9640000e+02   2.1827932e+00
   1.9650000e+02   2.1783718e+00
   1.9660000e+02   2.1739526e+00
   1.9670000e+02   2.1695357e+00
   1.9680000e+02   2.1651210e+00
   1.9690000e+02   2.1607086e+00
   1.9700000e+02   2.1562984e+00
   1.9710000e+02   2.1518904e+00
   1.9720000e+02   2.1474847e+00
   1.9730000e+02   2.1430812e+00
   1.9740000e+02   2.1386799e+00
   1.9750000e+02   2.1342809e+00
   1.9760000e+02   2.1298841e+00
   1.9770000e+02   2.1254895e+00
   1.9780000e+02   2.1210971e+00
   1.9790000e+02   2.1167070e+00
   1.9800000e+02   2.1123191e+00
   1.9810000e+02   2.1079334e+00
   1.9820000e+02   2.1035499e+00
   1.9830000e+02   2.0991686e+00
   1.9840000e+02   2.0947895e+00
   1.9850000e+02   2.0904127e+00
   1.9860000e+02   2.0860380e+00
   1.9870000e+02   2.0816655e+00
   1.9880000e+02   2.0772953e+00
   1.9890000e+02   2.0729272e+00
   1.9900000e+02   2.0685614e+00
   1.9910000e+02   2.0641977e+00
   1.9920000e+02   2.0598362e+00
   1.9930000e+02   2.0554769e+00
   1.9940000e+02   2.0511198e+00
   1.9950000e+02   2.0467649e+00
   1.9960000e+02   2.0424121e+00
   1.9970000e+02   2.0380616e+00
   1.9980000e+02   2.0337132e+00
   1.9990000e+02   2.0293670e+00
   2.0000000e+02   2.0250230e+00
   2.0010000e+02   2.0206811e+00
   2.0020000e+02   2.0163414e+00
   2.0030000e+02   2.0120039e+00
   2.0040000e+02   2.0076685e+00
   2.0050000e+02   2.0033353e+00
   2.0060000e+02   1.9990043e+00
   2.0070000e+02   1.9946754e+00
   2.0080000e+02   1.9903487e+00
   2.0090000e+02   1.9860241e+00
   2.0100000e+02   1.9817017e+00
   2.0110000e+02   1.9773815e+00
   2.0120000e+02   1.9730634e+00
   2.0130000e+02   1.9687474e+00
   2.0140000e+02   1.9644336e+00
   2.0150000e+02   1.9601219e+00
   2.0160000e+02   1.9558123e+00
   2.0170000e+02   1.9515049e+00
   2.0180000e+02   1.9471996e+00
   2.0190000e+02   1.9428965e+00
   2.0200000e+02   1.9385955e+00
   2.0210000e+02   1.9342966e+00
   2.0220000e+02   1.9299999e+00
   2.0230000e+02   1.9257052e+00
   2.0240000e+02   1.9214127e+00
   2.0250000e+02   1.9171223e+00
   2.0260000e+02   1.9128341e+00
   2.0270000e+02   1.9085479e+00
   2.0280000e+02   1.9042639e+00
   2.0290000e+02   1.8999819e+00
   2.0300000e+02   1.8957021e+00
   2.0310000e+02   1.8914244e+00
   2.0320000e+02   1.8871488e+00
   2.0330000e+02   1.8828753e+00
   2.0340000e+02   1.8786039e+00
   2.0350000e+02   1.8743346e+00
   2.0360000e+02   1.8700674e+00
   2.0370000e+02   1.8658023e+00
   2.0380000e+02   1.8615393e+00
   2.0390000e+02   1.8572784e+00
   2.0400000e+02   1.8530195e+00
   2.0410000e+02   1.8487628e+00
   2.0420000e+02   1.8445081e+00
   2.0430000e+02   1.8402555e+00
   2.0440000e+02   1.8360051e+00
   2.0450000e+02   1.8317566e+00
   2.0460000e+02   1.8275103e+00
   2.0470000e+02   1.8232660e+00
   2.0480000e+02   1.8190238e+00
   2.0490000e+02   1.8147837e+00
   2.0500000e+02   1.8105457e+00
   2.0510000e+02   1.8063097e+00
   2.0520000e+02   1.8020758e+00
   2.0530000e+02   1.7978439e+00
   2.0540000e+02   1.7936141e+00
   2.0550000e+02   1.7893864e+00
   2.0560000e+02   1.7851607e+00
   2.0570000e+02   1.7809370e+00
   2.0580000e+02   1.7767155e+00
   2.0590000e+02   1.7724959e+00
   2.0600000e+02   1.7682785e+00
   2.0610000e+02   1.7640630e+00
   2.0620000e+02   1.7598497e+00
   2.0630000e+02   1.7556383e+00
   2.0640000e+02   1.7514290e+00
   2.0650000e+02   1.7472218e+00
   2.0660000e+02   1.7430165e+00
   2.0670000e+02   1.7388133e+00
   2.0680000e+02   1.7346122e+00
   2.0690000e+02   1.7304131e+00
   2.0700000e+02   1.7262160e+00
   2.0710000e+02   1.7220209e+00
   2.0720000e+02   1.7178279e+00
   2.0730000e+02   1.7136368e+00
   2.0740000e+02   1.7094478e+00
   2.0750000e+02   1.7052609e+00
   2.0760000e+02   1.7010759e+00
   2.0770000e+02   1.6968929e+00
   2.0780000e+02   1.6927120e+00
   2.0790000e+02   1.6885331e+00
   2.0800000e+02   1.6843562e+00
   2.0810000e+02   1.6801813e+00
   2.0820000e+02   1.6760084e+00
   2.0830000e+02   1.6718375e+00
   2.0840000e+02   1.6676686e+00
   2.0850000e+02   1.6635017e+00
   2.0860000e+02   1.6593368e+00
   2.0870000e+02   1.6551739e+00
   2.0880000e+02   1.6510130e+00
   2.0890000e+02   1.6468541e+00
   2.0900000e+02   1.6426972e+00
   2.0910000e+02   1.6385422e+00
   2.0920000e+02   1.6343893e+00
   2.0930000e+02   1.6302383e+00
   2.0940000e+02   1.6260893e+00
   2.0950000e+02   1.6219423e+00
   2.0960000e+02   1.6177973e+00
   2.0970000e+02   1.6136543e+00
   2.0980000e+02   1.6095132e+00
   2.0990000e+02   1.6053741e+00
   2.1000000e+02   1.6012370e+00
   2.1010000e+02   1.5971018e+00
   2.1020000e+02   1.5929686e+00
   2.1030000e+02   1.5888374e+00
   2.1040000e+02   1.5847082e+00
   2.1050000e+02   1.5805809e+00
   2.1060000e+02   1.5764555e+00
   2.1070000e+02   1.5723322e+00
   2.1080000e+02   1.5682107e+00
   2.1090000e+02   1.5640913e+00
   2.1100000e+02   1.5599738e+00
   2.1110000e+02   1.5558582e+00
   2.1120000e+02   1.5517446e+00
   2.1130000e+02   1.5476329e+00
   2.1140000e+02   1.5435232e+00
   2.1150000e+02   1.5394154e+00
   2.1160000e+02   1.5353096e+00
   2.1170000e+02   1.5312057e+00
   2.1180000e+02   1.5271038e+00
   2.1190000e+02   1.5230037e+00
   2.1200000e+02   1.5189057e+00
   2.1210000e+02   1.5148095e+00
   2.1220000e+02   1.5107153e+00
   2.1230000e+02   1.5066230e+00
   2.1240000e+02   1.5025326e+00
   2.1250000e+02   1.4984442e+00
   2.1260000e+02   1.4943577e+00
   2.1270000e+02   1.4902731e+00
   2.1280000e+02   1.4861904e+00
   2.1290000e+02   1.4821097e+00
   2.1300000e+02   1.4780308e+00
   2.1310000e+02   1.4739539e+00
   2.1320000e+02   1.4698789e+00
   2.1330000e+02   1.4658058e+00
   2.1340000e+02   1.4617346e+00
   2.1350000e+02   1.4576653e+00
   2.1360000e+02   1.4535979e+00
   2.1370000e+02   1.4495324e+00
   2.1380000e+02   1.4454689e+00
   2.1390000e+02   1.4414072e+00
   2.1400000e+02   1.4373474e+00
   2.1410000e+02   1.4332895e+00
   2.1420000e+02   1.4292336e+00
   2.1430000e+02   1.4251795e+00
   2.1440000e+02   1.4211273e+00
   2.1450000e+02   1.4170769e+00
   2.1460000e+02   1.4130285e+00
   2.1470000e+02   1.4089820e+00
   2.1480000e+02   1.4049373e+00
   2.1490000e+02   1.4008946e+00
   2.1500000e+02   1.3968537e+00
   2.1510000e+02   1.3928147e+00
   2.1520000e+02   1.3887775e+00
   2.1530000e+02   1.3847423e+00
   2.1540000e+02   1.3807089e+00
   2.1550000e+02   1.3766774e+00
   2.1560000e+02   1.3726477e+00
   2.1570000e+02   1.3686200e+00
   2.1580000e+02   1.3645941e+00
   2.1590000e+02   1.3605700e+00
   2.1600000e+02   1.3565479e+00
   2.1610000e+02   1.3525275e+00
   2.1620000e+02   1.3485091e+00
   2.1630000e+02   1.3444925e+00
   2.1640000e+02   1.3404778e+00
   2.1650000e+02   1.3364649e+00
   2.1660000e+02   1.3324538e+00
   2.1670000e+02   1.3284447e+00
   2.1680000e+02   1.3244373e+00
   2.1690000e+02   1.3204318e+00
   2.1700000e+02   1.3164282e+00
   2.1710000e+02   1.3124264e+00
   2.1720000e+02   1.3084265e+00
   2.1730000e+02   1.3044284e+00
   2.1740000e+02   1.3004321e+00
   2.1750000e+02   1.2964377e+00
   2.1760000e+02   1.2924451e+00
   2.1770000e+02   1.2884543e+00
   2.1780000e+02   1.2844654e+00
   2.1790000e+02   1.2804783e+00
   2.1800000e+02   1.2764930e+00
   2.1810000e+02   1.2725096e+00
   2.1820000e+02   1.2685280e+00
   2.1830000e+02   1.2645482e+00
   2.1840000e+02   1.2605702e+00
   2.1850000e+02   1.2565941e+00
   2.1860000e+02   1.2526197e+00
   2.1870000e+02   1.2486472e+00
   2.1880000e+02   1.2446765e+00
   2.1890000e+02   1.2407076e+00
   2.1900000e+02   1.2367406e+00
   2.1910000e+02   1.2327753e+00
   2.1920000e+02   1.2288119e+00
   2.1930000e+02   1.2248502e+00
   2.1940000e+02   1.2208904e+00
   2.1950000e+02   1.2169324e+00
   2.1960000e+02   1.2129762e+00
   2.1970000e+02   1.2090217e+00
   2.1980000e+02   1.2050691e+00
   2.1990000e+02   1.2011183e+00
   2.2000000e+02   1.1971693e+00
   2.2010000e+02   1.1932220e+00
   2.2020000e+02   1.1892766e+00
   2.2030000e+02   1.1853329e+00
   2.2040000e+02   1.1813911e+00
   2.2050000e+02   1.1774510e+00
   2.2060000e+02   1.1735127e+00
   2.2070000e+02   1.1695762e+00
   2.2080000e+02   1.1656415e+00
   2.2090000e+02   1.1617086e+00
   2.2100000e+02   1.1577774e+00
   2.2110000e+02   1.1538480e+00
   2.2120000e+02   1.1499204e+00
   2.2130000e+02   1.1459946e+00
   2.2140000e+02   1.1420705e+00
   2.2150000e+02   1.1381483e+00
   2.2160000e+02   1.1342278e+00
   2.2170000e+02   1.1303090e+00
   2.2180000e+02   1.1263920e+00
   2.2190000e+02   1.1224768e+00
   2.2200000e+02   1.1185634e+00
   2.2210000e+02   1.1146517e+00
   2.2220000e+02   1.1107418e+00
   2.2230000e+02   1.1068336e+00
   2.2240000e+02   1.1029272e+00
   2.2250000e+02   1.0990226e+00
   2.2260000e+02   1.0951197e+00
   2.2270000e+02   1.0912185e+00
   2.2280000e+02   1.0873192e+00
   2.2290000e+02   1.0834215e+00
   2.2300000e+02   1.0795256e+00
   2.2310000e+02   1.0756315e+00
   2.2320000e+02   1.0717391e+00
   2.2330000e+02   1.0678484e+00
   2.2340000e+02   1.0639595e+00
   2.2350000e+02   1.0600723e+00
   2.2360000e+02   1.0561869e+00
   2.2370000e+02   1.0523032e+00
   2.2380000e+02   1.0484212e+00
   2.2390000e+02   1.0445410e+00
   2.2400000e+02   1.0406625e+00
   2.2410000e+02   1.0367857e+00
   2.2420000e+02   1.0329107e+00
   2.2430000e+02   1.0290374e+00
   2.2440000e+02   1.0251658e+00
   2.2450000e+02   1.0212960e+00
   2.2460000e+02   1.0174278e+00
   2.2470000e+02   1.0135614e+00
   2.2480000e+02   1.0096967e+00
   2.2490000e+02   1.0058338e+00
   2.2500000e+02   1.0019725e+00
   2.2510000e+02   9.9811298e-01
   2.2520000e+02   9.9425516e-01
   2.2530000e+02   9.9039905e-01
   2.2540000e+02   9.8654465e-01
   2.2550000e+02   9.8269196e-01
   2.2560000e+02   9.7884097e-01
   2.2570000e+02   9.7499170e-01
   2.2580000e+02   9.7114413e-01
   2.2590000e+02   9.6729826e-01
   2.2600000e+02   9.6345410e-01
   2.2610000e+02   9.5961163e-01
   2.2620000e+02   9.5577087e-01
   2.2630000e+02   9.5193180e-01
   2.2640000e+02   9.4809443e-01
   2.2650000e+02   9.4425875e-01
   2.2660000e+02   9.4042477e-01
   2.2670000e+02   9.3659248e-01
   2.2680000e+02   9.3276188e-01
   2.2690000e+02   9.2893296e-01
   2.2700000e+02   9.2510574e-01
   2.2710000e+02   9.2128020e-01
   2.2720000e+02   9.1745634e-01
   2.2730000e+02   9.1363417e-01
   2.2740000e+02   9.0981367e-01
   2.2750000e+02   9.0599486e-01
   2.2760000e+02   9.0217773e-01
   2.2770000e+02   8.9836227e-01
   2.2780000e+02   8.9454849e-01
   2.2790000e+02   8.9073638e-01
   2.2800000e+02   8.8692594e-01
   2.2810000e+02   8.8311717e-01
   2.2820000e+02   8.7931008e-01
   2.2830000e+02   8.7550465e-01
   2.2840000e+02   8.7170089e-01
   2.2850000e+02   8.6789879e-01
   2.2860000e+02   8.6409836e-01
   2.2870000e+02   8.6029959e-01
   2.2880000e+02   8.5650248e-01
   2.2890000e+02   8.5270703e-01
   2.2900000e+02   8.4891323e-01
   2.2910000e+02   8.4512110e-01
   2.2920000e+02   8.4133061e-01
   2.2930000e+02   8.3754179e-01
   2.2940000e+02   8.3375461e-01
   2.2950000e+02   8.2996908e-01
   2.2960000e+02   8.2618521e-01
   2.2970000e+02   8.2240298e-01
   2.2980000e+02   8.1862239e-01
   2.2990000e+02   8.1484345e-01
   2.3000000e+02   8.1106616e-01
   2.3010000e+02   8.0729051e-01
   2.3020000e+02   8.0351649e-01
   2.3030000e+02   7.9974412e-01
   2.3040000e+02   7.9597339e-01
   2.3050000e+02   7.9220429e-01
   2.3060000e+02   7.8843682e-01
   2.3070000e+02   7.8467099e-01
   2.3080000e+02   7.8090679e-01
   2.3090000e+02   7.7714422e-01
   2.3100000e+02   7.7338328e-01
   2.3110000e+02   7.6962397e-01
   2.3120000e+02   7.6586629e-01
   2.3130000e+02   7.6211022e-01
   2.3140000e+02   7.5835579e-01
   2.3150000e+02   7.5460297e-01
   2.3160000e+02   7.5085178e-01
   2.3170000e+02   7.4710220e-01
   2.3180000e+02   7.4335425e-01
   2.3190000e+02   7.3960791e-01
   2.3200000e+02   7.3586318e-01
   2.3210000e+02   7.3212007e-01
   2.3220000e+02   7.2837857e-01
   2.3230000e+02   7.2463868e-01
   2.3240000e+02   7.2090041e-01
   2.3250000e+02   7.1716374e-01
   2.3260000e+02   7.1342867e-01
   2.3270000e+02   7.0969521e-01
   2.3280000e+02   7.0596336e-01
   2.3290000e+02   7.0223311e-01
   2.3300000e+02   6.9850446e-01
   2.3310000e+02   6.9477741e-01
   2.3320000e+02   6.9105196e-01
   2.3330000e+02   6.8732810e-01
   2.3340000e+02   6.8360585e-01
   2.3350000e+02   6.7988518e-01
   2.3360000e+02   6.7616611e-01
   2.3370000e+02   6.7244863e-01
   2.3380000e+02   6.6873274e-01
   2.3390000e+02   6.6501844e-01
   2.3400000e+02   6.6130573e-01
   2.3410000e+02   6.5759461e-01
   2.3420000e+02   6.5388507e-01
   2.3430000e+02   6.5017711e-01
   2.3440000e+02   6.4647073e-01
   2.3450000e+02   6.4276594e-01
   2.3460000e+02   6.3906272e-01
   2.3470000e+02   6.3536109e-01
   2.3480000e+02   6.3166103e-01
   2.3490000e+02   6.2796254e-01
   2.3500000e+02   6.2426563e-01
   2.3510000e+02   6.2057030e-01
   2.3520000e+02   6.1687653e-01
   2.3530000e+02   6.1318434e-01
   2.3540000e+02   6.0949371e-01
   2.3550000e+02   6.0580465e-01
   2.3560000e+02   6.0211716e-01
   2.3570000e+02   5.9843123e-01
   2.3580000e+02   5.9474687e-01
   2.3590000e+02   5.9106406e-01
   2.3600000e+02   5.8738282e-01
   2.3610000e+02   5.8370314e-01
   2.3620000e+02   5.8002501e-01
   2.3630000e+02   5.7634845e-01
   2.3640000e+02   5.7267344e-01
   2.3650000e+02   5.6899998e-01
   2.3660000e+02   5.6532807e-01
   2.3670000e+02   5.6165772e-01
   2.3680000e+02   5.5798892e-01
   2.3690000e+02   5.5432167e-01
   2.3700000e+02   5.5065596e-01
   2.3710000e+02   5.4699180e-01
   2.3720000e+02   5.4332919e-01
   2.3730000e+02   5.3966812e-01
   2.3740000e+02   5.3600859e-01
   2.3750000e+02   5.3235060e-01
   2.3760000e+02   5.2869415e-01
   2.3770000e+02   5.2503925e-01
   2.3780000e+02   5.2138587e-01
   2.3790000e+02   5.1773404e-01
   2.3800000e+02   5.1408374e-01
   2.3810000e+02   5.1043497e-01
   2.3820000e+02   5.0678774e-01
   2.3830000e+02   5.0314203e-01
   2.3840000e+02   4.9949786e-01
   2.3850000e+02   4.9585521e-01
   2.3860000e+02   4.9221409e-01
   2.3870000e+02   4.8857450e-01
   2.3880000e+02   4.8493643e-01
   2.3890000e+02   4.8129989e-01
   2.3900000e+02   4.7766486e-01
   2.3910000e+02   4.7403136e-01
   2.3920000e+02   4.7039937e-01
   2.3930000e+02   4.6676891e-01
   2.3940000e+02   4.6313996e-01
   2.3950000e+02   4.5951253e-01
   2.3960000e+02   4.5588661e-01
   2.3970000e+02   4.5226220e-01
   2.3980000e+02   4.4863931e-01
   2.3990000e+02   4.4501792e-01
   2.4000000e+02   4.4139805e-01
   2.4010000e+02   4.3777968e-01
   2.4020000e+02   4.3416282e-01
   2.4030000e+02   4.3054746e-01
   2.4040000e+02   4.2693361e-01
   2.4050000e+02   4.2332127e-01
   2.4060000e+02   4.1971042e-01
   2.4070000e+02   4.1610107e-01
   2.4080000e+02   4.1249323e-01
   2.4090000e+02   4.0888688e-01
   2.4100000e+02   4.0528203e-01
   2.4110000e+02   4.0167867e-01
   2.4120000e+02   3.9807681e-01
   2.4130000e+02   3.9447644e-01
   2.4140000e+02   3.9087757e-01
   2.4150000e+02   3.8728018e-01
   2.4160000e+02   3.8368428e-01
   2.4170000e+02   3.8008987e-01
   2.4180000e+02   3.7649695e-01
   2.4190000e+02   3.7290551e-01
   2.4200000e+02   3.6931556e-01
   2.4210000e+02   3.6572709e-01
   2.4220000e+02   3.6214010e-01
   2.4230000e+02   3.5855460e-01
   2.4240000e+02   3.5497057e-01
   2.4250000e+02   3.5138802e-01
   2.4260000e+02   3.4780695e-01
   2.4270000e+02   3.4422735e-01
   2.4280000e+02   3.4064923e-01
   2.4290000e+02   3.3707258e-01
   2.4300000e+02   3.3349741e-01
   2.4310000e+02   3.2992370e-01
   2.4320000e+02   3.2635147e-01
   2.4330000e+02   3.2278070e-01
   2.4340000e+02   3.1921140e-01
   2.4350000e+02   3.1564357e-01
   2.4360000e+02   3.1207720e-01
   2.4370000e+02   3.0851230e-01
   2.4380000e+02   3.0494885e-01
   2.4390000e+02   3.0138687e-01
   2.4400000e+02   2.9782635e-01
   2.4410000e+02   2.9426729e-01
   2.4420000e+02   2.9070969e-01
   2.4430000e+02   2.8715354e-01
   2.4440000e+02   2.8359885e-01
   2.4450000e+02   2.8004561e-01
   2.4460000e+02   2.7649383e-01
   2.4470000e+02   2.7294349e-01
   2.4480000e+02   2.6939461e-01
   2.4490000e+02   2.6584718e-01
   2.4500000e+02   2.6230119e-01
   2.4510000e+02   2.5875666e-01
   2.4520000e+02   2.5521356e-01
   2.4530000e+02   2.5167192e-01
   2.4540000e+02   2.4813171e-01
   2.4550000e+02   2.4459295e-01
   2.4560000e+02   2.4105563e-01
   2.4570000e+02   2.3751975e-01
   2.4580000e+02   2.3398531e-01
   2.4590000e+02   2.3045231e-01
   2.4600000e+02   2.2692074e-01
   2.4610000e+02   2.2339061e-01
   2.4620000e+02   2.1986191e-01
   2.4630000e+02   2.1633464e-01
   2.4640000e+02   2.1280881e-01
   2.4650000e+02   2.0928441e-01
   2.4660000e+02   2.0576144e-01
   2.4670000e+02   2.0223989e-01
   2.4680000e+02   1.9871977e-01
   2.4690000e+02   1.9520108e-01
   2.4700000e+02   1.9168382e-01
   2.4710000e+02   1.8816797e-01
   2.4720000e+02   1.8465355e-01
   2.4730000e+02   1.8114055e-01
   2.4740000e+02   1.7762897e-01
   2.4750000e+02   1.7411881e-01
   2.4760000e+02   1.7061007e-01
   2.4770000e+02   1.6710275e-01
   2.4780000e+02   1.6359684e-01
   2.4790000e+02   1.6009234e-01
   2.4800000e+02   1.5658926e-01
   2.4810000e+02   1.5308759e-01
   2.4820000e+02   1.4958734e-01
   2.4830000e+02   1.4608849e-01
   2.4840000e+02   1.4259105e-01
   2.4850000e+02   1.3909502e-01
   2.4860000e+02   1.3560039e-01
   2.4870000e+02   1.3210717e-01
   2.4880000e+02   1.2861536e-01
   2.4890000e+02   1.2512495e-01
   2.4900000e+02   1.2163594e-01
   2.4910000e+02   1.1814833e-01
   2.4920000e+02   1.1466212e-01
   2.4930000e+02   1.1117731e-01
   2.4940000e+02   1.0769390e-01
   2.4950000e+02   1.0421188e-01
   2.4960000e+02   1.0073126e-01
   2.4970000e+02   9.7252033e-02
   2.4980000e+02   9.3774200e-02
   2.4990000e+02   9.0297758e-02
   2.5000000e+02   8.6822707e-02
   2.5010000e+02   8.3349046e-02
   2.5020000e+02   7.9876773e-02
   2.5030000e+02   7.6405888e-02
   2.5040000e+02   7.2936389e-02
   2.5050000e+02   6.9468276e-02
   2.5060000e+02   6.6001547e-02
   2.5070000e+02   6.2536201e-02
   2.5080000e+02   5.9072237e-02
   2.5090000e+02   5.5609654e-02
   2.5100000e+02   5.2148451e-02
   2.5110000e+02   4.8688626e-02
   2.5120000e+02   4.5230179e-02
   2.5130000e+02   4.1773108e-02
   2.5140000e+02   3.8317413e-02
   2.5150000e+02   3.4863092e-02
   2.5160000e+02   3.1410145e-02
   2.5170000e+02   2.7958569e-02
   2.5180000e+02   2.4508365e-02
   2.5190000e+02   2.1059530e-02
   2.5200000e+02   1.7612065e-02
   2.5210000e+02   1.4165967e-02
   2.5220000e+02   1.0721236e-02
   2.5230000e+02   7.2778699e-03
   2.5240000e+02   3.8358688e-03
   2.5250000e+02   3.9523117e-04
   2.5260000e+02  -3.0440441e-03
   2.5270000e+02  -6.4819581e-03
   2.5280000e+02  -9.9185119e-03
   2.5290000e+02  -1.3353707e-02
   2.5300000e+02  -1.6787543e-02
   2.5310000e+02  -2.0220023e-02
   2.5320000e+02  -2.3651147e-02
   2.5330000e+02  -2.7080916e-02
   2.5340000e+02  -3.0509331e-02
   2.5350000e+02  -3.3936393e-02
   2.5360000e+02  -3.7362104e-02
   2.5370000e+02  -4.0786464e-02
   2.5380000e+02  -4.4209475e-02
   2.5390000e+02  -4.7631137e-02
   2.5400000e+02  -5.1051452e-02
   2.5410000e+02  -5.4470421e-02
   2.5420000e+02  -5.7888044e-02
   2.5430000e+02  -6.1304323e-02
   2.5440000e+02  -6.4719259e-02
   2.5450000e+02  -6.8132853e-02
   2.5460000e+02  -7.1545106e-02
   2.5470000e+02  -7.4956019e-02
   2.5480000e+02  -7.8365593e-02
   2.5490000e+02  -8.1773829e-02
   2.5500000e+02  -8.5180728e-02
   2.5510000e+02  -8.8586292e-02
   2.5520000e+02  -9.1990521e-02
   2.5530000e+02  -9.5393416e-02
   2.5540000e+02  -9.8794978e-02
   2.5550000e+02  -1.0219521e-01
   2.5560000e+02  -1.0559411e-01
   2.5570000e+02  -1.0899168e-01
   2.5580000e+02  -1.1238792e-01
   2.5590000e+02  -1.1578284e-01
   2.5600000e+02  -1.1917643e-01
   2.5610000e+02  -1.2256869e-01
   2.5620000e+02  -1.2595963e-01
   2.5630000e+02  -1.2934924e-01
   2.5640000e+02  -1.3273754e-01
   2.5650000e+02  -1.3612451e-01
   2.5660000e+02  -1.3951016e-01
   2.5670000e+02  -1.4289449e-01
   2.5680000e+02  -1.4627751e-01
   2.5690000e+02  -1.4965921e-01
   2.5700000e+02  -1.5303959e-01
   2.5710000e+02  -1.5641865e-01
   2.5720000e+02  -1.5979640e-01
   2.5730000e+02  -1.6317284e-01
   2.5740000e+02  -1.6654797e-01
   2.5750000e+02  -1.6992179e-01
   2.5760000e+02  -1.7329429e-01
   2.5770000e+02  -1.7666549e-01
   2.5780000e+02  -1.8003538e-01
   2.5790000e+02  -1.8340396e-01
   2.5800000e+02  -1.8677124e-01
   2.5810000e+02  -1.9013721e-01
   2.5820000e+02  -1.9350188e-01
   2.5830000e+02  -1.9686524e-01
   2.5840000e+02  -2.0022731e-01
   2.5850000e+02  -2.0358807e-01
   2.5860000e+02  -2.0694753e-01
   2.5870000e+02  -2.1030569e-01
   2.5880000e+02  -2.1366256e-01
   2.5890000e+02  -2.1701813e-01
   2.5900000e+02  -2.2037240e-01
   2.5910000e+02  -2.2372538e-01
   2.5920000e+02  -2.2707706e-01
   2.5930000e+02  -2.3042746e-01
   2.5940000e+02  -2.3377655e-01
   2.5950000e+02  -2.3712436e-01
   2.5960000e+02  -2.4047088e-01
   2.5970000e+02  -2.4381611e-01
   2.5980000e+02  -2.4716005e-01
   2.5990000e+02  -2.5050271e-01
   2.6000000e+02  -2.5384408e-01
   2.6010000e+02  -2.5718416e-01
   2.6020000e+02  -2.6052296e-01
   2.6030000e+02  -2.6386048e-01
   2.6040000e+02  -2.6719672e-01
   2.6050000e+02  -2.7053167e-01
   2.6060000e+02  -2.7386535e-01
   2.6070000e+02  -2.7719774e-01
   2.6080000e+02  -2.8052886e-01
   2.6090000e+02  -2.8385870e-01
   2.6100000e+02  -2.8718727e-01
   2.6110000e+02  -2.9051456e-01
   2.6120000e+02  -2.9384057e-01
   2.6130000e+02  -2.9716531e-01
   2.6140000e+02  -3.0048878e-01
   2.6150000e+02  -3.0381098e-01
   2.6160000e+02  -3.0713191e-01
   2.6170000e+02  -3.1045157e-01
   2.6180000e+02  -3.1376996e-01
   2.6190000e+02  -3.1708709e-01
   2.6200000e+02  -3.2040295e-01
   2.6210000e+02  -3.2371754e-01
   2.6220000e+02  -3.2703087e-01
   2.6230000e+02  -3.3034293e-01
   2.6240000e+02  -3.3365373e-01
   2.6250000e+02  -3.3696327e-01
   2.6260000e+02  -3.4027155e-01
   2.6270000e+02  -3.4357858e-01
   2.6280000e+02  -3.4688434e-01
   2.6290000e+02  -3.5018884e-01
   2.6300000e+02  -3.5349209e-01
   2.6310000e+02  -3.5679408e-01
   2.6320000e+02  -3.6009482e-01
   2.6330000e+02  -3.6339430e-01
   2.6340000e+02  -3.6669253e-01
   2.6350000e+02  -3.6998951e-01
   2.6360000e+02  -3.7328524e-01
   2.6370000e+02  -3.7657972e-01
   2.6380000e+02  -3.7987294e-01
   2.6390000e+02  -3.8316492e-01
   2.6400000e+02  -3.8645566e-01
   2.6410000e+02  -3.8974514e-01
   2.6420000e+02  -3.9303339e-01
   2.6430000e+02  -3.9632038e-01
   2.6440000e+02  -3.9960614e-01
   2.6450000e+02  -4.0289065e-01
   2.6460000e+02  -4.0617392e-01
   2.6470000e+02  -4.0945595e-01
   2.6480000e+02  -4.1273674e-01
   2.6490000e+02  -4.1601629e-01
   2.6500000e+02  -4.1929460e-01
   2.6510000e+02  -4.2257167e-01
   2.6520000e+02  -4.2584751e-01
   2.6530000e+02  -4.2912212e-01
   2.6540000e+02  -4.3239549e-01
   2.6550000e+02  -4.3566763e-01
   2.6560000e+02  -4.3893853e-01
   2.6570000e+02  -4.4220821e-01
   2.6580000e+02  -4.4547665e-01
   2.6590000e+02  -4.4874387e-01
   2.6600000e+02  -4.5200985e-01
   2.6610000e+02  -4.5527461e-01
   2.6620000e+02  -4.5853814e-01
   2.6630000e+02  -4.6180045e-01
   2.6640000e+02  -4.6506153e-01
   2.6650000e+02  -4.6832139e-01
   2.6660000e+02  -4.7158002e-01
   2.6670000e+02  -4.7483743e-01
   2.6680000e+02  -4.7809362e-01
   2.6690000e+02  -4.8134860e-01
   2.6700000e+02  -4.8460235e-01
   2.6710000e+02  -4.8785488e-01
   2.6720000e+02  -4.9110620e-01
   2.6730000e+02  -4.9435629e-01
   2.6740000e+02  -4.9760518e-01
   2.6750000e+02  -5.0085285e-01
   2.6760000e+02  -5.0409930e-01
   2.6770000e+02  -5.0734454e-01
   2.6780000e+02  -5.1058857e-01
   2.6790000e+02  -5.1383139e-01
   2.6800000e+02  -5.1707300e-01
   2.6810000e+02  -5.2031340e-01
   2.6820000e+02  -5.2355259e-01
   2.6830000e+02  -5.2679057e-01
   2.6840000e+02  -5.3002735e-01
   2.6850000e+02  -5.3326292e-01
   2.6860000e+02  -5.3649729e-01
   2.6870000e+02  -5.3973045e-01
   2.6880000e+02  -5.4296241e-01
   2.6890000e+02  -5.4619316e-01
   2.6900000e+02  -5.4942272e-01
   2.6910000e+02  -5.5265108e-01
   2.6920000e+02  -5.5587823e-01
   2.6930000e+02  -5.5910419e-01
   2.6940000e+02  -5.6232895e-01
   2.6950000e+02  -5.6555251e-01
   2.6960000e+02  -5.6877488e-01
   2.6970000e+02  -5.7199605e-01
   2.6980000e+02  -5.7521603e-01
   2.6990000e+02  -5.7843481e-01
   2.7000000e+02  -5.8165240e-01
   2.7010000e+02  -5.8486880e-01
   2.7020000e+02  -5.8808401e-01
   2.7030000e+02  -5.9129803e-01
   2.7040000e+02  -5.9451087e-01
   2.7050000e+02  -5.9772251e-01
   2.7060000e+02  -6.0093296e-01
   2.7070000e+02  -6.0414224e-01
   2.7080000e+02  -6.0735032e-01
   2.7090000e+02  -6.1055722e-01
   2.7100000e+02  -6.1376294e-01
   2.7110000e+02  -6.1696747e-01
   2.7120000e+02  -6.2017082e-01
   2.7130000e+02  -6.2337299e-01
   2.7140000e+02  -6.2657399e-01
   2.7150000e+02  -6.2977380e-01
   2.7160000e+02  -6.3297243e-01
   2.7170000e+02  -6.3616989e-01
   2.7180000e+02  -6.3936617e-01
   2.7190000e+02  -6.4256127e-01
   2.7200000e+02  -6.4575520e-01
   2.7210000e+02  -6.4894796e-01
   2.7220000e+02  -6.5213954e-01
   2.7230000e+02  -6.5532995e-01
   2.7240000e+02  -6.5851918e-01
   2.7250000e+02  -6.6170725e-01
   2.7260000e+02  -6.6489415e-01
   2.7270000e+02  -6.6807988e-01
   2.7280000e+02  -6.7126444e-01
   2.7290000e+02  -6.7444783e-01
   2.7300000e+02  -6.7763006e-01
   2.7310000e+02  -6.8081112e-01
   2.7320000e+02  -6.8399102e-01
   2.7330000e+02  -6.8716975e-01
   2.7340000e+02  -6.9034732e-01
   2.7350000e+02  -6.9352373e-01
   2.7360000e+02  -6.9669898e-01
   2.7370000e+02  -6.9987307e-01
   2.7380000e+02  -7.0304600e-01
   2.7390000e+02  -7.0621776e-01
   2.7400000e+02  -7.0938838e-01
   2.7410000e+02  -7.1255783e-01
   2.7420000e+02  -7.1572613e-01
   2.7430000e+02  -7.1889327e-01
   2.7440000e+02  -7.2205926e-01
   2.7450000e+02  -7.2522410e-01
   2.7460000e+02  -7.2838778e-01
   2.7470000e+02  -7.3155031e-01
   2.7480000e+02  -7.3471169e-01
   2.7490000e+02  -7.3787192e-01
   2.7500000e+02  -7.4103100e-01
   2.7510000e+02  -7.4418893e-01
   2.7520000e+02  -7.4734571e-01
   2.7530000e+02  -7.5050135e-01
   2.7540000e+02  -7.5365584e-01
   2.7550000e+02  -7.5680918e-01
   2.7560000e+02  -7.5996138e-01
   2.7570000e+02  -7.6311244e-01
   2.7580000e+02  -7.6626236e-01
   2.7590000e+02  -7.6941113e-01
   2.7600000e+02  -7.7255876e-01
   2.7610000e+02  -7.7570525e-01
   2.7620000e+02  -7.7885060e-01
   2.7630000e+02  -7.8199482e-01
   2.7640000e+02  -7.8513789e-01
   2.7650000e+02  -7.8827983e-01
   2.7660000e+02  -7.9142064e-01
   2.7670000e+02  -7.9456030e-01
   2.7680000e+02  -7.9769884e-01
   2.7690000e+02  -8.0083623e-01
   2.7700000e+02  -8.0397250e-01
   2.7710000e+02  -8.0710764e-01
   2.7720000e+02  -8.1024164e-01
   2.7730000e+02  -8.1337451e-01
   2.7740000e+02  -8.1650625e-01
   2.7750000e+02  -8.1963687e-01
   2.7760000e+02  -8.2276636e-01
   2.7770000e+02  -8.2589471e-01
   2.7780000e+02  -8.2902195e-01
   2.7790000e+02  -8.3214806e-01
   2.7800000e+02  -8.3527304e-01
   2.7810000e+02  -8.3839690e-01
   2.7820000e+02  -8.4151963e-01
   2.7830000e+02  -8.4464125e-01
   2.7840000e+02  -8.4776174e-01
   2.7850000e+02  -8.5088111e-01
   2.7860000e+02  -8.5399936e-01
   2.7870000e+02  -8.5711649e-01
   2.7880000e+02  -8.6023251e-01
   2.7890000e+02  -8.6334741e-01
   2.7900000e+02  -8.6646119e-01
   2.7910000e+02  -8.6957385e-01
   2.7920000e+02  -8.7268540e-01
   2.7930000e+02  -8.7579583e-01
   2.7940000e+02  -8.7890516e-01
   2.7950000e+02  -8.8201336e-01
   2.7960000e+02  -8.8512046e-01
   2.7970000e+02  -8.8822645e-01
   2.7980000e+02  -8.9133132e-01
   2.7990000e+02  -8.9443509e-01
   2.8000000e+02  -8.9753775e-01
   2.8010000e+02  -9.0063930e-01
   2.8020000e+02  -9.0373974e-01
   2.8030000e+02  -9.0683907e-01
   2.8040000e+02  -9.0993731e-01
   2.8050000e+02  -9.1303443e-01
   2.8060000e+02  -9.1613045e-01
   2.8070000e+02  -9.1922537e-01
   2.8080000e+02  -9.2231919e-01
   2.8090000e+02  -9.2541190e-01
   2.8100000e+02  -9.2850352e-01
   2.8110000e+02  -9.3159403e-01
   2.8120000e+02  -9.3468345e-01
   2.8130000e+02  -9.3777176e-01
   2.8140000e+02  -9.4085898e-01
   2.8150000e+02  -9.4394510e-01
   2.8160000e+02  -9.4703013e-01
   2.8170000e+02  -9.5011406e-01
   2.8180000e+02  -9.5319690e-01
   2.8190000e+02  -9.5627864e-01
   2.8200000e+02  -9.5935929e-01
   2.8210000e+02  -9.6243884e-01
   2.8220000e+02  -9.6551731e-01
   2.8230000e+02  -9.6859468e-01
   2.8240000e+02  -9.7167097e-01
   2.8250000e+02  -9.7474616e-01
   2.8260000e+02  -9.7782027e-01
   2.8270000e+02  -9.8089329e-01
   2.8280000e+02  -9.8396522e-01
   2.8290000e+02  -9.8703607e-01
   2.8300000e+02  -9.9010583e-01
   2.8310000e+02  -9.9317451e-01
   2.8320000e+02  -9.9624210e-01
   2.8330000e+02  -9.9930861e-01
   2.8340000e+02  -1.0023740e+00
   2.8350000e+02  -1.0054384e+00
   2.8360000e+02  -1.0085016e+00
   2.8370000e+02  -1.0115638e+00
   2.8380000e+02  -1.0146249e+00
   2.8390000e+02  -1.0176850e+00
   2.8400000e+02  -1.0207439e+00
   2.8410000e+02  -1.0238018e+00
   2.8420000e+02  -1.0268586e+00
   2.8430000e+02  -1.0299143e+00
   2.8440000e+02  -1.0329690e+00
   2.8450000e+02  -1.0360225e+00
   2.8460000e+02  -1.0390750e+00
   2.8470000e+02  -1.0421265e+00
   2.8480000e+02  -1.0451768e+00
   2.8490000e+02  -1.0482261e+00
   2.8500000e+02  -1.0512743e+00
   2.8510000e+02  -1.0543215e+00
   2.8520000e+02  -1.0573675e+00
   2.8530000e+02  -1.0604126e+00
   2.8540000e+02  -1.0634565e+00
   2.8550000e+02  -1.0664994e+00
   2.8560000e+02  -1.0695412e+00
   2.8570000e+02  -1.0725819e+00
   2.8580000e+02  -1.0756216e+00
   2.8590000e+02  -1.0786602e+00
   2.8600000e+02  -1.0816978e+00
   2.8610000e+02  -1.0847343e+00
   2.8620000e+02  -1.0877697e+00
   2.8630000e+02  -1.0908041e+00
   2.8640000e+02  -1.0938374e+00
   2.8650000e+02  -1.0968696e+00
   2.8660000e+02  -1.0999008e+00
   2.8670000e+02  -1.1029310e+00
   2.8680000e+02  -1.1059601e+00
   2.8690000e+02  -1.1089881e+00
   2.8700000e+02  -1.1120151e+00
   2.8710000e+02  -1.1150410e+00
   2.8720000e+02  -1.1180658e+00
   2.8730000e+02  -1.1210896e+00
   2.8740000e+02  -1.1241124e+00
   2.8750000e+02  -1.1271341e+00
   2.8760000e+02  -1.1301548e+00
   2.8770000e+02  -1.1331744e+00
   2.8780000e+02  -1.1361929e+00
   2.8790000e+02  -1.1392104e+00
   2.8800000e+02  -1.1422269e+00
   2.8810000e+02  -1.1452423e+00
   2.8820000e+02  -1.1482566e+00
   2.8830000e+02  -1.1512700e+00
   2.8840000e+02  -1.1542822e+00
   2.8850000e+02  -1.1572935e+00
   2.8860000e+02  -1.1603037e+00
   2.8870000e+02  -1.1633128e+00
   2.8880000e+02  -1.1663209e+00
   2.8890000e+02  -1.1693280e+00
   2.8900000e+02  -1.1723340e+00
   2.8910000e+02  -1.1753390e+00
   2.8920000e+02  -1.1783429e+00
   2.8930000e+02  -1.1813458e+00
   2.8940000e+02  -1.1843477e+00
   2.8950000e+02  -1.1873485e+00
   2.8960000e+02  -1.1903483e+00
   2.8970000e+02  -1.1933470e+00
   2.8980000e+02  -1.1963447e+00
   2.8990000e+02  -1.1993414e+00
   2.9000000e+02  -1.2023371e+00
   2.9010000e+02  -1.2053317e+00
   2.9020000e+02  -1.2083253e+00
   2.9030000e+02  -1.2113178e+00
   2.9040000e+02  -1.2143094e+00
   2.9050000e+02  -1.2172999e+00
   2.9060000e+02  -1.2202893e+00
   2.9070000e+02  -1.2232778e+00
   2.9080000e+02  -1.2262652e+00
   2.9090000e+02  -1.2292515e+00
   2.9100000e+02  -1.2322369e+00
   2.9110000e+02  -1.2352212e+00
   2.9120000e+02  -1.2382045e+00
   2.9130000e+02  -1.2411868e+00
   2.9140000e+02  -1.2441681e+00
   2.9150000e+02  -1.2471483e+00
   2.9160000e+02  -1.2501275e+00
   2.9170000e+02  -1.2531057e+00
   2.9180000e+02  -1.2560829e+00
   2.9190000e+02  -1.2590590e+00
   2.9200000e+02  -1.2620341e+00
   2.9210000e+02  -1.2650083e+00
   2.9220000e+02  -1.2679814e+00
   2.9230000e+02  -1.2709534e+00
   2.9240000e+02  -1.2739245e+00
   2.9250000e+02  -1.2768945e+00
   2.9260000e+02  -1.2798636e+00
   2.9270000e+02  -1.2828316e+00
   2.9280000e+02  -1.2857986e+00
   2.9290000e+02  -1.2887646e+00
   2.9300000e+02  -1.2917295e+00
   2.9310000e+02  -1.2946935e+00
   2.9320000e+02  -1.2976564e+00
   2.9330000e+02  -1.3006184e+00
   2.9340000e+02  -1.3035793e+00
   2.9350000e+02  -1.3065392e+00
   2.9360000e+02  -1.3094981e+00
   2.9370000e+02  -1.3124561e+00
   2.9380000e+02  -1.3154129e+00
   2.9390000e+02  -1.3183688e+00
   2.9400000e+02  -1.3213237e+00
   2.9410000e+02  -1.3242776e+00
   2.9420000e+02  -1.3272305e+00
   2.9430000e+02  -1.3301824e+00
   2.9440000e+02  -1.3331332e+00
   2.9450000e+02  -1.3360831e+00
   2.9460000e+02  -1.3390320e+00
   2.9470000e+02  -1.3419798e+00
   2.9480000e+02  -1.3449267e+00
   2.9490000e+02  -1.3478726e+00
   2.9500000e+02  -1.3508174e+00
   2.9510000e+02  -1.3537613e+00
   2.9520000e+02  -1.3567042e+00
   2.9530000e+02  -1.3596461e+00
   2.9540000e+02  -1.3625869e+00
   2.9550000e+02  -1.3655268e+00
   2.9560000e+02  -1.3684657e+00
   2.9570000e+02  -1.3714036e+00
   2.9580000e+02  -1.3743405e+00
   2.9590000e+02  -1.3772764e+00
   2.9600000e+02  -1.3802113e+00
   2.9610000e+02  -1.3831453e+00
   2.9620000e+02  -1.3860782e+00
   2.9630000e+02  -1.3890101e+00
   2.9640000e+02  -1.3919411e+00
   2.9650000e+02  -1.3948711e+00
   2.9660000e+02  -1.3978001e+00
   2.9670000e+02  -1.4007280e+00
   2.9680000e+02  -1.4036551e+00
   2.9690000e+02  -1.4065811e+00
   2.9700000e+02  -1.4095061e+00
   2.9710000e+02  -1.4124302e+00
   2.9720000e+02  -1.4153532e+00
   2.9730000e+02  -1.4182753e+00
   2.9740000e+02  -1.4211964e+00
   2.9750000e+02  -1.4241165e+00
   2.9760000e+02  -1.4270357e+00
   2.9770000e+02  -1.4299538e+00
   2.9780000e+02  -1.4328710e+00
   2.9790000e+02  -1.4357872e+00
   2.9800000e+02  -1.4387024e+00
   2.9810000e+02  -1.4416166e+00
   2.9820000e+02  -1.4445299e+00
   2.9830000e+02  -1.4474422e+00
   2.9840000e+02  -1.4503535e+00
   2.9850000e+02  -1.4532638e+00
   2.9860000e+02  -1.4561732e+00
   2.9870000e+02  -1.4590816e+00
   2.9880000e+02  -1.4619890e+00
   2.9890000e+02  -1.4648954e+00
   2.9900000e+02  -1.4678009e+00
   2.9910000e+02  -1.4707054e+00
   2.9920000e+02  -1.4736089e+00
   2.9930000e+02  -1.4765115e+00
   2.9940000e+02  -1.4794130e+00
   2.9950000e+02  -1.4823137e+00
   2.9960000e+02  -1.4852133e+00
   2.9970000e+02  -1.4881120e+00
   2.9980000e+02  -1.4910097e+00
   2.9990000e+02  -1.4939064e+00
   3.0000000e+02  -1.4968022e+00
   3.0010000e+02  -1.4996970e+00
   3.0020000e+02  -1.5025909e+00
   3.0030000e+02  -1.5054838e+00
   3.0040000e+02  -1.5083757e+00
   3.0050000e+02  -1.5112666e+00
   3.0060000e+02  -1.5141566e+00
   3.0070000e+02  -1.5170457e+00
   3.0080000e+02  -1.5199338e+00
   3.0090000e+02  -1.5228209e+00
   3.0100000e+02  -1.5257070e+00
   3.0110000e+02  -1.5285922e+00
   3.0120000e+02  -1.5314765e+00
   3.0130000e+02  -1.5343598e+00
   3.0140000e+02  -1.5372421e+00
   3.0150000e+02  -1.5401234e+00
   3.0160000e+02  -1.5430039e+00
   3.0170000e+02  -1.5458833e+00
   3.0180000e+02  -1.5487618e+00
   3.0190000e+02  -1.5516394e+00
   3.0200000e+02  -1.5545160e+00
   3.0210000e+02  -1.5573916e+00
   3.0220000e+02  -1.5602663e+00
   3.0230000e+02  -1.5631401e+00
   3.0240000e+02  -1.5660129e+00
   3.0250000e+02  -1.5688847e+00
   3.0260000e+02  -1.5717556e+00
   3.0270000e+02  -1.5746255e+00
   3.0280000e+02  -1.5774945e+00
   3.0290000e+02  -1.5803626e+00
   3.0300000e+02  -1.5832297e+00
   3.0310000e+02  -1.5860958e+00
   3.0320000e+02  -1.5889611e+00
   3.0330000e+02  -1.5918253e+00
   3.0340000e+02  -1.5946886e+00
   3.0350000e+02  -1.5975510e+00
   3.0360000e+02  -1.6004125e+00
   3.0370000e+02  -1.6032730e+00
   3.0380000e+02  -1.6061325e+00
   3.0390000e+02  -1.6089911e+00
   3.0400000e+02  -1.6118488e+00
   3.0410000e+02  -1.6147055e+00
   3.0420000e+02  -1.6175613e+00
   3.0430000e+02  -1.6204162e+00
   3.0440000e+02  -1.6232701e+00
   3.0450000e+02  -1.6261231e+00
   3.0460000e+02  -1.6289751e+00
   3.0470000e+02  -1.6318262e+00
   3.0480000e+02  -1.6346764e+00
   3.0490000e+02  -1.6375256e+00
   3.0500000e+02  -1.6403739e+00
   3.0510000e+02  -1.6432213e+00
   3.0520000e+02  -1.6460677e+00
   3.0530000e+02  -1.6489132e+00
   3.0540000e+02  -1.6517578e+00
   3.0550000e+02  -1.6546014e+00
   3.0560000e+02  -1.6574441e+00
   3.0570000e+02  -1.6602859e+00
   3.0580000e+02  -1.6631267e+00
   3.0590000e+02  -1.6659667e+00
   3.0600000e+02  -1.6688056e+00
   3.0610000e+02  -1.6716437e+00
   3.0620000e+02  -1.6744808e+00
   3.0630000e+02  -1.6773171e+00
   3.0640000e+02  -1.6801523e+00
   3.0650000e+02  -1.6829867e+00
   3.0660000e+02  -1.6858201e+00
   3.0670000e+02  -1.6886526e+00
   3.0680000e+02  -1.6914842e+00
   3.0690000e+02  -1.6943149e+00
   3.0700000e+02  -1.6971446e+00
   3.0710000e+02  -1.6999734e+00
   3.0720000e+02  -1.7028013e+00
   3.0730000e+02  -1.7056283e+00
   3.0740000e+02  -1.7084544e+00
   3.0750000e+02  -1.7112795e+00
   3.0760000e+02  -1.7141037e+00
   3.0770000e+02  -1.7169270e+00
   3.0780000e+02  -1.7197494e+00
   3.0790000e+02  -1.7225709e+00
   3.0800000e+02  -1.7253914e+00
   3.0810000e+02  -1.7282111e+00
   3.0820000e+02  -1.7310298e+00
   3.0830000e+02  -1.7338476e+00
   3.0840000e+02  -1.7366645e+00
   3.0850000e+02  -1.7394805e+00
   3.0860000e+02  -1.7422956e+00
   3.0870000e+02  -1.7451097e+00
   3.0880000e+02  -1.7479230e+00
   3.0890000e+02  -1.7507353e+00
   3.0900000e+02  -1.7535467e+00
   3.0910000e+02  -1.7563572e+00
   3.0920000e+02  -1.7591668e+00
   3.0930000e+02  -1.7619755e+00
   3.0940000e+02  -1.7647833e+00
   3.0950000e+02  -1.7675902e+00
   3.0960000e+02  -1.7703962e+00
   3.0970000e+02  -1.7732012e+00
   3.0980000e+02  -1.7760054e+00
   3.0990000e+02  -1.7788086e+00
   3.1000000e+02  -1.7816110e+00
   3.1010000e+02  -1.7844124e+00
   3.1020000e+02  -1.7872130e+00
   3.1030000e+02  -1.7900126e+00
   3.1040000e+02  -1.7928114e+00
   3.1050000e+02  -1.7956092e+00
   3.1060000e+02  -1.7984061e+00
   3.1070000e+02  -1.8012022e+00
   3.1080000e+02  -1.8039973e+00
   3.1090000e+02  -1.8067916e+00
   3.1100000e+02  -1.8095849e+00
   3.1110000e+02  -1.8123773e+00
   3.1120000e+02  -1.8151689e+00
   3.1130000e+02  -1.8179595e+00
   3.1140000e+02  -1.8207493e+00
   3.1150000e+02  -1.8235381e+00
   3.1160000e+02  -1.8263261e+00
   3.1170000e+02  -1.8291132e+00
   3.1180000e+02  -1.8318993e+00
   3.1190000e+02  -1.8346846e+00
   3.1200000e+02  -1.8374690e+00
   3.1210000e+02  -1.8402525e+00
   3.1220000e+02  -1.8430351e+00
   3.1230000e+02  -1.8458168e+00
   3.1240000e+02  -1.8485976e+00
   3.1250000e+02  -1.8513776e+00
   3.1260000e+02  -1.8541566e+00
   3.1270000e+02  -1.8569347e+00
   3.1280000e+02  -1.8597120e+00
   3.1290000e+02  -1.8624884e+00
   3.1300000e+02  -1.8652639e+00
   3.1310000e+02  -1.8680385e+00
   3.1320000e+02  -1.8708122e+00
   3.1330000e+02  -1.8735850e+00
   3.1340000e+02  -1.8763570e+00
   3.1350000e+02  -1.8791280e+00
   3.1360000e+02  -1.8818982e+00
   3.1370000e+02  -1.8846675e+00
   3.1380000e+02  -1.8874359e+00
   3.1390000e+02  -1.8902034e+00
   3.1400000e+02  -1.8929701e+00
   3.1410000e+02  -1.8957358e+00
   3.1420000e+02  -1.8985007e+00
   3.1430000e+02  -1.9012647e+00
   3.1440000e+02  -1.9040279e+00
   3.1450000e+02  -1.9067901e+00
   3.1460000e+02  -1.9095515e+00
   3.1470000e+02  -1.9123120e+00
   3.1480000e+02  -1.9150716e+00
   3.1490000e+02  -1.9178303e+00
   3.1500000e+02  -1.9205882e+00
   3.1510000e+02  -1.9233452e+00
   3.1520000e+02  -1.9261013e+00
   3.1530000e+02  -1.9288565e+00
   3.1540000e+02  -1.9316109e+00
   3.1550000e+02  -1.9343644e+00
   3.1560000e+02  -1.9371170e+00
   3.1570000e+02  -1.9398688e+00
   3.1580000e+02  -1.9426196e+00
   3.1590000e+02  -1.9453696e+00
   3.1600000e+02  -1.9481188e+00
   3.1610000e+02  -1.9508670e+00
   3.1620000e+02  -1.9536144e+00
   3.1630000e+02  -1.9563610e+00
   3.1640000e+02  -1.9591066e+00
   3.1650000e+02  -1.9618514e+00
   3.1660000e+02  -1.9645953e+00
   3.1670000e+02  -1.9673384e+00
   3.1680000e+02  -1.9700806e+00
   3.1690000e+02  -1.9728219e+00
   3.1700000e+02  -1.9755624e+00
   3.1710000e+02  -1.9783020e+00
   3.1720000e+02  -1.9810407e+00
   3.1730000e+02  -1.9837786e+00
   3.1740000e+02  -1.9865156e+00
   3.1750000e+02  -1.9892517e+00
   3.1760000e+02  -1.9919870e+00
   3.1770000e+02  -1.9947214e+00
   3.1780000e+02  -1.9974550e+00
   3.1790000e+02  -2.0001877e+00
   3.1800000e+02  -2.0029195e+00
   3.1810000e+02  -2.0056505e+00
   3.1820000e+02  -2.0083806e+00
   3.1830000e+02  -2.0111099e+00
   3.1840000e+02  -2.0138383e+00
   3.1850000e+02  -2.0165659e+00
   3.1860000e+02  -2.0192925e+00
   3.1870000e+02  -2.0220184e+00
   3.1880000e+02  -2.0247434e+00
   3.1890000e+02  -2.0274675e+00
   3.1900000e+02  -2.0301908e+00
   3.1910000e+02  -2.0329132e+00
   3.1920000e+02  -2.0356348e+00
   3.1930000e+02  -2.0383555e+00
   3.1940000e+02  -2.0410754e+00
   3.1950000e+02  -2.0437944e+00
   3.1960000e+02  -2.0465125e+00
   3.1970000e+02  -2.0492298e+00
   3.1980000e+02  -2.0519463e+00
   3.1990000e+02  -2.0546619e+00
   3.2000000e+02  -2.0573767e+00
   3.2010000e+02  -2.0600906e+00
   3.2020000e+02  -2.0628037e+00
   3.2030000e+02  -2.0655159e+00
   3.2040000e+02  -2.0682273e+00
   3.2050000e+02  -2.0709378e+00
   3.2060000e+02  -2.0736475e+00
   3.2070000e+02  -2.0763563e+00
   3.2080000e+02  -2.0790643e+00
   3.2090000e+02  -2.0817715e+00
   3.2100000e+02  -2.0844778e+00
   3.2110000e+02  -2.0871832e+00
   3.2120000e+02  -2.0898879e+00
   3.2130000e+02  -2.0925916e+00
   3.2140000e+02  -2.0952946e+00
   3.2150000e+02  -2.0979967e+00
   3.2160000e+02  -2.1006979e+00
   3.2170000e+02  -2.1033983e+00
   3.2180000e+02  -2.1060979e+00
   3.2190000e+02  -2.1087967e+00
   3.2200000e+02  -2.1114946e+00
   3.2210000e+02  -2.1141916e+00
   3.2220000e+02  -2.1168878e+00
   3.2230000e+02  -2.1195832e+00
   3.2240000e+02  -2.1222778e+00
   3.2250000e+02  -2.1249715e+00
   3.2260000e+02  -2.1276644e+00
   3.2270000e+02  -2.1303564e+00
   3.2280000e+02  -2.1330476e+00
   3.2290000e+02  -2.1357380e+00
   3.2300000e+02  -2.1384276e+00
   3.2310000e+02  -2.1411163e+00
   3.2320000e+02  -2.1438042e+00
   3.2330000e+02  -2.1464912e+00
   3.2340000e+02  -2.1491774e+00
   3.2350000e+02  -2.1518628e+00
   3.2360000e+02  -2.1545474e+00
   3.2370000e+02  -2.1572311e+00
   3.2380000e+02  -2.1599140e+00
   3.2390000e+02  -2.1625961e+00
   3.2400000e+02  -2.1652773e+00
   3.2410000e+02  -2.1679577e+00
   3.2420000e+02  -2.1706373e+00
   3.2430000e+02  -2.1733161e+00
   3.2440000e+02  -2.1759940e+00
   3.2450000e+02  -2.1786711e+00
   3.2460000e+02  -2.1813474e+00
   3.2470000e+02  -2.1840229e+00
   3.2480000e+02  -2.1866975e+00
   3.2490000e+02  -2.1893713e+00
   3.2500000e+02  -2.1920443e+00
   3.2510000e+02  -2.1947165e+00
   3.2520000e+02  -2.1973879e+00
   3.2530000e+02  -2.2000584e+00
   3.2540000e+02  -2.2027281e+00
   3.2550000e+02  -2.2053970e+00
   3.2560000e+02  -2.2080650e+00
   3.2570000e+02  -2.2107323e+00
   3.2580000e+02  -2.2133987e+00
   3.2590000e+02  -2.2160643e+00
   3.2600000e+02  -2.2187291e+00
   3.2610000e+02  -2.2213931e+00
   3.2620000e+02  -2.2240563e+00
   3.2630000e+02  -2.2267186e+00
   3.2640000e+02  -2.2293801e+00
   3.2650000e+02  -2.2320408e+00
   3.2660000e+02  -2.2347007e+00
   3.2670000e+02  -2.2373598e+00
   3.2680000e+02  -2.2400181e+00
   3.2690000e+02  -2.2426755e+00
   3.2700000e+02  -2.2453322e+00
   3.2710000e+02  -2.2479880e+00
   3.2720000e+02  -2.2506430e+00
   3.2730000e+02  -2.2532972e+00
   3.2740000e+02  -2.2559506e+00
   3.2750000e+02  -2.2586032e+00
   3.2760000e+02  -2.2612550e+00
   3.2770000e+02  -2.2639059e+00
   3.2780000e+02  -2.2665561e+00
   3.2790000e+02  -2.2692055e+00
   3.2800000e+02  -2.2718540e+00
   3.2810000e+02  -2.2745017e+00
   3.2820000e+02  -2.2771487e+00
   3.2830000e+02  -2.2797948e+00
   3.2840000e+02  -2.2824401e+00
   3.2850000e+02  -2.2850846e+00
   3.2860000e+02  -2.2877283e+00
   3.2870000e+02  -2.2903712e+00
   3.2880000e+02  -2.2930133e+00
   3.2890000e+02  -2.2956546e+00
   3.2900000e+02  -2.2982951e+00
   3.2910000e+02  -2.3009348e+00
   3.2920000e+02  -2.3035737e+00
   3.2930000e+02  -2.3062117e+00
   3.2940000e+02  -2.3088490e+00
   3.2950000e+02  -2.3114855e+00
   3.2960000e+02  -2.3141212e+00
   3.2970000e+02  -2.3167561e+00
   3.2980000e+02  -2.3193901e+00
   3.2990000e+02  -2.3220234e+00
   3.3000000e+02  -2.3246559e+00
   3.3010000e+02  -2.3272876e+00
   3.3020000e+02  -2.3299185e+00
   3.3030000e+02  -2.3325486e+00
   3.3040000e+02  -2.3351779e+00
   3.3050000e+02  -2.3378064e+00
   3.3060000e+02  -2.3404341e+00
   3.3070000e+02  -2.3430610e+00
   3.3080000e+02  -2.3456871e+00
   3.3090000e+02  -2.3483125e+00
   3.3100000e+02  -2.3509370e+00
   3.3110000e+02  -2.3535607e+00
   3.3120000e+02  -2.3561837e+00
   3.3130000e+02  -2.3588058e+00
   3.3140000e+02  -2.3614272e+00
   3.3150000e+02  -2.3640478e+00
   3.3160000e+02  -2.3666676e+00
   3.3170000e+02  -2.3692866e+00
   3.3180000e+02  -2.3719048e+00
   3.3190000e+02  -2.3745222e+00
   3.3200000e+02  -2.3771388e+00
   3.3210000e+02  -2.3797546e+00
   3.3220000e+02  -2.3823697e+00
   3.3230000e+02  -2.3849839e+00
   3.3240000e+02  -2.3875974e+00
   3.3250000e+02  -2.3902101e+00
   3.3260000e+02  -2.3928220e+00
   3.3270000e+02  -2.3954331e+00
   3.3280000e+02  -2.3980435e+00
   3.3290000e+02  -2.4006530e+00
   3.3300000e+02  -2.4032618e+00
   3.3310000e+02  -2.4058698e+00
   3.3320000e+02  -2.4084770e+00
   3.3330000e+02  -2.4110834e+00
   3.3340000e+02  -2.4136890e+00
   3.3350000e+02  -2.4162939e+00
   3.3360000e+02  -2.4188980e+00
   3.3370000e+02  -2.4215013e+00
   3.3380000e+02  -2.4241038e+00
   3.3390000e+02  -2.4267055e+00
   3.3400000e+02  -2.4293065e+00
   3.3410000e+02  -2.4319066e+00
   3.3420000e+02  -2.4345060e+00
   3.3430000e+02  -2.4371047e+00
   3.3440000e+02  -2.4397025e+00
   3.3450000e+02  -2.4422996e+00
   3.3460000e+02  -2.4448959e+00
   3.3470000e+02  -2.4474914e+00
   3.3480000e+02  -2.4500861e+00
   3.3490000e+02  -2.4526801e+00
   3.3500000e+02  -2.4552733e+00
   3.3510000e+02  -2.4578657e+00
   3.3520000e+02  -2.4604573e+00
   3.3530000e+02  -2.4630482e+00
   3.3540000e+02  -2.4656383e+00
   3.3550000e+02  -2.4682276e+00
   3.3560000e+02  -2.4708162e+00
   3.3570000e+02  -2.4734039e+00
   3.3580000e+02  -2.4759910e+00
   3.3590000e+02  -2.4785772e+00
   3.3600000e+02  -2.4811627e+00
   3.3610000e+02  -2.4837474e+00
   3.3620000e+02  -2.4863313e+00
   3.3630000e+02  -2.4889145e+00
   3.3640000e+02  -2.4914969e+00
   3.3650000e+02  -2.4940785e+00
   3.3660000e+02  -2.4966594e+00
   3.3670000e+02  -2.4992394e+00
   3.3680000e+02  -2.5018188e+00
   3.3690000e+02  -2.5043973e+00
   3.3700000e+02  -2.5069751e+00
   3.3710000e+02  -2.5095522e+00
   3.3720000e+02  -2.5121284e+00
   3.3730000e+02  -2.5147039e+00
   3.3740000e+02  -2.5172787e+00
   3.3750000e+02  -2.5198527e+00
   3.3760000e+02  -2.5224259e+00
   3.3770000e+02  -2.5249983e+00
   3.3780000e+02  -2.5275700e+00
   3.3790000e+02  -2.5301410e+00
   3.3800000e+02  -2.5327111e+00
   3.3810000e+02  -2.5352805e+00
   3.3820000e+02  -2.5378492e+00
   3.3830000e+02  -2.5404171e+00
   3.3840000e+02  -2.5429842e+00
   3.3850000e+02  -2.5455506e+00
   3.3860000e+02  -2.5481162e+00
   3.3870000e+02  -2.5506811e+00
   3.3880000e+02  -2.5532452e+00
   3.3890000e+02  -2.5558085e+00
   3.3900000e+02  -2.5583711e+00
   3.3910000e+02  -2.5609329e+00
   3.3920000e+02  -2.5634940e+00
   3.3930000e+02  -2.5660543e+00
   3.3940000e+02  -2.5686139e+00
   3.3950000e+02  -2.5711727e+00
   3.3960000e+02  -2.5737308e+00
   3.3970000e+02  -2.5762881e+00
   3.3980000e+02  -2.5788446e+00
   3.3990000e+02  -2.5814004e+00
   3.4000000e+02  -2.5839555e+00
   3.4010000e+02  -2.5865098e+00
   3.4020000e+02  -2.5890633e+00
   3.4030000e+02  -2.5916161e+00
   3.4040000e+02  -2.5941681e+00
   3.4050000e+02  -2.5967194e+00
   3.4060000e+02  -2.5992700e+00
   3.4070000e+02  -2.6018198e+00
   3.4080000e+02  -2.6043688e+00
   3.4090000e+02  -2.6069171e+00
   3.4100000e+02  -2.6094647e+00
   3.4110000e+02  -2.6120115e+00
   3.4120000e+02  -2.6145576e+00
   3.4130000e+02  -2.6171029e+00
   3.4140000e+02  -2.6196475e+00
   3.4150000e+02  -2.6221913e+00
   3.4160000e+02  -2.6247344e+00
   3.4170000e+02  -2.6272767e+00
   3.4180000e+02  -2.6298183e+00
   3.4190000e+02  -2.6323591e+00
   3.4200000e+02  -2.6348992e+00
   3.4210000e+02  -2.6374386e+00
   3.4220000e+02  -2.6399772e+00
   3.4230000e+02  -2.6425151e+00
   3.4240000e+02  -2.6450522e+00
   3.4250000e+02  -2.6475886e+00
   3.4260000e+02  -2.6501243e+00
   3.4270000e+02  -2.6526592e+00
   3.4280000e+02  -2.6551934e+00
   3.4290000e+02  -2.6577268e+00
   3.4300000e+02  -2.6602595e+00
   3.4310000e+02  -2.6627915e+00
   3.4320000e+02  -2.6653227e+00
   3.4330000e+02  -2.6678532e+00
   3.4340000e+02  -2.6703829e+00
   3.4350000e+02  -2.6729119e+00
   3.4360000e+02  -2.6754402e+00
   3.4370000e+02  -2.6779678e+00
   3.4380000e+02  -2.6804946e+00
   3.4390000e+02  -2.6830206e+00
   3.4400000e+02  -2.6855460e+00
   3.4410000e+02  -2.6880706e+00
   3.4420000e+02  -2.6905944e+00
   3.4430000e+02  -2.6931176e+00
   3.4440000e+02  -2.6956400e+00
   3.4450000e+02  -2.6981616e+00
   3.4460000e+02  -2.7006826e+00
   3.4470000e+02  -2.7032028e+00
   3.4480000e+02  -2.7057223e+00
   3.4490000e+02  -2.7082410e+00
   3.4500000e+02  -2.7107590e+00
   3.4510000e+02  -2.7132763e+00
   3.4520000e+02  -2.7157929e+00
   3.4530000e+02  -2.7183087e+00
   3.4540000e+02  -2.7208238e+00
   3.4550000e+02  -2.7233382e+00
   3.4560000e+02  -2.7258518e+00
   3.4570000e+02  -2.7283647e+00
   3.4580000e+02  -2.7308769e+00
   3.4590000e+02  -2.7333884e+00
   3.4600000e+02  -2.7358991e+00
   3.4610000e+02  -2.7384091e+00
   3.4620000e+02  -2.7409184e+00
   3.4630000e+02  -2.7434270e+00
   3.4640000e+02  -2.7459348e+00
   3.4650000e+02  -2.7484419e+00
   3.4660000e+02  -2.7509483e+00
   3.4670000e+02  -2.7534540e+00
   3.4680000e+02  -2.7559589e+00
   3.4690000e+02  -2.7584631e+00
   3.4700000e+02  -2.7609666e+00
   3.4710000e+02  -2.7634694e+00
   3.4720000e+02  -2.7659714e+00
   3.4730000e+02  -2.7684728e+00
   3.4740000e+02  -2.7709734e+00
   3.4750000e+02  -2.7734733e+00
   3.4760000e+02  -2.7759725e+00
   3.4770000e+02  -2.7784709e+00
   3.4780000e+02  -2.7809687e+00
   3.4790000e+02  -2.7834657e+00
   3.4800000e+02  -2.7859620e+00
   3.4810000e+02  -2.7884576e+00
   3.4820000e+02  -2.7909525e+00
   3.4830000e+02  -2.7934466e+00
   3.4840000e+02  -2.7959400e+00
   3.4850000e+02  -2.7984328e+00
   3.4860000e+02  -2.8009248e+00
   3.4870000e+02  -2.8034161e+00
   3.4880000e+02  -2.8059066e+00
   3.4890000e+02  -2.8083965e+00
   3.4900000e+02  -2.8108857e+00
   3.4910000e+02  -2.8133741e+00
   3.4920000e+02  -2.8158618e+00
   3.4930000e+02  -2.8183488e+00
   3.4940000e+02  -2.8208351e+00
   3.4950000e+02  -2.8233207e+00
   3.4960000e+02  -2.8258056e+00
   3.4970000e+02  -2.8282898e+00
   3.4980000e+02  -2.8307732e+00
   3.4990000e+02  -2.8332560e+00
   3.5000000e+02  -2.8357380e+00
   3.5010000e+02  -2.8382193e+00
   3.5020000e+02  -2.8407000e+00
   3.5030000e+02  -2.8431799e+00
   3.5040000e+02  -2.8456591e+00
   3.5050000e+02  -2.8481376e+00
   3.5060000e+02  -2.8506154e+00
   3.5070000e+02  -2.8530924e+00
   3.5080000e+02  -2.8555688e+00
   3.5090000e+02  -2.8580445e+00
   3.5100000e+02  -2.8605194e+00
   3.5110000e+02  -2.8629937e+00
   3.5120000e+02  -2.8654673e+00
   3.5130000e+02  -2.8679401e+00
   3.5140000e+02  -2.8704123e+00
   3.5150000e+02  -2.8728837e+00
   3.5160000e+02  -2.8753544e+00
   3.5170000e+02  -2.8778245e+00
   3.5180000e+02  -2.8802938e+00
   3.5190000e+02  -2.8827625e+00
   3.5200000e+02  -2.8852304e+00
   3.5210000e+02  -2.8876976e+00
   3.5220000e+02  -2.8901642e+00
   3.5230000e+02  -2.8926300e+00
   3.5240000e+02  -2.8950951e+00
   3.5250000e+02  -2.8975595e+00
   3.5260000e+02  -2.9000233e+00
   3.5270000e+02  -2.9024863e+00
   3.5280000e+02  -2.9049486e+00
   3.5290000e+02  -2.9074103e+00
   3.5300000e+02  -2.9098712e+00
   3.5310000e+02  -2.9123315e+00
   3.5320000e+02  -2.9147910e+00
   3.5330000e+02  -2.9172499e+00
   3.5340000e+02  -2.9197080e+00
   3.5350000e+02  -2.9221655e+00
   3.5360000e+02  -2.9246222e+00
   3.5370000e+02  -2.9270783e+00
   3.5380000e+02  -2.9295337e+00
   3.5390000e+02  -2.9319884e+00
   3.5400000e+02  -2.9344424e+00
   3.5410000e+02  -2.9368957e+00
   3.5420000e+02  -2.9393483e+00
   3.5430000e+02  -2.9418002e+00
   3.5440000e+02  -2.9442514e+00
   3.5450000e+02  -2.9467019e+00
   3.5460000e+02  -2.9491517e+00
   3.5470000e+02  -2.9516009e+00
   3.5480000e+02  -2.9540493e+00
   3.5490000e+02  -2.9564971e+00
   3.5500000e+02  -2.9589442e+00
   3.5510000e+02  -2.9613906e+00
   3.5520000e+02  -2.9638363e+00
   3.5530000e+02  -2.9662813e+00
   3.5540000e+02  -2.9687256e+00
   3.5550000e+02  -2.9711692e+00
   3.5560000e+02  -2.9736122e+00
   3.5570000e+02  -2.9760544e+00
   3.5580000e+02  -2.9784960e+00
   3.5590000e+02  -2.9809369e+00
   3.5600000e+02  -2.9833771e+00
   3.5610000e+02  -2.9858166e+00
   3.5620000e+02  -2.9882554e+00
   3.5630000e+02  -2.9906936e+00
   3.5640000e+02  -2.9931310e+00
   3.5650000e+02  -2.9955678e+00
   3.5660000e+02  -2.9980039e+00
   3.5670000e+02  -3.0004393e+00
   3.5680000e+02  -3.0028740e+00
   3.5690000e+02  -3.0053081e+00
   3.5700000e+02  -3.0077414e+00
   3.5710000e+02  -3.0101741e+00
   3.5720000e+02  -3.0126061e+00
   3.5730000e+02  -3.0150374e+00
   3.5740000e+02  -3.0174681e+00
   3.5750000e+02  -3.0198980e+00
   3.5760000e+02  -3.0223273e+00
   3.5770000e+02  -3.0247559e+00
   3.5780000e+02  -3.0271838e+00
   3.5790000e+02  -3.0296111e+00
   3.5800000e+02  -3.0320377e+00
   3.5810000e+02  -3.0344635e+00
   3.5820000e+02  -3.0368887e+00
   3.5830000e+02  -3.0393133e+00
   3.5840000e+02  -3.0417371e+00
   3.5850000e+02  -3.0441603e+00
   3.5860000e+02  -3.0465828e+00
   3.5870000e+02  -3.0490047e+00
   3.5880000e+02  -3.0514258e+00
   3.5890000e+02  -3.0538463e+00
   3.5900000e+02  -3.0562661e+00
   3.5910000e+02  -3.0586852e+00
   3.5920000e+02  -3.0611037e+00
   3.5930000e+02  -3.0635215e+00
   3.5940000e+02  -3.0659386e+00
   3.5950000e+02  -3.0683550e+00
   3.5960000e+02  -3.0707708e+00
   3.5970000e+02  -3.0731859e+00
   3.5980000e+02  -3.0756003e+00
   3.5990000e+02  -3.0780141e+00
   3.6000000e+02  -3.0804271e+00
   3.6010000e+02  -3.0828395e+00
   3.6020000e+02  -3.0852513e+00
   3.6030000e+02  -3.0876624e+00
   3.6040000e+02  -3.0900728e+00
   3.6050000e+02  -3.0924825e+00
   3.6060000e+02  -3.0948916e+00
   3.6070000e+02  -3.0973000e+00
   3.6080000e+02  -3.0997077e+00
   3.6090000e+02  -3.1021148e+00
   3.6100000e+02  -3.1045212e+00
   3.6110000e+02  -3.1069269e+00
   3.6120000e+02  -3.1093320e+00
   3.6130000e+02  -3.1117364e+00
   3.6140000e+02  -3.1141401e+00
   3.6150000e+02  -3.1165432e+00
   3.6160000e+02  -3.1189456e+00
   3.6170000e+02  -3.1213473e+00
   3.6180000e+02  -3.1237484e+00
   3.6190000e+02  -3.1261488e+00
   3.6200000e+02  -3.1285485e+00
   3.6210000e+02  -3.1309476e+00
   3.6220000e+02  -3.1333460e+00
   3.6230000e+02  -3.1357438e+00
   3.6240000e+02  -3.1381409e+00
   3.6250000e+02  -3.1405373e+00
   3.6260000e+02  -3.1429331e+00
   3.6270000e+02  -3.1453282e+00
   3.6280000e+02  -3.1477227e+00
   3.6290000e+02  -3.1501165e+00
   3.6300000e+02  -3.1525096e+00
   3.6310000e+02  -3.1549021e+00
   3.6320000e+02  -3.1572939e+00
   3.6330000e+02  -3.1596851e+00
   3.6340000e+02  -3.1620756e+00
   3.6350000e+02  -3.1644654e+00
   3.6360000e+02  -3.1668546e+00
   3.6370000e+02  -3.1692431e+00
   3.6380000e+02  -3.1716310e+00
   3.6390000e+02  -3.1740182e+00
   3.6400000e+02  -3.1764048e+00
   3.6410000e+02  -3.1787907e+00
   3.6420000e+02  -3.1811759e+00
   3.6430000e+02  -3.1835605e+00
   3.6440000e+02  -3.1859445e+00
   3.6450000e+02  -3.1883278e+00
   3.6460000e+02  -3.1907104e+00
   3.6470000e+02  -3.1930924e+00
   3.6480000e+02  -3.1954737e+00
   3.6490000e+02  -3.1978544e+00
   3.6500000e+02  -3.2002344e+00
   3.6510000e+02  -3.2026138e+00
   3.6520000e+02  -3.2049925e+00
   3.6530000e+02  -3.2073706e+00
   3.6540000e+02  -3.2097480e+00
   3.6550000e+02  -3.2121247e+00
   3.6560000e+02  -3.2145009e+00
   3.6570000e+02  -3.2168763e+00
   3.6580000e+02  -3.2192511e+00
   3.6590000e+02  -3.2216253e+00
   3.6600000e+02  -3.2239988e+00
   3.6610000e+02  -3.2263717e+00
   3.6620000e+02  -3.2287439e+00
   3.6630000e+02  -3.2311155e+00
   3.6640000e+02  -3.2334864e+00
   3.6650000e+02  -3.2358567e+00
   3.6660000e+02  -3.2382263e+00
   3.6670000e+02  -3.2405953e+00
   3.6680000e+02  -3.2429637e+00
   3.6690000e+02  -3.2453314e+00
   3.6700000e+02  -3.2476984e+00
   3.6710000e+02  -3.2500648e+00
   3.6720000e+02  -3.2524306e+00
   3.6730000e+02  -3.2547957e+00
   3.6740000e+02  -3.2571602e+00
   3.6750000e+02  -3.2595240e+00
   3.6760000e+02  -3.2618872e+00
   3.6770000e+02  -3.2642497e+00
   3.6780000e+02  -3.2666116e+00
   3.6790000e+02  -3.2689729e+00
   3.6800000e+02  -3.2713335e+00
   3.6810000e+02  -3.2736935e+00
   3.6820000e+02  -3.2760528e+00
   3.6830000e+02  -3.2784115e+00
   3.6840000e+02  -3.2807696e+00
   3.6850000e+02  -3.2831270e+00
   3.6860000e+02  -3.2854837e+00
   3.6870000e+02  -3.2878399e+00
   3.6880000e+02  -3.2901954e+00
   3.6890000e+02  -3.2925502e+00
   3.6900000e+02  -3.2949044e+00
   3.6910000e+02  -3.2972580e+00
   3.6920000e+02  -3.2996110e+00
   3.6930000e+02  -3.3019633e+00
   3.6940000e+02  -3.3043149e+00
   3.6950000e+02  -3.3066660e+00
   3.6960000e+02  -3.3090164e+00
   3.6970000e+02  -3.3113661e+00
   3.6980000e+02  -3.3137153e+00
   3.6990000e+02  -3.3160637e+00
   3.7000000e+02  -3.3184116e+00
   3.7010000e+02  -3.3207588e+00
   3.7020000e+02  -3.3231054e+00
   3.7030000e+02  -3.3254514e+00
   3.7040000e+02  -3.3277967e+00
   3.7050000e+02  -3.3301414e+00
   3.7060000e+02  -3.3324854e+00
   3.7070000e+02  -3.3348288e+00
   3.7080000e+02  -3.3371716e+00
   3.7090000e+02  -3.3395138e+00
   3.7100000e+02  -3.3418553e+00
   3.7110000e+02  -3.3441962e+00
   3.7120000e+02  -3.3465365e+00
   3.7130000e+02  -3.3488761e+00
   3.7140000e+02  -3.3512151e+00
   3.7150000e+02  -3.3535535e+00
   3.7160000e+02  -3.3558912e+00
   3.7170000e+02  -3.3582283e+00
   3.7180000e+02  -3.3605648e+00
   3.7190000e+02  -3.3629007e+00
   3.7200000e+02  -3.3652359e+00
   3.7210000e+02  -3.3675705e+00
   3.7220000e+02  -3.3699045e+00
   3.7230000e+02  -3.3722378e+00
   3.7240000e+02  -3.3745706e+00
   3.7250000e+02  -3.3769027e+00
   3.7260000e+02  -3.3792341e+00
   3.7270000e+02  -3.3815650e+00
   3.7280000e+02  -3.3838952e+00
   3.7290000e+02  -3.3862248e+00
   3.7300000e+02  -3.3885538e+00
   3.7310000e+02  -3.3908821e+00
   3.7320000e+02  -3.3932098e+00
   3.7330000e+02  -3.3955369e+00
   3.7340000e+02  -3.3978634e+00
   3.7350000e+02  -3.4001892e+00
   3.7360000e+02  -3.4025145e+00
   3.7370000e+02  -3.4048391e+00
   3.7380000e+02  -3.4071631e+00
   3.7390000e+02  -3.4094864e+00
   3.7400000e+02  -3.4118092e+00
   3.7410000e+02  -3.4141313e+00
   3.7420000e+02  -3.4164528e+00
   3.7430000e+02  -3.4187737e+00
   3.7440000e+02  -3.4210939e+00
   3.7450000e+02  -3.4234136e+00
   3.7460000e+02  -3.4257326e+00
   3.7470000e+02  -3.4280510e+00
   3.7480000e+02  -3.4303688e+00
   3.7490000e+02  -3.4326859e+00
   3.7500000e+02  -3.4350025e+00
   3.7510000e+02  -3.4373184e+00
   3.7520000e+02  -3.4396337e+00
   3.7530000e+02  -3.4419484e+00
   3.7540000e+02  -3.4442625e+00
   3.7550000e+02  -3.4465759e+00
   3.7560000e+02  -3.4488888e+00
   3.7570000e+02  -3.4512010e+00
   3.7580000e+02  -3.4535126e+00
   3.7590000e+02  -3.4558236e+00
   3.7600000e+02  -3.4581340e+00
   3.7610000e+02  -3.4604438e+00
   3.7620000e+02  -3.4627529e+00
   3.7630000e+02  -3.4650615e+00
   3.7640000e+02  -3.4673694e+00
   3.7650000e+02  -3.4696767e+00
   3.7660000e+02  -3.4719834e+00
   3.7670000e+02  -3.4742895e+00
   3.7680000e+02  -3.4765950e+00
   3.7690000e+02  -3.4788999e+00
   3.7700000e+02  -3.4812041e+00
   3.7710000e+02  -3.4835078e+00
   3.7720000e+02  -3.4858108e+00
   3.7730000e+02  -3.4881132e+00
   3.7740000e+02  -3.4904150e+00
   3.7750000e+02  -3.4927162e+00
   3.7760000e+02  -3.4950168e+00
   3.7770000e+02  -3.4973168e+00
   3.7780000e+02  -3.4996162e+00
   3.7790000e+02  -3.5019150e+00
   3.7800000e+02  -3.5042131e+00
   3.7810000e+02  -3.5065107e+00
   3.7820000e+02  -3.5088076e+00
   3.7830000e+02  -3.5111039e+00
   3.7840000e+02  -3.5133997e+00
   3.7850000e+02  -3.5156948e+00
   3.7860000e+02  -3.5179893e+00
   3.7870000e+02  -3.5202832e+00
   3.7880000e+02  -3.5225765e+00
   3.7890000e+02  -3.5248692e+00
   3.7900000e+02  -3.5271613e+00
   3.7910000e+02  -3.5294528e+00
   3.7920000e+02  -3.5317437e+00
   3.7930000e+02  -3.5340340e+00
   3.7940000e+02  -3.5363237e+00
   3.7950000e+02  -3.5386127e+00
   3.7960000e+02  -3.5409012e+00
   3.7970000e+02  -3.5431891e+00
   3.7980000e+02  -3.5454763e+00
   3.7990000e+02  -3.5477630e+00
   3.8000000e+02  -3.5500491e+00
   3.8010000e+02  -3.5523345e+00
   3.8020000e+02  -3.5546194e+00
   3.8030000e+02  -3.5569036e+00
   3.8040000e+02  -3.5591873e+00
   3.8050000e+02  -3.5614703e+00
   3.8060000e+02  -3.5637528e+00
   3.8070000e+02  -3.5660347e+00
   3.8080000e+02  -3.5683159e+00
   3.8090000e+02  -3.5705966e+00
   3.8100000e+02  -3.5728766e+00
   3.8110000e+02  -3.5751561e+00
   3.8120000e+02  -3.5774350e+00
   3.8130000e+02  -3.5797132e+00
   3.8140000e+02  -3.5819909e+00
   3.8150000e+02  -3.5842680e+00
   3.8160000e+02  -3.5865444e+00
   3.8170000e+02  -3.5888203e+00
   3.8180000e+02  -3.5910956e+00
   3.8190000e+02  -3.5933703e+00
   3.8200000e+02  -3.5956444e+00
   3.8210000e+02  -3.5979179e+00
   3.8220000e+02  -3.6001908e+00
   3.8230000e+02  -3.6024631e+00
   3.8240000e+02  -3.6047348e+00
   3.8250000e+02  -3.6070059e+00
   3.8260000e+02  -3.6092764e+00
   3.8270000e+02  -3.6115464e+00
   3.8280000e+02  -3.6138157e+00
   3.8290000e+02  -3.6160844e+00
   3.8300000e+02  -3.6183526e+00
   3.8310000e+02  -3.6206202e+00
   3.8320000e+02  -3.6228871e+00
   3.8330000e+02  -3.6251535e+00
   3.8340000e+02  -3.6274193e+00
   3.8350000e+02  -3.6296845e+00
   3.8360000e+02  -3.6319491e+00
   3.8370000e+02  -3.6342131e+00
   3.8380000e+02  -3.6364765e+00
   3.8390000e+02  -3.6387394e+00
   3.8400000e+02  -3.6410016e+00
   3.8410000e+02  -3.6432633e+00
   3.8420000e+02  -3.6455243e+00
   3.8430000e+02  -3.6477848e+00
   3.8440000e+02  -3.6500447e+00
   3.8450000e+02  -3.6523040e+00
   3.8460000e+02  -3.6545627e+00
   3.8470000e+02  -3.6568208e+00
   3.8480000e+02  -3.6590784e+00
   3.8490000e+02  -3.6613353e+00
   3.8500000e+02  -3.6635917e+00
   3.8510000e+02  -3.6658475e+00
   3.8520000e+02  -3.6681027e+00
   3.8530000e+02  -3.6703573e+00
   3.8540000e+02  -3.6726113e+00
   3.8550000e+02  -3.6748648e+00
   3.8560000e+02  -3.6771176e+00
   3.8570000e+02  -3.6793699e+00
   3.8580000e+02  -3.6816216e+00
   3.8590000e+02  -3.6838727e+00
   3.8600000e+02  -3.6861232e+00
   3.8610000e+02  -3.6883732e+00
   3.8620000e+02  -3.6906225e+00
   3.8630000e+02  -3.6928713e+00
   3.8640000e+02  -3.6951195e+00
   3.8650000e+02  -3.6973671e+00
   3.8660000e+02  -3.6996141e+00
   3.8670000e+02  -3.7018606e+00
   3.8680000e+02  -3.7041064e+00
   3.8690000e+02  -3.7063517e+00
   3.8700000e+02  -3.7085964e+00
   3.8710000e+02  -3.7108405e+00
   3.8720000e+02  -3.7130841e+00
   3.8730000e+02  -3.7153271e+00
   3.8740000e+02  -3.7175694e+00
   3.8750000e+02  -3.7198113e+00
   3.8760000e+02  -3.7220525e+00
   3.8770000e+02  -3.7242931e+00
   3.8780000e+02  -3.7265332e+00
   3.8790000e+02  -3.7287727e+00
   3.8800000e+02  -3.7310116e+00
   3.8810000e+02  -3.7332500e+00
   3.8820000e+02  -3.7354877e+00
   3.8830000e+02  -3.7377249e+00
   3.8840000e+02  -3.7399615e+00
   3.8850000e+02  -3.7421976e+00
   3.8860000e+02  -3.7444330e+00
   3.8870000e+02  -3.7466679e+00
   3.8880000e+02  -3.7489022e+00
   3.8890000e+02  -3.7511360e+00
   3.8900000e+02  -3.7533691e+00
   3.8910000e+02  -3.7556017e+00
   3.8920000e+02  -3.7578338e+00
   3.8930000e+02  -3.7600652e+00
   3.8940000e+02  -3.7622961e+00
   3.8950000e+02  -3.7645264e+00
   3.8960000e+02  -3.7667561e+00
   3.8970000e+02  -3.7689852e+00
   3.8980000e+02  -3.7712138e+00
   3.8990000e+02  -3.7734418e+00
   3.9000000e+02  -3.7756693e+00
   3.9010000e+02  -3.7778961e+00
   3.9020000e+02  -3.7801224e+00
   3.9030000e+02  -3.7823481e+00
   3.9040000e+02  -3.7845733e+00
   3.9050000e+02  -3.7867979e+00
   3.9060000e+02  -3.7890219e+00
   3.9070000e+02  -3.7912453e+00
   3.9080000e+02  -3.7934682e+00
   3.9090000e+02  -3.7956905e+00
   3.9100000e+02  -3.7979123e+00
   3.9110000e+02  -3.8001334e+00
   3.9120000e+02  -3.8023540e+00
   3.9130000e+02  -3.8045741e+00
   3.9140000e+02  -3.8067935e+00
   3.9150000e+02  -3.8090124e+00
   3.9160000e+02  -3.8112308e+00
   3.9170000e+02  -3.8134486e+00
   3.9180000e+02  -3.8156658e+00
   3.9190000e+02  -3.8178824e+00
   3.9200000e+02  -3.8200985e+00
   3.9210000e+02  -3.8223140e+00
   3.9220000e+02  -3.8245289e+00
   3.9230000e+02  -3.8267433e+00
   3.9240000e+02  -3.8289571e+00
   3.9250000e+02  -3.8311703e+00
   3.9260000e+02  -3.8333830e+00
   3.9270000e+02  -3.8355951e+00
   3.9280000e+02  -3.8378067e+00
   3.9290000e+02  -3.8400177e+00
   3.9300000e+02  -3.8422281e+00
   3.9310000e+02  -3.8444380e+00
   3.9320000e+02  -3.8466473e+00
   3.9330000e+02  -3.8488560e+00
   3.9340000e+02  -3.8510642e+00
   3.9350000e+02  -3.8532719e+00
   3.9360000e+02  -3.8554789e+00
   3.9370000e+02  -3.8576854e+00
   3.9380000e+02  -3.8598914e+00
   3.9390000e+02  -3.8620967e+00
   3.9400000e+02  -3.8643016e+00
   3.9410000e+02  -3.8665058e+00
   3.9420000e+02  -3.8687095e+00
   3.9430000e+02  -3.8709127e+00
   3.9440000e+02  -3.8731152e+00
   3.9450000e+02  -3.8753173e+00
   3.9460000e+02  -3.8775187e+00
   3.9470000e+02  -3.8797196e+00
   3.9480000e+02  -3.8819200e+00
   3.9490000e+02  -3.8841198e+00
   3.9500000e+02  -3.8863190e+00
   3.9510000e+02  -3.8885177e+00
   3.9520000e+02  -3.8907158e+00
   3.9530000e+02  -3.8929134e+00
   3.9540000e+02  -3.8951104e+00
   3.9550000e+02  -3.8973069e+00
   3.9560000e+02  -3.8995028e+00
   3.9570000e+02  -3.9016981e+00
   3.9580000e+02  -3.9038929e+00
   3.9590000e+02  -3.9060872e+00
   3.9600000e+02  -3.9082808e+00
   3.9610000e+02  -3.9104740e+00
   3.9620000e+02  -3.9126665e+00
   3.9630000e+02  -3.9148586e+00
   3.9640000e+02  -3.9170500e+00
   3.9650000e+02  -3.9192410e+00
   3.9660000e+02  -3.9214313e+00
   3.9670000e+02  -3.9236211e+00
   3.9680000e+02  -3.9258104e+00
   3.9690000e+02  -3.9279991e+00
   3.9700000e+02  -3.9301873e+00
   3.9710000e+02  -3.9323749e+00
   3.9720000e+02  -3.9345619e+00
   3.9730000e+02  -3.9367484e+00
   3.9740000e+02  -3.9389344e+00
   3.9750000e+02  -3.9411198e+00
   3.9760000e+02  -3.9433046e+00
   3.9770000e+02  -3.9454889e+00
   3.9780000e+02  -3.9476727e+00
   3.9790000e+02  -3.9498559e+00
   3.9800000e+02  -3.9520386e+00
   3.9810000e+02  -3.9542207e+00
   3.9820000e+02  -3.9564022e+00
   3.9830000e+02  -3.9585832e+00
   3.9840000e+02  -3.9607637e+00
   3.9850000e+02  -3.9629436e+00
   3.9860000e+02  -3.9651230e+00
   3.9870000e+02  -3.9673018e+00
   3.9880000e+02  -3.9694801e+00
   3.9890000e+02  -3.9716578e+00
   3.9900000e+02  -3.9738350e+00
   3.9910000e+02  -3.9760117e+00
   3.9920000e+02  -3.9781878e+00
   3.9930000e+02  -3.9803633e+00
   3.9940000e+02  -3.9825383e+00
   3.9950000e+02  -3.9847128e+00
   3.9960000e+02  -3.9868867e+00
   3.9970000e+02  -3.9890601e+00
   3.9980000e+02  -3.9912329e+00
   3.9990000e+02  -3.9934052e+00
   4.0000000e+02  -3.9955769e+00


==> data/apotelesmaM_pi6_1.dat <==
   1.0000000e+00   3.7445345e+01
   2.0000000e+00   4.3455033e+01
   3.0000000e+00   4.6976273e+01
   4.0000000e+00   4.9356615e+01
   5.0000000e+00   5.0140425e+01
   6.0000000e+00   5.0478273e+01
   7.0000000e+00   5.0663536e+01
   8.0000000e+00   5.0672352e+01
   9.0000000e+00   4.9649301e+01
   1.0000000e+01   4.8734151e+01
   1.1000000e+01   4.7906298e+01
   1.2000000e+01   4.7150526e+01
   1.3000000e+01   4.6455284e+01
   1.4000000e+01   4.5811591e+01
   1.5000000e+01   4.5212326e+01
   1.6000000e+01   4.4651752e+01
   1.7000000e+01   4.4125173e+01
   1.8000000e+01   4.3628701e+01
   1.9000000e+01   4.3159079e+01
   2.0000000e+01   4.2713551e+01
   2.1000000e+01   4.2202795e+01
   2.2000000e+01   4.1712057e+01
   2.3000000e+01   4.1239584e+01
   2.4000000e+01   4.0783851e+01
   2.5000000e+01   4.0343518e+01
   2.6000000e+01   3.9917404e+01
   2.7000000e+01   3.9504460e+01
   2.8000000e+01   3.9103755e+01
   2.9000000e+01   3.8714455e+01
   3.0000000e+01   3.8335809e+01
   3.1000000e+01   3.7967143e+01
   3.2000000e+01   3.7607847e+01
   3.3000000e+01   3.7257366e+01
   3.4000000e+01   3.6915196e+01
   3.5000000e+01   3.6580878e+01
   3.6000000e+01   3.6253989e+01
   3.7000000e+01   3.5934145e+01
   3.8000000e+01   3.5620989e+01
   3.9000000e+01   3.5314195e+01
   4.0000000e+01   3.5013461e+01
   4.1000000e+01   3.4718506e+01
   4.2000000e+01   3.4429072e+01
   4.3000000e+01   3.4144917e+01
   4.4000000e+01   3.3865818e+01
   4.5000000e+01   3.3591565e+01
   4.6000000e+01   3.3321964e+01
   4.7000000e+01   3.3056833e+01
   4.8000000e+01   3.2796000e+01
   4.9000000e+01   3.2539306e+01
   5.0000000e+01   3.2286601e+01
   5.1000000e+01   3.2037743e+01
   5.2000000e+01   3.1792600e+01
   5.3000000e+01   3.1551046e+01
   5.4000000e+01   3.1312963e+01
   5.5000000e+01   3.1078240e+01
   5.6000000e+01   3.0846771e+01
   5.7000000e+01   3.0618457e+01
   5.8000000e+01   3.0393202e+01
   5.9000000e+01   3.0170918e+01
   6.0000000e+01   2.9951519e+01
   6.1000000e+01   2.9734925e+01
   6.2000000e+01   2.9521058e+01
   6.3000000e+01   2.9309845e+01
   6.4000000e+01   2.9101218e+01
   6.5000000e+01   2.8895108e+01
   6.6000000e+01   2.8691454e+01
   6.7000000e+01   2.8490194e+01
   6.8000000e+01   2.8291271e+01
   6.9000000e+01   2.8094629e+01
   7.0000000e+01   2.7900216e+01
   7.1000000e+01   2.7707981e+01
   7.2000000e+01   2.7517875e+01
   7.3000000e+01   2.7329852e+01
   7.4000000e+01   2.7143868e+01
   7.5000000e+01   2.6959878e+01
   7.6000000e+01   2.6777843e+01
   7.7000000e+01   2.6597723e+01
   7.8000000e+01   2.6419479e+01
   7.9000000e+01   2.6243075e+01
   8.0000000e+01   2.6068475e+01
   8.1000000e+01   2.5895645e+01
   8.2000000e+01   2.5724553e+01
   8.3000000e+01   2.5555167e+01
   8.4000000e+01   2.5387456e+01
   8.5000000e+01   2.5221390e+01
   8.6000000e+01   2.5056941e+01
   8.7000000e+01   2.4894082e+01
   8.8000000e+01   2.4732784e+01
   8.9000000e+01   2.4573024e+01
   9.0000000e+01   2.4414774e+01
   9.1000000e+01   2.4258012e+01
   9.2000000e+01   2.4102712e+01
   9.3000000e+01   2.3948853e+01
   9.4000000e+01   2.3796412e+01
   9.5000000e+01   2.3645368e+01
   9.6000000e+01   2.3495698e+01
   9.7000000e+01   2.3347384e+01
   9.8000000e+01   2.3200404e+01
   9.9000000e+01   2.3054740e+01
   1.0000000e+02   2.2910373e+01
   1.0100000e+02   2.2767283e+01
   1.0200000e+02   2.2625454e+01
   1.0300000e+02   2.2484867e+01
   1.0400000e+02   2.2345506e+01
   1.0500000e+02   2.2207354e+01
   1.0600000e+02   2.2070395e+01
   1.0700000e+02   2.1934612e+01
   1.0800000e+02   2.1799990e+01
   1.0900000e+02   2.1666514e+01
   1.1000000e+02   2.1534169e+01
   1.1100000e+02   2.1402940e+01
   1.1200000e+02   2.1272813e+01
   1.1300000e+02   2.1143774e+01
   1.1400000e+02   2.1015810e+01
   1.1500000e+02   2.0888906e+01
   1.1600000e+02   2.0763050e+01
   1.1700000e+02   2.0638228e+01
   1.1800000e+02   2.0514429e+01
   1.1900000e+02   2.0391639e+01
   1.2000000e+02   2.0269846e+01
   1.2100000e+02   2.0149038e+01
   1.2200000e+02   2.0029204e+01
   1.2300000e+02   1.9910331e+01
   1.2400000e+02   1.9792409e+01
   1.2500000e+02   1.9675426e+01
   1.2600000e+02   1.9559370e+01
   1.2700000e+02   1.9444232e+01
   1.2800000e+02   1.9330001e+01
   1.2900000e+02   1.9216665e+01
   1.3000000e+02   1.9104214e+01
   1.3100000e+02   1.8992639e+01
   1.3200000e+02   1.8881928e+01
   1.3300000e+02   1.8772073e+01
   1.3400000e+02   1.8663064e+01
   1.3500000e+02   1.8554890e+01
   1.3600000e+02   1.8447542e+01
   1.3700000e+02   1.8341011e+01
   1.3800000e+02   1.8235287e+01
   1.3900000e+02   1.8130362e+01
   1.4000000e+02   1.8026227e+01
   1.4100000e+02   1.7922871e+01
   1.4200000e+02   1.7820288e+01
   1.4300000e+02   1.7718467e+01
   1.4400000e+02   1.7617401e+01
   1.4500000e+02   1.7517081e+01
   1.4600000e+02   1.7417499e+01
   1.4700000e+02   1.7318646e+01
   1.4800000e+02   1.7220515e+01
   1.4900000e+02   1.7123097e+01
   1.5000000e+02   1.7026384e+01
   1.5100000e+02   1.6930368e+01
   1.5200000e+02   1.6835043e+01
   1.5300000e+02   1.6740400e+01
   1.5400000e+02   1.6646431e+01
   1.5500000e+02   1.6553129e+01
   1.5600000e+02   1.6460487e+01
   1.5700000e+02   1.6368497e+01
   1.5800000e+02   1.6277153e+01
   1.5900000e+02   1.6186447e+01
   1.6000000e+02   1.6096372e+01
   1.6100000e+02   1.6006920e+01
   1.6200000e+02   1.5918087e+01
   1.6300000e+02   1.5829863e+01
   1.6400000e+02   1.5742243e+01
   1.6500000e+02   1.5655221e+01
   1.6600000e+02   1.5568789e+01
   1.6700000e+02   1.5482940e+01
   1.6800000e+02   1.5397670e+01
   1.6900000e+02   1.5312971e+01
   1.7000000e+02   1.5228837e+01
   1.7100000e+02   1.5145261e+01
   1.7200000e+02   1.5062239e+01
   1.7300000e+02   1.4979763e+01
   1.7400000e+02   1.4897827e+01
   1.7500000e+02   1.4816427e+01
   1.7600000e+02   1.4735555e+01
   1.7700000e+02   1.4655207e+01
   1.7800000e+02   1.4575376e+01
   1.7900000e+02   1.4496056e+01
   1.8000000e+02   1.4417243e+01
   1.8100000e+02   1.4338931e+01
   1.8200000e+02   1.4261114e+01
   1.8300000e+02   1.4183787e+01
   1.8400000e+02   1.4106944e+01
   1.8500000e+02   1.4030581e+01
   1.8600000e+02   1.3954692e+01
   1.8700000e+02   1.3879271e+01
   1.8800000e+02   1.3804315e+01
   1.8900000e+02   1.3729818e+01
   1.9000000e+02   1.3655774e+01
   1.9100000e+02   1.3582180e+01
   1.9200000e+02   1.3509029e+01
   1.9300000e+02   1.3436319e+01
   1.9400000e+02   1.3364042e+01
   1.9500000e+02   1.3292196e+01
   1.9600000e+02   1.3220776e+01
   1.9700000e+02   1.3149776e+01
   1.9800000e+02   1.3079192e+01
   1.9900000e+02   1.3009021e+01
   2.0000000e+02   1.2939257e+01
   2.0100000e+02   1.2869896e+01
   2.0200000e+02   1.2800934e+01
   2.0300000e+02   1.2732366e+01
   2.0400000e+02   1.2664189e+01
   2.0500000e+02   1.2596399e+01
   2.0600000e+02   1.2528990e+01
   2.0700000e+02   1.2461960e+01
   2.0800000e+02   1.2395304e+01
   2.0900000e+02   1.2329019e+01
   2.1000000e+02   1.2263100e+01
   2.1100000e+02   1.2197543e+01
   2.1200000e+02   1.2132345e+01
   2.1300000e+02   1.2067503e+01
   2.1400000e+02   1.2003011e+01
   2.1500000e+02   1.1938867e+01
   2.1600000e+02   1.1875068e+01
   2.1700000e+02   1.1811609e+01
   2.1800000e+02   1.1748487e+01
   2.1900000e+02   1.1685698e+01
   2.2000000e+02   1.1623239e+01
   2.2100000e+02   1.1561108e+01
   2.2200000e+02   1.1499299e+01
   2.2300000e+02   1.1437811e+01
   2.2400000e+02   1.1376640e+01
   2.2500000e+02   1.1315782e+01
   2.2600000e+02   1.1255234e+01
   2.2700000e+02   1.1194994e+01
   2.2800000e+02   1.1135058e+01
   2.2900000e+02   1.1075423e+01
   2.3000000e+02   1.1016086e+01
   2.3100000e+02   1.0957045e+01
   2.3200000e+02   1.0898295e+01
   2.3300000e+02   1.0839835e+01
   2.3400000e+02   1.0781661e+01
   2.3500000e+02   1.0723771e+01
   2.3600000e+02   1.0666161e+01
   2.3700000e+02   1.0608830e+01
   2.3800000e+02   1.0551773e+01
   2.3900000e+02   1.0494990e+01
   2.4000000e+02   1.0438476e+01
   2.4100000e+02   1.0382229e+01
   2.4200000e+02   1.0326247e+01
   2.4300000e+02   1.0270528e+01
   2.4400000e+02   1.0215068e+01
   2.4500000e+02   1.0159865e+01
   2.4600000e+02   1.0104916e+01
   2.4700000e+02   1.0050220e+01
   2.4800000e+02   9.9957742e+00
   2.4900000e+02   9.9415754e+00
   2.5000000e+02   9.8876218e+00
   2.5100000e+02   9.8339110e+00
   2.5200000e+02   9.7804407e+00
   2.5300000e+02   9.7272087e+00
   2.5400000e+02   9.6742127e+00
   2.5500000e+02   9.6214506e+00
   2.5600000e+02   9.5689202e+00
   2.5700000e+02   9.5166194e+00
   2.5800000e+02   9.4645460e+00
   2.5900000e+02   9.4126980e+00
   2.6000000e+02   9.3610733e+00
   2.6100000e+02   9.3096698e+00
   2.6200000e+02   9.2584857e+00
   2.6300000e+02   9.2075188e+00
   2.6400000e+02   9.1567672e+00
   2.6500000e+02   9.1062291e+00
   2.6600000e+02   9.0559024e+00
   2.6700000e+02   9.0057854e+00
   2.6800000e+02   8.9558761e+00
   2.6900000e+02   8.9061727e+00
   2.7000000e+02   8.8566734e+00
   2.7100000e+02   8.8073764e+00
   2.7200000e+02   8.7582800e+00
   2.7300000e+02   8.7093824e+00
   2.7400000e+02   8.6606818e+00
   2.7500000e+02   8.6121766e+00
   2.7600000e+02   8.5638651e+00
   2.7700000e+02   8.5157457e+00
   2.7800000e+02   8.4678166e+00
   2.7900000e+02   8.4200763e+00
   2.8000000e+02   8.3725232e+00
   2.8100000e+02   8.3251556e+00
   2.8200000e+02   8.2779721e+00
   2.8300000e+02   8.2309711e+00
   2.8400000e+02   8.1841511e+00
   2.8500000e+02   8.1375105e+00
   2.8600000e+02   8.0910480e+00
   2.8700000e+02   8.0447619e+00
   2.8800000e+02   7.9986509e+00
   2.8900000e+02   7.9527135e+00
   2.9000000e+02   7.9069484e+00
   2.9100000e+02   7.8613541e+00
   2.9200000e+02   7.8159293e+00
   2.9300000e+02   7.7706725e+00
   2.9400000e+02   7.7255825e+00
   2.9500000e+02   7.6806578e+00
   2.9600000e+02   7.6358973e+00
   2.9700000e+02   7.5912996e+00
   2.9800000e+02   7.5468634e+00
   2.9900000e+02   7.5025874e+00
   3.0000000e+02   7.4584705e+00
   3.0100000e+02   7.4145113e+00
   3.0200000e+02   7.3707086e+00
   3.0300000e+02   7.3270612e+00
   3.0400000e+02   7.2835680e+00
   3.0500000e+02   7.2402277e+00
   3.0600000e+02   7.1970393e+00
   3.0700000e+02   7.1540014e+00
   3.0800000e+02   7.1111131e+00
   3.0900000e+02   7.0683731e+00
   3.1000000e+02   7.0257803e+00
   3.1100000e+02   6.9833338e+00
   3.1200000e+02   6.9410322e+00
   3.1300000e+02   6.8988747e+00
   3.1400000e+02   6.8568601e+00
   3.1500000e+02   6.8149874e+00
   3.1600000e+02   6.7732556e+00
   3.1700000e+02   6.7316635e+00
   3.1800000e+02   6.6902102e+00
   3.1900000e+02   6.6488948e+00
   3.2000000e+02   6.6077161e+00
   3.2100000e+02   6.5666733e+00
   3.2200000e+02   6.5257653e+00
   3.2300000e+02   6.4849913e+00
   3.2400000e+02   6.4443501e+00
   3.2500000e+02   6.4038410e+00
   3.2600000e+02   6.3634630e+00
   3.2700000e+02   6.3232151e+00
   3.2800000e+02   6.2830965e+00
   3.2900000e+02   6.2431063e+00
   3.3000000e+02   6.2032435e+00
   3.3100000e+02   6.1635073e+00
   3.3200000e+02   6.1238969e+00
   3.3300000e+02   6.0844113e+00
   3.3400000e+02   6.0450498e+00
   3.3500000e+02   6.0058114e+00
   3.3600000e+02   5.9666954e+00
   3.3700000e+02   5.9277009e+00
   3.3800000e+02   5.8888272e+00
   3.3900000e+02   5.8500733e+00
   3.4000000e+02   5.8114386e+00
   3.4100000e+02   5.7729222e+00
   3.4200000e+02   5.7345233e+00
   3.4300000e+02   5.6962413e+00
   3.4400000e+02   5.6580752e+00
   3.4500000e+02   5.6200244e+00
   3.4600000e+02   5.5820882e+00
   3.4700000e+02   5.5442657e+00
   3.4800000e+02   5.5065562e+00
   3.4900000e+02   5.4689591e+00
   3.5000000e+02   5.4314736e+00
   3.5100000e+02   5.3940989e+00
   3.5200000e+02   5.3568345e+00
   3.5300000e+02   5.3196796e+00
   3.5400000e+02   5.2826334e+00
   3.5500000e+02   5.2456954e+00
   3.5600000e+02   5.2088649e+00
   3.5700000e+02   5.1721411e+00
   3.5800000e+02   5.1355235e+00
   3.5900000e+02   5.0990113e+00
   3.6000000e+02   5.0626040e+00
   3.6100000e+02   5.0263008e+00
   3.6200000e+02   4.9901012e+00
   3.6300000e+02   4.9540045e+00
   3.6400000e+02   4.9180102e+00
   3.6500000e+02   4.8821175e+00
   3.6600000e+02   4.8463258e+00
   3.6700000e+02   4.8106347e+00
   3.6800000e+02   4.7750434e+00
   3.6900000e+02   4.7395514e+00
   3.7000000e+02   4.7041580e+00
   3.7100000e+02   4.6688628e+00
   3.7200000e+02   4.6336651e+00
   3.7300000e+02   4.5985644e+00
   3.7400000e+02   4.5635600e+00
   3.7500000e+02   4.5286515e+00
   3.7600000e+02   4.4938383e+00
   3.7700000e+02   4.4591198e+00
   3.7800000e+02   4.4244955e+00
   3.7900000e+02   4.3899649e+00
   3.8000000e+02   4.3555274e+00
   3.8100000e+02   4.3211824e+00
   3.8200000e+02   4.2869295e+00
   3.8300000e+02   4.2527682e+00
   3.8400000e+02   4.2186978e+00
   3.8500000e+02   4.1847180e+00
   3.8600000e+02   4.1508282e+00
   3.8700000e+02   4.1170280e+00
   3.8800000e+02   4.0833167e+00
   3.8900000e+02   4.0496939e+00
   3.9000000e+02   4.0161592e+00
   3.9100000e+02   3.9827120e+00
   3.9200000e+02   3.9493519e+00
   3.9300000e+02   3.9160784e+00
   3.9400000e+02   3.8828910e+00
   3.9500000e+02   3.8497893e+00
   3.9600000e+02   3.8167728e+00
   3.9700000e+02   3.7838410e+00
   3.9800000e+02   3.7509935e+00
   3.9900000e+02   3.7182298e+00
   4.0000000e+02   3.6855495e+00
   4.0100000e+02   3.6529522e+00
   4.0200000e+02   3.6204373e+00
   4.0300000e+02   3.5880046e+00
   4.0400000e+02   3.5556534e+00
   4.0500000e+02   3.5233835e+00
   4.0600000e+02   3.4911944e+00
   4.0700000e+02   3.4590856e+00
   4.0800000e+02   3.4270567e+00
   4.0900000e+02   3.3951075e+00
   4.1000000e+02   3.3632373e+00
   4.1100000e+02   3.3314458e+00
   4.1200000e+02   3.2997327e+00
   4.1300000e+02   3.2680974e+00
   4.1400000e+02   3.2365397e+00
   4.1500000e+02   3.2050591e+00
   4.1600000e+02   3.1736553e+00
   4.1700000e+02   3.1423278e+00
   4.1800000e+02   3.1110762e+00
   4.1900000e+02   3.0799002e+00
   4.2000000e+02   3.0487995e+00
   4.2100000e+02   3.0177735e+00
   4.2200000e+02   2.9868220e+00
   4.2300000e+02   2.9559446e+00
   4.2400000e+02   2.9251409e+00
   4.2500000e+02   2.8944106e+00
   4.2600000e+02   2.8637532e+00
   4.2700000e+02   2.8331685e+00
   4.2800000e+02   2.8026561e+00
   4.2900000e+02   2.7722156e+00
   4.3000000e+02   2.7418467e+00
   4.3100000e+02   2.7115490e+00
   4.3200000e+02   2.6813223e+00
   4.3300000e+02   2.6511660e+00
   4.3400000e+02   2.6210800e+00
   4.3500000e+02   2.5910639e+00
   4.3600000e+02   2.5611173e+00
   4.3700000e+02   2.5312399e+00
   4.3800000e+02   2.5014314e+00
   4.3900000e+02   2.4716914e+00
   4.4000000e+02   2.4420197e+00
   4.4100000e+02   2.4124159e+00
   4.4200000e+02   2.3828797e+00
   4.4300000e+02   2.3534108e+00
   4.4400000e+02   2.3240088e+00
   4.4500000e+02   2.2946735e+00
   4.4600000e+02   2.2654045e+00
   4.4700000e+02   2.2362016e+00
   4.4800000e+02   2.2070644e+00
   4.4900000e+02   2.1779926e+00
   4.5000000e+02   2.1489860e+00
   4.5100000e+02   2.1200442e+00
   4.5200000e+02   2.0911669e+00
   4.5300000e+02   2.0623538e+00
   4.5400000e+02   2.0336047e+00
   4.5500000e+02   2.0049193e+00
   4.5600000e+02   1.9762972e+00
   4.5700000e+02   1.9477383e+00
   4.5800000e+02   1.9192421e+00
   4.5900000e+02   1.8908084e+00
   4.6000000e+02   1.8624370e+00
   4.6100000e+02   1.8341275e+00
   4.6200000e+02   1.8058798e+00
   4.6300000e+02   1.7776934e+00
   4.6400000e+02   1.7495682e+00
   4.6500000e+02   1.7215039e+00
   4.6600000e+02   1.6935001e+00
   4.6700000e+02   1.6655567e+00
   4.6800000e+02   1.6376734e+00
   4.6900000e+02   1.6098499e+00
   4.7000000e+02   1.5820859e+00
   4.7100000e+02   1.5543812e+00
   4.7200000e+02   1.5267356e+00
   4.7300000e+02   1.4991487e+00
   4.7400000e+02   1.4716204e+00
   4.7500000e+02   1.4441503e+00
   4.7600000e+02   1.4167383e+00
   4.7700000e+02   1.3893840e+00
   4.7800000e+02   1.3620872e+00
   4.7900000e+02   1.3348478e+00
   4.8000000e+02   1.3076653e+00
   4.8100000e+02   1.2805397e+00
   4.8200000e+02   1.2534706e+00
   4.8300000e+02   1.2264579e+00
   4.8400000e+02   1.1995012e+00
   4.8500000e+02   1.1726003e+00
   4.8600000e+02   1.1457551e+00
   4.8700000e+02   1.1189652e+00
   4.8800000e+02   1.0922305e+00
   4.8900000e+02   1.0655507e+00
   4.9000000e+02   1.0389256e+00
   4.9100000e+02   1.0123550e+00
   4.9200000e+02   9.8583854e-01
   4.9300000e+02   9.5937613e-01
   4.9400000e+02   9.3296752e-01
   4.9500000e+02   9.0661246e-01
   4.9600000e+02   8.8031076e-01
   4.9700000e+02   8.5406219e-01
   4.9800000e+02   8.2786652e-01
   4.9900000e+02   8.0172356e-01
   5.0000000e+02   7.7563308e-01
   5.0100000e+02   7.4959487e-01
   5.0200000e+02   7.2360872e-01
   5.0300000e+02   6.9767442e-01
   5.0400000e+02   6.7179176e-01
   5.0500000e+02   6.4596053e-01
   5.0600000e+02   6.2018053e-01
   5.0700000e+02   5.9445155e-01
   5.0800000e+02   5.6877339e-01
   5.0900000e+02   5.4314584e-01
   5.1000000e+02   5.1756871e-01
   5.1100000e+02   4.9204180e-01
   5.1200000e+02   4.6656490e-01
   5.1300000e+02   4.4113782e-01
   5.1400000e+02   4.1576036e-01
   5.1500000e+02   3.9043233e-01
   5.1600000e+02   3.6515353e-01
   5.1700000e+02   3.3992378e-01
   5.1800000e+02   3.1474287e-01
   5.1900000e+02   2.8961062e-01
   5.2000000e+02   2.6452684e-01
   5.2100000e+02   2.3949134e-01
   5.2200000e+02   2.1450394e-01
   5.2300000e+02   1.8956444e-01
   5.2400000e+02   1.6467267e-01
   5.2500000e+02   1.3982843e-01
   5.2600000e+02   1.1503156e-01
   5.2700000e+02   9.0281858e-02
   5.2800000e+02   6.5579152e-02
   5.2900000e+02   4.0923263e-02
   5.3000000e+02   1.6314010e-02
   5.3100000e+02  -8.2487824e-03
   5.3200000e+02  -3.2765292e-02
   5.3300000e+02  -5.7235693e-02
   5.3400000e+02  -8.1660160e-02
   5.3500000e+02  -1.0603887e-01
   5.3600000e+02  -1.3037198e-01
   5.3700000e+02  -1.5465968e-01
   5.3800000e+02  -1.7890214e-01
   5.3900000e+02  -2.0309951e-01
   5.4000000e+02  -2.2725198e-01
   5.4100000e+02  -2.5135971e-01
   5.4200000e+02  -2.7542286e-01
   5.4300000e+02  -2.9944160e-01
   5.4400000e+02  -3.2341609e-01
   5.4500000e+02  -3.4734651e-01
   5.4600000e+02  -3.7123300e-01
   5.4700000e+02  -3.9507574e-01
   5.4800000e+02  -4.1887488e-01
   5.4900000e+02  -4.4263058e-01
   5.5000000e+02  -4.6634301e-01
   5.5100000e+02  -4.9001232e-01
   5.5200000e+02  -5.1363867e-01
   5.5300000e+02  -5.3722221e-01
   5.5400000e+02  -5.6076310e-01
   5.5500000e+02  -5.8426149e-01
   5.5600000e+02  -6.0771755e-01
   5.5700000e+02  -6.3113142e-01
   5.5800000e+02  -6.5450325e-01
   5.5900000e+02  -6.7783320e-01
   5.6000000e+02  -7.0112141e-01
   5.6100000e+02  -7.2436804e-01
   5.6200000e+02  -7.4757323e-01
   5.6300000e+02  -7.7073714e-01
   5.6400000e+02  -7.9385990e-01
   5.6500000e+02  -8.1694167e-01
   5.6600000e+02  -8.3998260e-01
   5.6700000e+02  -8.6298282e-01
   5.6800000e+02  -8.8594248e-01
   5.6900000e+02  -9.0886172e-01
   5.7000000e+02  -9.3174069e-01
   5.7100000e+02  -9.5457953e-01
   5.7200000e+02  -9.7737839e-01
   5.7300000e+02  -1.0001374e+00
   5.7400000e+02  -1.0228567e+00
   5.7500000e+02  -1.0455364e+00
   5.7600000e+02  -1.0681767e+00
   5.7700000e+02  -1.0907777e+00
   5.7800000e+02  -1.1133395e+00
   5.7900000e+02  -1.1358623e+00
   5.8000000e+02  -1.1583462e+00
   5.8100000e+02  -1.1807914e+00
   5.8200000e+02  -1.2031979e+00
   5.8300000e+02  -1.2255660e+00
   5.8400000e+02  -1.2478957e+00
   5.8500000e+02  -1.2701871e+00
   5.8600000e+02  -1.2924405e+00
   5.8700000e+02  -1.3146560e+00
   5.8800000e+02  -1.3368335e+00
   5.8900000e+02  -1.3589734e+00
   5.9000000e+02  -1.3810757e+00
   5.9100000e+02  -1.4031406e+00
   5.9200000e+02  -1.4251681e+00
   5.9300000e+02  -1.4471585e+00
   5.9400000e+02  -1.4691118e+00
   5.9500000e+02  -1.4910281e+00
   5.9600000e+02  -1.5129076e+00
   5.9700000e+02  -1.5347505e+00
   5.9800000e+02  -1.5565567e+00
   5.9900000e+02  -1.5783265e+00
   6.0000000e+02  -1.6000600e+00


==> data/apotelesmaM_pi6_3.dat <==
   1.5000000e+00   1.9644928e+01
   1.6000000e+00   2.0204906e+01
   1.7000000e+00   2.0731049e+01
   1.8000000e+00   2.1227197e+01
   1.9000000e+00   2.1696573e+01
   2.0000000e+00   2.2141912e+01
   2.1000000e+00   2.2565551e+01
   2.2000000e+00   2.2969503e+01
   2.3000000e+00   2.3355514e+01
   2.4000000e+00   2.3725108e+01
   2.5000000e+00   2.4079623e+01
   2.6000000e+00   2.4420241e+01
   2.7000000e+00   2.4748008e+01
   2.8000000e+00   2.5063860e+01
   2.9000000e+00   2.5368631e+01
   3.0000000e+00   2.5663072e+01
   3.1000000e+00   2.5947861e+01
   3.2000000e+00   2.6223610e+01
   3.3000000e+00   2.6490874e+01
   3.4000000e+00   2.6750161e+01
   3.5000000e+00   2.7001933e+01
   3.6000000e+00   2.7246612e+01
   3.7000000e+00   2.7484589e+01
   3.8000000e+00   2.7716219e+01
   3.9000000e+00   2.7941833e+01
   4.0000000e+00   2.8087396e+01
   4.1000000e+00   2.8211186e+01
   4.2000000e+00   2.8317669e+01
   4.3000000e+00   2.8410079e+01
   4.4000000e+00   2.8490951e+01
   4.5000000e+00   2.8562166e+01
   4.6000000e+00   2.8625161e+01
   4.7000000e+00   2.8681059e+01
   4.8000000e+00   2.8730758e+01
   4.9000000e+00   2.8774992e+01
   5.0000000e+00   2.8814366e+01
   5.1000000e+00   2.8849385e+01
   5.2000000e+00   2.8880476e+01
   5.3000000e+00   2.8908004e+01
   5.4000000e+00   2.8932278e+01
   5.5000000e+00   2.8953569e+01
   5.6000000e+00   2.8972108e+01
   5.7000000e+00   2.8988098e+01
   5.8000000e+00   2.9001714e+01
   5.9000000e+00   2.9013112e+01
   6.0000000e+00   2.9022426e+01
   6.1000000e+00   2.9029775e+01
   6.2000000e+00   2.9035262e+01
   6.3000000e+00   2.9038978e+01
   6.4000000e+00   2.9041003e+01
   6.5000000e+00   2.9041404e+01
   6.6000000e+00   2.9040242e+01
   6.7000000e+00   2.9037566e+01
   6.8000000e+00   2.9033420e+01
   6.9000000e+00   2.9027839e+01
   7.0000000e+00   2.9020850e+01
   7.1000000e+00   2.9012476e+01
   7.2000000e+00   2.9002731e+01
   7.3000000e+00   2.8991622e+01
   7.4000000e+00   2.8979153e+01
   7.5000000e+00   2.8965317e+01
   7.6000000e+00   2.8950104e+01
   7.7000000e+00   2.8933494e+01
   7.8000000e+00   2.8915460e+01
   7.9000000e+00   2.8895967e+01
   8.0000000e+00   2.8874971e+01
   8.1000000e+00   2.8852415e+01
   8.2000000e+00   2.8828232e+01
   8.3000000e+00   2.8802341e+01
   8.4000000e+00   2.8774641e+01
   8.5000000e+00   2.8745015e+01
   8.6000000e+00   2.8713317e+01
   8.7000000e+00   2.8679371e+01
   8.8000000e+00   2.8642963e+01
   8.9000000e+00   2.8603823e+01
   9.0000000e+00   2.8596224e+01
   9.1000000e+00   2.8540380e+01
   9.2000000e+00   2.8447422e+01
   9.3000000e+00   2.8351157e+01
   9.4000000e+00   2.8251771e+01
   9.5000000e+00   2.8149403e+01
   9.6000000e+00   2.8044161e+01
   9.7000000e+00   2.7936122e+01
   9.8000000e+00   2.7825345e+01
   9.9000000e+00   2.8757613e+01
   1.0000000e+01   2.8670317e+01
   1.0100000e+01   2.8583889e+01
   1.0200000e+01   2.8498313e+01
   1.0300000e+01   2.8413572e+01
   1.0400000e+01   2.8329650e+01
   1.0500000e+01   2.8246531e+01
   1.0600000e+01   2.8164199e+01
   1.0700000e+01   2.8082641e+01
   1.0800000e+01   2.8001841e+01
   1.0900000e+01   2.7921787e+01
   1.1000000e+01   2.7842463e+01
   1.1100000e+01   2.7763857e+01
   1.1200000e+01   2.7685956e+01
   1.1300000e+01   2.7608748e+01
   1.1400000e+01   2.7532220e+01
   1.1500000e+01   2.7456360e+01
   1.1600000e+01   2.7381157e+01
   1.1700000e+01   2.7306599e+01
   1.1800000e+01   2.7232676e+01
   1.1900000e+01   2.7159377e+01
   1.2000000e+01   2.7086692e+01
   1.2100000e+01   2.7014609e+01
   1.2200000e+01   2.6943120e+01
   1.2300000e+01   2.6872214e+01
   1.2400000e+01   2.6801883e+01
   1.2500000e+01   2.6732116e+01
   1.2600000e+01   2.6662906e+01
   1.2700000e+01   2.6594242e+01
   1.2800000e+01   2.6526117e+01
   1.2900000e+01   2.6458522e+01
   1.3000000e+01   2.6391450e+01
   1.3100000e+01   2.6324891e+01
   1.3200000e+01   2.6258838e+01
   1.3300000e+01   2.6193284e+01
   1.3400000e+01   2.6128221e+01
   1.3500000e+01   2.6063641e+01
   1.3600000e+01   2.5999538e+01
   1.3700000e+01   2.5935905e+01
   1.3800000e+01   2.5872735e+01
   1.3900000e+01   2.5810021e+01
   1.4000000e+01   2.5747756e+01
   1.4100000e+01   2.5685934e+01
   1.4200000e+01   2.5624550e+01
   1.4300000e+01   2.5563596e+01
   1.4400000e+01   2.5503067e+01
   1.4500000e+01   2.5442957e+01
   1.4600000e+01   2.5383259e+01
   1.4700000e+01   2.5323970e+01
   1.4800000e+01   2.5265082e+01
   1.4900000e+01   2.5206591e+01
   1.5000000e+01   2.5148491e+01
   1.5100000e+01   2.5090778e+01
   1.5200000e+01   2.5033445e+01
   1.5300000e+01   2.4976488e+01
   1.5400000e+01   2.4919902e+01
   1.5500000e+01   2.4863683e+01
   1.5600000e+01   2.4807825e+01
   1.5700000e+01   2.4752324e+01
   1.5800000e+01   2.4697175e+01
   1.5900000e+01   2.4642374e+01
   1.6000000e+01   2.4587917e+01
   1.6100000e+01   2.4533799e+01
   1.6200000e+01   2.4480016e+01
   1.6300000e+01   2.4426564e+01
   1.6400000e+01   2.4373440e+01
   1.6500000e+01   2.4320638e+01
   1.6600000e+01   2.4268155e+01
   1.6700000e+01   2.4215987e+01
   1.6800000e+01   2.4164131e+01
   1.6900000e+01   2.4112582e+01
   1.7000000e+01   2.4061338e+01
   1.7100000e+01   2.4010394e+01
   1.7200000e+01   2.3959748e+01
   1.7300000e+01   2.3909395e+01
   1.7400000e+01   2.3859332e+01
   1.7500000e+01   2.3809556e+01
   1.7600000e+01   2.3760063e+01
   1.7700000e+01   2.3710851e+01
   1.7800000e+01   2.3661917e+01
   1.7900000e+01   2.3613256e+01
   1.8000000e+01   2.3564866e+01
   1.8100000e+01   2.3516745e+01
   1.8200000e+01   2.3468889e+01
   1.8300000e+01   2.3421295e+01
   1.8400000e+01   2.3373960e+01
   1.8500000e+01   2.3326882e+01
   1.8600000e+01   2.3280058e+01
   1.8700000e+01   2.3233484e+01
   1.8800000e+01   2.3187160e+01
   1.8900000e+01   2.3141080e+01
   1.9000000e+01   2.3095245e+01
   1.9100000e+01   2.3049649e+01
   1.9200000e+01   2.3004292e+01
   1.9300000e+01   2.2959170e+01
   1.9400000e+01   2.2914282e+01
   1.9500000e+01   2.2869624e+01
   1.9600000e+01   2.2825195e+01
   1.9700000e+01   2.2780992e+01
   1.9800000e+01   2.2737013e+01
   1.9900000e+01   2.2693255e+01
   2.0000000e+01   2.2649717e+01
   2.0100000e+01   2.2606395e+01
   2.0200000e+01   2.2563289e+01
   2.0300000e+01   2.2520396e+01
   2.0400000e+01   2.2477713e+01
   2.0500000e+01   2.2435239e+01
   2.0600000e+01   2.2392972e+01
   2.0700000e+01   2.2350910e+01
   2.0800000e+01   2.2309050e+01
   2.0900000e+01   2.2267391e+01
   2.1000000e+01   2.2225931e+01
   2.1100000e+01   2.2184667e+01
   2.1200000e+01   2.2143599e+01
   2.1300000e+01   2.2102724e+01
   2.1400000e+01   2.2062041e+01
   2.1500000e+01   2.2021547e+01
   2.1600000e+01   2.1981242e+01
   2.1700000e+01   2.1941122e+01
   2.1800000e+01   2.1901187e+01
   2.1900000e+01   2.1861434e+01
   2.2000000e+01   2.1821863e+01
   2.2100000e+01   2.1782471e+01
   2.2200000e+01   2.1743257e+01
   2.2300000e+01   2.1704219e+01
   2.2400000e+01   2.1665356e+01
   2.2500000e+01   2.1626666e+01
   2.2600000e+01   2.1588148e+01
   2.2700000e+01   2.1549799e+01
   2.2800000e+01   2.1511620e+01
   2.2900000e+01   2.1473607e+01
   2.3000000e+01   2.1435760e+01
   2.3100000e+01   2.1398077e+01
   2.3200000e+01   2.1360557e+01
   2.3300000e+01   2.1323198e+01
   2.3400000e+01   2.1285999e+01
   2.3500000e+01   2.1248959e+01
   2.3600000e+01   2.1212077e+01
   2.3700000e+01   2.1175350e+01
   2.3800000e+01   2.1138777e+01
   2.3900000e+01   2.1102359e+01
   2.4000000e+01   2.1066092e+01
   2.4100000e+01   2.1029976e+01
   2.4200000e+01   2.0994009e+01
   2.4300000e+01   2.0958191e+01
   2.4400000e+01   2.0922520e+01
   2.4500000e+01   2.0886995e+01
   2.4600000e+01   2.0851614e+01
   2.4700000e+01   2.0816377e+01
   2.4800000e+01   2.0781283e+01
   2.4900000e+01   2.0746330e+01
   2.5000000e+01   2.0711516e+01
   2.5100000e+01   2.0676842e+01
   2.5200000e+01   2.0642306e+01
   2.5300000e+01   2.0607906e+01
   2.5400000e+01   2.0573642e+01
   2.5500000e+01   2.0539513e+01
   2.5600000e+01   2.0505517e+01
   2.5700000e+01   2.0471654e+01
   2.5800000e+01   2.0437922e+01
   2.5900000e+01   2.0404321e+01
   2.6000000e+01   2.0370850e+01
   2.6100000e+01   2.0337506e+01
   2.6200000e+01   2.0304291e+01
   2.6300000e+01   2.0271202e+01
   2.6400000e+01   2.0238238e+01
   2.6500000e+01   2.0205399e+01
   2.6600000e+01   2.0172684e+01
   2.6700000e+01   2.0140091e+01
   2.6800000e+01   2.0107621e+01
   2.6900000e+01   2.0075271e+01
   2.7000000e+01   2.0043041e+01
   2.7100000e+01   2.0010931e+01
   2.7200000e+01   1.9978938e+01
   2.7300000e+01   1.9947064e+01
   2.7400000e+01   1.9915305e+01
   2.7500000e+01   1.9883663e+01
   2.7600000e+01   1.9852135e+01
   2.7700000e+01   1.9820721e+01
   2.7800000e+01   1.9789421e+01
   2.7900000e+01   1.9758232e+01
   2.8000000e+01   1.9727156e+01
   2.8100000e+01   1.9696190e+01
   2.8200000e+01   1.9665334e+01
   2.8300000e+01   1.9634588e+01
   2.8400000e+01   1.9603950e+01
   2.8500000e+01   1.9573419e+01
   2.8600000e+01   1.9542996e+01
   2.8700000e+01   1.9512679e+01
   2.8800000e+01   1.9482467e+01
   2.8900000e+01   1.9452360e+01
   2.9000000e+01   1.9422357e+01
   2.9100000e+01   1.9392457e+01
   2.9200000e+01   1.9362660e+01
   2.9300000e+01   1.9332964e+01
   2.9400000e+01   1.9303370e+01
   2.9500000e+01   1.9273876e+01
   2.9600000e+01   1.9244482e+01
   2.9700000e+01   1.9215188e+01
   2.9800000e+01   1.9185991e+01
   2.9900000e+01   1.9156893e+01
   3.0000000e+01   1.9127891e+01
   3.0100000e+01   1.9098987e+01
   3.0200000e+01   1.9070178e+01
   3.0300000e+01   1.9041464e+01
   3.0400000e+01   1.9012845e+01
   3.0500000e+01   1.8984320e+01
   3.0600000e+01   1.8955888e+01
   3.0700000e+01   1.8927549e+01
   3.0800000e+01   1.8899302e+01
   3.0900000e+01   1.8871147e+01
   3.1000000e+01   1.8843083e+01
   3.1100000e+01   1.8815109e+01
   3.1200000e+01   1.8787225e+01
   3.1300000e+01   1.8759430e+01
   3.1400000e+01   1.8731724e+01
   3.1500000e+01   1.8704105e+01
   3.1600000e+01   1.8676575e+01
   3.1700000e+01   1.8649131e+01
   3.1800000e+01   1.8621774e+01
   3.1900000e+01   1.8594503e+01
   3.2000000e+01   1.8567317e+01
   3.2100000e+01   1.8540216e+01
   3.2200000e+01   1.8513199e+01
   3.2300000e+01   1.8486266e+01
   3.2400000e+01   1.8459416e+01
   3.2500000e+01   1.8432649e+01
   3.2600000e+01   1.8405965e+01
   3.2700000e+01   1.8379362e+01
   3.2800000e+01   1.8352840e+01
   3.2900000e+01   1.8326399e+01
   3.3000000e+01   1.8300038e+01
   3.3100000e+01   1.8273757e+01
   3.3200000e+01   1.8247555e+01
   3.3300000e+01   1.8221432e+01
   3.3400000e+01   1.8195387e+01
   3.3500000e+01   1.8169420e+01
   3.3600000e+01   1.8143531e+01
   3.3700000e+01   1.8117719e+01
   3.3800000e+01   1.8091983e+01
   3.3900000e+01   1.8066323e+01
   3.4000000e+01   1.8040738e+01
   3.4100000e+01   1.8015229e+01
   3.4200000e+01   1.7989794e+01
   3.4300000e+01   1.7964434e+01
   3.4400000e+01   1.7939148e+01
   3.4500000e+01   1.7913935e+01
   3.4600000e+01   1.7888795e+01
   3.4700000e+01   1.7863727e+01
   3.4800000e+01   1.7838732e+01
   3.4900000e+01   1.7813808e+01
   3.5000000e+01   1.7788956e+01
   3.5100000e+01   1.7764174e+01
   3.5200000e+01   1.7739463e+01
   3.5300000e+01   1.7714822e+01
   3.5400000e+01   1.7690251e+01
   3.5500000e+01   1.7665750e+01
   3.5600000e+01   1.7641317e+01
   3.5700000e+01   1.7616952e+01
   3.5800000e+01   1.7592656e+01
   3.5900000e+01   1.7568428e+01
   3.6000000e+01   1.7544267e+01
   3.6100000e+01   1.7520173e+01
   3.6200000e+01   1.7496145e+01
   3.6300000e+01   1.7472184e+01
   3.6400000e+01   1.7448289e+01
   3.6500000e+01   1.7424459e+01
   3.6600000e+01   1.7400695e+01
   3.6700000e+01   1.7376995e+01
   3.6800000e+01   1.7353360e+01
   3.6900000e+01   1.7329789e+01
   3.7000000e+01   1.7306282e+01
   3.7100000e+01   1.7282838e+01
   3.7200000e+01   1.7259458e+01
   3.7300000e+01   1.7236140e+01
   3.7400000e+01   1.7212885e+01
   3.7500000e+01   1.7189691e+01
   3.7600000e+01   1.7166560e+01
   3.7700000e+01   1.7143490e+01
   3.7800000e+01   1.7120481e+01
   3.7900000e+01   1.7097532e+01
   3.8000000e+01   1.7074645e+01
   3.8100000e+01   1.7051817e+01
   3.8200000e+01   1.7029049e+01
   3.8300000e+01   1.7006341e+01
   3.8400000e+01   1.6983692e+01
   3.8500000e+01   1.6961102e+01
   3.8600000e+01   1.6938570e+01
   3.8700000e+01   1.6916097e+01
   3.8800000e+01   1.6893682e+01
   3.8900000e+01   1.6871325e+01
   3.9000000e+01   1.6849024e+01
   3.9100000e+01   1.6826781e+01
   3.9200000e+01   1.6804595e+01
   3.9300000e+01   1.6782466e+01
   3.9400000e+01   1.6760392e+01
   3.9500000e+01   1.6738375e+01
   3.9600000e+01   1.6716413e+01
   3.9700000e+01   1.6694506e+01
   3.9800000e+01   1.6672655e+01
   3.9900000e+01   1.6650859e+01
   4.0000000e+01   1.6629117e+01
   4.0100000e+01   1.6607429e+01
   4.0200000e+01   1.6585796e+01
   4.0300000e+01   1.6564216e+01
   4.0400000e+01   1.6542689e+01
   4.0500000e+01   1.6521216e+01
   4.0600000e+01   1.6499796e+01
   4.0700000e+01   1.6478428e+01
   4.0800000e+01   1.6457113e+01
   4.0900000e+01   1.6435850e+01
   4.1000000e+01   1.6414639e+01
   4.1100000e+01   1.6393480e+01
   4.1200000e+01   1.6372372e+01
   4.1300000e+01   1.6351316e+01
   4.1400000e+01   1.6330310e+01
   4.1500000e+01   1.6309355e+01
   4.1600000e+01   1.6288450e+01
   4.1700000e+01   1.6267595e+01
   4.1800000e+01   1.6246791e+01
   4.1900000e+01   1.6226036e+01
   4.2000000e+01   1.6205331e+01
   4.2100000e+01   1.6184675e+01
   4.2200000e+01   1.6164068e+01
   4.2300000e+01   1.6143509e+01
   4.2400000e+01   1.6122999e+01
   4.2500000e+01   1.6102538e+01
   4.2600000e+01   1.6082125e+01
   4.2700000e+01   1.6061759e+01
   4.2800000e+01   1.6041441e+01
   4.2900000e+01   1.6021171e+01
   4.3000000e+01   1.6000947e+01
   4.3100000e+01   1.5980771e+01
   4.3200000e+01   1.5960642e+01
   4.3300000e+01   1.5940559e+01
   4.3400000e+01   1.5920522e+01
   4.3500000e+01   1.5900531e+01
   4.3600000e+01   1.5880587e+01
   4.3700000e+01   1.5860688e+01
   4.3800000e+01   1.5840834e+01
   4.3900000e+01   1.5821026e+01
   4.4000000e+01   1.5801263e+01
   4.4100000e+01   1.5781545e+01
   4.4200000e+01   1.5761871e+01
   4.4300000e+01   1.5742242e+01
   4.4400000e+01   1.5722657e+01
   4.4500000e+01   1.5703116e+01
   4.4600000e+01   1.5683619e+01
   4.4700000e+01   1.5664166e+01
   4.4800000e+01   1.5644756e+01
   4.4900000e+01   1.5625390e+01
   4.5000000e+01   1.5606066e+01
   4.5100000e+01   1.5586786e+01
   4.5200000e+01   1.5567548e+01
   4.5300000e+01   1.5548353e+01
   4.5400000e+01   1.5529200e+01
   4.5500000e+01   1.5510089e+01
   4.5600000e+01   1.5491020e+01
   4.5700000e+01   1.5471993e+01
   4.5800000e+01   1.5453007e+01
   4.5900000e+01   1.5434063e+01
   4.6000000e+01   1.5415160e+01
   4.6100000e+01   1.5396298e+01
   4.6200000e+01   1.5377477e+01
   4.6300000e+01   1.5358697e+01
   4.6400000e+01   1.5339957e+01
   4.6500000e+01   1.5321258e+01
   4.6600000e+01   1.5302598e+01
   4.6700000e+01   1.5283979e+01
   4.6800000e+01   1.5265400e+01
   4.6900000e+01   1.5246860e+01
   4.7000000e+01   1.5228359e+01
   4.7100000e+01   1.5209898e+01
   4.7200000e+01   1.5191477e+01
   4.7300000e+01   1.5173094e+01
   4.7400000e+01   1.5154750e+01
   4.7500000e+01   1.5136444e+01
   4.7600000e+01   1.5118178e+01
   4.7700000e+01   1.5099949e+01
   4.7800000e+01   1.5081759e+01
   4.7900000e+01   1.5063606e+01
   4.8000000e+01   1.5045492e+01
   4.8100000e+01   1.5027415e+01
   4.8200000e+01   1.5009376e+01
   4.8300000e+01   1.4991374e+01
   4.8400000e+01   1.4973409e+01
   4.8500000e+01   1.4955482e+01
   4.8600000e+01   1.4937591e+01
   4.8700000e+01   1.4919737e+01
   4.8800000e+01   1.4901920e+01
   4.8900000e+01   1.4884139e+01
   4.9000000e+01   1.4866395e+01
   4.9100000e+01   1.4848687e+01
   4.9200000e+01   1.4831015e+01
   4.9300000e+01   1.4813378e+01
   4.9400000e+01   1.4795778e+01
   4.9500000e+01   1.4778213e+01
   4.9600000e+01   1.4760683e+01
   4.9700000e+01   1.4743189e+01
   4.9800000e+01   1.4725730e+01
   4.9900000e+01   1.4708306e+01
   5.0000000e+01   1.4690916e+01
   5.0100000e+01   1.4673562e+01
   5.0200000e+01   1.4656242e+01
   5.0300000e+01   1.4638957e+01
   5.0400000e+01   1.4621706e+01
   5.0500000e+01   1.4604489e+01
   5.0600000e+01   1.4587306e+01
   5.0700000e+01   1.4570157e+01
   5.0800000e+01   1.4553042e+01
   5.0900000e+01   1.4535961e+01
   5.1000000e+01   1.4518913e+01
   5.1100000e+01   1.4501899e+01
   5.1200000e+01   1.4484917e+01
   5.1300000e+01   1.4467969e+01
   5.1400000e+01   1.4451054e+01
   5.1500000e+01   1.4434172e+01
   5.1600000e+01   1.4417323e+01
   5.1700000e+01   1.4400506e+01
   5.1800000e+01   1.4383721e+01
   5.1900000e+01   1.4366969e+01
   5.2000000e+01   1.4350250e+01
   5.2100000e+01   1.4333562e+01
   5.2200000e+01   1.4316907e+01
   5.2300000e+01   1.4300283e+01
   5.2400000e+01   1.4283691e+01
   5.2500000e+01   1.4267130e+01
   5.2600000e+01   1.4250602e+01
   5.2700000e+01   1.4234104e+01
   5.2800000e+01   1.4217638e+01
   5.2900000e+01   1.4201203e+01
   5.3000000e+01   1.4184799e+01
   5.3100000e+01   1.4168426e+01
   5.3200000e+01   1.4152084e+01
   5.3300000e+01   1.4135772e+01
   5.3400000e+01   1.4119491e+01
   5.3500000e+01   1.4103241e+01
   5.3600000e+01   1.4087021e+01
   5.3700000e+01   1.4070831e+01
   5.3800000e+01   1.4054671e+01
   5.3900000e+01   1.4038541e+01
   5.4000000e+01   1.4022441e+01
   5.4100000e+01   1.4006371e+01
   5.4200000e+01   1.3990331e+01
   5.4300000e+01   1.3974320e+01
   5.4400000e+01   1.3958339e+01
   5.4500000e+01   1.3942387e+01
   5.4600000e+01   1.3926464e+01
   5.4700000e+01   1.3910570e+01
   5.4800000e+01   1.3894705e+01
   5.4900000e+01   1.3878870e+01
   5.5000000e+01   1.3863063e+01
   5.5100000e+01   1.3847285e+01
   5.5200000e+01   1.3831535e+01
   5.5300000e+01   1.3815814e+01
   5.5400000e+01   1.3800121e+01
   5.5500000e+01   1.3784457e+01
   5.5600000e+01   1.3768821e+01
   5.5700000e+01   1.3753213e+01
   5.5800000e+01   1.3737633e+01
   5.5900000e+01   1.3722080e+01
   5.6000000e+01   1.3706556e+01
   5.6100000e+01   1.3691059e+01
   5.6200000e+01   1.3675590e+01
   5.6300000e+01   1.3660149e+01
   5.6400000e+01   1.3644734e+01
   5.6500000e+01   1.3629348e+01
   5.6600000e+01   1.3613988e+01
   5.6700000e+01   1.3598655e+01
   5.6800000e+01   1.3583350e+01
   5.6900000e+01   1.3568071e+01
   5.7000000e+01   1.3552819e+01
   5.7100000e+01   1.3537594e+01
   5.7200000e+01   1.3522396e+01
   5.7300000e+01   1.3507224e+01
   5.7400000e+01   1.3492079e+01
   5.7500000e+01   1.3476960e+01
   5.7600000e+01   1.3461867e+01
   5.7700000e+01   1.3446800e+01
   5.7800000e+01   1.3431760e+01
   5.7900000e+01   1.3416745e+01
   5.8000000e+01   1.3401757e+01
   5.8100000e+01   1.3386794e+01
   5.8200000e+01   1.3371857e+01
   5.8300000e+01   1.3356945e+01
   5.8400000e+01   1.3342060e+01
   5.8500000e+01   1.3327199e+01
   5.8600000e+01   1.3312364e+01
   5.8700000e+01   1.3297555e+01
   5.8800000e+01   1.3282770e+01
   5.8900000e+01   1.3268011e+01
   5.9000000e+01   1.3253276e+01
   5.9100000e+01   1.3238567e+01
   5.9200000e+01   1.3223882e+01
   5.9300000e+01   1.3209223e+01
   5.9400000e+01   1.3194588e+01
   5.9500000e+01   1.3179977e+01
   5.9600000e+01   1.3165391e+01
   5.9700000e+01   1.3150830e+01
   5.9800000e+01   1.3136293e+01
   5.9900000e+01   1.3121780e+01
   6.0000000e+01   1.3107292e+01
   6.0100000e+01   1.3092827e+01
   6.0200000e+01   1.3078387e+01
   6.0300000e+01   1.3063970e+01
   6.0400000e+01   1.3049578e+01
   6.0500000e+01   1.3035209e+01
   6.0600000e+01   1.3020864e+01
   6.0700000e+01   1.3006543e+01
   6.0800000e+01   1.2992245e+01
   6.0900000e+01   1.2977971e+01
   6.1000000e+01   1.2963720e+01
   6.1100000e+01   1.2949492e+01
   6.1200000e+01   1.2935288e+01
   6.1300000e+01   1.2921107e+01
   6.1400000e+01   1.2906949e+01
   6.1500000e+01   1.2892814e+01
   6.1600000e+01   1.2878702e+01
   6.1700000e+01   1.2864613e+01
   6.1800000e+01   1.2850547e+01
   6.1900000e+01   1.2836504e+01
   6.2000000e+01   1.2822483e+01
   6.2100000e+01   1.2808485e+01
   6.2200000e+01   1.2794509e+01
   6.2300000e+01   1.2780556e+01
   6.2400000e+01   1.2766625e+01
   6.2500000e+01   1.2752716e+01
   6.2600000e+01   1.2738830e+01
   6.2700000e+01   1.2724966e+01
   6.2800000e+01   1.2711124e+01
   6.2900000e+01   1.2697304e+01
   6.3000000e+01   1.2683506e+01
   6.3100000e+01   1.2669729e+01
   6.3200000e+01   1.2655975e+01
   6.3300000e+01   1.2642242e+01
   6.3400000e+01   1.2628531e+01
   6.3500000e+01   1.2614842e+01
   6.3600000e+01   1.2601174e+01
   6.3700000e+01   1.2587528e+01
   6.3800000e+01   1.2573903e+01
   6.3900000e+01   1.2560299e+01
   6.4000000e+01   1.2546717e+01
   6.4100000e+01   1.2533156e+01
   6.4200000e+01   1.2519616e+01
   6.4300000e+01   1.2506097e+01
   6.4400000e+01   1.2492599e+01
   6.4500000e+01   1.2479122e+01
   6.4600000e+01   1.2465666e+01
   6.4700000e+01   1.2452231e+01
   6.4800000e+01   1.2438816e+01
   6.4900000e+01   1.2425423e+01
   6.5000000e+01   1.2412049e+01
   6.5100000e+01   1.2398697e+01
   6.5200000e+01   1.2385365e+01
   6.5300000e+01   1.2372053e+01
   6.5400000e+01   1.2358762e+01
   6.5500000e+01   1.2345491e+01
   6.5600000e+01   1.2332240e+01
   6.5700000e+01   1.2319009e+01
   6.5800000e+01   1.2305799e+01
   6.5900000e+01   1.2292608e+01
   6.6000000e+01   1.2279438e+01
   6.6100000e+01   1.2266287e+01
   6.6200000e+01   1.2253157e+01
   6.6300000e+01   1.2240046e+01
   6.6400000e+01   1.2226955e+01
   6.6500000e+01   1.2213884e+01
   6.6600000e+01   1.2200832e+01
   6.6700000e+01   1.2187800e+01
   6.6800000e+01   1.2174787e+01
   6.6900000e+01   1.2161794e+01
   6.7000000e+01   1.2148821e+01
   6.7100000e+01   1.2135866e+01
   6.7200000e+01   1.2122931e+01
   6.7300000e+01   1.2110015e+01
   6.7400000e+01   1.2097119e+01
   6.7500000e+01   1.2084241e+01
   6.7600000e+01   1.2071383e+01
   6.7700000e+01   1.2058543e+01
   6.7800000e+01   1.2045723e+01
   6.7900000e+01   1.2032921e+01
   6.8000000e+01   1.2020138e+01
   6.8100000e+01   1.2007374e+01
   6.8200000e+01   1.1994629e+01
   6.8300000e+01   1.1981902e+01
   6.8400000e+01   1.1969195e+01
   6.8500000e+01   1.1956505e+01
   6.8600000e+01   1.1943834e+01
   6.8700000e+01   1.1931182e+01
   6.8800000e+01   1.1918548e+01
   6.8900000e+01   1.1905932e+01
   6.9000000e+01   1.1893335e+01
   6.9100000e+01   1.1880756e+01
   6.9200000e+01   1.1868195e+01
   6.9300000e+01   1.1855652e+01
   6.9400000e+01   1.1843127e+01
   6.9500000e+01   1.1830620e+01
   6.9600000e+01   1.1818132e+01
   6.9700000e+01   1.1805661e+01
   6.9800000e+01   1.1793208e+01
   6.9900000e+01   1.1780773e+01
   7.0000000e+01   1.1768356e+01
   7.0100000e+01   1.1755956e+01
   7.0200000e+01   1.1743574e+01
   7.0300000e+01   1.1731210e+01
   7.0400000e+01   1.1718863e+01
   7.0500000e+01   1.1706534e+01
   7.0600000e+01   1.1694223e+01
   7.0700000e+01   1.1681928e+01
   7.0800000e+01   1.1669651e+01
   7.0900000e+01   1.1657392e+01
   7.1000000e+01   1.1645150e+01
   7.1100000e+01   1.1632925e+01
   7.1200000e+01   1.1620717e+01
   7.1300000e+01   1.1608526e+01
   7.1400000e+01   1.1596352e+01
   7.1500000e+01   1.1584196e+01
   7.1600000e+01   1.1572056e+01
   7.1700000e+01   1.1559933e+01
   7.1800000e+01   1.1547828e+01
   7.1900000e+01   1.1535739e+01
   7.2000000e+01   1.1523667e+01
   7.2100000e+01   1.1511611e+01
   7.2200000e+01   1.1499573e+01
   7.2300000e+01   1.1487551e+01
   7.2400000e+01   1.1475545e+01
   7.2500000e+01   1.1463556e+01
   7.2600000e+01   1.1451584e+01
   7.2700000e+01   1.1439628e+01
   7.2800000e+01   1.1427689e+01
   7.2900000e+01   1.1415766e+01
   7.3000000e+01   1.1403859e+01
   7.3100000e+01   1.1391969e+01
   7.3200000e+01   1.1380095e+01
   7.3300000e+01   1.1368237e+01
   7.3400000e+01   1.1356395e+01
   7.3500000e+01   1.1344570e+01
   7.3600000e+01   1.1332760e+01
   7.3700000e+01   1.1320967e+01
   7.3800000e+01   1.1309189e+01
   7.3900000e+01   1.1297428e+01
   7.4000000e+01   1.1285682e+01
   7.4100000e+01   1.1273952e+01
   7.4200000e+01   1.1262238e+01
   7.4300000e+01   1.1250540e+01
   7.4400000e+01   1.1238858e+01
   7.4500000e+01   1.1227191e+01
   7.4600000e+01   1.1215540e+01
   7.4700000e+01   1.1203905e+01
   7.4800000e+01   1.1192285e+01
   7.4900000e+01   1.1180680e+01
   7.5000000e+01   1.1169091e+01
   7.5100000e+01   1.1157518e+01
   7.5200000e+01   1.1145960e+01
   7.5300000e+01   1.1134417e+01
   7.5400000e+01   1.1122890e+01
   7.5500000e+01   1.1111378e+01
   7.5600000e+01   1.1099881e+01
   7.5700000e+01   1.1088399e+01
   7.5800000e+01   1.1076932e+01
   7.5900000e+01   1.1065481e+01
   7.6000000e+01   1.1054045e+01
   7.6100000e+01   1.1042623e+01
   7.6200000e+01   1.1031217e+01
   7.6300000e+01   1.1019826e+01
   7.6400000e+01   1.1008449e+01
   7.6500000e+01   1.0997088e+01
   7.6600000e+01   1.0985741e+01
   7.6700000e+01   1.0974409e+01
   7.6800000e+01   1.0963092e+01
   7.6900000e+01   1.0951790e+01
   7.7000000e+01   1.0940502e+01
   7.7100000e+01   1.0929229e+01
   7.7200000e+01   1.0917971e+01
   7.7300000e+01   1.0906727e+01
   7.7400000e+01   1.0895497e+01
   7.7500000e+01   1.0884283e+01
   7.7600000e+01   1.0873082e+01
   7.7700000e+01   1.0861896e+01
   7.7800000e+01   1.0850725e+01
   7.7900000e+01   1.0839567e+01
   7.8000000e+01   1.0828425e+01
   7.8100000e+01   1.0817296e+01
   7.8200000e+01   1.0806182e+01
   7.8300000e+01   1.0795081e+01
   7.8400000e+01   1.0783995e+01
   7.8500000e+01   1.0772923e+01
   7.8600000e+01   1.0761866e+01
   7.8700000e+01   1.0750822e+01
   7.8800000e+01   1.0739792e+01
   7.8900000e+01   1.0728776e+01
   7.9000000e+01   1.0717775e+01
   7.9100000e+01   1.0706787e+01
   7.9200000e+01   1.0695813e+01
   7.9300000e+01   1.0684853e+01
   7.9400000e+01   1.0673907e+01
   7.9500000e+01   1.0662974e+01
   7.9600000e+01   1.0652055e+01
   7.9700000e+01   1.0641150e+01
   7.9800000e+01   1.0630259e+01
   7.9900000e+01   1.0619381e+01
   8.0000000e+01   1.0608517e+01
   8.0100000e+01   1.0597666e+01
   8.0200000e+01   1.0586829e+01
   8.0300000e+01   1.0576006e+01
   8.0400000e+01   1.0565196e+01
   8.0500000e+01   1.0554399e+01
   8.0600000e+01   1.0543616e+01
   8.0700000e+01   1.0532846e+01
   8.0800000e+01   1.0522089e+01
   8.0900000e+01   1.0511346e+01
   8.1000000e+01   1.0500616e+01
   8.1100000e+01   1.0489899e+01
   8.1200000e+01   1.0479196e+01
   8.1300000e+01   1.0468506e+01
   8.1400000e+01   1.0457828e+01
   8.1500000e+01   1.0447164e+01
   8.1600000e+01   1.0436513e+01
   8.1700000e+01   1.0425875e+01
   8.1800000e+01   1.0415250e+01
   8.1900000e+01   1.0404639e+01
   8.2000000e+01   1.0394040e+01
   8.2100000e+01   1.0383453e+01
   8.2200000e+01   1.0372880e+01
   8.2300000e+01   1.0362320e+01
   8.2400000e+01   1.0351772e+01
   8.2500000e+01   1.0341238e+01
   8.2600000e+01   1.0330716e+01
   8.2700000e+01   1.0320206e+01
   8.2800000e+01   1.0309710e+01
   8.2900000e+01   1.0299226e+01
   8.3000000e+01   1.0288755e+01
   8.3100000e+01   1.0278296e+01
   8.3200000e+01   1.0267850e+01
   8.3300000e+01   1.0257417e+01
   8.3400000e+01   1.0246996e+01
   8.3500000e+01   1.0236587e+01
   8.3600000e+01   1.0226191e+01
   8.3700000e+01   1.0215807e+01
   8.3800000e+01   1.0205436e+01
   8.3900000e+01   1.0195077e+01
   8.4000000e+01   1.0184731e+01
   8.4100000e+01   1.0174397e+01
   8.4200000e+01   1.0164075e+01
   8.4300000e+01   1.0153765e+01
   8.4400000e+01   1.0143468e+01
   8.4500000e+01   1.0133182e+01
   8.4600000e+01   1.0122909e+01
   8.4700000e+01   1.0112648e+01
   8.4800000e+01   1.0102400e+01
   8.4900000e+01   1.0092163e+01
   8.5000000e+01   1.0081938e+01
   8.5100000e+01   1.0071725e+01
   8.5200000e+01   1.0061525e+01
   8.5300000e+01   1.0051336e+01
   8.5400000e+01   1.0041159e+01
   8.5500000e+01   1.0030994e+01
   8.5600000e+01   1.0020841e+01
   8.5700000e+01   1.0010700e+01
   8.5800000e+01   1.0000571e+01
   8.5900000e+01   9.9904533e+00
   8.6000000e+01   9.9803475e+00
   8.6100000e+01   9.9702535e+00
   8.6200000e+01   9.9601712e+00
   8.6300000e+01   9.9501006e+00
   8.6400000e+01   9.9400417e+00
   8.6500000e+01   9.9299944e+00
   8.6600000e+01   9.9199587e+00
   8.6700000e+01   9.9099346e+00
   8.6800000e+01   9.8999221e+00
   8.6900000e+01   9.8899210e+00
   8.7000000e+01   9.8799315e+00
   8.7100000e+01   9.8699535e+00
   8.7200000e+01   9.8599869e+00
   8.7300000e+01   9.8500317e+00
   8.7400000e+01   9.8400879e+00
   8.7500000e+01   9.8301555e+00
   8.7600000e+01   9.8202344e+00
   8.7700000e+01   9.8103247e+00
   8.7800000e+01   9.8004262e+00
   8.7900000e+01   9.7905391e+00
   8.8000000e+01   9.7806631e+00
   8.8100000e+01   9.7707984e+00
   8.8200000e+01   9.7609449e+00
   8.8300000e+01   9.7511025e+00
   8.8400000e+01   9.7412713e+00
   8.8500000e+01   9.7314511e+00
   8.8600000e+01   9.7216421e+00
   8.8700000e+01   9.7118442e+00
   8.8800000e+01   9.7020572e+00
   8.8900000e+01   9.6922813e+00
   8.9000000e+01   9.6825164e+00
   8.9100000e+01   9.6727625e+00
   8.9200000e+01   9.6630195e+00
   8.9300000e+01   9.6532874e+00
   8.9400000e+01   9.6435662e+00
   8.9500000e+01   9.6338559e+00
   8.9600000e+01   9.6241564e+00
   8.9700000e+01   9.6144677e+00
   8.9800000e+01   9.6047898e+00
   8.9900000e+01   9.5951227e+00
   9.0000000e+01   9.5854664e+00
   9.0100000e+01   9.5758207e+00
   9.0200000e+01   9.5661858e+00
   9.0300000e+01   9.5565616e+00
   9.0400000e+01   9.5469480e+00
   9.0500000e+01   9.5373450e+00
   9.0600000e+01   9.5277526e+00
   9.0700000e+01   9.5181708e+00
   9.0800000e+01   9.5085996e+00
   9.0900000e+01   9.4990389e+00
   9.1000000e+01   9.4894887e+00
   9.1100000e+01   9.4799490e+00
   9.1200000e+01   9.4704198e+00
   9.1300000e+01   9.4609010e+00
   9.1400000e+01   9.4513926e+00
   9.1500000e+01   9.4418947e+00
   9.1600000e+01   9.4324071e+00
   9.1700000e+01   9.4229298e+00
   9.1800000e+01   9.4134629e+00
   9.1900000e+01   9.4040063e+00
   9.2000000e+01   9.3945600e+00
   9.2100000e+01   9.3851240e+00
   9.2200000e+01   9.3756981e+00
   9.2300000e+01   9.3662825e+00
   9.2400000e+01   9.3568771e+00
   9.2500000e+01   9.3474819e+00
   9.2600000e+01   9.3380968e+00
   9.2700000e+01   9.3287219e+00
   9.2800000e+01   9.3193570e+00
   9.2900000e+01   9.3100023e+00
   9.3000000e+01   9.3006576e+00
   9.3100000e+01   9.2913229e+00
   9.3200000e+01   9.2819983e+00
   9.3300000e+01   9.2726837e+00
   9.3400000e+01   9.2633790e+00
   9.3500000e+01   9.2540843e+00
   9.3600000e+01   9.2447996e+00
   9.3700000e+01   9.2355247e+00
   9.3800000e+01   9.2262598e+00
   9.3900000e+01   9.2170047e+00
   9.4000000e+01   9.2077595e+00
   9.4100000e+01   9.1985241e+00
   9.4200000e+01   9.1892985e+00
   9.4300000e+01   9.1800827e+00
   9.4400000e+01   9.1708767e+00
   9.4500000e+01   9.1616804e+00
   9.4600000e+01   9.1524938e+00
   9.4700000e+01   9.1433170e+00
   9.4800000e+01   9.1341498e+00
   9.4900000e+01   9.1249923e+00
   9.5000000e+01   9.1158445e+00
   9.5100000e+01   9.1067062e+00
   9.5200000e+01   9.0975776e+00
   9.5300000e+01   9.0884586e+00
   9.5400000e+01   9.0793491e+00
   9.5500000e+01   9.0702491e+00
   9.5600000e+01   9.0611587e+00
   9.5700000e+01   9.0520778e+00
   9.5800000e+01   9.0430064e+00
   9.5900000e+01   9.0339444e+00
   9.6000000e+01   9.0248919e+00
   9.6100000e+01   9.0158488e+00
   9.6200000e+01   9.0068151e+00
   9.6300000e+01   8.9977908e+00
   9.6400000e+01   8.9887759e+00
   9.6500000e+01   8.9797703e+00
   9.6600000e+01   8.9707740e+00
   9.6700000e+01   8.9617871e+00
   9.6800000e+01   8.9528094e+00
   9.6900000e+01   8.9438410e+00
   9.7000000e+01   8.9348819e+00
   9.7100000e+01   8.9259320e+00
   9.7200000e+01   8.9169913e+00
   9.7300000e+01   8.9080598e+00
   9.7400000e+01   8.8991374e+00
   9.7500000e+01   8.8902242e+00
   9.7600000e+01   8.8813202e+00
   9.7700000e+01   8.8724253e+00
   9.7800000e+01   8.8635395e+00
   9.7900000e+01   8.8546627e+00
   9.8000000e+01   8.8457950e+00
   9.8100000e+01   8.8369364e+00
   9.8200000e+01   8.8280868e+00
   9.8300000e+01   8.8192462e+00
   9.8400000e+01   8.8104146e+00
   9.8500000e+01   8.8015920e+00
   9.8600000e+01   8.7927783e+00
   9.8700000e+01   8.7839735e+00
   9.8800000e+01   8.7751777e+00
   9.8900000e+01   8.7663907e+00
   9.9000000e+01   8.7576127e+00
   9.9100000e+01   8.7488435e+00
   9.9200000e+01   8.7400831e+00
   9.9300000e+01   8.7313316e+00
   9.9400000e+01   8.7225889e+00
   9.9500000e+01   8.7138549e+00
   9.9600000e+01   8.7051298e+00
   9.9700000e+01   8.6964134e+00
   9.9800000e+01   8.6877057e+00
   9.9900000e+01   8.6790068e+00
   1.0000000e+02   8.6703166e+00
   1.0010000e+02   8.6616350e+00
   1.0020000e+02   8.6529621e+00
   1.0030000e+02   8.6442979e+00
   1.0040000e+02   8.6356423e+00
   1.0050000e+02   8.6269953e+00
   1.0060000e+02   8.6183569e+00
   1.0070000e+02   8.6097272e+00
   1.0080000e+02   8.6011059e+00
   1.0090000e+02   8.5924932e+00
   1.0100000e+02   8.5838891e+00
   1.0110000e+02   8.5752935e+00
   1.0120000e+02   8.5667063e+00
   1.0130000e+02   8.5581277e+00
   1.0140000e+02   8.5495575e+00
   1.0150000e+02   8.5409957e+00
   1.0160000e+02   8.5324424e+00
   1.0170000e+02   8.5238975e+00
   1.0180000e+02   8.5153610e+00
   1.0190000e+02   8.5068329e+00
   1.0200000e+02   8.4983131e+00
   1.0210000e+02   8.4898017e+00
   1.0220000e+02   8.4812986e+00
   1.0230000e+02   8.4728039e+00
   1.0240000e+02   8.4643174e+00
   1.0250000e+02   8.4558393e+00
   1.0260000e+02   8.4473693e+00
   1.0270000e+02   8.4389077e+00
   1.0280000e+02   8.4304543e+00
   1.0290000e+02   8.4220091e+00
   1.0300000e+02   8.4135721e+00
   1.0310000e+02   8.4051433e+00
   1.0320000e+02   8.3967226e+00
   1.0330000e+02   8.3883101e+00
   1.0340000e+02   8.3799058e+00
   1.0350000e+02   8.3715096e+00
   1.0360000e+02   8.3631215e+00
   1.0370000e+02   8.3547414e+00
   1.0380000e+02   8.3463695e+00
   1.0390000e+02   8.3380056e+00
   1.0400000e+02   8.3296498e+00
   1.0410000e+02   8.3213020e+00
   1.0420000e+02   8.3129622e+00
   1.0430000e+02   8.3046304e+00
   1.0440000e+02   8.2963066e+00
   1.0450000e+02   8.2879908e+00
   1.0460000e+02   8.2796829e+00
   1.0470000e+02   8.2713829e+00
   1.0480000e+02   8.2630909e+00
   1.0490000e+02   8.2548068e+00
   1.0500000e+02   8.2465306e+00
   1.0510000e+02   8.2382622e+00
   1.0520000e+02   8.2300018e+00
   1.0530000e+02   8.2217491e+00
   1.0540000e+02   8.2135043e+00
   1.0550000e+02   8.2052674e+00
   1.0560000e+02   8.1970382e+00
   1.0570000e+02   8.1888168e+00
   1.0580000e+02   8.1806032e+00
   1.0590000e+02   8.1723974e+00
   1.0600000e+02   8.1641993e+00
   1.0610000e+02   8.1560089e+00
   1.0620000e+02   8.1478262e+00
   1.0630000e+02   8.1396513e+00
   1.0640000e+02   8.1314840e+00
   1.0650000e+02   8.1233244e+00
   1.0660000e+02   8.1151725e+00
   1.0670000e+02   8.1070282e+00
   1.0680000e+02   8.0988915e+00
   1.0690000e+02   8.0907625e+00
   1.0700000e+02   8.0826410e+00
   1.0710000e+02   8.0745271e+00
   1.0720000e+02   8.0664209e+00
   1.0730000e+02   8.0583221e+00
   1.0740000e+02   8.0502309e+00
   1.0750000e+02   8.0421473e+00
   1.0760000e+02   8.0340711e+00
   1.0770000e+02   8.0260025e+00
   1.0780000e+02   8.0179413e+00
   1.0790000e+02   8.0098877e+00
   1.0800000e+02   8.0018415e+00
   1.0810000e+02   7.9938027e+00
   1.0820000e+02   7.9857713e+00
   1.0830000e+02   7.9777474e+00
   1.0840000e+02   7.9697309e+00
   1.0850000e+02   7.9617218e+00
   1.0860000e+02   7.9537201e+00
   1.0870000e+02   7.9457257e+00
   1.0880000e+02   7.9377387e+00
   1.0890000e+02   7.9297590e+00
   1.0900000e+02   7.9217866e+00
   1.0910000e+02   7.9138216e+00
   1.0920000e+02   7.9058638e+00
   1.0930000e+02   7.8979133e+00
   1.0940000e+02   7.8899701e+00
   1.0950000e+02   7.8820342e+00
   1.0960000e+02   7.8741055e+00
   1.0970000e+02   7.8661840e+00
   1.0980000e+02   7.8582698e+00
   1.0990000e+02   7.8503627e+00
   1.1000000e+02   7.8424629e+00
   1.1010000e+02   7.8345702e+00
   1.1020000e+02   7.8266847e+00
   1.1030000e+02   7.8188063e+00
   1.1040000e+02   7.8109351e+00
   1.1050000e+02   7.8030710e+00
   1.1060000e+02   7.7952140e+00
   1.1070000e+02   7.7873641e+00
   1.1080000e+02   7.7795214e+00
   1.1090000e+02   7.7716856e+00
   1.1100000e+02   7.7638570e+00
   1.1110000e+02   7.7560354e+00
   1.1120000e+02   7.7482208e+00
   1.1130000e+02   7.7404133e+00
   1.1140000e+02   7.7326127e+00
   1.1150000e+02   7.7248192e+00
   1.1160000e+02   7.7170327e+00
   1.1170000e+02   7.7092531e+00
   1.1180000e+02   7.7014805e+00
   1.1190000e+02   7.6937148e+00
   1.1200000e+02   7.6859561e+00
   1.1210000e+02   7.6782043e+00
   1.1220000e+02   7.6704594e+00
   1.1230000e+02   7.6627214e+00
   1.1240000e+02   7.6549903e+00
   1.1250000e+02   7.6472661e+00
   1.1260000e+02   7.6395488e+00
   1.1270000e+02   7.6318382e+00
   1.1280000e+02   7.6241346e+00
   1.1290000e+02   7.6164377e+00
   1.1300000e+02   7.6087477e+00
   1.1310000e+02   7.6010645e+00
   1.1320000e+02   7.5933880e+00
   1.1330000e+02   7.5857184e+00
   1.1340000e+02   7.5780555e+00
   1.1350000e+02   7.5703993e+00
   1.1360000e+02   7.5627499e+00
   1.1370000e+02   7.5551073e+00
   1.1380000e+02   7.5474713e+00
   1.1390000e+02   7.5398421e+00
   1.1400000e+02   7.5322195e+00
   1.1410000e+02   7.5246037e+00
   1.1420000e+02   7.5169945e+00
   1.1430000e+02   7.5093920e+00
   1.1440000e+02   7.5017961e+00
   1.1450000e+02   7.4942068e+00
   1.1460000e+02   7.4866242e+00
   1.1470000e+02   7.4790482e+00
   1.1480000e+02   7.4714788e+00
   1.1490000e+02   7.4639160e+00
   1.1500000e+02   7.4563598e+00
   1.1510000e+02   7.4488101e+00
   1.1520000e+02   7.4412670e+00
   1.1530000e+02   7.4337304e+00
   1.1540000e+02   7.4262004e+00
   1.1550000e+02   7.4186769e+00
   1.1560000e+02   7.4111599e+00
   1.1570000e+02   7.4036494e+00
   1.1580000e+02   7.3961454e+00
   1.1590000e+02   7.3886478e+00
   1.1600000e+02   7.3811568e+00
   1.1610000e+02   7.3736722e+00
   1.1620000e+02   7.3661940e+00
   1.1630000e+02   7.3587223e+00
   1.1640000e+02   7.3512570e+00
   1.1650000e+02   7.3437981e+00
   1.1660000e+02   7.3363456e+00
   1.1670000e+02   7.3288994e+00
   1.1680000e+02   7.3214597e+00
   1.1690000e+02   7.3140263e+00
   1.1700000e+02   7.3065993e+00
   1.1710000e+02   7.2991787e+00
   1.1720000e+02   7.2917643e+00
   1.1730000e+02   7.2843563e+00
   1.1740000e+02   7.2769546e+00
   1.1750000e+02   7.2695592e+00
   1.1760000e+02   7.2621701e+00
   1.1770000e+02   7.2547873e+00
   1.1780000e+02   7.2474108e+00
   1.1790000e+02   7.2400405e+00
   1.1800000e+02   7.2326764e+00
   1.1810000e+02   7.2253186e+00
   1.1820000e+02   7.2179670e+00
   1.1830000e+02   7.2106217e+00
   1.1840000e+02   7.2032825e+00
   1.1850000e+02   7.1959496e+00
   1.1860000e+02   7.1886228e+00
   1.1870000e+02   7.1813022e+00
   1.1880000e+02   7.1739878e+00
   1.1890000e+02   7.1666795e+00
   1.1900000e+02   7.1593773e+00
   1.1910000e+02   7.1520813e+00
   1.1920000e+02   7.1447915e+00
   1.1930000e+02   7.1375077e+00
   1.1940000e+02   7.1302300e+00
   1.1950000e+02   7.1229585e+00
   1.1960000e+02   7.1156930e+00
   1.1970000e+02   7.1084336e+00
   1.1980000e+02   7.1011802e+00
   1.1990000e+02   7.0939329e+00
   1.2000000e+02   7.0866916e+00
   1.2010000e+02   7.0794564e+00
   1.2020000e+02   7.0722272e+00
   1.2030000e+02   7.0650040e+00
   1.2040000e+02   7.0577868e+00
   1.2050000e+02   7.0505756e+00
   1.2060000e+02   7.0433704e+00
   1.2070000e+02   7.0361712e+00
   1.2080000e+02   7.0289779e+00
   1.2090000e+02   7.0217905e+00
   1.2100000e+02   7.0146092e+00
   1.2110000e+02   7.0074337e+00
   1.2120000e+02   7.0002642e+00
   1.2130000e+02   6.9931005e+00
   1.2140000e+02   6.9859428e+00
   1.2150000e+02   6.9787910e+00
   1.2160000e+02   6.9716451e+00
   1.2170000e+02   6.9645050e+00
   1.2180000e+02   6.9573708e+00
   1.2190000e+02   6.9502425e+00
   1.2200000e+02   6.9431199e+00
   1.2210000e+02   6.9360033e+00
   1.2220000e+02   6.9288924e+00
   1.2230000e+02   6.9217874e+00
   1.2240000e+02   6.9146882e+00
   1.2250000e+02   6.9075948e+00
   1.2260000e+02   6.9005072e+00
   1.2270000e+02   6.8934253e+00
   1.2280000e+02   6.8863492e+00
   1.2290000e+02   6.8792789e+00
   1.2300000e+02   6.8722143e+00
   1.2310000e+02   6.8651555e+00
   1.2320000e+02   6.8581024e+00
   1.2330000e+02   6.8510550e+00
   1.2340000e+02   6.8440134e+00
   1.2350000e+02   6.8369774e+00
   1.2360000e+02   6.8299471e+00
   1.2370000e+02   6.8229226e+00
   1.2380000e+02   6.8159037e+00
   1.2390000e+02   6.8088904e+00
   1.2400000e+02   6.8018829e+00
   1.2410000e+02   6.7948809e+00
   1.2420000e+02   6.7878846e+00
   1.2430000e+02   6.7808940e+00
   1.2440000e+02   6.7739090e+00
   1.2450000e+02   6.7669295e+00
   1.2460000e+02   6.7599557e+00
   1.2470000e+02   6.7529875e+00
   1.2480000e+02   6.7460249e+00
   1.2490000e+02   6.7390678e+00
   1.2500000e+02   6.7321163e+00
   1.2510000e+02   6.7251704e+00
   1.2520000e+02   6.7182300e+00
   1.2530000e+02   6.7112951e+00
   1.2540000e+02   6.7043658e+00
   1.2550000e+02   6.6974420e+00
   1.2560000e+02   6.6905238e+00
   1.2570000e+02   6.6836110e+00
   1.2580000e+02   6.6767037e+00
   1.2590000e+02   6.6698020e+00
   1.2600000e+02   6.6629057e+00
   1.2610000e+02   6.6560148e+00
   1.2620000e+02   6.6491295e+00
   1.2630000e+02   6.6422496e+00
   1.2640000e+02   6.6353751e+00
   1.2650000e+02   6.6285061e+00
   1.2660000e+02   6.6216424e+00
   1.2670000e+02   6.6147843e+00
   1.2680000e+02   6.6079315e+00
   1.2690000e+02   6.6010841e+00
   1.2700000e+02   6.5942421e+00
   1.2710000e+02   6.5874056e+00
   1.2720000e+02   6.5805743e+00
   1.2730000e+02   6.5737485e+00
   1.2740000e+02   6.5669280e+00
   1.2750000e+02   6.5601129e+00
   1.2760000e+02   6.5533031e+00
   1.2770000e+02   6.5464986e+00
   1.2780000e+02   6.5396995e+00
   1.2790000e+02   6.5329057e+00
   1.2800000e+02   6.5261172e+00
   1.2810000e+02   6.5193340e+00
   1.2820000e+02   6.5125561e+00
   1.2830000e+02   6.5057834e+00
   1.2840000e+02   6.4990161e+00
   1.2850000e+02   6.4922540e+00
   1.2860000e+02   6.4854972e+00
   1.2870000e+02   6.4787456e+00
   1.2880000e+02   6.4719993e+00
   1.2890000e+02   6.4652582e+00
   1.2900000e+02   6.4585224e+00
   1.2910000e+02   6.4517917e+00
   1.2920000e+02   6.4450663e+00
   1.2930000e+02   6.4383461e+00
   1.2940000e+02   6.4316310e+00
   1.2950000e+02   6.4249212e+00
   1.2960000e+02   6.4182165e+00
   1.2970000e+02   6.4115170e+00
   1.2980000e+02   6.4048227e+00
   1.2990000e+02   6.3981335e+00
   1.3000000e+02   6.3914495e+00
   1.3010000e+02   6.3847706e+00
   1.3020000e+02   6.3780969e+00
   1.3030000e+02   6.3714282e+00
   1.3040000e+02   6.3647647e+00
   1.3050000e+02   6.3581063e+00
   1.3060000e+02   6.3514530e+00
   1.3070000e+02   6.3448048e+00
   1.3080000e+02   6.3381617e+00
   1.3090000e+02   6.3315236e+00
   1.3100000e+02   6.3248907e+00
   1.3110000e+02   6.3182627e+00
   1.3120000e+02   6.3116399e+00
   1.3130000e+02   6.3050220e+00
   1.3140000e+02   6.2984093e+00
   1.3150000e+02   6.2918015e+00
   1.3160000e+02   6.2851988e+00
   1.3170000e+02   6.2786011e+00
   1.3180000e+02   6.2720084e+00
   1.3190000e+02   6.2654207e+00
   1.3200000e+02   6.2588379e+00
   1.3210000e+02   6.2522602e+00
   1.3220000e+02   6.2456875e+00
   1.3230000e+02   6.2391197e+00
   1.3240000e+02   6.2325569e+00
   1.3250000e+02   6.2259990e+00
   1.3260000e+02   6.2194461e+00
   1.3270000e+02   6.2128981e+00
   1.3280000e+02   6.2063551e+00
   1.3290000e+02   6.1998169e+00
   1.3300000e+02   6.1932837e+00
   1.3310000e+02   6.1867555e+00
   1.3320000e+02   6.1802321e+00
   1.3330000e+02   6.1737136e+00
   1.3340000e+02   6.1672000e+00
   1.3350000e+02   6.1606912e+00
   1.3360000e+02   6.1541874e+00
   1.3370000e+02   6.1476884e+00
   1.3380000e+02   6.1411943e+00
   1.3390000e+02   6.1347050e+00
   1.3400000e+02   6.1282206e+00
   1.3410000e+02   6.1217410e+00
   1.3420000e+02   6.1152662e+00
   1.3430000e+02   6.1087963e+00
   1.3440000e+02   6.1023312e+00
   1.3450000e+02   6.0958709e+00
   1.3460000e+02   6.0894154e+00
   1.3470000e+02   6.0829646e+00
   1.3480000e+02   6.0765187e+00
   1.3490000e+02   6.0700776e+00
   1.3500000e+02   6.0636412e+00
   1.3510000e+02   6.0572096e+00
   1.3520000e+02   6.0507827e+00
   1.3530000e+02   6.0443606e+00
   1.3540000e+02   6.0379433e+00
   1.3550000e+02   6.0315307e+00
   1.3560000e+02   6.0251228e+00
   1.3570000e+02   6.0187196e+00
   1.3580000e+02   6.0123212e+00
   1.3590000e+02   6.0059274e+00
   1.3600000e+02   5.9995384e+00
   1.3610000e+02   5.9931541e+00
   1.3620000e+02   5.9867744e+00
   1.3630000e+02   5.9803994e+00
   1.3640000e+02   5.9740292e+00
   1.3650000e+02   5.9676635e+00
   1.3660000e+02   5.9613026e+00
   1.3670000e+02   5.9549463e+00
   1.3680000e+02   5.9485946e+00
   1.3690000e+02   5.9422476e+00
   1.3700000e+02   5.9359052e+00
   1.3710000e+02   5.9295675e+00
   1.3720000e+02   5.9232343e+00
   1.3730000e+02   5.9169058e+00
   1.3740000e+02   5.9105819e+00
   1.3750000e+02   5.9042626e+00
   1.3760000e+02   5.8979479e+00
   1.3770000e+02   5.8916378e+00
   1.3780000e+02   5.8853322e+00
   1.3790000e+02   5.8790312e+00
   1.3800000e+02   5.8727348e+00
   1.3810000e+02   5.8664430e+00
   1.3820000e+02   5.8601557e+00
   1.3830000e+02   5.8538730e+00
   1.3840000e+02   5.8475948e+00
   1.3850000e+02   5.8413211e+00
   1.3860000e+02   5.8350520e+00
   1.3870000e+02   5.8287873e+00
   1.3880000e+02   5.8225272e+00
   1.3890000e+02   5.8162716e+00
   1.3900000e+02   5.8100206e+00
   1.3910000e+02   5.8037740e+00
   1.3920000e+02   5.7975319e+00
   1.3930000e+02   5.7912942e+00
   1.3940000e+02   5.7850611e+00
   1.3950000e+02   5.7788324e+00
   1.3960000e+02   5.7726082e+00
   1.3970000e+02   5.7663884e+00
   1.3980000e+02   5.7601731e+00
   1.3990000e+02   5.7539623e+00
   1.4000000e+02   5.7477558e+00
   1.4010000e+02   5.7415539e+00
   1.4020000e+02   5.7353563e+00
   1.4030000e+02   5.7291631e+00
   1.4040000e+02   5.7229744e+00
   1.4050000e+02   5.7167901e+00
   1.4060000e+02   5.7106101e+00
   1.4070000e+02   5.7044346e+00
   1.4080000e+02   5.6982635e+00
   1.4090000e+02   5.6920967e+00
   1.4100000e+02   5.6859343e+00
   1.4110000e+02   5.6797763e+00
   1.4120000e+02   5.6736226e+00
   1.4130000e+02   5.6674733e+00
   1.4140000e+02   5.6613284e+00
   1.4150000e+02   5.6551878e+00
   1.4160000e+02   5.6490515e+00
   1.4170000e+02   5.6429196e+00
   1.4180000e+02   5.6367919e+00
   1.4190000e+02   5.6306687e+00
   1.4200000e+02   5.6245497e+00
   1.4210000e+02   5.6184350e+00
   1.4220000e+02   5.6123246e+00
   1.4230000e+02   5.6062186e+00
   1.4240000e+02   5.6001168e+00
   1.4250000e+02   5.5940193e+00
   1.4260000e+02   5.5879261e+00
   1.4270000e+02   5.5818371e+00
   1.4280000e+02   5.5757524e+00
   1.4290000e+02   5.5696720e+00
   1.4300000e+02   5.5635958e+00
   1.4310000e+02   5.5575239e+00
   1.4320000e+02   5.5514562e+00
   1.4330000e+02   5.5453928e+00
   1.4340000e+02   5.5393335e+00
   1.4350000e+02   5.5332785e+00
   1.4360000e+02   5.5272278e+00
   1.4370000e+02   5.5211812e+00
   1.4380000e+02   5.5151388e+00
   1.4390000e+02   5.5091007e+00
   1.4400000e+02   5.5030667e+00
   1.4410000e+02   5.4970369e+00
   1.4420000e+02   5.4910114e+00
   1.4430000e+02   5.4849899e+00
   1.4440000e+02   5.4789727e+00
   1.4450000e+02   5.4729596e+00
   1.4460000e+02   5.4669507e+00
   1.4470000e+02   5.4609459e+00
   1.4480000e+02   5.4549453e+00
   1.4490000e+02   5.4489489e+00
   1.4500000e+02   5.4429565e+00
   1.4510000e+02   5.4369683e+00
   1.4520000e+02   5.4309842e+00
   1.4530000e+02   5.4250043e+00
   1.4540000e+02   5.4190284e+00
   1.4550000e+02   5.4130567e+00
   1.4560000e+02   5.4070891e+00
   1.4570000e+02   5.4011255e+00
   1.4580000e+02   5.3951661e+00
   1.4590000e+02   5.3892107e+00
   1.4600000e+02   5.3832594e+00
   1.4610000e+02   5.3773122e+00
   1.4620000e+02   5.3713691e+00
   1.4630000e+02   5.3654300e+00
   1.4640000e+02   5.3594950e+00
   1.4650000e+02   5.3535641e+00
   1.4660000e+02   5.3476372e+00
   1.4670000e+02   5.3417143e+00
   1.4680000e+02   5.3357955e+00
   1.4690000e+02   5.3298806e+00
   1.4700000e+02   5.3239699e+00
   1.4710000e+02   5.3180631e+00
   1.4720000e+02   5.3121604e+00
   1.4730000e+02   5.3062616e+00
   1.4740000e+02   5.3003669e+00
   1.4750000e+02   5.2944762e+00
   1.4760000e+02   5.2885894e+00
   1.4770000e+02   5.2827067e+00
   1.4780000e+02   5.2768279e+00
   1.4790000e+02   5.2709531e+00
   1.4800000e+02   5.2650823e+00
   1.4810000e+02   5.2592154e+00
   1.4820000e+02   5.2533525e+00
   1.4830000e+02   5.2474935e+00
   1.4840000e+02   5.2416385e+00
   1.4850000e+02   5.2357875e+00
   1.4860000e+02   5.2299404e+00
   1.4870000e+02   5.2240972e+00
   1.4880000e+02   5.2182579e+00
   1.4890000e+02   5.2124226e+00
   1.4900000e+02   5.2065912e+00
   1.4910000e+02   5.2007637e+00
   1.4920000e+02   5.1949401e+00
   1.4930000e+02   5.1891204e+00
   1.4940000e+02   5.1833046e+00
   1.4950000e+02   5.1774927e+00
   1.4960000e+02   5.1716847e+00
   1.4970000e+02   5.1658806e+00
   1.4980000e+02   5.1600803e+00
   1.4990000e+02   5.1542839e+00
   1.5000000e+02   5.1484914e+00
   1.5010000e+02   5.1427027e+00
   1.5020000e+02   5.1369179e+00
   1.5030000e+02   5.1311370e+00
   1.5040000e+02   5.1253598e+00
   1.5050000e+02   5.1195866e+00
   1.5060000e+02   5.1138171e+00
   1.5070000e+02   5.1080515e+00
   1.5080000e+02   5.1022897e+00
   1.5090000e+02   5.0965318e+00
   1.5100000e+02   5.0907776e+00
   1.5110000e+02   5.0850273e+00
   1.5120000e+02   5.0792807e+00
   1.5130000e+02   5.0735380e+00
   1.5140000e+02   5.0677991e+00
   1.5150000e+02   5.0620639e+00
   1.5160000e+02   5.0563325e+00
   1.5170000e+02   5.0506049e+00
   1.5180000e+02   5.0448811e+00
   1.5190000e+02   5.0391611e+00
   1.5200000e+02   5.0334448e+00
   1.5210000e+02   5.0277323e+00
   1.5220000e+02   5.0220235e+00
   1.5230000e+02   5.0163185e+00
   1.5240000e+02   5.0106172e+00
   1.5250000e+02   5.0049197e+00
   1.5260000e+02   4.9992259e+00
   1.5270000e+02   4.9935358e+00
   1.5280000e+02   4.9878495e+00
   1.5290000e+02   4.9821669e+00
   1.5300000e+02   4.9764879e+00
   1.5310000e+02   4.9708127e+00
   1.5320000e+02   4.9651413e+00
   1.5330000e+02   4.9594735e+00
   1.5340000e+02   4.9538094e+00
   1.5350000e+02   4.9481490e+00
   1.5360000e+02   4.9424922e+00
   1.5370000e+02   4.9368392e+00
   1.5380000e+02   4.9311899e+00
   1.5390000e+02   4.9255442e+00
   1.5400000e+02   4.9199021e+00
   1.5410000e+02   4.9142638e+00
   1.5420000e+02   4.9086291e+00
   1.5430000e+02   4.9029980e+00
   1.5440000e+02   4.8973706e+00
   1.5450000e+02   4.8917469e+00
   1.5460000e+02   4.8861268e+00
   1.5470000e+02   4.8805103e+00
   1.5480000e+02   4.8748974e+00
   1.5490000e+02   4.8692882e+00
   1.5500000e+02   4.8636826e+00
   1.5510000e+02   4.8580806e+00
   1.5520000e+02   4.8524822e+00
   1.5530000e+02   4.8468874e+00
   1.5540000e+02   4.8412963e+00
   1.5550000e+02   4.8357087e+00
   1.5560000e+02   4.8301247e+00
   1.5570000e+02   4.8245443e+00
   1.5580000e+02   4.8189675e+00
   1.5590000e+02   4.8133943e+00
   1.5600000e+02   4.8078246e+00
   1.5610000e+02   4.8022585e+00
   1.5620000e+02   4.7966960e+00
   1.5630000e+02   4.7911370e+00
   1.5640000e+02   4.7855816e+00
   1.5650000e+02   4.7800297e+00
   1.5660000e+02   4.7744814e+00
   1.5670000e+02   4.7689366e+00
   1.5680000e+02   4.7633954e+00
   1.5690000e+02   4.7578577e+00
   1.5700000e+02   4.7523235e+00
   1.5710000e+02   4.7467929e+00
   1.5720000e+02   4.7412657e+00
   1.5730000e+02   4.7357421e+00
   1.5740000e+02   4.7302220e+00
   1.5750000e+02   4.7247054e+00
   1.5760000e+02   4.7191923e+00
   1.5770000e+02   4.7136827e+00
   1.5780000e+02   4.7081766e+00
   1.5790000e+02   4.7026740e+00
   1.5800000e+02   4.6971748e+00
   1.5810000e+02   4.6916792e+00
   1.5820000e+02   4.6861870e+00
   1.5830000e+02   4.6806983e+00
   1.5840000e+02   4.6752130e+00
   1.5850000e+02   4.6697312e+00
   1.5860000e+02   4.6642529e+00
   1.5870000e+02   4.6587780e+00
   1.5880000e+02   4.6533066e+00
   1.5890000e+02   4.6478386e+00
   1.5900000e+02   4.6423741e+00
   1.5910000e+02   4.6369130e+00
   1.5920000e+02   4.6314553e+00
   1.5930000e+02   4.6260010e+00
   1.5940000e+02   4.6205502e+00
   1.5950000e+02   4.6151028e+00
   1.5960000e+02   4.6096588e+00
   1.5970000e+02   4.6042182e+00
   1.5980000e+02   4.5987811e+00
   1.5990000e+02   4.5933473e+00
   1.6000000e+02   4.5879169e+00
   1.6010000e+02   4.5824899e+00
   1.6020000e+02   4.5770663e+00
   1.6030000e+02   4.5716461e+00
   1.6040000e+02   4.5662293e+00
   1.6050000e+02   4.5608158e+00
   1.6060000e+02   4.5554057e+00
   1.6070000e+02   4.5499990e+00
   1.6080000e+02   4.5445957e+00
   1.6090000e+02   4.5391957e+00
   1.6100000e+02   4.5337990e+00
   1.6110000e+02   4.5284058e+00
   1.6120000e+02   4.5230158e+00
   1.6130000e+02   4.5176292e+00
   1.6140000e+02   4.5122460e+00
   1.6150000e+02   4.5068660e+00
   1.6160000e+02   4.5014894e+00
   1.6170000e+02   4.4961162e+00
   1.6180000e+02   4.4907462e+00
   1.6190000e+02   4.4853796e+00
   1.6200000e+02   4.4800163e+00
   1.6210000e+02   4.4746563e+00
   1.6220000e+02   4.4692996e+00
   1.6230000e+02   4.4639462e+00
   1.6240000e+02   4.4585961e+00
   1.6250000e+02   4.4532493e+00
   1.6260000e+02   4.4479057e+00
   1.6270000e+02   4.4425655e+00
   1.6280000e+02   4.4372286e+00
   1.6290000e+02   4.4318949e+00
   1.6300000e+02   4.4265645e+00
   1.6310000e+02   4.4212373e+00
   1.6320000e+02   4.4159135e+00
   1.6330000e+02   4.4105929e+00
   1.6340000e+02   4.4052755e+00
   1.6350000e+02   4.3999614e+00
   1.6360000e+02   4.3946506e+00
   1.6370000e+02   4.3893430e+00
   1.6380000e+02   4.3840386e+00
   1.6390000e+02   4.3787375e+00
   1.6400000e+02   4.3734396e+00
   1.6410000e+02   4.3681449e+00
   1.6420000e+02   4.3628535e+00
   1.6430000e+02   4.3575653e+00
   1.6440000e+02   4.3522803e+00
   1.6450000e+02   4.3469985e+00
   1.6460000e+02   4.3417199e+00
   1.6470000e+02   4.3364446e+00
   1.6480000e+02   4.3311724e+00
   1.6490000e+02   4.3259035e+00
   1.6500000e+02   4.3206377e+00
   1.6510000e+02   4.3153751e+00
   1.6520000e+02   4.3101157e+00
   1.6530000e+02   4.3048595e+00
   1.6540000e+02   4.2996065e+00
   1.6550000e+02   4.2943566e+00
   1.6560000e+02   4.2891099e+00
   1.6570000e+02   4.2838664e+00
   1.6580000e+02   4.2786260e+00
   1.6590000e+02   4.2733888e+00
   1.6600000e+02   4.2681548e+00
   1.6610000e+02   4.2629239e+00
   1.6620000e+02   4.2576962e+00
   1.6630000e+02   4.2524716e+00
   1.6640000e+02   4.2472501e+00
   1.6650000e+02   4.2420318e+00
   1.6660000e+02   4.2368166e+00
   1.6670000e+02   4.2316046e+00
   1.6680000e+02   4.2263956e+00
   1.6690000e+02   4.2211898e+00
   1.6700000e+02   4.2159871e+00
   1.6710000e+02   4.2107876e+00
   1.6720000e+02   4.2055911e+00
   1.6730000e+02   4.2003977e+00
   1.6740000e+02   4.1952075e+00
   1.6750000e+02   4.1900203e+00
   1.6760000e+02   4.1848363e+00
   1.6770000e+02   4.1796553e+00
   1.6780000e+02   4.1744774e+00
   1.6790000e+02   4.1693026e+00
   1.6800000e+02   4.1641309e+00
   1.6810000e+02   4.1589623e+00
   1.6820000e+02   4.1537967e+00
   1.6830000e+02   4.1486342e+00
   1.6840000e+02   4.1434748e+00
   1.6850000e+02   4.1383185e+00
   1.6860000e+02   4.1331652e+00
   1.6870000e+02   4.1280149e+00
   1.6880000e+02   4.1228677e+00
   1.6890000e+02   4.1177236e+00
   1.6900000e+02   4.1125825e+00
   1.6910000e+02   4.1074444e+00
   1.6920000e+02   4.1023094e+00
   1.6930000e+02   4.0971774e+00
   1.6940000e+02   4.0920484e+00
   1.6950000e+02   4.0869225e+00
   1.6960000e+02   4.0817996e+00
   1.6970000e+02   4.0766797e+00
   1.6980000e+02   4.0715628e+00
   1.6990000e+02   4.0664490e+00
   1.7000000e+02   4.0613381e+00
   1.7010000e+02   4.0562303e+00
   1.7020000e+02   4.0511254e+00
   1.7030000e+02   4.0460236e+00
   1.7040000e+02   4.0409248e+00
   1.7050000e+02   4.0358289e+00
   1.7060000e+02   4.0307360e+00
   1.7070000e+02   4.0256461e+00
   1.7080000e+02   4.0205592e+00
   1.7090000e+02   4.0154753e+00
   1.7100000e+02   4.0103944e+00
   1.7110000e+02   4.0053164e+00
   1.7120000e+02   4.0002414e+00
   1.7130000e+02   3.9951693e+00
   1.7140000e+02   3.9901002e+00
   1.7150000e+02   3.9850341e+00
   1.7160000e+02   3.9799709e+00
   1.7170000e+02   3.9749107e+00
   1.7180000e+02   3.9698534e+00
   1.7190000e+02   3.9647990e+00
   1.7200000e+02   3.9597476e+00
   1.7210000e+02   3.9546992e+00
   1.7220000e+02   3.9496536e+00
   1.7230000e+02   3.9446110e+00
   1.7240000e+02   3.9395713e+00
   1.7250000e+02   3.9345346e+00
   1.7260000e+02   3.9295007e+00
   1.7270000e+02   3.9244698e+00
   1.7280000e+02   3.9194418e+00
   1.7290000e+02   3.9144167e+00
   1.7300000e+02   3.9093945e+00
   1.7310000e+02   3.9043752e+00
   1.7320000e+02   3.8993588e+00
   1.7330000e+02   3.8943453e+00
   1.7340000e+02   3.8893347e+00
   1.7350000e+02   3.8843270e+00
   1.7360000e+02   3.8793221e+00
   1.7370000e+02   3.8743202e+00
   1.7380000e+02   3.8693211e+00
   1.7390000e+02   3.8643249e+00
   1.7400000e+02   3.8593316e+00
   1.7410000e+02   3.8543411e+00
   1.7420000e+02   3.8493535e+00
   1.7430000e+02   3.8443688e+00
   1.7440000e+02   3.8393870e+00
   1.7450000e+02   3.8344079e+00
   1.7460000e+02   3.8294318e+00
   1.7470000e+02   3.8244585e+00
   1.7480000e+02   3.8194880e+00
   1.7490000e+02   3.8145204e+00
   1.7500000e+02   3.8095556e+00
   1.7510000e+02   3.8045936e+00
   1.7520000e+02   3.7996345e+00
   1.7530000e+02   3.7946782e+00
   1.7540000e+02   3.7897248e+00
   1.7550000e+02   3.7847741e+00
   1.7560000e+02   3.7798263e+00
   1.7570000e+02   3.7748813e+00
   1.7580000e+02   3.7699391e+00
   1.7590000e+02   3.7649998e+00
   1.7600000e+02   3.7600632e+00
   1.7610000e+02   3.7551294e+00
   1.7620000e+02   3.7501985e+00
   1.7630000e+02   3.7452703e+00
   1.7640000e+02   3.7403449e+00
   1.7650000e+02   3.7354224e+00
   1.7660000e+02   3.7305026e+00
   1.7670000e+02   3.7255856e+00
   1.7680000e+02   3.7206713e+00
   1.7690000e+02   3.7157599e+00
   1.7700000e+02   3.7108512e+00
   1.7710000e+02   3.7059453e+00
   1.7720000e+02   3.7010422e+00
   1.7730000e+02   3.6961419e+00
   1.7740000e+02   3.6912443e+00
   1.7750000e+02   3.6863494e+00
   1.7760000e+02   3.6814573e+00
   1.7770000e+02   3.6765680e+00
   1.7780000e+02   3.6716814e+00
   1.7790000e+02   3.6667976e+00
   1.7800000e+02   3.6619165e+00
   1.7810000e+02   3.6570382e+00
   1.7820000e+02   3.6521626e+00
   1.7830000e+02   3.6472897e+00
   1.7840000e+02   3.6424196e+00
   1.7850000e+02   3.6375522e+00
   1.7860000e+02   3.6326875e+00
   1.7870000e+02   3.6278255e+00
   1.7880000e+02   3.6229663e+00
   1.7890000e+02   3.6181098e+00
   1.7900000e+02   3.6132559e+00
   1.7910000e+02   3.6084048e+00
   1.7920000e+02   3.6035565e+00
   1.7930000e+02   3.5987108e+00
   1.7940000e+02   3.5938678e+00
   1.7950000e+02   3.5890275e+00
   1.7960000e+02   3.5841899e+00
   1.7970000e+02   3.5793550e+00
   1.7980000e+02   3.5745228e+00
   1.7990000e+02   3.5696933e+00
   1.8000000e+02   3.5648665e+00
   1.8010000e+02   3.5600423e+00
   1.8020000e+02   3.5552208e+00
   1.8030000e+02   3.5504020e+00
   1.8040000e+02   3.5455859e+00
   1.8050000e+02   3.5407724e+00
   1.8060000e+02   3.5359616e+00
   1.8070000e+02   3.5311535e+00
   1.8080000e+02   3.5263480e+00
   1.8090000e+02   3.5215452e+00
   1.8100000e+02   3.5167451e+00
   1.8110000e+02   3.5119476e+00
   1.8120000e+02   3.5071527e+00
   1.8130000e+02   3.5023605e+00
   1.8140000e+02   3.4975709e+00
   1.8150000e+02   3.4927840e+00
   1.8160000e+02   3.4879997e+00
   1.8170000e+02   3.4832180e+00
   1.8180000e+02   3.4784390e+00
   1.8190000e+02   3.4736626e+00
   1.8200000e+02   3.4688888e+00
   1.8210000e+02   3.4641176e+00
   1.8220000e+02   3.4593491e+00
   1.8230000e+02   3.4545832e+00
   1.8240000e+02   3.4498199e+00
   1.8250000e+02   3.4450592e+00
   1.8260000e+02   3.4403011e+00
   1.8270000e+02   3.4355456e+00
   1.8280000e+02   3.4307927e+00
   1.8290000e+02   3.4260425e+00
   1.8300000e+02   3.4212948e+00
   1.8310000e+02   3.4165497e+00
   1.8320000e+02   3.4118072e+00
   1.8330000e+02   3.4070673e+00
   1.8340000e+02   3.4023299e+00
   1.8350000e+02   3.3975952e+00
   1.8360000e+02   3.3928630e+00
   1.8370000e+02   3.3881334e+00
   1.8380000e+02   3.3834064e+00
   1.8390000e+02   3.3786820e+00
   1.8400000e+02   3.3739601e+00
   1.8410000e+02   3.3692408e+00
   1.8420000e+02   3.3645240e+00
   1.8430000e+02   3.3598099e+00
   1.8440000e+02   3.3550982e+00
   1.8450000e+02   3.3503892e+00
   1.8460000e+02   3.3456826e+00
   1.8470000e+02   3.3409787e+00
   1.8480000e+02   3.3362772e+00
   1.8490000e+02   3.3315783e+00
   1.8500000e+02   3.3268820e+00
   1.8510000e+02   3.3221882e+00
   1.8520000e+02   3.3174969e+00
   1.8530000e+02   3.3128082e+00
   1.8540000e+02   3.3081220e+00
   1.8550000e+02   3.3034383e+00
   1.8560000e+02   3.2987571e+00
   1.8570000e+02   3.2940785e+00
   1.8580000e+02   3.2894024e+00
   1.8590000e+02   3.2847288e+00
   1.8600000e+02   3.2800577e+00
   1.8610000e+02   3.2753891e+00
   1.8620000e+02   3.2707230e+00
   1.8630000e+02   3.2660595e+00
   1.8640000e+02   3.2613984e+00
   1.8650000e+02   3.2567398e+00
   1.8660000e+02   3.2520838e+00
   1.8670000e+02   3.2474302e+00
   1.8680000e+02   3.2427791e+00
   1.8690000e+02   3.2381305e+00
   1.8700000e+02   3.2334844e+00
   1.8710000e+02   3.2288408e+00
   1.8720000e+02   3.2241997e+00
   1.8730000e+02   3.2195610e+00
   1.8740000e+02   3.2149248e+00
   1.8750000e+02   3.2102911e+00
   1.8760000e+02   3.2056599e+00
   1.8770000e+02   3.2010311e+00
   1.8780000e+02   3.1964048e+00
   1.8790000e+02   3.1917810e+00
   1.8800000e+02   3.1871596e+00
   1.8810000e+02   3.1825407e+00
   1.8820000e+02   3.1779242e+00
   1.8830000e+02   3.1733102e+00
   1.8840000e+02   3.1686986e+00
   1.8850000e+02   3.1640895e+00
   1.8860000e+02   3.1594828e+00
   1.8870000e+02   3.1548786e+00
   1.8880000e+02   3.1502768e+00
   1.8890000e+02   3.1456774e+00
   1.8900000e+02   3.1410805e+00
   1.8910000e+02   3.1364860e+00
   1.8920000e+02   3.1318939e+00
   1.8930000e+02   3.1273043e+00
   1.8940000e+02   3.1227171e+00
   1.8950000e+02   3.1181323e+00
   1.8960000e+02   3.1135499e+00
   1.8970000e+02   3.1089699e+00
   1.8980000e+02   3.1043924e+00
   1.8990000e+02   3.0998173e+00
   1.9000000e+02   3.0952445e+00
   1.9010000e+02   3.0906742e+00
   1.9020000e+02   3.0861063e+00
   1.9030000e+02   3.0815408e+00
   1.9040000e+02   3.0769777e+00
   1.9050000e+02   3.0724170e+00
   1.9060000e+02   3.0678586e+00
   1.9070000e+02   3.0633027e+00
   1.9080000e+02   3.0587492e+00
   1.9090000e+02   3.0541980e+00
   1.9100000e+02   3.0496492e+00
   1.9110000e+02   3.0451028e+00
   1.9120000e+02   3.0405588e+00
   1.9130000e+02   3.0360172e+00
   1.9140000e+02   3.0314779e+00
   1.9150000e+02   3.0269410e+00
   1.9160000e+02   3.0224065e+00
   1.9170000e+02   3.0178743e+00
   1.9180000e+02   3.0133445e+00
   1.9190000e+02   3.0088171e+00
   1.9200000e+02   3.0042920e+00
   1.9210000e+02   2.9997693e+00
   1.9220000e+02   2.9952489e+00
   1.9230000e+02   2.9907309e+00
   1.9240000e+02   2.9862152e+00
   1.9250000e+02   2.9817019e+00
   1.9260000e+02   2.9771909e+00
   1.9270000e+02   2.9726823e+00
   1.9280000e+02   2.9681760e+00
   1.9290000e+02   2.9636720e+00
   1.9300000e+02   2.9591704e+00
   1.9310000e+02   2.9546711e+00
   1.9320000e+02   2.9501741e+00
   1.9330000e+02   2.9456795e+00
   1.9340000e+02   2.9411872e+00
   1.9350000e+02   2.9366972e+00
   1.9360000e+02   2.9322095e+00
   1.9370000e+02   2.9277241e+00
   1.9380000e+02   2.9232411e+00
   1.9390000e+02   2.9187604e+00
   1.9400000e+02   2.9142820e+00
   1.9410000e+02   2.9098059e+00
   1.9420000e+02   2.9053321e+00
   1.9430000e+02   2.9008606e+00
   1.9440000e+02   2.8963914e+00
   1.9450000e+02   2.8919245e+00
   1.9460000e+02   2.8874598e+00
   1.9470000e+02   2.8829975e+00
   1.9480000e+02   2.8785375e+00
   1.9490000e+02   2.8740798e+00
   1.9500000e+02   2.8696243e+00
   1.9510000e+02   2.8651712e+00
   1.9520000e+02   2.8607203e+00
   1.9530000e+02   2.8562717e+00
   1.9540000e+02   2.8518254e+00
   1.9550000e+02   2.8473813e+00
   1.9560000e+02   2.8429396e+00
   1.9570000e+02   2.8385001e+00
   1.9580000e+02   2.8340628e+00
   1.9590000e+02   2.8296278e+00
   1.9600000e+02   2.8251951e+00
   1.9610000e+02   2.8207647e+00
   1.9620000e+02   2.8163365e+00
   1.9630000e+02   2.8119106e+00
   1.9640000e+02   2.8074869e+00
   1.9650000e+02   2.8030655e+00
   1.9660000e+02   2.7986463e+00
   1.9670000e+02   2.7942294e+00
   1.9680000e+02   2.7898147e+00
   1.9690000e+02   2.7854022e+00
   1.9700000e+02   2.7809920e+00
   1.9710000e+02   2.7765841e+00
   1.9720000e+02   2.7721784e+00
   1.9730000e+02   2.7677749e+00
   1.9740000e+02   2.7633736e+00
   1.9750000e+02   2.7589746e+00
   1.9760000e+02   2.7545778e+00
   1.9770000e+02   2.7501832e+00
   1.9780000e+02   2.7457908e+00
   1.9790000e+02   2.7414007e+00
   1.9800000e+02   2.7370128e+00
   1.9810000e+02   2.7326271e+00
   1.9820000e+02   2.7282436e+00
   1.9830000e+02   2.7238623e+00
   1.9840000e+02   2.7194832e+00
   1.9850000e+02   2.7151063e+00
   1.9860000e+02   2.7107317e+00
   1.9870000e+02   2.7063592e+00
   1.9880000e+02   2.7019890e+00
   1.9890000e+02   2.6976209e+00
   1.9900000e+02   2.6932550e+00
   1.9910000e+02   2.6888914e+00
   1.9920000e+02   2.6845299e+00
   1.9930000e+02   2.6801706e+00
   1.9940000e+02   2.6758135e+00
   1.9950000e+02   2.6714586e+00
   1.9960000e+02   2.6671058e+00
   1.9970000e+02   2.6627553e+00
   1.9980000e+02   2.6584069e+00
   1.9990000e+02   2.6540607e+00
   2.0000000e+02   2.6497167e+00
   2.0010000e+02   2.6453748e+00
   2.0020000e+02   2.6410351e+00
   2.0030000e+02   2.6366976e+00
   2.0040000e+02   2.6323622e+00
   2.0050000e+02   2.6280290e+00
   2.0060000e+02   2.6236980e+00
   2.0070000e+02   2.6193691e+00
   2.0080000e+02   2.6150424e+00
   2.0090000e+02   2.6107178e+00
   2.0100000e+02   2.6063954e+00
   2.0110000e+02   2.6020752e+00
   2.0120000e+02   2.5977570e+00
   2.0130000e+02   2.5934411e+00
   2.0140000e+02   2.5891272e+00
   2.0150000e+02   2.5848156e+00
   2.0160000e+02   2.5805060e+00
   2.0170000e+02   2.5761986e+00
   2.0180000e+02   2.5718933e+00
   2.0190000e+02   2.5675902e+00
   2.0200000e+02   2.5632892e+00
   2.0210000e+02   2.5589903e+00
   2.0220000e+02   2.5546935e+00
   2.0230000e+02   2.5503989e+00
   2.0240000e+02   2.5461064e+00
   2.0250000e+02   2.5418160e+00
   2.0260000e+02   2.5375277e+00
   2.0270000e+02   2.5332416e+00
   2.0280000e+02   2.5289576e+00
   2.0290000e+02   2.5246756e+00
   2.0300000e+02   2.5203958e+00
   2.0310000e+02   2.5161181e+00
   2.0320000e+02   2.5118425e+00
   2.0330000e+02   2.5075690e+00
   2.0340000e+02   2.5032976e+00
   2.0350000e+02   2.4990283e+00
   2.0360000e+02   2.4947611e+00
   2.0370000e+02   2.4904960e+00
   2.0380000e+02   2.4862330e+00
   2.0390000e+02   2.4819720e+00
   2.0400000e+02   2.4777132e+00
   2.0410000e+02   2.4734565e+00
   2.0420000e+02   2.4692018e+00
   2.0430000e+02   2.4649492e+00
   2.0440000e+02   2.4606987e+00
   2.0450000e+02   2.4564503e+00
   2.0460000e+02   2.4522040e+00
   2.0470000e+02   2.4479597e+00
   2.0480000e+02   2.4437175e+00
   2.0490000e+02   2.4394774e+00
   2.0500000e+02   2.4352393e+00
   2.0510000e+02   2.4310034e+00
   2.0520000e+02   2.4267694e+00
   2.0530000e+02   2.4225376e+00
   2.0540000e+02   2.4183078e+00
   2.0550000e+02   2.4140800e+00
   2.0560000e+02   2.4098544e+00
   2.0570000e+02   2.4056307e+00
   2.0580000e+02   2.4014092e+00
   2.0590000e+02   2.3971896e+00
   2.0600000e+02   2.3929722e+00
   2.0610000e+02   2.3887567e+00
   2.0620000e+02   2.3845433e+00
   2.0630000e+02   2.3803320e+00
   2.0640000e+02   2.3761227e+00
   2.0650000e+02   2.3719154e+00
   2.0660000e+02   2.3677102e+00
   2.0670000e+02   2.3635070e+00
   2.0680000e+02   2.3593059e+00
   2.0690000e+02   2.3551067e+00
   2.0700000e+02   2.3509097e+00
   2.0710000e+02   2.3467146e+00
   2.0720000e+02   2.3425215e+00
   2.0730000e+02   2.3383305e+00
   2.0740000e+02   2.3341415e+00
   2.0750000e+02   2.3299545e+00
   2.0760000e+02   2.3257696e+00
   2.0770000e+02   2.3215866e+00
   2.0780000e+02   2.3174057e+00
   2.0790000e+02   2.3132268e+00
   2.0800000e+02   2.3090499e+00
   2.0810000e+02   2.3048750e+00
   2.0820000e+02   2.3007021e+00
   2.0830000e+02   2.2965312e+00
   2.0840000e+02   2.2923623e+00
   2.0850000e+02   2.2881954e+00
   2.0860000e+02   2.2840305e+00
   2.0870000e+02   2.2798676e+00
   2.0880000e+02   2.2757067e+00
   2.0890000e+02   2.2715478e+00
   2.0900000e+02   2.2673908e+00
   2.0910000e+02   2.2632359e+00
   2.0920000e+02   2.2590830e+00
   2.0930000e+02   2.2549320e+00
   2.0940000e+02   2.2507830e+00
   2.0950000e+02   2.2466360e+00
   2.0960000e+02   2.2424910e+00
   2.0970000e+02   2.2383480e+00
   2.0980000e+02   2.2342069e+00
   2.0990000e+02   2.2300678e+00
   2.1000000e+02   2.2259307e+00
   2.1010000e+02   2.2217955e+00
   2.1020000e+02   2.2176623e+00
   2.1030000e+02   2.2135311e+00
   2.1040000e+02   2.2094019e+00
   2.1050000e+02   2.2052746e+00
   2.1060000e+02   2.2011492e+00
   2.1070000e+02   2.1970259e+00
   2.1080000e+02   2.1929044e+00
   2.1090000e+02   2.1887850e+00
   2.1100000e+02   2.1846675e+00
   2.1110000e+02   2.1805519e+00
   2.1120000e+02   2.1764383e+00
   2.1130000e+02   2.1723266e+00
   2.1140000e+02   2.1682169e+00
   2.1150000e+02   2.1641091e+00
   2.1160000e+02   2.1600033e+00
   2.1170000e+02   2.1558994e+00
   2.1180000e+02   2.1517974e+00
   2.1190000e+02   2.1476974e+00
   2.1200000e+02   2.1435993e+00
   2.1210000e+02   2.1395032e+00
   2.1220000e+02   2.1354090e+00
   2.1230000e+02   2.1313167e+00
   2.1240000e+02   2.1272263e+00
   2.1250000e+02   2.1231379e+00
   2.1260000e+02   2.1190514e+00
   2.1270000e+02   2.1149668e+00
   2.1280000e+02   2.1108841e+00
   2.1290000e+02   2.1068033e+00
   2.1300000e+02   2.1027245e+00
   2.1310000e+02   2.0986476e+00
   2.1320000e+02   2.0945726e+00
   2.1330000e+02   2.0904995e+00
   2.1340000e+02   2.0864283e+00
   2.1350000e+02   2.0823590e+00
   2.1360000e+02   2.0782916e+00
   2.1370000e+02   2.0742261e+00
   2.1380000e+02   2.0701625e+00
   2.1390000e+02   2.0661009e+00
   2.1400000e+02   2.0620411e+00
   2.1410000e+02   2.0579832e+00
   2.1420000e+02   2.0539272e+00
   2.1430000e+02   2.0498731e+00
   2.1440000e+02   2.0458209e+00
   2.1450000e+02   2.0417706e+00
   2.1460000e+02   2.0377222e+00
   2.1470000e+02   2.0336757e+00
   2.1480000e+02   2.0296310e+00
   2.1490000e+02   2.0255883e+00
   2.1500000e+02   2.0215474e+00
   2.1510000e+02   2.0175084e+00
   2.1520000e+02   2.0134712e+00
   2.1530000e+02   2.0094360e+00
   2.1540000e+02   2.0054026e+00
   2.1550000e+02   2.0013711e+00
   2.1560000e+02   1.9973414e+00
   2.1570000e+02   1.9933137e+00
   2.1580000e+02   1.9892878e+00
   2.1590000e+02   1.9852637e+00
   2.1600000e+02   1.9812415e+00
   2.1610000e+02   1.9772212e+00
   2.1620000e+02   1.9732028e+00
   2.1630000e+02   1.9691862e+00
   2.1640000e+02   1.9651714e+00
   2.1650000e+02   1.9611585e+00
   2.1660000e+02   1.9571475e+00
   2.1670000e+02   1.9531383e+00
   2.1680000e+02   1.9491310e+00
   2.1690000e+02   1.9451255e+00
   2.1700000e+02   1.9411219e+00
   2.1710000e+02   1.9371201e+00
   2.1720000e+02   1.9331201e+00
   2.1730000e+02   1.9291220e+00
   2.1740000e+02   1.9251258e+00
   2.1750000e+02   1.9211313e+00
   2.1760000e+02   1.9171387e+00
   2.1770000e+02   1.9131480e+00
   2.1780000e+02   1.9091591e+00
   2.1790000e+02   1.9051720e+00
   2.1800000e+02   1.9011867e+00
   2.1810000e+02   1.8972033e+00
   2.1820000e+02   1.8932216e+00
   2.1830000e+02   1.8892418e+00
   2.1840000e+02   1.8852639e+00
   2.1850000e+02   1.8812877e+00
   2.1860000e+02   1.8773134e+00
   2.1870000e+02   1.8733409e+00
   2.1880000e+02   1.8693702e+00
   2.1890000e+02   1.8654013e+00
   2.1900000e+02   1.8614343e+00
   2.1910000e+02   1.8574690e+00
   2.1920000e+02   1.8535056e+00
   2.1930000e+02   1.8495439e+00
   2.1940000e+02   1.8455841e+00
   2.1950000e+02   1.8416261e+00
   2.1960000e+02   1.8376698e+00
   2.1970000e+02   1.8337154e+00
   2.1980000e+02   1.8297628e+00
   2.1990000e+02   1.8258120e+00
   2.2000000e+02   1.8218629e+00
   2.2010000e+02   1.8179157e+00
   2.2020000e+02   1.8139703e+00
   2.2030000e+02   1.8100266e+00
   2.2040000e+02   1.8060848e+00
   2.2050000e+02   1.8021447e+00
   2.2060000e+02   1.7982064e+00
   2.2070000e+02   1.7942699e+00
   2.2080000e+02   1.7903352e+00
   2.2090000e+02   1.7864022e+00
   2.2100000e+02   1.7824711e+00
   2.2110000e+02   1.7785417e+00
   2.2120000e+02   1.7746141e+00
   2.2130000e+02   1.7706883e+00
   2.2140000e+02   1.7667642e+00
   2.2150000e+02   1.7628420e+00
   2.2160000e+02   1.7589214e+00
   2.2170000e+02   1.7550027e+00
   2.2180000e+02   1.7510857e+00
   2.2190000e+02   1.7471705e+00
   2.2200000e+02   1.7432571e+00
   2.2210000e+02   1.7393454e+00
   2.2220000e+02   1.7354355e+00
   2.2230000e+02   1.7315273e+00
   2.2240000e+02   1.7276209e+00
   2.2250000e+02   1.7237163e+00
   2.2260000e+02   1.7198134e+00
   2.2270000e+02   1.7159122e+00
   2.2280000e+02   1.7120128e+00
   2.2290000e+02   1.7081152e+00
   2.2300000e+02   1.7042193e+00
   2.2310000e+02   1.7003252e+00
   2.2320000e+02   1.6964328e+00
   2.2330000e+02   1.6925421e+00
   2.2340000e+02   1.6886532e+00
   2.2350000e+02   1.6847660e+00
   2.2360000e+02   1.6808806e+00
   2.2370000e+02   1.6769969e+00
   2.2380000e+02   1.6731149e+00
   2.2390000e+02   1.6692347e+00
   2.2400000e+02   1.6653562e+00
   2.2410000e+02   1.6614794e+00
   2.2420000e+02   1.6576044e+00
   2.2430000e+02   1.6537311e+00
   2.2440000e+02   1.6498595e+00
   2.2450000e+02   1.6459897e+00
   2.2460000e+02   1.6421215e+00
   2.2470000e+02   1.6382551e+00
   2.2480000e+02   1.6343904e+00
   2.2490000e+02   1.6305275e+00
   2.2500000e+02   1.6266662e+00
   2.2510000e+02   1.6228067e+00
   2.2520000e+02   1.6189488e+00
   2.2530000e+02   1.6150927e+00
   2.2540000e+02   1.6112383e+00
   2.2550000e+02   1.6073856e+00
   2.2560000e+02   1.6035347e+00
   2.2570000e+02   1.5996854e+00
   2.2580000e+02   1.5958378e+00
   2.2590000e+02   1.5919919e+00
   2.2600000e+02   1.5881478e+00
   2.2610000e+02   1.5843053e+00
   2.2620000e+02   1.5804646e+00
   2.2630000e+02   1.5766255e+00
   2.2640000e+02   1.5727881e+00
   2.2650000e+02   1.5689524e+00
   2.2660000e+02   1.5651185e+00
   2.2670000e+02   1.5612862e+00
   2.2680000e+02   1.5574556e+00
   2.2690000e+02   1.5536266e+00
   2.2700000e+02   1.5497994e+00
   2.2710000e+02   1.5459739e+00
   2.2720000e+02   1.5421500e+00
   2.2730000e+02   1.5383278e+00
   2.2740000e+02   1.5345074e+00
   2.2750000e+02   1.5306885e+00
   2.2760000e+02   1.5268714e+00
   2.2770000e+02   1.5230560e+00
   2.2780000e+02   1.5192422e+00
   2.2790000e+02   1.5154301e+00
   2.2800000e+02   1.5116196e+00
   2.2810000e+02   1.5078109e+00
   2.2820000e+02   1.5040038e+00
   2.2830000e+02   1.5001983e+00
   2.2840000e+02   1.4963946e+00
   2.2850000e+02   1.4925925e+00
   2.2860000e+02   1.4887920e+00
   2.2870000e+02   1.4849933e+00
   2.2880000e+02   1.4811962e+00
   2.2890000e+02   1.4774007e+00
   2.2900000e+02   1.4736069e+00
   2.2910000e+02   1.4698148e+00
   2.2920000e+02   1.4660243e+00
   2.2930000e+02   1.4622355e+00
   2.2940000e+02   1.4584483e+00
   2.2950000e+02   1.4546628e+00
   2.2960000e+02   1.4508789e+00
   2.2970000e+02   1.4470967e+00
   2.2980000e+02   1.4433161e+00
   2.2990000e+02   1.4395371e+00
   2.3000000e+02   1.4357598e+00
   2.3010000e+02   1.4319842e+00
   2.3020000e+02   1.4282102e+00
   2.3030000e+02   1.4244378e+00
   2.3040000e+02   1.4206671e+00
   2.3050000e+02   1.4168980e+00
   2.3060000e+02   1.4131305e+00
   2.3070000e+02   1.4093647e+00
   2.3080000e+02   1.4056005e+00
   2.3090000e+02   1.4018379e+00
   2.3100000e+02   1.3980770e+00
   2.3110000e+02   1.3943177e+00
   2.3120000e+02   1.3905600e+00
   2.3130000e+02   1.3868039e+00
   2.3140000e+02   1.3830495e+00
   2.3150000e+02   1.3792967e+00
   2.3160000e+02   1.3755455e+00
   2.3170000e+02   1.3717959e+00
   2.3180000e+02   1.3680479e+00
   2.3190000e+02   1.3643016e+00
   2.3200000e+02   1.3605569e+00
   2.3210000e+02   1.3568138e+00
   2.3220000e+02   1.3530723e+00
   2.3230000e+02   1.3493324e+00
   2.3240000e+02   1.3455941e+00
   2.3250000e+02   1.3418574e+00
   2.3260000e+02   1.3381224e+00
   2.3270000e+02   1.3343889e+00
   2.3280000e+02   1.3306570e+00
   2.3290000e+02   1.3269268e+00
   2.3300000e+02   1.3231981e+00
   2.3310000e+02   1.3194711e+00
   2.3320000e+02   1.3157456e+00
   2.3330000e+02   1.3120218e+00
   2.3340000e+02   1.3082995e+00
   2.3350000e+02   1.3045789e+00
   2.3360000e+02   1.3008598e+00
   2.3370000e+02   1.2971423e+00
   2.3380000e+02   1.2934264e+00
   2.3390000e+02   1.2897121e+00
   2.3400000e+02   1.2859994e+00
   2.3410000e+02   1.2822883e+00
   2.3420000e+02   1.2785787e+00
   2.3430000e+02   1.2748708e+00
   2.3440000e+02   1.2711644e+00
   2.3450000e+02   1.2674596e+00
   2.3460000e+02   1.2637564e+00
   2.3470000e+02   1.2600548e+00
   2.3480000e+02   1.2563547e+00
   2.3490000e+02   1.2526562e+00
   2.3500000e+02   1.2489593e+00
   2.3510000e+02   1.2452640e+00
   2.3520000e+02   1.2415702e+00
   2.3530000e+02   1.2378780e+00
   2.3540000e+02   1.2341874e+00
   2.3550000e+02   1.2304983e+00
   2.3560000e+02   1.2268108e+00
   2.3570000e+02   1.2231249e+00
   2.3580000e+02   1.2194405e+00
   2.3590000e+02   1.2157577e+00
   2.3600000e+02   1.2120765e+00
   2.3610000e+02   1.2083968e+00
   2.3620000e+02   1.2047187e+00
   2.3630000e+02   1.2010421e+00
   2.3640000e+02   1.1973671e+00
   2.3650000e+02   1.1936937e+00
   2.3660000e+02   1.1900218e+00
   2.3670000e+02   1.1863514e+00
   2.3680000e+02   1.1826826e+00
   2.3690000e+02   1.1790153e+00
   2.3700000e+02   1.1753496e+00
   2.3710000e+02   1.1716855e+00
   2.3720000e+02   1.1680229e+00
   2.3730000e+02   1.1643618e+00
   2.3740000e+02   1.1607023e+00
   2.3750000e+02   1.1570443e+00
   2.3760000e+02   1.1533878e+00
   2.3770000e+02   1.1497329e+00
   2.3780000e+02   1.1460796e+00
   2.3790000e+02   1.1424277e+00
   2.3800000e+02   1.1387774e+00
   2.3810000e+02   1.1351287e+00
   2.3820000e+02   1.1314814e+00
   2.3830000e+02   1.1278357e+00
   2.3840000e+02   1.1241915e+00
   2.3850000e+02   1.1205489e+00
   2.3860000e+02   1.1169078e+00
   2.3870000e+02   1.1132682e+00
   2.3880000e+02   1.1096301e+00
   2.3890000e+02   1.1059936e+00
   2.3900000e+02   1.1023585e+00
   2.3910000e+02   1.0987250e+00
   2.3920000e+02   1.0950931e+00
   2.3930000e+02   1.0914626e+00
   2.3940000e+02   1.0878336e+00
   2.3950000e+02   1.0842062e+00
   2.3960000e+02   1.0805803e+00
   2.3970000e+02   1.0769559e+00
   2.3980000e+02   1.0733330e+00
   2.3990000e+02   1.0697116e+00
   2.4000000e+02   1.0660917e+00
   2.4010000e+02   1.0624734e+00
   2.4020000e+02   1.0588565e+00
   2.4030000e+02   1.0552411e+00
   2.4040000e+02   1.0516273e+00
   2.4050000e+02   1.0480149e+00
   2.4060000e+02   1.0444041e+00
   2.4070000e+02   1.0407948e+00
   2.4080000e+02   1.0371869e+00
   2.4090000e+02   1.0335806e+00
   2.4100000e+02   1.0299757e+00
   2.4110000e+02   1.0263724e+00
   2.4120000e+02   1.0227705e+00
   2.4130000e+02   1.0191701e+00
   2.4140000e+02   1.0155712e+00
   2.4150000e+02   1.0119739e+00
   2.4160000e+02   1.0083780e+00
   2.4170000e+02   1.0047836e+00
   2.4180000e+02   1.0011906e+00
   2.4190000e+02   9.9759920e-01
   2.4200000e+02   9.9400924e-01
   2.4210000e+02   9.9042077e-01
   2.4220000e+02   9.8683379e-01
   2.4230000e+02   9.8324828e-01
   2.4240000e+02   9.7966425e-01
   2.4250000e+02   9.7608170e-01
   2.4260000e+02   9.7250063e-01
   2.4270000e+02   9.6892104e-01
   2.4280000e+02   9.6534292e-01
   2.4290000e+02   9.6176627e-01
   2.4300000e+02   9.5819109e-01
   2.4310000e+02   9.5461739e-01
   2.4320000e+02   9.5104515e-01
   2.4330000e+02   9.4747438e-01
   2.4340000e+02   9.4390509e-01
   2.4350000e+02   9.4033725e-01
   2.4360000e+02   9.3677088e-01
   2.4370000e+02   9.3320598e-01
   2.4380000e+02   9.2964254e-01
   2.4390000e+02   9.2608056e-01
   2.4400000e+02   9.2252004e-01
   2.4410000e+02   9.1896097e-01
   2.4420000e+02   9.1540337e-01
   2.4430000e+02   9.1184722e-01
   2.4440000e+02   9.0829253e-01
   2.4450000e+02   9.0473929e-01
   2.4460000e+02   9.0118751e-01
   2.4470000e+02   8.9763718e-01
   2.4480000e+02   8.9408829e-01
   2.4490000e+02   8.9054086e-01
   2.4500000e+02   8.8699488e-01
   2.4510000e+02   8.8345034e-01
   2.4520000e+02   8.7990725e-01
   2.4530000e+02   8.7636560e-01
   2.4540000e+02   8.7282540e-01
   2.4550000e+02   8.6928663e-01
   2.4560000e+02   8.6574931e-01
   2.4570000e+02   8.6221343e-01
   2.4580000e+02   8.5867899e-01
   2.4590000e+02   8.5514599e-01
   2.4600000e+02   8.5161442e-01
   2.4610000e+02   8.4808429e-01
   2.4620000e+02   8.4455559e-01
   2.4630000e+02   8.4102833e-01
   2.4640000e+02   8.3750249e-01
   2.4650000e+02   8.3397809e-01
   2.4660000e+02   8.3045512e-01
   2.4670000e+02   8.2693357e-01
   2.4680000e+02   8.2341346e-01
   2.4690000e+02   8.1989476e-01
   2.4700000e+02   8.1637750e-01
   2.4710000e+02   8.1286166e-01
   2.4720000e+02   8.0934723e-01
   2.4730000e+02   8.0583424e-01
   2.4740000e+02   8.0232266e-01
   2.4750000e+02   7.9881250e-01
   2.4760000e+02   7.9530376e-01
   2.4770000e+02   7.9179643e-01
   2.4780000e+02   7.8829052e-01
   2.4790000e+02   7.8478603e-01
   2.4800000e+02   7.8128295e-01
   2.4810000e+02   7.7778128e-01
   2.4820000e+02   7.7428102e-01
   2.4830000e+02   7.7078217e-01
   2.4840000e+02   7.6728473e-01
   2.4850000e+02   7.6378870e-01
   2.4860000e+02   7.6029408e-01
   2.4870000e+02   7.5680086e-01
   2.4880000e+02   7.5330904e-01
   2.4890000e+02   7.4981863e-01
   2.4900000e+02   7.4632962e-01
   2.4910000e+02   7.4284201e-01
   2.4920000e+02   7.3935580e-01
   2.4930000e+02   7.3587099e-01
   2.4940000e+02   7.3238758e-01
   2.4950000e+02   7.2890556e-01
   2.4960000e+02   7.2542494e-01
   2.4970000e+02   7.2194572e-01
   2.4980000e+02   7.1846788e-01
   2.4990000e+02   7.1499144e-01
   2.5000000e+02   7.1151639e-01
   2.5010000e+02   7.0804273e-01
   2.5020000e+02   7.0457046e-01
   2.5030000e+02   7.0109957e-01
   2.5040000e+02   6.9763007e-01
   2.5050000e+02   6.9416196e-01
   2.5060000e+02   6.9069523e-01
   2.5070000e+02   6.8722988e-01
   2.5080000e+02   6.8376592e-01
   2.5090000e+02   6.8030334e-01
   2.5100000e+02   6.7684213e-01
   2.5110000e+02   6.7338231e-01
   2.5120000e+02   6.6992386e-01
   2.5130000e+02   6.6646679e-01
   2.5140000e+02   6.6301110e-01
   2.5150000e+02   6.5955678e-01
   2.5160000e+02   6.5610383e-01
   2.5170000e+02   6.5265225e-01
   2.5180000e+02   6.4920205e-01
   2.5190000e+02   6.4575321e-01
   2.5200000e+02   6.4230575e-01
   2.5210000e+02   6.3885965e-01
   2.5220000e+02   6.3541492e-01
   2.5230000e+02   6.3197155e-01
   2.5240000e+02   6.2852955e-01
   2.5250000e+02   6.2508891e-01
   2.5260000e+02   6.2164964e-01
   2.5270000e+02   6.1821172e-01
   2.5280000e+02   6.1477517e-01
   2.5290000e+02   6.1133998e-01
   2.5300000e+02   6.0790614e-01
   2.5310000e+02   6.0447366e-01
   2.5320000e+02   6.0104254e-01
   2.5330000e+02   5.9761277e-01
   2.5340000e+02   5.9418435e-01
   2.5350000e+02   5.9075729e-01
   2.5360000e+02   5.8733158e-01
   2.5370000e+02   5.8390722e-01
   2.5380000e+02   5.8048421e-01
   2.5390000e+02   5.7706255e-01
   2.5400000e+02   5.7364223e-01
   2.5410000e+02   5.7022326e-01
   2.5420000e+02   5.6680564e-01
   2.5430000e+02   5.6338936e-01
   2.5440000e+02   5.5997442e-01
   2.5450000e+02   5.5656083e-01
   2.5460000e+02   5.5314858e-01
   2.5470000e+02   5.4973766e-01
   2.5480000e+02   5.4632809e-01
   2.5490000e+02   5.4291985e-01
   2.5500000e+02   5.3951295e-01
   2.5510000e+02   5.3610739e-01
   2.5520000e+02   5.3270316e-01
   2.5530000e+02   5.2930027e-01
   2.5540000e+02   5.2589870e-01
   2.5550000e+02   5.2249847e-01
   2.5560000e+02   5.1909957e-01
   2.5570000e+02   5.1570200e-01
   2.5580000e+02   5.1230576e-01
   2.5590000e+02   5.0891085e-01
   2.5600000e+02   5.0551726e-01
   2.5610000e+02   5.0212499e-01
   2.5620000e+02   4.9873406e-01
   2.5630000e+02   4.9534444e-01
   2.5640000e+02   4.9195615e-01
   2.5650000e+02   4.8856917e-01
   2.5660000e+02   4.8518352e-01
   2.5670000e+02   4.8179919e-01
   2.5680000e+02   4.7841618e-01
   2.5690000e+02   4.7503448e-01
   2.5700000e+02   4.7165410e-01
   2.5710000e+02   4.6827503e-01
   2.5720000e+02   4.6489728e-01
   2.5730000e+02   4.6152084e-01
   2.5740000e+02   4.5814571e-01
   2.5750000e+02   4.5477190e-01
   2.5760000e+02   4.5139939e-01
   2.5770000e+02   4.4802819e-01
   2.5780000e+02   4.4465830e-01
   2.5790000e+02   4.4128972e-01
   2.5800000e+02   4.3792244e-01
   2.5810000e+02   4.3455647e-01
   2.5820000e+02   4.3119180e-01
   2.5830000e+02   4.2782844e-01
   2.5840000e+02   4.2446638e-01
   2.5850000e+02   4.2110561e-01
   2.5860000e+02   4.1774615e-01
   2.5870000e+02   4.1438799e-01
   2.5880000e+02   4.1103112e-01
   2.5890000e+02   4.0767555e-01
   2.5900000e+02   4.0432128e-01
   2.5910000e+02   4.0096830e-01
   2.5920000e+02   3.9761662e-01
   2.5930000e+02   3.9426623e-01
   2.5940000e+02   3.9091713e-01
   2.5950000e+02   3.8756932e-01
   2.5960000e+02   3.8422280e-01
   2.5970000e+02   3.8087757e-01
   2.5980000e+02   3.7753363e-01
   2.5990000e+02   3.7419097e-01
   2.6000000e+02   3.7084960e-01
   2.6010000e+02   3.6750952e-01
   2.6020000e+02   3.6417072e-01
   2.6030000e+02   3.6083320e-01
   2.6040000e+02   3.5749697e-01
   2.6050000e+02   3.5416201e-01
   2.6060000e+02   3.5082834e-01
   2.6070000e+02   3.4749594e-01
   2.6080000e+02   3.4416482e-01
   2.6090000e+02   3.4083498e-01
   2.6100000e+02   3.3750642e-01
   2.6110000e+02   3.3417913e-01
   2.6120000e+02   3.3085311e-01
   2.6130000e+02   3.2752837e-01
   2.6140000e+02   3.2420490e-01
   2.6150000e+02   3.2088270e-01
   2.6160000e+02   3.1756177e-01
   2.6170000e+02   3.1424211e-01
   2.6180000e+02   3.1092372e-01
   2.6190000e+02   3.0760659e-01
   2.6200000e+02   3.0429074e-01
   2.6210000e+02   3.0097614e-01
   2.6220000e+02   2.9766282e-01
   2.6230000e+02   2.9435075e-01
   2.6240000e+02   2.9103995e-01
   2.6250000e+02   2.8773041e-01
   2.6260000e+02   2.8442213e-01
   2.6270000e+02   2.8111511e-01
   2.6280000e+02   2.7780935e-01
   2.6290000e+02   2.7450484e-01
   2.6300000e+02   2.7120159e-01
   2.6310000e+02   2.6789960e-01
   2.6320000e+02   2.6459886e-01
   2.6330000e+02   2.6129938e-01
   2.6340000e+02   2.5800115e-01
   2.6350000e+02   2.5470417e-01
   2.6360000e+02   2.5140844e-01
   2.6370000e+02   2.4811397e-01
   2.6380000e+02   2.4482074e-01
   2.6390000e+02   2.4152876e-01
   2.6400000e+02   2.3823803e-01
   2.6410000e+02   2.3494854e-01
   2.6420000e+02   2.3166030e-01
   2.6430000e+02   2.2837330e-01
   2.6440000e+02   2.2508755e-01
   2.6450000e+02   2.2180304e-01
   2.6460000e+02   2.1851977e-01
   2.6470000e+02   2.1523774e-01
   2.6480000e+02   2.1195695e-01
   2.6490000e+02   2.0867740e-01
   2.6500000e+02   2.0539908e-01
   2.6510000e+02   2.0212201e-01
   2.6520000e+02   1.9884617e-01
   2.6530000e+02   1.9557156e-01
   2.6540000e+02   1.9229819e-01
   2.6550000e+02   1.8902605e-01
   2.6560000e+02   1.8575515e-01
   2.6570000e+02   1.8248548e-01
   2.6580000e+02   1.7921703e-01
   2.6590000e+02   1.7594982e-01
   2.6600000e+02   1.7268383e-01
   2.6610000e+02   1.6941907e-01
   2.6620000e+02   1.6615554e-01
   2.6630000e+02   1.6289323e-01
   2.6640000e+02   1.5963215e-01
   2.6650000e+02   1.5637230e-01
   2.6660000e+02   1.5311366e-01
   2.6670000e+02   1.4985625e-01
   2.6680000e+02   1.4660006e-01
   2.6690000e+02   1.4334509e-01
   2.6700000e+02   1.4009134e-01
   2.6710000e+02   1.3683880e-01
   2.6720000e+02   1.3358749e-01
   2.6730000e+02   1.3033739e-01
   2.6740000e+02   1.2708850e-01
   2.6750000e+02   1.2384084e-01
   2.6760000e+02   1.2059438e-01
   2.6770000e+02   1.1734914e-01
   2.6780000e+02   1.1410511e-01
   2.6790000e+02   1.1086229e-01
   2.6800000e+02   1.0762068e-01
   2.6810000e+02   1.0438028e-01
   2.6820000e+02   1.0114109e-01
   2.6830000e+02   9.7903110e-02
   2.6840000e+02   9.4666333e-02
   2.6850000e+02   9.1430763e-02
   2.6860000e+02   8.8196397e-02
   2.6870000e+02   8.4963235e-02
   2.6880000e+02   8.1731276e-02
   2.6890000e+02   7.8500519e-02
   2.6900000e+02   7.5270963e-02
   2.6910000e+02   7.2042608e-02
   2.6920000e+02   6.8815452e-02
   2.6930000e+02   6.5589495e-02
   2.6940000e+02   6.2364736e-02
   2.6950000e+02   5.9141173e-02
   2.6960000e+02   5.5918806e-02
   2.6970000e+02   5.2697634e-02
   2.6980000e+02   4.9477657e-02
   2.6990000e+02   4.6258872e-02
   2.7000000e+02   4.3041280e-02
   2.7010000e+02   3.9824880e-02
   2.7020000e+02   3.6609670e-02
   2.7030000e+02   3.3395649e-02
   2.7040000e+02   3.0182818e-02
   2.7050000e+02   2.6971174e-02
   2.7060000e+02   2.3760718e-02
   2.7070000e+02   2.0551448e-02
   2.7080000e+02   1.7343363e-02
   2.7090000e+02   1.4136463e-02
   2.7100000e+02   1.0930746e-02
   2.7110000e+02   7.7262117e-03
   2.7120000e+02   4.5228594e-03
   2.7130000e+02   1.3206881e-03
   2.7140000e+02  -1.8803032e-03
   2.7150000e+02  -5.0801152e-03
   2.7160000e+02  -8.2787489e-03
   2.7170000e+02  -1.1476205e-02
   2.7180000e+02  -1.4672485e-02
   2.7190000e+02  -1.7867588e-02
   2.7200000e+02  -2.1061517e-02
   2.7210000e+02  -2.4254272e-02
   2.7220000e+02  -2.7445854e-02
   2.7230000e+02  -3.0636263e-02
   2.7240000e+02  -3.3825502e-02
   2.7250000e+02  -3.7013569e-02
   2.7260000e+02  -4.0200467e-02
   2.7270000e+02  -4.3386196e-02
   2.7280000e+02  -4.6570756e-02
   2.7290000e+02  -4.9754150e-02
   2.7300000e+02  -5.2936378e-02
   2.7310000e+02  -5.6117439e-02
   2.7320000e+02  -5.9297337e-02
   2.7330000e+02  -6.2476071e-02
   2.7340000e+02  -6.5653641e-02
   2.7350000e+02  -6.8830050e-02
   2.7360000e+02  -7.2005298e-02
   2.7370000e+02  -7.5179385e-02
   2.7380000e+02  -7.8352313e-02
   2.7390000e+02  -8.1524082e-02
   2.7400000e+02  -8.4694693e-02
   2.7410000e+02  -8.7864147e-02
   2.7420000e+02  -9.1032446e-02
   2.7430000e+02  -9.4199589e-02
   2.7440000e+02  -9.7365577e-02
   2.7450000e+02  -1.0053041e-01
   2.7460000e+02  -1.0369409e-01
   2.7470000e+02  -1.0685663e-01
   2.7480000e+02  -1.1001800e-01
   2.7490000e+02  -1.1317823e-01
   2.7500000e+02  -1.1633731e-01
   2.7510000e+02  -1.1949524e-01
   2.7520000e+02  -1.2265203e-01
   2.7530000e+02  -1.2580766e-01
   2.7540000e+02  -1.2896216e-01
   2.7550000e+02  -1.3211550e-01
   2.7560000e+02  -1.3526770e-01
   2.7570000e+02  -1.3841876e-01
   2.7580000e+02  -1.4156867e-01
   2.7590000e+02  -1.4471745e-01
   2.7600000e+02  -1.4786508e-01
   2.7610000e+02  -1.5101157e-01
   2.7620000e+02  -1.5415692e-01
   2.7630000e+02  -1.5730114e-01
   2.7640000e+02  -1.6044421e-01
   2.7650000e+02  -1.6358615e-01
   2.7660000e+02  -1.6672695e-01
   2.7670000e+02  -1.6986662e-01
   2.7680000e+02  -1.7300515e-01
   2.7690000e+02  -1.7614255e-01
   2.7700000e+02  -1.7927882e-01
   2.7710000e+02  -1.8241395e-01
   2.7720000e+02  -1.8554796e-01
   2.7730000e+02  -1.8868083e-01
   2.7740000e+02  -1.9181257e-01
   2.7750000e+02  -1.9494319e-01
   2.7760000e+02  -1.9807267e-01
   2.7770000e+02  -2.0120103e-01
   2.7780000e+02  -2.0432826e-01
   2.7790000e+02  -2.0745437e-01
   2.7800000e+02  -2.1057936e-01
   2.7810000e+02  -2.1370321e-01
   2.7820000e+02  -2.1682595e-01
   2.7830000e+02  -2.1994756e-01
   2.7840000e+02  -2.2306806e-01
   2.7850000e+02  -2.2618743e-01
   2.7860000e+02  -2.2930568e-01
   2.7870000e+02  -2.3242281e-01
   2.7880000e+02  -2.3553883e-01
   2.7890000e+02  -2.3865372e-01
   2.7900000e+02  -2.4176750e-01
   2.7910000e+02  -2.4488017e-01
   2.7920000e+02  -2.4799172e-01
   2.7930000e+02  -2.5110215e-01
   2.7940000e+02  -2.5421147e-01
   2.7950000e+02  -2.5731968e-01
   2.7960000e+02  -2.6042678e-01
   2.7970000e+02  -2.6353276e-01
   2.7980000e+02  -2.6663764e-01
   2.7990000e+02  -2.6974141e-01
   2.8000000e+02  -2.7284406e-01
   2.8010000e+02  -2.7594561e-01
   2.8020000e+02  -2.7904606e-01
   2.8030000e+02  -2.8214539e-01
   2.8040000e+02  -2.8524362e-01
   2.8050000e+02  -2.8834075e-01
   2.8060000e+02  -2.9143677e-01
   2.8070000e+02  -2.9453169e-01
   2.8080000e+02  -2.9762551e-01
   2.8090000e+02  -3.0071822e-01
   2.8100000e+02  -3.0380983e-01
   2.8110000e+02  -3.0690035e-01
   2.8120000e+02  -3.0998976e-01
   2.8130000e+02  -3.1307808e-01
   2.8140000e+02  -3.1616530e-01
   2.8150000e+02  -3.1925142e-01
   2.8160000e+02  -3.2233645e-01
   2.8170000e+02  -3.2542038e-01
   2.8180000e+02  -3.2850321e-01
   2.8190000e+02  -3.3158495e-01
   2.8200000e+02  -3.3466560e-01
   2.8210000e+02  -3.3774516e-01
   2.8220000e+02  -3.4082363e-01
   2.8230000e+02  -3.4390100e-01
   2.8240000e+02  -3.4697728e-01
   2.8250000e+02  -3.5005248e-01
   2.8260000e+02  -3.5312659e-01
   2.8270000e+02  -3.5619961e-01
   2.8280000e+02  -3.5927154e-01
   2.8290000e+02  -3.6234239e-01
   2.8300000e+02  -3.6541215e-01
   2.8310000e+02  -3.6848082e-01
   2.8320000e+02  -3.7154842e-01
   2.8330000e+02  -3.7461493e-01
   2.8340000e+02  -3.7768035e-01
   2.8350000e+02  -3.8074470e-01
   2.8360000e+02  -3.8380797e-01
   2.8370000e+02  -3.8687015e-01
   2.8380000e+02  -3.8993126e-01
   2.8390000e+02  -3.9299129e-01
   2.8400000e+02  -3.9605024e-01
   2.8410000e+02  -3.9910811e-01
   2.8420000e+02  -4.0216491e-01
   2.8430000e+02  -4.0522063e-01
   2.8440000e+02  -4.0827528e-01
   2.8450000e+02  -4.1132885e-01
   2.8460000e+02  -4.1438135e-01
   2.8470000e+02  -4.1743278e-01
   2.8480000e+02  -4.2048314e-01
   2.8490000e+02  -4.2353242e-01
   2.8500000e+02  -4.2658064e-01
   2.8510000e+02  -4.2962778e-01
   2.8520000e+02  -4.3267386e-01
   2.8530000e+02  -4.3571887e-01
   2.8540000e+02  -4.3876281e-01
   2.8550000e+02  -4.4180569e-01
   2.8560000e+02  -4.4484750e-01
   2.8570000e+02  -4.4788824e-01
   2.8580000e+02  -4.5092793e-01
   2.8590000e+02  -4.5396654e-01
   2.8600000e+02  -4.5700410e-01
   2.8610000e+02  -4.6004059e-01
   2.8620000e+02  -4.6307603e-01
   2.8630000e+02  -4.6611040e-01
   2.8640000e+02  -4.6914371e-01
   2.8650000e+02  -4.7217596e-01
   2.8660000e+02  -4.7520716e-01
   2.8670000e+02  -4.7823730e-01
   2.8680000e+02  -4.8126638e-01
   2.8690000e+02  -4.8429440e-01
   2.8700000e+02  -4.8732137e-01
   2.8710000e+02  -4.9034729e-01
   2.8720000e+02  -4.9337215e-01
   2.8730000e+02  -4.9639596e-01
   2.8740000e+02  -4.9941871e-01
   2.8750000e+02  -5.0244042e-01
   2.8760000e+02  -5.0546107e-01
   2.8770000e+02  -5.0848067e-01
   2.8780000e+02  -5.1149923e-01
   2.8790000e+02  -5.1451673e-01
   2.8800000e+02  -5.1753319e-01
   2.8810000e+02  -5.2054860e-01
   2.8820000e+02  -5.2356297e-01
   2.8830000e+02  -5.2657628e-01
   2.8840000e+02  -5.2958856e-01
   2.8850000e+02  -5.3259979e-01
   2.8860000e+02  -5.3560997e-01
   2.8870000e+02  -5.3861911e-01
   2.8880000e+02  -5.4162721e-01
   2.8890000e+02  -5.4463427e-01
   2.8900000e+02  -5.4764029e-01
   2.8910000e+02  -5.5064527e-01
   2.8920000e+02  -5.5364921e-01
   2.8930000e+02  -5.5665211e-01
   2.8940000e+02  -5.5965397e-01
   2.8950000e+02  -5.6265480e-01
   2.8960000e+02  -5.6565459e-01
   2.8970000e+02  -5.6865334e-01
   2.8980000e+02  -5.7165106e-01
   2.8990000e+02  -5.7464774e-01
   2.9000000e+02  -5.7764339e-01
   2.9010000e+02  -5.8063801e-01
   2.9020000e+02  -5.8363160e-01
   2.9030000e+02  -5.8662415e-01
   2.9040000e+02  -5.8961568e-01
   2.9050000e+02  -5.9260617e-01
   2.9060000e+02  -5.9559564e-01
   2.9070000e+02  -5.9858407e-01
   2.9080000e+02  -6.0157148e-01
   2.9090000e+02  -6.0455786e-01
   2.9100000e+02  -6.0754322e-01
   2.9110000e+02  -6.1052755e-01
   2.9120000e+02  -6.1351085e-01
   2.9130000e+02  -6.1649313e-01
   2.9140000e+02  -6.1947439e-01
   2.9150000e+02  -6.2245462e-01
   2.9160000e+02  -6.2543383e-01
   2.9170000e+02  -6.2841202e-01
   2.9180000e+02  -6.3138919e-01
   2.9190000e+02  -6.3436534e-01
   2.9200000e+02  -6.3734047e-01
   2.9210000e+02  -6.4031458e-01
   2.9220000e+02  -6.4328767e-01
   2.9230000e+02  -6.4625974e-01
   2.9240000e+02  -6.4923080e-01
   2.9250000e+02  -6.5220085e-01
   2.9260000e+02  -6.5516987e-01
   2.9270000e+02  -6.5813789e-01
   2.9280000e+02  -6.6110488e-01
   2.9290000e+02  -6.6407087e-01
   2.9300000e+02  -6.6703584e-01
   2.9310000e+02  -6.6999981e-01
   2.9320000e+02  -6.7296276e-01
   2.9330000e+02  -6.7592470e-01
   2.9340000e+02  -6.7888563e-01
   2.9350000e+02  -6.8184555e-01
   2.9360000e+02  -6.8480446e-01
   2.9370000e+02  -6.8776237e-01
   2.9380000e+02  -6.9071927e-01
   2.9390000e+02  -6.9367516e-01
   2.9400000e+02  -6.9663004e-01
   2.9410000e+02  -6.9958393e-01
   2.9420000e+02  -7.0253680e-01
   2.9430000e+02  -7.0548868e-01
   2.9440000e+02  -7.0843955e-01
   2.9450000e+02  -7.1138942e-01
   2.9460000e+02  -7.1433829e-01
   2.9470000e+02  -7.1728615e-01
   2.9480000e+02  -7.2023302e-01
   2.9490000e+02  -7.2317889e-01
   2.9500000e+02  -7.2612376e-01
   2.9510000e+02  -7.2906763e-01
   2.9520000e+02  -7.3201050e-01
   2.9530000e+02  -7.3495238e-01
   2.9540000e+02  -7.3789326e-01
   2.9550000e+02  -7.4083314e-01
   2.9560000e+02  -7.4377203e-01
   2.9570000e+02  -7.4670993e-01
   2.9580000e+02  -7.4964683e-01
   2.9590000e+02  -7.5258274e-01
   2.9600000e+02  -7.5551766e-01
   2.9610000e+02  -7.5845158e-01
   2.9620000e+02  -7.6138452e-01
   2.9630000e+02  -7.6431647e-01
   2.9640000e+02  -7.6724742e-01
   2.9650000e+02  -7.7017739e-01
   2.9660000e+02  -7.7310637e-01
   2.9670000e+02  -7.7603436e-01
   2.9680000e+02  -7.7896137e-01
   2.9690000e+02  -7.8188739e-01
   2.9700000e+02  -7.8481242e-01
   2.9710000e+02  -7.8773647e-01
   2.9720000e+02  -7.9065954e-01
   2.9730000e+02  -7.9358162e-01
   2.9740000e+02  -7.9650272e-01
   2.9750000e+02  -7.9942284e-01
   2.9760000e+02  -8.0234197e-01
   2.9770000e+02  -8.0526013e-01
   2.9780000e+02  -8.0817731e-01
   2.9790000e+02  -8.1109350e-01
   2.9800000e+02  -8.1400872e-01
   2.9810000e+02  -8.1692296e-01
   2.9820000e+02  -8.1983622e-01
   2.9830000e+02  -8.2274850e-01
   2.9840000e+02  -8.2565981e-01
   2.9850000e+02  -8.2857015e-01
   2.9860000e+02  -8.3147950e-01
   2.9870000e+02  -8.3438789e-01
   2.9880000e+02  -8.3729530e-01
   2.9890000e+02  -8.4020174e-01
   2.9900000e+02  -8.4310720e-01
   2.9910000e+02  -8.4601170e-01
   2.9920000e+02  -8.4891522e-01
   2.9930000e+02  -8.5181777e-01
   2.9940000e+02  -8.5471936e-01
   2.9950000e+02  -8.5761997e-01
   2.9960000e+02  -8.6051962e-01
   2.9970000e+02  -8.6341830e-01
   2.9980000e+02  -8.6631601e-01
   2.9990000e+02  -8.6921275e-01
   3.0000000e+02  -8.7210853e-01
   3.0010000e+02  -8.7500335e-01
   3.0020000e+02  -8.7789719e-01
   3.0030000e+02  -8.8079008e-01
   3.0040000e+02  -8.8368200e-01
   3.0050000e+02  -8.8657296e-01
   3.0060000e+02  -8.8946296e-01
   3.0070000e+02  -8.9235200e-01
   3.0080000e+02  -8.9524008e-01
   3.0090000e+02  -8.9812719e-01
   3.0100000e+02  -9.0101335e-01
   3.0110000e+02  -9.0389855e-01
   3.0120000e+02  -9.0678279e-01
   3.0130000e+02  -9.0966607e-01
   3.0140000e+02  -9.1254840e-01
   3.0150000e+02  -9.1542977e-01
   3.0160000e+02  -9.1831018e-01
   3.0170000e+02  -9.2118964e-01
   3.0180000e+02  -9.2406815e-01
   3.0190000e+02  -9.2694570e-01
   3.0200000e+02  -9.2982230e-01
   3.0210000e+02  -9.3269794e-01
   3.0220000e+02  -9.3557264e-01
   3.0230000e+02  -9.3844638e-01
   3.0240000e+02  -9.4131917e-01
   3.0250000e+02  -9.4419102e-01
   3.0260000e+02  -9.4706191e-01
   3.0270000e+02  -9.4993186e-01
   3.0280000e+02  -9.5280085e-01
   3.0290000e+02  -9.5566890e-01
   3.0300000e+02  -9.5853601e-01
   3.0310000e+02  -9.6140216e-01
   3.0320000e+02  -9.6426738e-01
   3.0330000e+02  -9.6713164e-01
   3.0340000e+02  -9.6999497e-01
   3.0350000e+02  -9.7285734e-01
   3.0360000e+02  -9.7571878e-01
   3.0370000e+02  -9.7857928e-01
   3.0380000e+02  -9.8143883e-01
   3.0390000e+02  -9.8429744e-01
   3.0400000e+02  -9.8715511e-01
   3.0410000e+02  -9.9001184e-01
   3.0420000e+02  -9.9286763e-01
   3.0430000e+02  -9.9572248e-01
   3.0440000e+02  -9.9857640e-01
   3.0450000e+02  -1.0014294e+00
   3.0460000e+02  -1.0042814e+00
   3.0470000e+02  -1.0071325e+00
   3.0480000e+02  -1.0099827e+00
   3.0490000e+02  -1.0128319e+00
   3.0500000e+02  -1.0156802e+00
   3.0510000e+02  -1.0185276e+00
   3.0520000e+02  -1.0213740e+00
   3.0530000e+02  -1.0242195e+00
   3.0540000e+02  -1.0270641e+00
   3.0550000e+02  -1.0299077e+00
   3.0560000e+02  -1.0327504e+00
   3.0570000e+02  -1.0355922e+00
   3.0580000e+02  -1.0384331e+00
   3.0590000e+02  -1.0412730e+00
   3.0600000e+02  -1.0441120e+00
   3.0610000e+02  -1.0469500e+00
   3.0620000e+02  -1.0497872e+00
   3.0630000e+02  -1.0526234e+00
   3.0640000e+02  -1.0554587e+00
   3.0650000e+02  -1.0582930e+00
   3.0660000e+02  -1.0611264e+00
   3.0670000e+02  -1.0639590e+00
   3.0680000e+02  -1.0667905e+00
   3.0690000e+02  -1.0696212e+00
   3.0700000e+02  -1.0724509e+00
   3.0710000e+02  -1.0752798e+00
   3.0720000e+02  -1.0781077e+00
   3.0730000e+02  -1.0809346e+00
   3.0740000e+02  -1.0837607e+00
   3.0750000e+02  -1.0865858e+00
   3.0760000e+02  -1.0894101e+00
   3.0770000e+02  -1.0922334e+00
   3.0780000e+02  -1.0950557e+00
   3.0790000e+02  -1.0978772e+00
   3.0800000e+02  -1.1006978e+00
   3.0810000e+02  -1.1035174e+00
   3.0820000e+02  -1.1063361e+00
   3.0830000e+02  -1.1091539e+00
   3.0840000e+02  -1.1119708e+00
   3.0850000e+02  -1.1147868e+00
   3.0860000e+02  -1.1176019e+00
   3.0870000e+02  -1.1204160e+00
   3.0880000e+02  -1.1232293e+00
   3.0890000e+02  -1.1260416e+00
   3.0900000e+02  -1.1288530e+00
   3.0910000e+02  -1.1316635e+00
   3.0920000e+02  -1.1344731e+00
   3.0930000e+02  -1.1372818e+00
   3.0940000e+02  -1.1400896e+00
   3.0950000e+02  -1.1428965e+00
   3.0960000e+02  -1.1457025e+00
   3.0970000e+02  -1.1485075e+00
   3.0980000e+02  -1.1513117e+00
   3.0990000e+02  -1.1541150e+00
   3.1000000e+02  -1.1569173e+00
   3.1010000e+02  -1.1597188e+00
   3.1020000e+02  -1.1625193e+00
   3.1030000e+02  -1.1653189e+00
   3.1040000e+02  -1.1681177e+00
   3.1050000e+02  -1.1709155e+00
   3.1060000e+02  -1.1737125e+00
   3.1070000e+02  -1.1765085e+00
   3.1080000e+02  -1.1793036e+00
   3.1090000e+02  -1.1820979e+00
   3.1100000e+02  -1.1848912e+00
   3.1110000e+02  -1.1876837e+00
   3.1120000e+02  -1.1904752e+00
   3.1130000e+02  -1.1932659e+00
   3.1140000e+02  -1.1960556e+00
   3.1150000e+02  -1.1988445e+00
   3.1160000e+02  -1.2016324e+00
   3.1170000e+02  -1.2044195e+00
   3.1180000e+02  -1.2072057e+00
   3.1190000e+02  -1.2099909e+00
   3.1200000e+02  -1.2127753e+00
   3.1210000e+02  -1.2155588e+00
   3.1220000e+02  -1.2183414e+00
   3.1230000e+02  -1.2211231e+00
   3.1240000e+02  -1.2239039e+00
   3.1250000e+02  -1.2266839e+00
   3.1260000e+02  -1.2294629e+00
   3.1270000e+02  -1.2322411e+00
   3.1280000e+02  -1.2350183e+00
   3.1290000e+02  -1.2377947e+00
   3.1300000e+02  -1.2405702e+00
   3.1310000e+02  -1.2433448e+00
   3.1320000e+02  -1.2461185e+00
   3.1330000e+02  -1.2488913e+00
   3.1340000e+02  -1.2516633e+00
   3.1350000e+02  -1.2544343e+00
   3.1360000e+02  -1.2572045e+00
   3.1370000e+02  -1.2599738e+00
   3.1380000e+02  -1.2627422e+00
   3.1390000e+02  -1.2655098e+00
   3.1400000e+02  -1.2682764e+00
   3.1410000e+02  -1.2710422e+00
   3.1420000e+02  -1.2738071e+00
   3.1430000e+02  -1.2765711e+00
   3.1440000e+02  -1.2793342e+00
   3.1450000e+02  -1.2820964e+00
   3.1460000e+02  -1.2848578e+00
   3.1470000e+02  -1.2876183e+00
   3.1480000e+02  -1.2903779e+00
   3.1490000e+02  -1.2931366e+00
   3.1500000e+02  -1.2958945e+00
   3.1510000e+02  -1.2986515e+00
   3.1520000e+02  -1.3014076e+00
   3.1530000e+02  -1.3041629e+00
   3.1540000e+02  -1.3069172e+00
   3.1550000e+02  -1.3096707e+00
   3.1560000e+02  -1.3124233e+00
   3.1570000e+02  -1.3151751e+00
   3.1580000e+02  -1.3179260e+00
   3.1590000e+02  -1.3206760e+00
   3.1600000e+02  -1.3234251e+00
   3.1610000e+02  -1.3261734e+00
   3.1620000e+02  -1.3289207e+00
   3.1630000e+02  -1.3316673e+00
   3.1640000e+02  -1.3344129e+00
   3.1650000e+02  -1.3371577e+00
   3.1660000e+02  -1.3399016e+00
   3.1670000e+02  -1.3426447e+00
   3.1680000e+02  -1.3453869e+00
   3.1690000e+02  -1.3481282e+00
   3.1700000e+02  -1.3508687e+00
   3.1710000e+02  -1.3536083e+00
   3.1720000e+02  -1.3563470e+00
   3.1730000e+02  -1.3590849e+00
   3.1740000e+02  -1.3618219e+00
   3.1750000e+02  -1.3645580e+00
   3.1760000e+02  -1.3672933e+00
   3.1770000e+02  -1.3700277e+00
   3.1780000e+02  -1.3727613e+00
   3.1790000e+02  -1.3754940e+00
   3.1800000e+02  -1.3782258e+00
   3.1810000e+02  -1.3809568e+00
   3.1820000e+02  -1.3836869e+00
   3.1830000e+02  -1.3864162e+00
   3.1840000e+02  -1.3891446e+00
   3.1850000e+02  -1.3918722e+00
   3.1860000e+02  -1.3945989e+00
   3.1870000e+02  -1.3973247e+00
   3.1880000e+02  -1.4000497e+00
   3.1890000e+02  -1.4027738e+00
   3.1900000e+02  -1.4054971e+00
   3.1910000e+02  -1.4082195e+00
   3.1920000e+02  -1.4109411e+00
   3.1930000e+02  -1.4136618e+00
   3.1940000e+02  -1.4163817e+00
   3.1950000e+02  -1.4191007e+00
   3.1960000e+02  -1.4218188e+00
   3.1970000e+02  -1.4245362e+00
   3.1980000e+02  -1.4272526e+00
   3.1990000e+02  -1.4299682e+00
   3.2000000e+02  -1.4326830e+00
   3.2010000e+02  -1.4353969e+00
   3.2020000e+02  -1.4381100e+00
   3.2030000e+02  -1.4408222e+00
   3.2040000e+02  -1.4435336e+00
   3.2050000e+02  -1.4462441e+00
   3.2060000e+02  -1.4489538e+00
   3.2070000e+02  -1.4516626e+00
   3.2080000e+02  -1.4543706e+00
   3.2090000e+02  -1.4570778e+00
   3.2100000e+02  -1.4597841e+00
   3.2110000e+02  -1.4624895e+00
   3.2120000e+02  -1.4651942e+00
   3.2130000e+02  -1.4678979e+00
   3.2140000e+02  -1.4706009e+00
   3.2150000e+02  -1.4733030e+00
   3.2160000e+02  -1.4760042e+00
   3.2170000e+02  -1.4787047e+00
   3.2180000e+02  -1.4814042e+00
   3.2190000e+02  -1.4841030e+00
   3.2200000e+02  -1.4868009e+00
   3.2210000e+02  -1.4894979e+00
   3.2220000e+02  -1.4921942e+00
   3.2230000e+02  -1.4948895e+00
   3.2240000e+02  -1.4975841e+00
   3.2250000e+02  -1.5002778e+00
   3.2260000e+02  -1.5029707e+00
   3.2270000e+02  -1.5056627e+00
   3.2280000e+02  -1.5083540e+00
   3.2290000e+02  -1.5110443e+00
   3.2300000e+02  -1.5137339e+00
   3.2310000e+02  -1.5164226e+00
   3.2320000e+02  -1.5191105e+00
   3.2330000e+02  -1.5217975e+00
   3.2340000e+02  -1.5244837e+00
   3.2350000e+02  -1.5271691e+00
   3.2360000e+02  -1.5298537e+00
   3.2370000e+02  -1.5325374e+00
   3.2380000e+02  -1.5352203e+00
   3.2390000e+02  -1.5379024e+00
   3.2400000e+02  -1.5405836e+00
   3.2410000e+02  -1.5432641e+00
   3.2420000e+02  -1.5459436e+00
   3.2430000e+02  -1.5486224e+00
   3.2440000e+02  -1.5513003e+00
   3.2450000e+02  -1.5539775e+00
   3.2460000e+02  -1.5566537e+00
   3.2470000e+02  -1.5593292e+00
   3.2480000e+02  -1.5620038e+00
   3.2490000e+02  -1.5646777e+00
   3.2500000e+02  -1.5673507e+00
   3.2510000e+02  -1.5700228e+00
   3.2520000e+02  -1.5726942e+00
   3.2530000e+02  -1.5753647e+00
   3.2540000e+02  -1.5780344e+00
   3.2550000e+02  -1.5807033e+00
   3.2560000e+02  -1.5833714e+00
   3.2570000e+02  -1.5860386e+00
   3.2580000e+02  -1.5887050e+00
   3.2590000e+02  -1.5913706e+00
   3.2600000e+02  -1.5940354e+00
   3.2610000e+02  -1.5966994e+00
   3.2620000e+02  -1.5993626e+00
   3.2630000e+02  -1.6020249e+00
   3.2640000e+02  -1.6046864e+00
   3.2650000e+02  -1.6073471e+00
   3.2660000e+02  -1.6100070e+00
   3.2670000e+02  -1.6126661e+00
   3.2680000e+02  -1.6153244e+00
   3.2690000e+02  -1.6179818e+00
   3.2700000e+02  -1.6206385e+00
   3.2710000e+02  -1.6232943e+00
   3.2720000e+02  -1.6259493e+00
   3.2730000e+02  -1.6286035e+00
   3.2740000e+02  -1.6312569e+00
   3.2750000e+02  -1.6339095e+00
   3.2760000e+02  -1.6365613e+00
   3.2770000e+02  -1.6392123e+00
   3.2780000e+02  -1.6418624e+00
   3.2790000e+02  -1.6445118e+00
   3.2800000e+02  -1.6471603e+00
   3.2810000e+02  -1.6498080e+00
   3.2820000e+02  -1.6524550e+00
   3.2830000e+02  -1.6551011e+00
   3.2840000e+02  -1.6577464e+00
   3.2850000e+02  -1.6603909e+00
   3.2860000e+02  -1.6630346e+00
   3.2870000e+02  -1.6656775e+00
   3.2880000e+02  -1.6683196e+00
   3.2890000e+02  -1.6709609e+00
   3.2900000e+02  -1.6736014e+00
   3.2910000e+02  -1.6762411e+00
   3.2920000e+02  -1.6788800e+00
   3.2930000e+02  -1.6815181e+00
   3.2940000e+02  -1.6841553e+00
   3.2950000e+02  -1.6867918e+00
   3.2960000e+02  -1.6894275e+00
   3.2970000e+02  -1.6920624e+00
   3.2980000e+02  -1.6946965e+00
   3.2990000e+02  -1.6973297e+00
   3.3000000e+02  -1.6999622e+00
   3.3010000e+02  -1.7025939e+00
   3.3020000e+02  -1.7052248e+00
   3.3030000e+02  -1.7078549e+00
   3.3040000e+02  -1.7104842e+00
   3.3050000e+02  -1.7131127e+00
   3.3060000e+02  -1.7157404e+00
   3.3070000e+02  -1.7183673e+00
   3.3080000e+02  -1.7209935e+00
   3.3090000e+02  -1.7236188e+00
   3.3100000e+02  -1.7262433e+00
   3.3110000e+02  -1.7288671e+00
   3.3120000e+02  -1.7314900e+00
   3.3130000e+02  -1.7341122e+00
   3.3140000e+02  -1.7367335e+00
   3.3150000e+02  -1.7393541e+00
   3.3160000e+02  -1.7419739e+00
   3.3170000e+02  -1.7445929e+00
   3.3180000e+02  -1.7472111e+00
   3.3190000e+02  -1.7498285e+00
   3.3200000e+02  -1.7524451e+00
   3.3210000e+02  -1.7550609e+00
   3.3220000e+02  -1.7576760e+00
   3.3230000e+02  -1.7602903e+00
   3.3240000e+02  -1.7629037e+00
   3.3250000e+02  -1.7655164e+00
   3.3260000e+02  -1.7681283e+00
   3.3270000e+02  -1.7707395e+00
   3.3280000e+02  -1.7733498e+00
   3.3290000e+02  -1.7759593e+00
   3.3300000e+02  -1.7785681e+00
   3.3310000e+02  -1.7811761e+00
   3.3320000e+02  -1.7837833e+00
   3.3330000e+02  -1.7863897e+00
   3.3340000e+02  -1.7889953e+00
   3.3350000e+02  -1.7916002e+00
   3.3360000e+02  -1.7942043e+00
   3.3370000e+02  -1.7968076e+00
   3.3380000e+02  -1.7994101e+00
   3.3390000e+02  -1.8020118e+00
   3.3400000e+02  -1.8046128e+00
   3.3410000e+02  -1.8072129e+00
   3.3420000e+02  -1.8098123e+00
   3.3430000e+02  -1.8124110e+00
   3.3440000e+02  -1.8150088e+00
   3.3450000e+02  -1.8176059e+00
   3.3460000e+02  -1.8202022e+00
   3.3470000e+02  -1.8227977e+00
   3.3480000e+02  -1.8253924e+00
   3.3490000e+02  -1.8279864e+00
   3.3500000e+02  -1.8305796e+00
   3.3510000e+02  -1.8331720e+00
   3.3520000e+02  -1.8357636e+00
   3.3530000e+02  -1.8383545e+00
   3.3540000e+02  -1.8409446e+00
   3.3550000e+02  -1.8435339e+00
   3.3560000e+02  -1.8461225e+00
   3.3570000e+02  -1.8487103e+00
   3.3580000e+02  -1.8512973e+00
   3.3590000e+02  -1.8538835e+00
   3.3600000e+02  -1.8564690e+00
   3.3610000e+02  -1.8590537e+00
   3.3620000e+02  -1.8616376e+00
   3.3630000e+02  -1.8642208e+00
   3.3640000e+02  -1.8668032e+00
   3.3650000e+02  -1.8693848e+00
   3.3660000e+02  -1.8719657e+00
   3.3670000e+02  -1.8745458e+00
   3.3680000e+02  -1.8771251e+00
   3.3690000e+02  -1.8797037e+00
   3.3700000e+02  -1.8822815e+00
   3.3710000e+02  -1.8848585e+00
   3.3720000e+02  -1.8874348e+00
   3.3730000e+02  -1.8900103e+00
   3.3740000e+02  -1.8925850e+00
   3.3750000e+02  -1.8951590e+00
   3.3760000e+02  -1.8977322e+00
   3.3770000e+02  -1.9003046e+00
   3.3780000e+02  -1.9028763e+00
   3.3790000e+02  -1.9054473e+00
   3.3800000e+02  -1.9080174e+00
   3.3810000e+02  -1.9105869e+00
   3.3820000e+02  -1.9131555e+00
   3.3830000e+02  -1.9157234e+00
   3.3840000e+02  -1.9182905e+00
   3.3850000e+02  -1.9208569e+00
   3.3860000e+02  -1.9234225e+00
   3.3870000e+02  -1.9259874e+00
   3.3880000e+02  -1.9285515e+00
   3.3890000e+02  -1.9311148e+00
   3.3900000e+02  -1.9336774e+00
   3.3910000e+02  -1.9362392e+00
   3.3920000e+02  -1.9388003e+00
   3.3930000e+02  -1.9413606e+00
   3.3940000e+02  -1.9439202e+00
   3.3950000e+02  -1.9464790e+00
   3.3960000e+02  -1.9490371e+00
   3.3970000e+02  -1.9515944e+00
   3.3980000e+02  -1.9541509e+00
   3.3990000e+02  -1.9567067e+00
   3.4000000e+02  -1.9592618e+00
   3.4010000e+02  -1.9618161e+00
   3.4020000e+02  -1.9643696e+00
   3.4030000e+02  -1.9669224e+00
   3.4040000e+02  -1.9694745e+00
   3.4050000e+02  -1.9720258e+00
   3.4060000e+02  -1.9745763e+00
   3.4070000e+02  -1.9771261e+00
   3.4080000e+02  -1.9796752e+00
   3.4090000e+02  -1.9822235e+00
   3.4100000e+02  -1.9847710e+00
   3.4110000e+02  -1.9873178e+00
   3.4120000e+02  -1.9898639e+00
   3.4130000e+02  -1.9924092e+00
   3.4140000e+02  -1.9949538e+00
   3.4150000e+02  -1.9974976e+00
   3.4160000e+02  -2.0000407e+00
   3.4170000e+02  -2.0025830e+00
   3.4180000e+02  -2.0051246e+00
   3.4190000e+02  -2.0076655e+00
   3.4200000e+02  -2.0102056e+00
   3.4210000e+02  -2.0127449e+00
   3.4220000e+02  -2.0152835e+00
   3.4230000e+02  -2.0178214e+00
   3.4240000e+02  -2.0203586e+00
   3.4250000e+02  -2.0228950e+00
   3.4260000e+02  -2.0254306e+00
   3.4270000e+02  -2.0279655e+00
   3.4280000e+02  -2.0304997e+00
   3.4290000e+02  -2.0330331e+00
   3.4300000e+02  -2.0355658e+00
   3.4310000e+02  -2.0380978e+00
   3.4320000e+02  -2.0406290e+00
   3.4330000e+02  -2.0431595e+00
   3.4340000e+02  -2.0456893e+00
   3.4350000e+02  -2.0482183e+00
   3.4360000e+02  -2.0507465e+00
   3.4370000e+02  -2.0532741e+00
   3.4380000e+02  -2.0558009e+00
   3.4390000e+02  -2.0583270e+00
   3.4400000e+02  -2.0608523e+00
   3.4410000e+02  -2.0633769e+00
   3.4420000e+02  -2.0659008e+00
   3.4430000e+02  -2.0684239e+00
   3.4440000e+02  -2.0709463e+00
   3.4450000e+02  -2.0734680e+00
   3.4460000e+02  -2.0759889e+00
   3.4470000e+02  -2.0785091e+00
   3.4480000e+02  -2.0810286e+00
   3.4490000e+02  -2.0835473e+00
   3.4500000e+02  -2.0860653e+00
   3.4510000e+02  -2.0885826e+00
   3.4520000e+02  -2.0910992e+00
   3.4530000e+02  -2.0936150e+00
   3.4540000e+02  -2.0961301e+00
   3.4550000e+02  -2.0986445e+00
   3.4560000e+02  -2.1011581e+00
   3.4570000e+02  -2.1036710e+00
   3.4580000e+02  -2.1061832e+00
   3.4590000e+02  -2.1086947e+00
   3.4600000e+02  -2.1112054e+00
   3.4610000e+02  -2.1137154e+00
   3.4620000e+02  -2.1162247e+00
   3.4630000e+02  -2.1187333e+00
   3.4640000e+02  -2.1212411e+00
   3.4650000e+02  -2.1237482e+00
   3.4660000e+02  -2.1262546e+00
   3.4670000e+02  -2.1287603e+00
   3.4680000e+02  -2.1312652e+00
   3.4690000e+02  -2.1337694e+00
   3.4700000e+02  -2.1362729e+00
   3.4710000e+02  -2.1387757e+00
   3.4720000e+02  -2.1412778e+00
   3.4730000e+02  -2.1437791e+00
   3.4740000e+02  -2.1462797e+00
   3.4750000e+02  -2.1487796e+00
   3.4760000e+02  -2.1512788e+00
   3.4770000e+02  -2.1537773e+00
   3.4780000e+02  -2.1562750e+00
   3.4790000e+02  -2.1587720e+00
   3.4800000e+02  -2.1612683e+00
   3.4810000e+02  -2.1637639e+00
   3.4820000e+02  -2.1662588e+00
   3.4830000e+02  -2.1687529e+00
   3.4840000e+02  -2.1712464e+00
   3.4850000e+02  -2.1737391e+00
   3.4860000e+02  -2.1762311e+00
   3.4870000e+02  -2.1787224e+00
   3.4880000e+02  -2.1812130e+00
   3.4890000e+02  -2.1837028e+00
   3.4900000e+02  -2.1861920e+00
   3.4910000e+02  -2.1886804e+00
   3.4920000e+02  -2.1911681e+00
   3.4930000e+02  -2.1936551e+00
   3.4940000e+02  -2.1961414e+00
   3.4950000e+02  -2.1986270e+00
   3.4960000e+02  -2.2011119e+00
   3.4970000e+02  -2.2035961e+00
   3.4980000e+02  -2.2060795e+00
   3.4990000e+02  -2.2085623e+00
   3.5000000e+02  -2.2110443e+00
   3.5010000e+02  -2.2135257e+00
   3.5020000e+02  -2.2160063e+00
   3.5030000e+02  -2.2184862e+00
   3.5040000e+02  -2.2209654e+00
   3.5050000e+02  -2.2234439e+00
   3.5060000e+02  -2.2259217e+00
   3.5070000e+02  -2.2283988e+00
   3.5080000e+02  -2.2308751e+00
   3.5090000e+02  -2.2333508e+00
   3.5100000e+02  -2.2358258e+00
   3.5110000e+02  -2.2383000e+00
   3.5120000e+02  -2.2407736e+00
   3.5130000e+02  -2.2432464e+00
   3.5140000e+02  -2.2457186e+00
   3.5150000e+02  -2.2481900e+00
   3.5160000e+02  -2.2506608e+00
   3.5170000e+02  -2.2531308e+00
   3.5180000e+02  -2.2556001e+00
   3.5190000e+02  -2.2580688e+00
   3.5200000e+02  -2.2605367e+00
   3.5210000e+02  -2.2630039e+00
   3.5220000e+02  -2.2654705e+00
   3.5230000e+02  -2.2679363e+00
   3.5240000e+02  -2.2704014e+00
   3.5250000e+02  -2.2728659e+00
   3.5260000e+02  -2.2753296e+00
   3.5270000e+02  -2.2777926e+00
   3.5280000e+02  -2.2802550e+00
   3.5290000e+02  -2.2827166e+00
   3.5300000e+02  -2.2851775e+00
   3.5310000e+02  -2.2876378e+00
   3.5320000e+02  -2.2900973e+00
   3.5330000e+02  -2.2925562e+00
   3.5340000e+02  -2.2950143e+00
   3.5350000e+02  -2.2974718e+00
   3.5360000e+02  -2.2999286e+00
   3.5370000e+02  -2.3023846e+00
   3.5380000e+02  -2.3048400e+00
   3.5390000e+02  -2.3072947e+00
   3.5400000e+02  -2.3097487e+00
   3.5410000e+02  -2.3122020e+00
   3.5420000e+02  -2.3146546e+00
   3.5430000e+02  -2.3171065e+00
   3.5440000e+02  -2.3195577e+00
   3.5450000e+02  -2.3220082e+00
   3.5460000e+02  -2.3244581e+00
   3.5470000e+02  -2.3269072e+00
   3.5480000e+02  -2.3293557e+00
   3.5490000e+02  -2.3318034e+00
   3.5500000e+02  -2.3342505e+00
   3.5510000e+02  -2.3366969e+00
   3.5520000e+02  -2.3391426e+00
   3.5530000e+02  -2.3415876e+00
   3.5540000e+02  -2.3440319e+00
   3.5550000e+02  -2.3464755e+00
   3.5560000e+02  -2.3489185e+00
   3.5570000e+02  -2.3513607e+00
   3.5580000e+02  -2.3538023e+00
   3.5590000e+02  -2.3562432e+00
   3.5600000e+02  -2.3586834e+00
   3.5610000e+02  -2.3611229e+00
   3.5620000e+02  -2.3635617e+00
   3.5630000e+02  -2.3659999e+00
   3.5640000e+02  -2.3684373e+00
   3.5650000e+02  -2.3708741e+00
   3.5660000e+02  -2.3733102e+00
   3.5670000e+02  -2.3757456e+00
   3.5680000e+02  -2.3781804e+00
   3.5690000e+02  -2.3806144e+00
   3.5700000e+02  -2.3830478e+00
   3.5710000e+02  -2.3854804e+00
   3.5720000e+02  -2.3879124e+00
   3.5730000e+02  -2.3903438e+00
   3.5740000e+02  -2.3927744e+00
   3.5750000e+02  -2.3952044e+00
   3.5760000e+02  -2.3976336e+00
   3.5770000e+02  -2.4000622e+00
   3.5780000e+02  -2.4024902e+00
   3.5790000e+02  -2.4049174e+00
   3.5800000e+02  -2.4073440e+00
   3.5810000e+02  -2.4097699e+00
   3.5820000e+02  -2.4121951e+00
   3.5830000e+02  -2.4146196e+00
   3.5840000e+02  -2.4170435e+00
   3.5850000e+02  -2.4194666e+00
   3.5860000e+02  -2.4218891e+00
   3.5870000e+02  -2.4243110e+00
   3.5880000e+02  -2.4267321e+00
   3.5890000e+02  -2.4291526e+00
   3.5900000e+02  -2.4315724e+00
   3.5910000e+02  -2.4339915e+00
   3.5920000e+02  -2.4364100e+00
   3.5930000e+02  -2.4388278e+00
   3.5940000e+02  -2.4412449e+00
   3.5950000e+02  -2.4436613e+00
   3.5960000e+02  -2.4460771e+00
   3.5970000e+02  -2.4484922e+00
   3.5980000e+02  -2.4509066e+00
   3.5990000e+02  -2.4533204e+00
   3.6000000e+02  -2.4557335e+00
   3.6010000e+02  -2.4581459e+00
   3.6020000e+02  -2.4605576e+00
   3.6030000e+02  -2.4629687e+00
   3.6040000e+02  -2.4653791e+00
   3.6050000e+02  -2.4677888e+00
   3.6060000e+02  -2.4701979e+00
   3.6070000e+02  -2.4726063e+00
   3.6080000e+02  -2.4750140e+00
   3.6090000e+02  -2.4774211e+00
   3.6100000e+02  -2.4798275e+00
   3.6110000e+02  -2.4822332e+00
   3.6120000e+02  -2.4846383e+00
   3.6130000e+02  -2.4870427e+00
   3.6140000e+02  -2.4894464e+00
   3.6150000e+02  -2.4918495e+00
   3.6160000e+02  -2.4942519e+00
   3.6170000e+02  -2.4966536e+00
   3.6180000e+02  -2.4990547e+00
   3.6190000e+02  -2.5014551e+00
   3.6200000e+02  -2.5038548e+00
   3.6210000e+02  -2.5062539e+00
   3.6220000e+02  -2.5086524e+00
   3.6230000e+02  -2.5110501e+00
   3.6240000e+02  -2.5134472e+00
   3.6250000e+02  -2.5158437e+00
   3.6260000e+02  -2.5182394e+00
   3.6270000e+02  -2.5206345e+00
   3.6280000e+02  -2.5230290e+00
   3.6290000e+02  -2.5254228e+00
   3.6300000e+02  -2.5278159e+00
   3.6310000e+02  -2.5302084e+00
   3.6320000e+02  -2.5326002e+00
   3.6330000e+02  -2.5349914e+00
   3.6340000e+02  -2.5373819e+00
   3.6350000e+02  -2.5397717e+00
   3.6360000e+02  -2.5421609e+00
   3.6370000e+02  -2.5445495e+00
   3.6380000e+02  -2.5469373e+00
   3.6390000e+02  -2.5493245e+00
   3.6400000e+02  -2.5517111e+00
   3.6410000e+02  -2.5540970e+00
   3.6420000e+02  -2.5564823e+00
   3.6430000e+02  -2.5588669e+00
   3.6440000e+02  -2.5612508e+00
   3.6450000e+02  -2.5636341e+00
   3.6460000e+02  -2.5660167e+00
   3.6470000e+02  -2.5683987e+00
   3.6480000e+02  -2.5707800e+00
   3.6490000e+02  -2.5731607e+00
   3.6500000e+02  -2.5755407e+00
   3.6510000e+02  -2.5779201e+00
   3.6520000e+02  -2.5802988e+00
   3.6530000e+02  -2.5826769e+00
   3.6540000e+02  -2.5850543e+00
   3.6550000e+02  -2.5874311e+00
   3.6560000e+02  -2.5898072e+00
   3.6570000e+02  -2.5921826e+00
   3.6580000e+02  -2.5945575e+00
   3.6590000e+02  -2.5969316e+00
   3.6600000e+02  -2.5993051e+00
   3.6610000e+02  -2.6016780e+00
   3.6620000e+02  -2.6040502e+00
   3.6630000e+02  -2.6064218e+00
   3.6640000e+02  -2.6087927e+00
   3.6650000e+02  -2.6111630e+00
   3.6660000e+02  -2.6135326e+00
   3.6670000e+02  -2.6159016e+00
   3.6680000e+02  -2.6182700e+00
   3.6690000e+02  -2.6206377e+00
   3.6700000e+02  -2.6230047e+00
   3.6710000e+02  -2.6253711e+00
   3.6720000e+02  -2.6277369e+00
   3.6730000e+02  -2.6301020e+00
   3.6740000e+02  -2.6324665e+00
   3.6750000e+02  -2.6348303e+00
   3.6760000e+02  -2.6371935e+00
   3.6770000e+02  -2.6395560e+00
   3.6780000e+02  -2.6419179e+00
   3.6790000e+02  -2.6442792e+00
   3.6800000e+02  -2.6466398e+00
   3.6810000e+02  -2.6489998e+00
   3.6820000e+02  -2.6513591e+00
   3.6830000e+02  -2.6537178e+00
   3.6840000e+02  -2.6560759e+00
   3.6850000e+02  -2.6584333e+00
   3.6860000e+02  -2.6607901e+00
   3.6870000e+02  -2.6631462e+00
   3.6880000e+02  -2.6655017e+00
   3.6890000e+02  -2.6678565e+00
   3.6900000e+02  -2.6702108e+00
   3.6910000e+02  -2.6725643e+00
   3.6920000e+02  -2.6749173e+00
   3.6930000e+02  -2.6772696e+00
   3.6940000e+02  -2.6796213e+00
   3.6950000e+02  -2.6819723e+00
   3.6960000e+02  -2.6843227e+00
   3.6970000e+02  -2.6866724e+00
   3.6980000e+02  -2.6890216e+00
   3.6990000e+02  -2.6913701e+00
   3.7000000e+02  -2.6937179e+00
   3.7010000e+02  -2.6960651e+00
   3.7020000e+02  -2.6984117e+00
   3.7030000e+02  -2.7007577e+00
   3.7040000e+02  -2.7031030e+00
   3.7050000e+02  -2.7054477e+00
   3.7060000e+02  -2.7077917e+00
   3.7070000e+02  -2.7101352e+00
   3.7080000e+02  -2.7124779e+00
   3.7090000e+02  -2.7148201e+00
   3.7100000e+02  -2.7171616e+00
   3.7110000e+02  -2.7195025e+00
   3.7120000e+02  -2.7218428e+00
   3.7130000e+02  -2.7241824e+00
   3.7140000e+02  -2.7265214e+00
   3.7150000e+02  -2.7288598e+00
   3.7160000e+02  -2.7311975e+00
   3.7170000e+02  -2.7335347e+00
   3.7180000e+02  -2.7358711e+00
   3.7190000e+02  -2.7382070e+00
   3.7200000e+02  -2.7405422e+00
   3.7210000e+02  -2.7428768e+00
   3.7220000e+02  -2.7452108e+00
   3.7230000e+02  -2.7475442e+00
   3.7240000e+02  -2.7498769e+00
   3.7250000e+02  -2.7522090e+00
   3.7260000e+02  -2.7545404e+00
   3.7270000e+02  -2.7568713e+00
   3.7280000e+02  -2.7592015e+00
   3.7290000e+02  -2.7615311e+00
   3.7300000e+02  -2.7638601e+00
   3.7310000e+02  -2.7661884e+00
   3.7320000e+02  -2.7685161e+00
   3.7330000e+02  -2.7708432e+00
   3.7340000e+02  -2.7731697e+00
   3.7350000e+02  -2.7754956e+00
   3.7360000e+02  -2.7778208e+00
   3.7370000e+02  -2.7801454e+00
   3.7380000e+02  -2.7824694e+00
   3.7390000e+02  -2.7847927e+00
   3.7400000e+02  -2.7871155e+00
   3.7410000e+02  -2.7894376e+00
   3.7420000e+02  -2.7917591e+00
   3.7430000e+02  -2.7940800e+00
   3.7440000e+02  -2.7964002e+00
   3.7450000e+02  -2.7987199e+00
   3.7460000e+02  -2.8010389e+00
   3.7470000e+02  -2.8033573e+00
   3.7480000e+02  -2.8056751e+00
   3.7490000e+02  -2.8079922e+00
   3.7500000e+02  -2.8103088e+00
   3.7510000e+02  -2.8126247e+00
   3.7520000e+02  -2.8149400e+00
   3.7530000e+02  -2.8172547e+00
   3.7540000e+02  -2.8195688e+00
   3.7550000e+02  -2.8218823e+00
   3.7560000e+02  -2.8241951e+00
   3.7570000e+02  -2.8265073e+00
   3.7580000e+02  -2.8288190e+00
   3.7590000e+02  -2.8311300e+00
   3.7600000e+02  -2.8334403e+00
   3.7610000e+02  -2.8357501e+00
   3.7620000e+02  -2.8380593e+00
   3.7630000e+02  -2.8403678e+00
   3.7640000e+02  -2.8426757e+00
   3.7650000e+02  -2.8449830e+00
   3.7660000e+02  -2.8472898e+00
   3.7670000e+02  -2.8495958e+00
   3.7680000e+02  -2.8519013e+00
   3.7690000e+02  -2.8542062e+00
   3.7700000e+02  -2.8565104e+00
   3.7710000e+02  -2.8588141e+00
   3.7720000e+02  -2.8611171e+00
   3.7730000e+02  -2.8634195e+00
   3.7740000e+02  -2.8657214e+00
   3.7750000e+02  -2.8680226e+00
   3.7760000e+02  -2.8703231e+00
   3.7770000e+02  -2.8726231e+00
   3.7780000e+02  -2.8749225e+00
   3.7790000e+02  -2.8772213e+00
   3.7800000e+02  -2.8795194e+00
   3.7810000e+02  -2.8818170e+00
   3.7820000e+02  -2.8841139e+00
   3.7830000e+02  -2.8864103e+00
   3.7840000e+02  -2.8887060e+00
   3.7850000e+02  -2.8910011e+00
   3.7860000e+02  -2.8932956e+00
   3.7870000e+02  -2.8955895e+00
   3.7880000e+02  -2.8978828e+00
   3.7890000e+02  -2.9001755e+00
   3.7900000e+02  -2.9024676e+00
   3.7910000e+02  -2.9047591e+00
   3.7920000e+02  -2.9070500e+00
   3.7930000e+02  -2.9093403e+00
   3.7940000e+02  -2.9116300e+00
   3.7950000e+02  -2.9139190e+00
   3.7960000e+02  -2.9162075e+00
   3.7970000e+02  -2.9184954e+00
   3.7980000e+02  -2.9207826e+00
   3.7990000e+02  -2.9230693e+00
   3.8000000e+02  -2.9253554e+00
   3.8010000e+02  -2.9276408e+00
   3.8020000e+02  -2.9299257e+00
   3.8030000e+02  -2.9322099e+00
   3.8040000e+02  -2.9344936e+00
   3.8050000e+02  -2.9367767e+00
   3.8060000e+02  -2.9390591e+00
   3.8070000e+02  -2.9413410e+00
   3.8080000e+02  -2.9436222e+00
   3.8090000e+02  -2.9459029e+00
   3.8100000e+02  -2.9481830e+00
   3.8110000e+02  -2.9504624e+00
   3.8120000e+02  -2.9527413e+00
   3.8130000e+02  -2.9550195e+00
   3.8140000e+02  -2.9572972e+00
   3.8150000e+02  -2.9595743e+00
   3.8160000e+02  -2.9618508e+00
   3.8170000e+02  -2.9641266e+00
   3.8180000e+02  -2.9664019e+00
   3.8190000e+02  -2.9686766e+00
   3.8200000e+02  -2.9709507e+00
   3.8210000e+02  -2.9732242e+00
   3.8220000e+02  -2.9754971e+00
   3.8230000e+02  -2.9777694e+00
   3.8240000e+02  -2.9800411e+00
   3.8250000e+02  -2.9823122e+00
   3.8260000e+02  -2.9845828e+00
   3.8270000e+02  -2.9868527e+00
   3.8280000e+02  -2.9891220e+00
   3.8290000e+02  -2.9913908e+00
   3.8300000e+02  -2.9936589e+00
   3.8310000e+02  -2.9959265e+00
   3.8320000e+02  -2.9981934e+00
   3.8330000e+02  -3.0004598e+00
   3.8340000e+02  -3.0027256e+00
   3.8350000e+02  -3.0049908e+00
   3.8360000e+02  -3.0072554e+00
   3.8370000e+02  -3.0095194e+00
   3.8380000e+02  -3.0117828e+00
   3.8390000e+02  -3.0140457e+00
   3.8400000e+02  -3.0163079e+00
   3.8410000e+02  -3.0185696e+00
   3.8420000e+02  -3.0208306e+00
   3.8430000e+02  -3.0230911e+00
   3.8440000e+02  -3.0253510e+00
   3.8450000e+02  -3.0276103e+00
   3.8460000e+02  -3.0298690e+00
   3.8470000e+02  -3.0321272e+00
   3.8480000e+02  -3.0343847e+00
   3.8490000e+02  -3.0366417e+00
   3.8500000e+02  -3.0388980e+00
   3.8510000e+02  -3.0411538e+00
   3.8520000e+02  -3.0434090e+00
   3.8530000e+02  -3.0456636e+00
   3.8540000e+02  -3.0479176e+00
   3.8550000e+02  -3.0501711e+00
   3.8560000e+02  -3.0524239e+00
   3.8570000e+02  -3.0546762e+00
   3.8580000e+02  -3.0569279e+00
   3.8590000e+02  -3.0591790e+00
   3.8600000e+02  -3.0614295e+00
   3.8610000e+02  -3.0636795e+00
   3.8620000e+02  -3.0659288e+00
   3.8630000e+02  -3.0681776e+00
   3.8640000e+02  -3.0704258e+00
   3.8650000e+02  -3.0726734e+00
   3.8660000e+02  -3.0749204e+00
   3.8670000e+02  -3.0771669e+00
   3.8680000e+02  -3.0794127e+00
   3.8690000e+02  -3.0816580e+00
   3.8700000e+02  -3.0839027e+00
   3.8710000e+02  -3.0861469e+00
   3.8720000e+02  -3.0883904e+00
   3.8730000e+02  -3.0906334e+00
   3.8740000e+02  -3.0928758e+00
   3.8750000e+02  -3.0951176e+00
   3.8760000e+02  -3.0973588e+00
   3.8770000e+02  -3.0995995e+00
   3.8780000e+02  -3.1018395e+00
   3.8790000e+02  -3.1040790e+00
   3.8800000e+02  -3.1063179e+00
   3.8810000e+02  -3.1085563e+00
   3.8820000e+02  -3.1107941e+00
   3.8830000e+02  -3.1130312e+00
   3.8840000e+02  -3.1152679e+00
   3.8850000e+02  -3.1175039e+00
   3.8860000e+02  -3.1197394e+00
   3.8870000e+02  -3.1219742e+00
   3.8880000e+02  -3.1242086e+00
   3.8890000e+02  -3.1264423e+00
   3.8900000e+02  -3.1286755e+00
   3.8910000e+02  -3.1309081e+00
   3.8920000e+02  -3.1331401e+00
   3.8930000e+02  -3.1353715e+00
   3.8940000e+02  -3.1376024e+00
   3.8950000e+02  -3.1398327e+00
   3.8960000e+02  -3.1420624e+00
   3.8970000e+02  -3.1442916e+00
   3.8980000e+02  -3.1465201e+00
   3.8990000e+02  -3.1487481e+00
   3.9000000e+02  -3.1509756e+00
   3.9010000e+02  -3.1532024e+00
   3.9020000e+02  -3.1554287e+00
   3.9030000e+02  -3.1576545e+00
   3.9040000e+02  -3.1598796e+00
   3.9050000e+02  -3.1621042e+00
   3.9060000e+02  -3.1643282e+00
   3.9070000e+02  -3.1665517e+00
   3.9080000e+02  -3.1687745e+00
   3.9090000e+02  -3.1709968e+00
   3.9100000e+02  -3.1732186e+00
   3.9110000e+02  -3.1754398e+00
   3.9120000e+02  -3.1776604e+00
   3.9130000e+02  -3.1798804e+00
   3.9140000e+02  -3.1820999e+00
   3.9150000e+02  -3.1843188e+00
   3.9160000e+02  -3.1865371e+00
   3.9170000e+02  -3.1887549e+00
   3.9180000e+02  -3.1909721e+00
   3.9190000e+02  -3.1931887e+00
   3.9200000e+02  -3.1954048e+00
   3.9210000e+02  -3.1976203e+00
   3.9220000e+02  -3.1998352e+00
   3.9230000e+02  -3.2020496e+00
   3.9240000e+02  -3.2042634e+00
   3.9250000e+02  -3.2064767e+00
   3.9260000e+02  -3.2086893e+00
   3.9270000e+02  -3.2109015e+00
   3.9280000e+02  -3.2131130e+00
   3.9290000e+02  -3.2153240e+00
   3.9300000e+02  -3.2175344e+00
   3.9310000e+02  -3.2197443e+00
   3.9320000e+02  -3.2219536e+00
   3.9330000e+02  -3.2241624e+00
   3.9340000e+02  -3.2263705e+00
   3.9350000e+02  -3.2285782e+00
   3.9360000e+02  -3.2307852e+00
   3.9370000e+02  -3.2329917e+00
   3.9380000e+02  -3.2351977e+00
   3.9390000e+02  -3.2374031e+00
   3.9400000e+02  -3.2396079e+00
   3.9410000e+02  -3.2418121e+00
   3.9420000e+02  -3.2440158e+00
   3.9430000e+02  -3.2462190e+00
   3.9440000e+02  -3.2484216e+00
   3.9450000e+02  -3.2506236e+00
   3.9460000e+02  -3.2528251e+00
   3.9470000e+02  -3.2550260e+00
   3.9480000e+02  -3.2572263e+00
   3.9490000e+02  -3.2594261e+00
   3.9500000e+02  -3.2616253e+00
   3.9510000e+02  -3.2638240e+00
   3.9520000e+02  -3.2660222e+00
   3.9530000e+02  -3.2682197e+00
   3.9540000e+02  -3.2704167e+00
   3.9550000e+02  -3.2726132e+00
   3.9560000e+02  -3.2748091e+00
   3.9570000e+02  -3.2770044e+00
   3.9580000e+02  -3.2791992e+00
   3.9590000e+02  -3.2813935e+00
   3.9600000e+02  -3.2835872e+00
   3.9610000e+02  -3.2857803e+00
   3.9620000e+02  -3.2879729e+00
   3.9630000e+02  -3.2901649e+00
   3.9640000e+02  -3.2923564e+00
   3.9650000e+02  -3.2945473e+00
   3.9660000e+02  -3.2967376e+00
   3.9670000e+02  -3.2989274e+00
   3.9680000e+02  -3.3011167e+00
   3.9690000e+02  -3.3033054e+00
   3.9700000e+02  -3.3054936e+00
   3.9710000e+02  -3.3076812e+00
   3.9720000e+02  -3.3098682e+00
   3.9730000e+02  -3.3120547e+00
   3.9740000e+02  -3.3142407e+00
   3.9750000e+02  -3.3164261e+00
   3.9760000e+02  -3.3186110e+00
   3.9770000e+02  -3.3207953e+00
   3.9780000e+02  -3.3229790e+00
   3.9790000e+02  -3.3251622e+00
   3.9800000e+02  -3.3273449e+00
   3.9810000e+02  -3.3295270e+00
   3.9820000e+02  -3.3317086e+00
   3.9830000e+02  -3.3338896e+00
   3.9840000e+02  -3.3360700e+00
   3.9850000e+02  -3.3382500e+00
   3.9860000e+02  -3.3404293e+00
   3.9870000e+02  -3.3426081e+00
   3.9880000e+02  -3.3447864e+00
   3.9890000e+02  -3.3469642e+00
   3.9900000e+02  -3.3491414e+00
   3.9910000e+02  -3.3513180e+00
   3.9920000e+02  -3.3534941e+00
   3.9930000e+02  -3.3556696e+00
   3.9940000e+02  -3.3578446e+00
   3.9950000e+02  -3.3600191e+00
   3.9960000e+02  -3.3621930e+00
   3.9970000e+02  -3.3643664e+00
   3.9980000e+02  -3.3665392e+00
   3.9990000e+02  -3.3687115e+00
   4.0000000e+02  -3.3708833e+00


==> data/apotelesmaMr.dat <==
   6.0000000e-01   5.1708411e+01
   6.5000000e-01   5.2379444e+01
   7.0000000e-01   5.3006603e+01
   7.5000000e-01   5.3594274e+01
   8.0000000e-01   5.4146529e+01
   8.5000000e-01   5.4667015e+01
   9.0000000e-01   5.5158944e+01
   9.5000000e-01   5.5625124e+01
   1.0000000e+00   5.6068005e+01
   1.0500000e+00   5.6489729e+01
   1.1000000e+00   5.6892172e+01
   1.1500000e+00   5.7276980e+01
   1.2000000e+00   5.7645607e+01
   1.2500000e+00   5.7999336e+01
   1.3000000e+00   5.8339311e+01
   1.3500000e+00   5.8666548e+01
   1.4000000e+00   5.8981958e+01
   1.4500000e+00   5.9286360e+01
   1.5000000e+00   5.9580491e+01
   1.5500000e+00   5.9865017e+01
   1.6000000e+00   6.0140542e+01
   1.6500000e+00   6.0407615e+01
   1.7000000e+00   6.0666738e+01
   1.7500000e+00   6.0918368e+01
   1.8000000e+00   6.1162925e+01
   1.8500000e+00   6.1400794e+01
   1.9000000e+00   6.1632331e+01
   1.9500000e+00   6.1857863e+01
   2.0000000e+00   6.2077693e+01
   2.0500000e+00   6.2292101e+01
   2.1000000e+00   6.2501349e+01
   2.1500000e+00   6.2705679e+01
   2.2000000e+00   6.2905315e+01
   2.2500000e+00   6.3100469e+01
   2.3000000e+00   6.3291337e+01
   2.3500000e+00   6.3478104e+01
   2.4000000e+00   6.3660940e+01
   2.4500000e+00   6.3840009e+01
   2.5000000e+00   6.4015463e+01
   2.5500000e+00   6.4187444e+01
   2.6000000e+00   6.4356086e+01
   2.6500000e+00   6.4521518e+01
   2.7000000e+00   6.4683859e+01
   2.7500000e+00   6.4843222e+01
   2.8000000e+00   6.4999715e+01
   2.8500000e+00   6.5153438e+01
   2.9000000e+00   6.5304489e+01
   2.9500000e+00   6.5452958e+01
   3.0000000e+00   6.5598933e+01
   3.0500000e+00   6.5742496e+01
   3.1000000e+00   6.5883724e+01
   3.1500000e+00   6.6022694e+01
   3.2000000e+00   6.6159475e+01
   3.2500000e+00   6.6294136e+01
   3.3000000e+00   6.6426741e+01
   3.3500000e+00   6.6557353e+01
   3.4000000e+00   6.6686030e+01
   3.4500000e+00   6.6812828e+01
   3.5000000e+00   6.6937803e+01
   3.5500000e+00   6.7061005e+01
   3.6000000e+00   6.7182484e+01
   3.6500000e+00   6.7302287e+01
   3.7000000e+00   6.7420461e+01
   3.7500000e+00   6.7537049e+01
   3.8000000e+00   6.7651903e+01
   3.8500000e+00   6.7743074e+01
   3.9000000e+00   6.7817054e+01
   3.9500000e+00   6.7880173e+01
   4.0000000e+00   6.7934974e+01
   4.0500000e+00   6.7982997e+01
   4.1000000e+00   6.8025309e+01
   4.1500000e+00   6.8062709e+01
   4.2000000e+00   6.8095821e+01
   4.2500000e+00   6.8125150e+01
   4.3000000e+00   6.8151112e+01
   4.3500000e+00   6.8174060e+01
   4.4000000e+00   6.8194292e+01
   4.4500000e+00   6.8212067e+01
   4.5000000e+00   6.8227611e+01
   4.5500000e+00   6.8241121e+01
   4.6000000e+00   6.8252772e+01
   4.6500000e+00   6.8262721e+01
   4.7000000e+00   6.8271105e+01
   4.7500000e+00   6.8278050e+01
   4.8000000e+00   6.8283669e+01
   4.8500000e+00   6.8288062e+01
   4.9000000e+00   6.8291322e+01
   4.9500000e+00   6.8293534e+01
   5.0000000e+00   6.8294773e+01
   5.0500000e+00   6.8295110e+01
   5.1000000e+00   6.8294610e+01
   5.1500000e+00   6.8293331e+01
   5.2000000e+00   6.8291327e+01
   5.2500000e+00   6.8288649e+01
   5.3000000e+00   6.8285343e+01
   5.3500000e+00   6.8281451e+01
   5.4000000e+00   6.8277014e+01
   5.4500000e+00   6.8272068e+01
   5.5000000e+00   6.8266648e+01
   5.5500000e+00   6.8260784e+01
   5.6000000e+00   6.8254507e+01
   5.6500000e+00   6.8247844e+01
   5.7000000e+00   6.8240820e+01
   5.7500000e+00   6.8233460e+01
   5.8000000e+00   6.8225786e+01
   5.8500000e+00   6.8217820e+01
   5.9000000e+00   6.8209579e+01
   5.9500000e+00   6.8201084e+01
   6.0000000e+00   6.8192351e+01
   6.0500000e+00   6.8183397e+01
   6.1000000e+00   6.8174235e+01
   6.1500000e+00   6.8164882e+01
   6.2000000e+00   6.8155350e+01
   6.2500000e+00   6.8145651e+01
   6.3000000e+00   6.8135798e+01
   6.3500000e+00   6.8125801e+01
   6.4000000e+00   6.8115672e+01
   6.4500000e+00   6.8105419e+01
   6.5000000e+00   6.8095053e+01
   6.5500000e+00   6.8084582e+01
   6.6000000e+00   6.8074015e+01
   6.6500000e+00   6.8063358e+01
   6.7000000e+00   6.8052621e+01
   6.7500000e+00   6.8041808e+01
   6.8000000e+00   6.8030928e+01
   6.8500000e+00   6.8019987e+01
   6.9000000e+00   6.8008989e+01
   6.9500000e+00   6.7997941e+01
   7.0000000e+00   6.7986849e+01
   7.0500000e+00   6.7975716e+01
   7.1000000e+00   6.7964548e+01
   7.1500000e+00   6.7953349e+01
   7.2000000e+00   6.7942123e+01
   7.2500000e+00   6.7930875e+01
   7.3000000e+00   6.7919608e+01
   7.3500000e+00   6.7908325e+01
   7.4000000e+00   6.7897030e+01
   7.4500000e+00   6.7885727e+01
   7.5000000e+00   6.7874418e+01
   7.5500000e+00   6.7863106e+01
   7.6000000e+00   6.7774487e+01
   7.6500000e+00   6.7660573e+01
   7.7000000e+00   6.7547401e+01
   7.7500000e+00   6.7434962e+01
   7.8000000e+00   6.7323246e+01
   7.8500000e+00   6.7212244e+01
   7.9000000e+00   6.7101947e+01
   7.9500000e+00   6.6992345e+01
   8.0000000e+00   6.6883431e+01
   8.0500000e+00   6.6775195e+01
   8.1000000e+00   6.6667630e+01
   8.1500000e+00   6.6560726e+01
   8.2000000e+00   6.6454476e+01
   8.2500000e+00   6.6348872e+01
   8.3000000e+00   6.6243907e+01
   8.3500000e+00   6.6139571e+01
   8.4000000e+00   6.6035859e+01
   8.4500000e+00   6.5932762e+01
   8.5000000e+00   6.5830273e+01
   8.5500000e+00   6.5728386e+01
   8.6000000e+00   6.5627092e+01
   8.6500000e+00   6.5526386e+01
   8.7000000e+00   6.5426260e+01
   8.7500000e+00   6.5326708e+01
   8.8000000e+00   6.5227724e+01
   8.8500000e+00   6.5129300e+01
   8.9000000e+00   6.5031430e+01
   8.9500000e+00   6.4934109e+01
   9.0000000e+00   6.4837330e+01
   9.0500000e+00   6.4741087e+01
   9.1000000e+00   6.4645375e+01
   9.1500000e+00   6.4550187e+01
   9.2000000e+00   6.4455517e+01
   9.2500000e+00   6.4361361e+01
   9.3000000e+00   6.4267712e+01
   9.3500000e+00   6.4174566e+01
   9.4000000e+00   6.4081916e+01
   9.4500000e+00   6.3989758e+01
   9.5000000e+00   6.3898086e+01
   9.5500000e+00   6.3806896e+01
   9.6000000e+00   6.3716181e+01
   9.6500000e+00   6.3625938e+01
   9.7000000e+00   6.3536161e+01
   9.7500000e+00   6.3446846e+01
   9.8000000e+00   6.3357987e+01
   9.8500000e+00   6.3269581e+01
   9.9000000e+00   6.3181623e+01
   9.9500000e+00   6.3094107e+01
   1.0000000e+01   6.3007030e+01
   1.0050000e+01   6.2920388e+01
   1.0100000e+01   6.2834175e+01
   1.0150000e+01   6.2748389e+01
   1.0200000e+01   6.2663024e+01
   1.0250000e+01   6.2578076e+01
   1.0300000e+01   6.2493541e+01
   1.0350000e+01   6.2409416e+01
   1.0400000e+01   6.2325697e+01
   1.0450000e+01   6.2242379e+01
   1.0500000e+01   6.2159458e+01
   1.0550000e+01   6.2076932e+01
   1.0600000e+01   6.1994796e+01
   1.0650000e+01   6.1913046e+01
   1.0700000e+01   6.1831679e+01
   1.0750000e+01   6.1750692e+01
   1.0800000e+01   6.1670080e+01
   1.0850000e+01   6.1589841e+01
   1.0900000e+01   6.1509971e+01
   1.0950000e+01   6.1430466e+01
   1.1000000e+01   6.1351323e+01
   1.1050000e+01   6.1272539e+01
   1.1100000e+01   6.1194111e+01
   1.1150000e+01   6.1116036e+01
   1.1200000e+01   6.1038310e+01
   1.1250000e+01   6.0960930e+01
   1.1300000e+01   6.0883893e+01
   1.1350000e+01   6.0807196e+01
   1.1400000e+01   6.0730836e+01
   1.1450000e+01   6.0654811e+01
   1.1500000e+01   6.0579117e+01
   1.1550000e+01   6.0503751e+01
   1.1600000e+01   6.0428711e+01
   1.1650000e+01   6.0353993e+01
   1.1700000e+01   6.0279596e+01
   1.1750000e+01   6.0205516e+01
   1.1800000e+01   6.0131750e+01
   1.1850000e+01   6.0058296e+01
   1.1900000e+01   5.9985152e+01
   1.1950000e+01   5.9912314e+01
   1.2000000e+01   5.9839781e+01
   1.2050000e+01   5.9767549e+01
   1.2100000e+01   5.9695616e+01
   1.2150000e+01   5.9623979e+01
   1.2200000e+01   5.9552637e+01
   1.2250000e+01   5.9481587e+01
   1.2300000e+01   5.9410826e+01
   1.2350000e+01   5.9340352e+01
   1.2400000e+01   5.9270163e+01
   1.2450000e+01   5.9200256e+01
   1.2500000e+01   5.9130630e+01
   1.2550000e+01   5.9061281e+01
   1.2600000e+01   5.8992209e+01
   1.2650000e+01   5.8923409e+01
   1.2700000e+01   5.8854882e+01
   1.2750000e+01   5.8786623e+01
   1.2800000e+01   5.8718632e+01
   1.2850000e+01   5.8650905e+01
   1.2900000e+01   5.8583442e+01
   1.2950000e+01   5.8516240e+01
   1.3000000e+01   5.8449296e+01
   1.3050000e+01   5.8382610e+01
   1.3100000e+01   5.8316179e+01
   1.3150000e+01   5.8250000e+01
   1.3200000e+01   5.8184073e+01
   1.3250000e+01   5.8118395e+01
   1.3300000e+01   5.8052965e+01
   1.3350000e+01   5.7987780e+01
   1.3400000e+01   5.7922838e+01
   1.3450000e+01   5.7858139e+01
   1.3500000e+01   5.7793680e+01
   1.3550000e+01   5.7729459e+01
   1.3600000e+01   5.7665474e+01
   1.3650000e+01   5.7601724e+01
   1.3700000e+01   5.7538208e+01
   1.3750000e+01   5.7474923e+01
   1.3800000e+01   5.7411867e+01
   1.3850000e+01   5.7349039e+01
   1.3900000e+01   5.7286438e+01
   1.3950000e+01   5.7224062e+01
   1.4000000e+01   5.7161909e+01
   1.4050000e+01   5.7099977e+01
   1.4100000e+01   5.7038266e+01
   1.4150000e+01   5.6976773e+01
   1.4200000e+01   5.6915497e+01
   1.4250000e+01   5.6854436e+01
   1.4300000e+01   5.6793589e+01
   1.4350000e+01   5.6732954e+01
   1.4400000e+01   5.6672531e+01
   1.4450000e+01   5.6612317e+01
   1.4500000e+01   5.6552310e+01
   1.4550000e+01   5.6492511e+01
   1.4600000e+01   5.6432916e+01
   1.4650000e+01   5.6373525e+01
   1.4700000e+01   5.6314337e+01
   1.4750000e+01   5.6255350e+01
   1.4800000e+01   5.6196562e+01
   1.4850000e+01   5.6137972e+01
   1.4900000e+01   5.6079580e+01
   1.4950000e+01   5.6021383e+01
   1.5000000e+01   5.5963380e+01
   1.5050000e+01   5.5905570e+01
   1.5100000e+01   5.5847953e+01
   1.5150000e+01   5.5790525e+01
   1.5200000e+01   5.5733287e+01
   1.5250000e+01   5.5676237e+01
   1.5300000e+01   5.5619373e+01
   1.5350000e+01   5.5562695e+01
   1.5400000e+01   5.5506202e+01
   1.5450000e+01   5.5449891e+01
   1.5500000e+01   5.5393763e+01
   1.5550000e+01   5.5337815e+01
   1.5600000e+01   5.5282046e+01
   1.5650000e+01   5.5226457e+01
   1.5700000e+01   5.5171044e+01
   1.5750000e+01   5.5115808e+01
   1.5800000e+01   5.5060747e+01
   1.5850000e+01   5.5005860e+01
   1.5900000e+01   5.4951145e+01
   1.5950000e+01   5.4896603e+01
   1.6000000e+01   5.4842231e+01
   1.6050000e+01   5.4788029e+01
   1.6100000e+01   5.4733995e+01
   1.6150000e+01   5.4680129e+01
   1.6200000e+01   5.4626430e+01
   1.6250000e+01   5.4572896e+01
   1.6300000e+01   5.4519526e+01
   1.6350000e+01   5.4466320e+01
   1.6400000e+01   5.4413277e+01
   1.6450000e+01   5.4360394e+01
   1.6500000e+01   5.4307673e+01
   1.6550000e+01   5.4255111e+01
   1.6600000e+01   5.4202707e+01
   1.6650000e+01   5.4150461e+01
   1.6700000e+01   5.4098372e+01
   1.6750000e+01   5.4046438e+01
   1.6800000e+01   5.3994659e+01
   1.6850000e+01   5.3943034e+01
   1.6900000e+01   5.3891562e+01
   1.6950000e+01   5.3840242e+01
   1.7000000e+01   5.3789074e+01
   1.7050000e+01   5.3738055e+01
   1.7100000e+01   5.3687186e+01
   1.7150000e+01   5.3636465e+01
   1.7200000e+01   5.3585893e+01
   1.7250000e+01   5.3535466e+01
   1.7300000e+01   5.3485186e+01
   1.7350000e+01   5.3435051e+01
   1.7400000e+01   5.3385061e+01
   1.7450000e+01   5.3335213e+01
   1.7500000e+01   5.3285508e+01
   1.7550000e+01   5.3235946e+01
   1.7600000e+01   5.3186524e+01
   1.7650000e+01   5.3137242e+01
   1.7700000e+01   5.3088100e+01
   1.7750000e+01   5.3039096e+01
   1.7800000e+01   5.2990230e+01
   1.7850000e+01   5.2941502e+01
   1.7900000e+01   5.2892909e+01
   1.7950000e+01   5.2844452e+01
   1.8000000e+01   5.2796130e+01
   1.8050000e+01   5.2747942e+01
   1.8100000e+01   5.2699887e+01
   1.8150000e+01   5.2651965e+01
   1.8200000e+01   5.2604175e+01
   1.8250000e+01   5.2556516e+01
   1.8300000e+01   5.2508987e+01
   1.8350000e+01   5.2461588e+01
   1.8400000e+01   5.2414318e+01
   1.8450000e+01   5.2367176e+01
   1.8500000e+01   5.2320161e+01
   1.8550000e+01   5.2273274e+01
   1.8600000e+01   5.2226513e+01
   1.8650000e+01   5.2179877e+01
   1.8700000e+01   5.2133366e+01
   1.8750000e+01   5.2086980e+01
   1.8800000e+01   5.2040716e+01
   1.8850000e+01   5.1994576e+01
   1.8900000e+01   5.1948558e+01
   1.8950000e+01   5.1902662e+01
   1.9000000e+01   5.1856886e+01
   1.9050000e+01   5.1811231e+01
   1.9100000e+01   5.1765696e+01
   1.9150000e+01   5.1720279e+01
   1.9200000e+01   5.1674981e+01
   1.9250000e+01   5.1629801e+01
   1.9300000e+01   5.1584738e+01
   1.9350000e+01   5.1539792e+01
   1.9400000e+01   5.1494961e+01
   1.9450000e+01   5.1450246e+01
   1.9500000e+01   5.1405646e+01
   1.9550000e+01   5.1361160e+01
   1.9600000e+01   5.1316788e+01
   1.9650000e+01   5.1272528e+01
   1.9700000e+01   5.1228381e+01
   1.9750000e+01   5.1184346e+01
   1.9800000e+01   5.1140423e+01
   1.9850000e+01   5.1096610e+01
   1.9900000e+01   5.1052907e+01
   1.9950000e+01   5.1009314e+01
   2.0000000e+01   5.0965831e+01
   2.0050000e+01   5.0918100e+01
   2.0100000e+01   5.0870478e+01
   2.0150000e+01   5.0822964e+01
   2.0200000e+01   5.0775558e+01
   2.0250000e+01   5.0728259e+01
   2.0300000e+01   5.0681067e+01
   2.0350000e+01   5.0633981e+01
   2.0400000e+01   5.0587000e+01
   2.0450000e+01   5.0540125e+01
   2.0500000e+01   5.0493354e+01
   2.0550000e+01   5.0446687e+01
   2.0600000e+01   5.0400124e+01
   2.0650000e+01   5.0353664e+01
   2.0700000e+01   5.0307306e+01
   2.0750000e+01   5.0261051e+01
   2.0800000e+01   5.0214897e+01
   2.0850000e+01   5.0168845e+01
   2.0900000e+01   5.0122893e+01
   2.0950000e+01   5.0077041e+01
   2.1000000e+01   5.0031289e+01
   2.1050000e+01   4.9985636e+01
   2.1100000e+01   4.9940082e+01
   2.1150000e+01   4.9894626e+01
   2.1200000e+01   4.9849268e+01
   2.1250000e+01   4.9804007e+01
   2.1300000e+01   4.9758843e+01
   2.1350000e+01   4.9713776e+01
   2.1400000e+01   4.9668805e+01
   2.1450000e+01   4.9623929e+01
   2.1500000e+01   4.9579149e+01
   2.1550000e+01   4.9534463e+01
   2.1600000e+01   4.9489872e+01
   2.1650000e+01   4.9445374e+01
   2.1700000e+01   4.9400970e+01
   2.1750000e+01   4.9356658e+01
   2.1800000e+01   4.9312440e+01
   2.1850000e+01   4.9268313e+01
   2.1900000e+01   4.9224278e+01
   2.1950000e+01   4.9180335e+01
   2.2000000e+01   4.9136482e+01
   2.2050000e+01   4.9092720e+01
   2.2100000e+01   4.9049048e+01
   2.2150000e+01   4.9005465e+01
   2.2200000e+01   4.8961972e+01
   2.2250000e+01   4.8918568e+01
   2.2300000e+01   4.8875252e+01
   2.2350000e+01   4.8832024e+01
   2.2400000e+01   4.8788884e+01
   2.2450000e+01   4.8745832e+01
   2.2500000e+01   4.8702866e+01
   2.2550000e+01   4.8659987e+01
   2.2600000e+01   4.8617194e+01
   2.2650000e+01   4.8574486e+01
   2.2700000e+01   4.8531865e+01
   2.2750000e+01   4.8489328e+01
   2.2800000e+01   4.8446876e+01
   2.2850000e+01   4.8404508e+01
   2.2900000e+01   4.8362224e+01
   2.2950000e+01   4.8320024e+01
   2.3000000e+01   4.8277906e+01
   2.3050000e+01   4.8235872e+01
   2.3100000e+01   4.8193920e+01
   2.3150000e+01   4.8152051e+01
   2.3200000e+01   4.8110263e+01
   2.3250000e+01   4.8068557e+01
   2.3300000e+01   4.8026932e+01
   2.3350000e+01   4.7985387e+01
   2.3400000e+01   4.7943923e+01
   2.3450000e+01   4.7902539e+01
   2.3500000e+01   4.7861235e+01
   2.3550000e+01   4.7820010e+01
   2.3600000e+01   4.7778864e+01
   2.3650000e+01   4.7737797e+01
   2.3700000e+01   4.7696809e+01
   2.3750000e+01   4.7655898e+01
   2.3800000e+01   4.7615065e+01
   2.3850000e+01   4.7574310e+01
   2.3900000e+01   4.7533632e+01
   2.3950000e+01   4.7493030e+01
   2.4000000e+01   4.7452505e+01
   2.4050000e+01   4.7412057e+01
   2.4100000e+01   4.7371684e+01
   2.4150000e+01   4.7331386e+01
   2.4200000e+01   4.7291164e+01
   2.4250000e+01   4.7251017e+01
   2.4300000e+01   4.7210944e+01
   2.4350000e+01   4.7170946e+01
   2.4400000e+01   4.7131022e+01
   2.4450000e+01   4.7091171e+01
   2.4500000e+01   4.7051394e+01
   2.4550000e+01   4.7011690e+01
   2.4600000e+01   4.6972059e+01
   2.4650000e+01   4.6932500e+01
   2.4700000e+01   4.6893014e+01
   2.4750000e+01   4.6853600e+01
   2.4800000e+01   4.6814257e+01
   2.4850000e+01   4.6774986e+01
   2.4900000e+01   4.6735785e+01
   2.4950000e+01   4.6696656e+01
   2.5000000e+01   4.6657597e+01
   2.5050000e+01   4.6618608e+01
   2.5100000e+01   4.6579690e+01
   2.5150000e+01   4.6540841e+01
   2.5200000e+01   4.6502061e+01
   2.5250000e+01   4.6463351e+01
   2.5300000e+01   4.6424709e+01
   2.5350000e+01   4.6386137e+01
   2.5400000e+01   4.6347632e+01
   2.5450000e+01   4.6309196e+01
   2.5500000e+01   4.6270827e+01
   2.5550000e+01   4.6232526e+01
   2.5600000e+01   4.6194293e+01
   2.5650000e+01   4.6156126e+01
   2.5700000e+01   4.6118026e+01
   2.5750000e+01   4.6079993e+01
   2.5800000e+01   4.6042026e+01
   2.5850000e+01   4.6004125e+01
   2.5900000e+01   4.5966290e+01
   2.5950000e+01   4.5928520e+01
   2.6000000e+01   4.5890816e+01
   2.6050000e+01   4.5853176e+01
   2.6100000e+01   4.5815602e+01
   2.6150000e+01   4.5778092e+01
   2.6200000e+01   4.5740646e+01
   2.6250000e+01   4.5703264e+01
   2.6300000e+01   4.5665946e+01
   2.6350000e+01   4.5628692e+01
   2.6400000e+01   4.5591501e+01
   2.6450000e+01   4.5554373e+01
   2.6500000e+01   4.5517308e+01
   2.6550000e+01   4.5480305e+01
   2.6600000e+01   4.5443365e+01
   2.6650000e+01   4.5406488e+01
   2.6700000e+01   4.5369672e+01
   2.6750000e+01   4.5332917e+01
   2.6800000e+01   4.5296225e+01
   2.6850000e+01   4.5259593e+01
   2.6900000e+01   4.5223023e+01
   2.6950000e+01   4.5186513e+01
   2.7000000e+01   4.5150064e+01
   2.7050000e+01   4.5113675e+01
   2.7100000e+01   4.5077347e+01
   2.7150000e+01   4.5041078e+01
   2.7200000e+01   4.5004869e+01
   2.7250000e+01   4.4968720e+01
   2.7300000e+01   4.4932630e+01
   2.7350000e+01   4.4896599e+01
   2.7400000e+01   4.4860626e+01
   2.7450000e+01   4.4824713e+01
   2.7500000e+01   4.4788857e+01
   2.7550000e+01   4.4753061e+01
   2.7600000e+01   4.4717322e+01
   2.7650000e+01   4.4681640e+01
   2.7700000e+01   4.4646017e+01
   2.7750000e+01   4.4610451e+01
   2.7800000e+01   4.4574942e+01
   2.7850000e+01   4.4539490e+01
   2.7900000e+01   4.4504095e+01
   2.7950000e+01   4.4468756e+01
   2.8000000e+01   4.4433474e+01
   2.8050000e+01   4.4398248e+01
   2.8100000e+01   4.4363078e+01
   2.8150000e+01   4.4327964e+01
   2.8200000e+01   4.4292905e+01
   2.8250000e+01   4.4257902e+01
   2.8300000e+01   4.4222954e+01
   2.8350000e+01   4.4188061e+01
   2.8400000e+01   4.4153223e+01
   2.8450000e+01   4.4118439e+01
   2.8500000e+01   4.4083710e+01
   2.8550000e+01   4.4049035e+01
   2.8600000e+01   4.4014415e+01
   2.8650000e+01   4.3979848e+01
   2.8700000e+01   4.3945335e+01
   2.8750000e+01   4.3910875e+01
   2.8800000e+01   4.3876469e+01
   2.8850000e+01   4.3842116e+01
   2.8900000e+01   4.3807816e+01
   2.8950000e+01   4.3773568e+01
   2.9000000e+01   4.3739374e+01
   2.9050000e+01   4.3705232e+01
   2.9100000e+01   4.3671142e+01
   2.9150000e+01   4.3637104e+01
   2.9200000e+01   4.3603118e+01
   2.9250000e+01   4.3569184e+01
   2.9300000e+01   4.3535301e+01
   2.9350000e+01   4.3501470e+01
   2.9400000e+01   4.3467690e+01
   2.9450000e+01   4.3433961e+01
   2.9500000e+01   4.3400283e+01
   2.9550000e+01   4.3366655e+01
   2.9600000e+01   4.3333078e+01
   2.9650000e+01   4.3299552e+01
   2.9700000e+01   4.3266076e+01
   2.9750000e+01   4.3232649e+01
   2.9800000e+01   4.3199273e+01
   2.9850000e+01   4.3165946e+01
   2.9900000e+01   4.3132669e+01
   2.9950000e+01   4.3099442e+01
   3.0000000e+01   4.3066263e+01
   3.0050000e+01   4.3033134e+01
   3.0100000e+01   4.3000053e+01
   3.0150000e+01   4.2967021e+01
   3.0200000e+01   4.2934038e+01
   3.0250000e+01   4.2901103e+01
   3.0300000e+01   4.2868217e+01
   3.0350000e+01   4.2835379e+01
   3.0400000e+01   4.2802588e+01
   3.0450000e+01   4.2769846e+01
   3.0500000e+01   4.2737151e+01
   3.0550000e+01   4.2704503e+01
   3.0600000e+01   4.2671903e+01
   3.0650000e+01   4.2639350e+01
   3.0700000e+01   4.2606844e+01
   3.0750000e+01   4.2574385e+01
   3.0800000e+01   4.2541973e+01
   3.0850000e+01   4.2509607e+01
   3.0900000e+01   4.2477288e+01
   3.0950000e+01   4.2445015e+01
   3.1000000e+01   4.2412789e+01
   3.1050000e+01   4.2380608e+01
   3.1100000e+01   4.2348473e+01
   3.1150000e+01   4.2316384e+01
   3.1200000e+01   4.2284340e+01
   3.1250000e+01   4.2252342e+01
   3.1300000e+01   4.2220389e+01
   3.1350000e+01   4.2188482e+01
   3.1400000e+01   4.2156619e+01
   3.1450000e+01   4.2124801e+01
   3.1500000e+01   4.2093028e+01
   3.1550000e+01   4.2061299e+01
   3.1600000e+01   4.2029615e+01
   3.1650000e+01   4.1997976e+01
   3.1700000e+01   4.1966380e+01
   3.1750000e+01   4.1934828e+01
   3.1800000e+01   4.1903321e+01
   3.1850000e+01   4.1871857e+01
   3.1900000e+01   4.1840437e+01
   3.1950000e+01   4.1809060e+01
   3.2000000e+01   4.1777727e+01
   3.2050000e+01   4.1746436e+01
   3.2100000e+01   4.1715189e+01
   3.2150000e+01   4.1683985e+01
   3.2200000e+01   4.1652824e+01
   3.2250000e+01   4.1621706e+01
   3.2300000e+01   4.1590630e+01
   3.2350000e+01   4.1559596e+01
   3.2400000e+01   4.1528605e+01
   3.2450000e+01   4.1497656e+01
   3.2500000e+01   4.1466749e+01
   3.2550000e+01   4.1435884e+01
   3.2600000e+01   4.1405061e+01
   3.2650000e+01   4.1374280e+01
   3.2700000e+01   4.1343540e+01
   3.2750000e+01   4.1312841e+01
   3.2800000e+01   4.1282184e+01
   3.2850000e+01   4.1251568e+01
   3.2900000e+01   4.1220993e+01
   3.2950000e+01   4.1190459e+01
   3.3000000e+01   4.1159966e+01
   3.3050000e+01   4.1129514e+01
   3.3100000e+01   4.1099102e+01
   3.3150000e+01   4.1068731e+01
   3.3200000e+01   4.1038400e+01
   3.3250000e+01   4.1008109e+01
   3.3300000e+01   4.0977859e+01
   3.3350000e+01   4.0947648e+01
   3.3400000e+01   4.0917477e+01
   3.3450000e+01   4.0887346e+01
   3.3500000e+01   4.0857255e+01
   3.3550000e+01   4.0827203e+01
   3.3600000e+01   4.0797191e+01
   3.3650000e+01   4.0767218e+01
   3.3700000e+01   4.0737284e+01
   3.3750000e+01   4.0707389e+01
   3.3800000e+01   4.0677533e+01
   3.3850000e+01   4.0647716e+01
   3.3900000e+01   4.0617938e+01
   3.3950000e+01   4.0588198e+01
   3.4000000e+01   4.0558497e+01
   3.4050000e+01   4.0528834e+01
   3.4100000e+01   4.0499210e+01
   3.4150000e+01   4.0469624e+01
   3.4200000e+01   4.0440075e+01
   3.4250000e+01   4.0410565e+01
   3.4300000e+01   4.0381093e+01
   3.4350000e+01   4.0351658e+01
   3.4400000e+01   4.0322261e+01
   3.4450000e+01   4.0292902e+01
   3.4500000e+01   4.0263580e+01
   3.4550000e+01   4.0234295e+01
   3.4600000e+01   4.0205048e+01
   3.4650000e+01   4.0175838e+01
   3.4700000e+01   4.0146664e+01
   3.4750000e+01   4.0117528e+01
   3.4800000e+01   4.0088428e+01
   3.4850000e+01   4.0059365e+01
   3.4900000e+01   4.0030339e+01
   3.4950000e+01   4.0001349e+01
   3.5000000e+01   3.9972396e+01
   3.5050000e+01   3.9943479e+01
   3.5100000e+01   3.9914598e+01
   3.5150000e+01   3.9885753e+01
   3.5200000e+01   3.9856944e+01
   3.5250000e+01   3.9828171e+01
   3.5300000e+01   3.9799434e+01
   3.5350000e+01   3.9770733e+01
   3.5400000e+01   3.9742067e+01
   3.5450000e+01   3.9713437e+01
   3.5500000e+01   3.9684842e+01
   3.5550000e+01   3.9656282e+01
   3.5600000e+01   3.9627758e+01
   3.5650000e+01   3.9599268e+01
   3.5700000e+01   3.9570814e+01
   3.5750000e+01   3.9542395e+01
   3.5800000e+01   3.9514010e+01
   3.5850000e+01   3.9485660e+01
   3.5900000e+01   3.9457345e+01
   3.5950000e+01   3.9429064e+01
   3.6000000e+01   3.9400818e+01
   3.6050000e+01   3.9372606e+01
   3.6100000e+01   3.9344429e+01
   3.6150000e+01   3.9316286e+01
   3.6200000e+01   3.9288176e+01
   3.6250000e+01   3.9260101e+01
   3.6300000e+01   3.9232060e+01
   3.6350000e+01   3.9204052e+01
   3.6400000e+01   3.9176078e+01
   3.6450000e+01   3.9148138e+01
   3.6500000e+01   3.9120231e+01
   3.6550000e+01   3.9092358e+01
   3.6600000e+01   3.9064518e+01
   3.6650000e+01   3.9036711e+01
   3.6700000e+01   3.9008938e+01
   3.6750000e+01   3.8981198e+01
   3.6800000e+01   3.8953490e+01
   3.6850000e+01   3.8925816e+01
   3.6900000e+01   3.8898174e+01
   3.6950000e+01   3.8870565e+01
   3.7000000e+01   3.8842989e+01
   3.7050000e+01   3.8815446e+01
   3.7100000e+01   3.8787935e+01
   3.7150000e+01   3.8760456e+01
   3.7200000e+01   3.8733010e+01
   3.7250000e+01   3.8705596e+01
   3.7300000e+01   3.8678214e+01
   3.7350000e+01   3.8650864e+01
   3.7400000e+01   3.8623546e+01
   3.7450000e+01   3.8596260e+01
   3.7500000e+01   3.8569006e+01
   3.7550000e+01   3.8541783e+01
   3.7600000e+01   3.8514592e+01
   3.7650000e+01   3.8487433e+01
   3.7700000e+01   3.8460306e+01
   3.7750000e+01   3.8433209e+01
   3.7800000e+01   3.8406144e+01
   3.7850000e+01   3.8379111e+01
   3.7900000e+01   3.8352108e+01
   3.7950000e+01   3.8325137e+01
   3.8000000e+01   3.8298196e+01
   3.8050000e+01   3.8271287e+01
   3.8100000e+01   3.8244408e+01
   3.8150000e+01   3.8217560e+01
   3.8200000e+01   3.8190743e+01
   3.8250000e+01   3.8163957e+01
   3.8300000e+01   3.8137201e+01
   3.8350000e+01   3.8110475e+01
   3.8400000e+01   3.8083780e+01
   3.8450000e+01   3.8057115e+01
   3.8500000e+01   3.8030481e+01
   3.8550000e+01   3.8003877e+01
   3.8600000e+01   3.7977302e+01
   3.8650000e+01   3.7950758e+01
   3.8700000e+01   3.7924244e+01
   3.8750000e+01   3.7897759e+01
   3.8800000e+01   3.7871304e+01
   3.8850000e+01   3.7844880e+01
   3.8900000e+01   3.7818484e+01
   3.8950000e+01   3.7792118e+01
   3.9000000e+01   3.7765782e+01
   3.9050000e+01   3.7739475e+01
   3.9100000e+01   3.7713198e+01
   3.9150000e+01   3.7686950e+01
   3.9200000e+01   3.7660731e+01
   3.9250000e+01   3.7634541e+01
   3.9300000e+01   3.7608380e+01
   3.9350000e+01   3.7582248e+01
   3.9400000e+01   3.7556145e+01
   3.9450000e+01   3.7530071e+01
   3.9500000e+01   3.7504026e+01
   3.9550000e+01   3.7478009e+01
   3.9600000e+01   3.7452021e+01
   3.9650000e+01   3.7426062e+01
   3.9700000e+01   3.7400131e+01
   3.9750000e+01   3.7374228e+01
   3.9800000e+01   3.7348354e+01
   3.9850000e+01   3.7322508e+01
   3.9900000e+01   3.7296691e+01
   3.9950000e+01   3.7270901e+01
   4.0000000e+01   3.7245140e+01
   4.0050000e+01   3.7219407e+01
   4.0100000e+01   3.7193701e+01
   4.0150000e+01   3.7168024e+01
   4.0200000e+01   3.7142374e+01
   4.0250000e+01   3.7116752e+01
   4.0300000e+01   3.7091158e+01
   4.0350000e+01   3.7065591e+01
   4.0400000e+01   3.7040052e+01
   4.0450000e+01   3.7014540e+01
   4.0500000e+01   3.6989056e+01
   4.0550000e+01   3.6963599e+01
   4.0600000e+01   3.6938170e+01
   4.0650000e+01   3.6912767e+01
   4.0700000e+01   3.6887392e+01
   4.0750000e+01   3.6862044e+01
   4.0800000e+01   3.6836723e+01
   4.0850000e+01   3.6811429e+01
   4.0900000e+01   3.6786162e+01
   4.0950000e+01   3.6760921e+01
   4.1000000e+01   3.6735708e+01
   4.1050000e+01   3.6710521e+01
   4.1100000e+01   3.6685361e+01
   4.1150000e+01   3.6660227e+01
   4.1200000e+01   3.6635120e+01
   4.1250000e+01   3.6610040e+01
   4.1300000e+01   3.6584985e+01
   4.1350000e+01   3.6559958e+01
   4.1400000e+01   3.6534956e+01
   4.1450000e+01   3.6509981e+01
   4.1500000e+01   3.6485031e+01
   4.1550000e+01   3.6460108e+01
   4.1600000e+01   3.6435211e+01
   4.1650000e+01   3.6410340e+01
   4.1700000e+01   3.6385495e+01
   4.1750000e+01   3.6360676e+01
   4.1800000e+01   3.6335882e+01
   4.1850000e+01   3.6311114e+01
   4.1900000e+01   3.6286372e+01
   4.1950000e+01   3.6261656e+01
   4.2000000e+01   3.6236965e+01
   4.2050000e+01   3.6212300e+01
   4.2100000e+01   3.6187660e+01
   4.2150000e+01   3.6163045e+01
   4.2200000e+01   3.6138456e+01
   4.2250000e+01   3.6113892e+01
   4.2300000e+01   3.6089353e+01
   4.2350000e+01   3.6064840e+01
   4.2400000e+01   3.6040351e+01
   4.2450000e+01   3.6015888e+01
   4.2500000e+01   3.5991449e+01
   4.2550000e+01   3.5967036e+01
   4.2600000e+01   3.5942647e+01
   4.2650000e+01   3.5918283e+01
   4.2700000e+01   3.5893944e+01
   4.2750000e+01   3.5869630e+01
   4.2800000e+01   3.5845340e+01
   4.2850000e+01   3.5821075e+01
   4.2900000e+01   3.5796835e+01
   4.2950000e+01   3.5772619e+01
   4.3000000e+01   3.5748427e+01
   4.3050000e+01   3.5724260e+01
   4.3100000e+01   3.5700117e+01
   4.3150000e+01   3.5675998e+01
   4.3200000e+01   3.5651904e+01
   4.3250000e+01   3.5627833e+01
   4.3300000e+01   3.5603787e+01
   4.3350000e+01   3.5579765e+01
   4.3400000e+01   3.5555767e+01
   4.3450000e+01   3.5531793e+01
   4.3500000e+01   3.5507843e+01
   4.3550000e+01   3.5483916e+01
   4.3600000e+01   3.5460014e+01
   4.3650000e+01   3.5436135e+01
   4.3700000e+01   3.5412280e+01
   4.3750000e+01   3.5388448e+01
   4.3800000e+01   3.5364640e+01
   4.3850000e+01   3.5340856e+01
   4.3900000e+01   3.5317095e+01
   4.3950000e+01   3.5293357e+01
   4.4000000e+01   3.5269643e+01
   4.4050000e+01   3.5245953e+01
   4.4100000e+01   3.5222285e+01
   4.4150000e+01   3.5198641e+01
   4.4200000e+01   3.5175020e+01
   4.4250000e+01   3.5151422e+01
   4.4300000e+01   3.5127847e+01
   4.4350000e+01   3.5104295e+01
   4.4400000e+01   3.5080766e+01
   4.4450000e+01   3.5057260e+01
   4.4500000e+01   3.5033777e+01
   4.4550000e+01   3.5010317e+01
   4.4600000e+01   3.4986879e+01
   4.4650000e+01   3.4963465e+01
   4.4700000e+01   3.4940073e+01
   4.4750000e+01   3.4916703e+01
   4.4800000e+01   3.4893356e+01
   4.4850000e+01   3.4870032e+01
   4.4900000e+01   3.4846730e+01
   4.4950000e+01   3.4823451e+01
   4.5000000e+01   3.4800194e+01
   4.5050000e+01   3.4776959e+01
   4.5100000e+01   3.4753747e+01
   4.5150000e+01   3.4730557e+01
   4.5200000e+01   3.4707389e+01
   4.5250000e+01   3.4684244e+01
   4.5300000e+01   3.4661120e+01
   4.5350000e+01   3.4638019e+01
   4.5400000e+01   3.4614939e+01
   4.5450000e+01   3.4591882e+01
   4.5500000e+01   3.4568846e+01
   4.5550000e+01   3.4545833e+01
   4.5600000e+01   3.4522841e+01
   4.5650000e+01   3.4499871e+01
   4.5700000e+01   3.4476922e+01
   4.5750000e+01   3.4453996e+01
   4.5800000e+01   3.4431091e+01
   4.5850000e+01   3.4408208e+01
   4.5900000e+01   3.4385346e+01
   4.5950000e+01   3.4362506e+01
   4.6000000e+01   3.4339687e+01
   4.6050000e+01   3.4316890e+01
   4.6100000e+01   3.4294114e+01
   4.6150000e+01   3.4271359e+01
   4.6200000e+01   3.4248626e+01
   4.6250000e+01   3.4225914e+01
   4.6300000e+01   3.4203223e+01
   4.6350000e+01   3.4180553e+01
   4.6400000e+01   3.4157905e+01
   4.6450000e+01   3.4135277e+01
   4.6500000e+01   3.4112671e+01
   4.6550000e+01   3.4090086e+01
   4.6600000e+01   3.4067521e+01
   4.6650000e+01   3.4044978e+01
   4.6700000e+01   3.4022455e+01
   4.6750000e+01   3.3999953e+01
   4.6800000e+01   3.3977472e+01
   4.6850000e+01   3.3955012e+01
   4.6900000e+01   3.3932572e+01
   4.6950000e+01   3.3910153e+01
   4.7000000e+01   3.3887755e+01
   4.7050000e+01   3.3865377e+01
   4.7100000e+01   3.3843020e+01
   4.7150000e+01   3.3820683e+01
   4.7200000e+01   3.3798367e+01
   4.7250000e+01   3.3776071e+01
   4.7300000e+01   3.3753796e+01
   4.7350000e+01   3.3731540e+01
   4.7400000e+01   3.3709306e+01
   4.7450000e+01   3.3687091e+01
   4.7500000e+01   3.3664896e+01
   4.7550000e+01   3.3642722e+01
   4.7600000e+01   3.3620568e+01
   4.7650000e+01   3.3598434e+01
   4.7700000e+01   3.3576320e+01
   4.7750000e+01   3.3554226e+01
   4.7800000e+01   3.3532152e+01
   4.7850000e+01   3.3510098e+01
   4.7900000e+01   3.3488064e+01
   4.7950000e+01   3.3466049e+01
   4.8000000e+01   3.3444055e+01
   4.8050000e+01   3.3422080e+01
   4.8100000e+01   3.3400125e+01
   4.8150000e+01   3.3378189e+01
   4.8200000e+01   3.3356274e+01
   4.8250000e+01   3.3334378e+01
   4.8300000e+01   3.3312501e+01
   4.8350000e+01   3.3290644e+01
   4.8400000e+01   3.3268807e+01
   4.8450000e+01   3.3246989e+01
   4.8500000e+01   3.3225190e+01
   4.8550000e+01   3.3203411e+01
   4.8600000e+01   3.3181651e+01
   4.8650000e+01   3.3159910e+01
   4.8700000e+01   3.3138189e+01
   4.8750000e+01   3.3116487e+01
   4.8800000e+01   3.3094804e+01
   4.8850000e+01   3.3073140e+01
   4.8900000e+01   3.3051496e+01
   4.8950000e+01   3.3029870e+01
   4.9000000e+01   3.3008264e+01
   4.9050000e+01   3.2986677e+01
   4.9100000e+01   3.2965108e+01
   4.9150000e+01   3.2943559e+01
   4.9200000e+01   3.2922028e+01
   4.9250000e+01   3.2900516e+01
   4.9300000e+01   3.2879023e+01
   4.9350000e+01   3.2857549e+01
   4.9400000e+01   3.2836094e+01
   4.9450000e+01   3.2814657e+01
   4.9500000e+01   3.2793239e+01
   4.9550000e+01   3.2771840e+01
   4.9600000e+01   3.2750459e+01
   4.9650000e+01   3.2729097e+01
   4.9700000e+01   3.2707754e+01
   4.9750000e+01   3.2686429e+01
   4.9800000e+01   3.2665122e+01
   4.9850000e+01   3.2643834e+01
   4.9900000e+01   3.2622564e+01
   4.9950000e+01   3.2601313e+01
   5.0000000e+01   3.2580080e+01
   5.0050000e+01   3.2558865e+01
   5.0100000e+01   3.2537669e+01
   5.0150000e+01   3.2516491e+01
   5.0200000e+01   3.2495331e+01
   5.0250000e+01   3.2474189e+01
   5.0300000e+01   3.2453065e+01
   5.0350000e+01   3.2431960e+01
   5.0400000e+01   3.2410872e+01
   5.0450000e+01   3.2389803e+01
   5.0500000e+01   3.2368751e+01
   5.0550000e+01   3.2347718e+01
   5.0600000e+01   3.2326702e+01
   5.0650000e+01   3.2305704e+01
   5.0700000e+01   3.2284725e+01
   5.0750000e+01   3.2263763e+01
   5.0800000e+01   3.2242818e+01
   5.0850000e+01   3.2221892e+01
   5.0900000e+01   3.2200983e+01
   5.0950000e+01   3.2180092e+01
   5.1000000e+01   3.2159219e+01
   5.1050000e+01   3.2138363e+01
   5.1100000e+01   3.2117525e+01
   5.1150000e+01   3.2096704e+01
   5.1200000e+01   3.2075901e+01
   5.1250000e+01   3.2055116e+01
   5.1300000e+01   3.2034348e+01
   5.1350000e+01   3.2013597e+01
   5.1400000e+01   3.1992864e+01
   5.1450000e+01   3.1972148e+01
   5.1500000e+01   3.1951450e+01
   5.1550000e+01   3.1930769e+01
   5.1600000e+01   3.1910105e+01
   5.1650000e+01   3.1889458e+01
   5.1700000e+01   3.1868829e+01
   5.1750000e+01   3.1848216e+01
   5.1800000e+01   3.1827621e+01
   5.1850000e+01   3.1807043e+01
   5.1900000e+01   3.1786483e+01
   5.1950000e+01   3.1765939e+01
   5.2000000e+01   3.1745412e+01
   5.2050000e+01   3.1724902e+01
   5.2100000e+01   3.1704410e+01
   5.2150000e+01   3.1683934e+01
   5.2200000e+01   3.1663475e+01
   5.2250000e+01   3.1643033e+01
   5.2300000e+01   3.1622608e+01
   5.2350000e+01   3.1602199e+01
   5.2400000e+01   3.1581808e+01
   5.2450000e+01   3.1561433e+01
   5.2500000e+01   3.1541075e+01
   5.2550000e+01   3.1520733e+01
   5.2600000e+01   3.1500409e+01
   5.2650000e+01   3.1480101e+01
   5.2700000e+01   3.1459809e+01
   5.2750000e+01   3.1439534e+01
   5.2800000e+01   3.1419276e+01
   5.2850000e+01   3.1399034e+01
   5.2900000e+01   3.1378809e+01
   5.2950000e+01   3.1358600e+01
   5.3000000e+01   3.1338408e+01
   5.3050000e+01   3.1318232e+01
   5.3100000e+01   3.1298072e+01
   5.3150000e+01   3.1277929e+01
   5.3200000e+01   3.1257802e+01
   5.3250000e+01   3.1237691e+01
   5.3300000e+01   3.1217597e+01
   5.3350000e+01   3.1197519e+01
   5.3400000e+01   3.1177457e+01
   5.3450000e+01   3.1157411e+01
   5.3500000e+01   3.1137381e+01
   5.3550000e+01   3.1117368e+01
   5.3600000e+01   3.1097370e+01
   5.3650000e+01   3.1077389e+01
   5.3700000e+01   3.1057424e+01
   5.3750000e+01   3.1037474e+01
   5.3800000e+01   3.1017541e+01
   5.3850000e+01   3.0997624e+01
   5.3900000e+01   3.0977722e+01
   5.3950000e+01   3.0957837e+01
   5.4000000e+01   3.0937967e+01
   5.4050000e+01   3.0918113e+01
   5.4100000e+01   3.0898275e+01
   5.4150000e+01   3.0878453e+01
   5.4200000e+01   3.0858647e+01
   5.4250000e+01   3.0838856e+01
   5.4300000e+01   3.0819081e+01
   5.4350000e+01   3.0799322e+01
   5.4400000e+01   3.0779578e+01
   5.4450000e+01   3.0759850e+01
   5.4500000e+01   3.0740137e+01
   5.4550000e+01   3.0720441e+01
   5.4600000e+01   3.0700759e+01
   5.4650000e+01   3.0681093e+01
   5.4700000e+01   3.0661443e+01
   5.4750000e+01   3.0641808e+01
   5.4800000e+01   3.0622189e+01
   5.4850000e+01   3.0602585e+01
   5.4900000e+01   3.0582996e+01
   5.4950000e+01   3.0563423e+01
   5.5000000e+01   3.0543865e+01
   5.5050000e+01   3.0524323e+01
   5.5100000e+01   3.0504796e+01
   5.5150000e+01   3.0485284e+01
   5.5200000e+01   3.0465787e+01
   5.5250000e+01   3.0446305e+01
   5.5300000e+01   3.0426839e+01
   5.5350000e+01   3.0407388e+01
   5.5400000e+01   3.0387952e+01
   5.5450000e+01   3.0368531e+01
   5.5500000e+01   3.0349125e+01
   5.5550000e+01   3.0329734e+01
   5.5600000e+01   3.0310358e+01
   5.5650000e+01   3.0290997e+01
   5.5700000e+01   3.0271651e+01
   5.5750000e+01   3.0252321e+01
   5.5800000e+01   3.0233005e+01
   5.5850000e+01   3.0213704e+01
   5.5900000e+01   3.0194418e+01
   5.5950000e+01   3.0175146e+01
   5.6000000e+01   3.0155890e+01
   5.6050000e+01   3.0136648e+01
   5.6100000e+01   3.0117421e+01
   5.6150000e+01   3.0098209e+01
   5.6200000e+01   3.0079012e+01
   5.6250000e+01   3.0059829e+01
   5.6300000e+01   3.0040661e+01
   5.6350000e+01   3.0021508e+01
   5.6400000e+01   3.0002369e+01
   5.6450000e+01   2.9983245e+01
   5.6500000e+01   2.9964136e+01
   5.6550000e+01   2.9945041e+01
   5.6600000e+01   2.9925961e+01
   5.6650000e+01   2.9906895e+01
   5.6700000e+01   2.9887844e+01
   5.6750000e+01   2.9868807e+01
   5.6800000e+01   2.9849784e+01
   5.6850000e+01   2.9830776e+01
   5.6900000e+01   2.9811783e+01
   5.6950000e+01   2.9792804e+01
   5.7000000e+01   2.9773839e+01
   5.7050000e+01   2.9754888e+01
   5.7100000e+01   2.9735952e+01
   5.7150000e+01   2.9717030e+01
   5.7200000e+01   2.9698123e+01
   5.7250000e+01   2.9679229e+01
   5.7300000e+01   2.9660350e+01
   5.7350000e+01   2.9641485e+01
   5.7400000e+01   2.9622634e+01
   5.7450000e+01   2.9603798e+01
   5.7500000e+01   2.9584975e+01
   5.7550000e+01   2.9566167e+01
   5.7600000e+01   2.9547372e+01
   5.7650000e+01   2.9528592e+01
   5.7700000e+01   2.9509826e+01
   5.7750000e+01   2.9491074e+01
   5.7800000e+01   2.9472335e+01
   5.7850000e+01   2.9453611e+01
   5.7900000e+01   2.9434901e+01
   5.7950000e+01   2.9416204e+01
   5.8000000e+01   2.9397522e+01
   5.8050000e+01   2.9378853e+01
   5.8100000e+01   2.9360198e+01
   5.8150000e+01   2.9341557e+01
   5.8200000e+01   2.9322930e+01
   5.8250000e+01   2.9304317e+01
   5.8300000e+01   2.9285717e+01
   5.8350000e+01   2.9267132e+01
   5.8400000e+01   2.9248559e+01
   5.8450000e+01   2.9230001e+01
   5.8500000e+01   2.9211456e+01
   5.8550000e+01   2.9192925e+01
   5.8600000e+01   2.9174408e+01
   5.8650000e+01   2.9155904e+01
   5.8700000e+01   2.9137414e+01
   5.8750000e+01   2.9118937e+01
   5.8800000e+01   2.9100474e+01
   5.8850000e+01   2.9082025e+01
   5.8900000e+01   2.9063589e+01
   5.8950000e+01   2.9045166e+01
   5.9000000e+01   2.9026757e+01
   5.9050000e+01   2.9008362e+01
   5.9100000e+01   2.8989979e+01
   5.9150000e+01   2.8971611e+01
   5.9200000e+01   2.8953255e+01
   5.9250000e+01   2.8934913e+01
   5.9300000e+01   2.8916585e+01
   5.9350000e+01   2.8898269e+01
   5.9400000e+01   2.8879967e+01
   5.9450000e+01   2.8861679e+01
   5.9500000e+01   2.8843403e+01
   5.9550000e+01   2.8825141e+01
   5.9600000e+01   2.8806892e+01
   5.9650000e+01   2.8788656e+01
   5.9700000e+01   2.8770434e+01
   5.9750000e+01   2.8752224e+01
   5.9800000e+01   2.8734028e+01
   5.9850000e+01   2.8715845e+01
   5.9900000e+01   2.8697674e+01
   5.9950000e+01   2.8679517e+01
   6.0000000e+01   2.8661374e+01
   6.0050000e+01   2.8643243e+01
   6.0100000e+01   2.8625125e+01
   6.0150000e+01   2.8607020e+01
   6.0200000e+01   2.8588928e+01
   6.0250000e+01   2.8570849e+01
   6.0300000e+01   2.8552783e+01
   6.0350000e+01   2.8534730e+01
   6.0400000e+01   2.8516690e+01
   6.0450000e+01   2.8498663e+01
   6.0500000e+01   2.8480648e+01
   6.0550000e+01   2.8462647e+01
   6.0600000e+01   2.8444658e+01
   6.0650000e+01   2.8426682e+01
   6.0700000e+01   2.8408719e+01
   6.0750000e+01   2.8390768e+01
   6.0800000e+01   2.8372831e+01
   6.0850000e+01   2.8354906e+01
   6.0900000e+01   2.8336994e+01
   6.0950000e+01   2.8319094e+01
   6.1000000e+01   2.8301207e+01
   6.1050000e+01   2.8283333e+01
   6.1100000e+01   2.8265472e+01
   6.1150000e+01   2.8247623e+01
   6.1200000e+01   2.8229786e+01
   6.1250000e+01   2.8211963e+01
   6.1300000e+01   2.8194151e+01
   6.1350000e+01   2.8176353e+01
   6.1400000e+01   2.8158567e+01
   6.1450000e+01   2.8140793e+01
   6.1500000e+01   2.8123032e+01
   6.1550000e+01   2.8105283e+01
   6.1600000e+01   2.8087547e+01
   6.1650000e+01   2.8069823e+01
   6.1700000e+01   2.8052112e+01
   6.1750000e+01   2.8034413e+01
   6.1800000e+01   2.8016726e+01
   6.1850000e+01   2.7999052e+01
   6.1900000e+01   2.7981390e+01
   6.1950000e+01   2.7963741e+01
   6.2000000e+01   2.7946103e+01
   6.2050000e+01   2.7928478e+01
   6.2100000e+01   2.7910866e+01
   6.2150000e+01   2.7893265e+01
   6.2200000e+01   2.7875677e+01
   6.2250000e+01   2.7858101e+01
   6.2300000e+01   2.7840537e+01
   6.2350000e+01   2.7822985e+01
   6.2400000e+01   2.7805446e+01
   6.2450000e+01   2.7787918e+01
   6.2500000e+01   2.7770403e+01
   6.2550000e+01   2.7752900e+01
   6.2600000e+01   2.7735409e+01
   6.2650000e+01   2.7717930e+01
   6.2700000e+01   2.7700463e+01
   6.2750000e+01   2.7683008e+01
   6.2800000e+01   2.7665565e+01
   6.2850000e+01   2.7648134e+01
   6.2900000e+01   2.7630715e+01
   6.2950000e+01   2.7613308e+01
   6.3000000e+01   2.7595914e+01
   6.3050000e+01   2.7578530e+01
   6.3100000e+01   2.7561159e+01
   6.3150000e+01   2.7543800e+01
   6.3200000e+01   2.7526453e+01
   6.3250000e+01   2.7509117e+01
   6.3300000e+01   2.7491794e+01
   6.3350000e+01   2.7474482e+01
   6.3400000e+01   2.7457182e+01
   6.3450000e+01   2.7439894e+01
   6.3500000e+01   2.7422617e+01
   6.3550000e+01   2.7405353e+01
   6.3600000e+01   2.7388100e+01
   6.3650000e+01   2.7370858e+01
   6.3700000e+01   2.7353629e+01
   6.3750000e+01   2.7336411e+01
   6.3800000e+01   2.7319205e+01
   6.3850000e+01   2.7302011e+01
   6.3900000e+01   2.7284828e+01
   6.3950000e+01   2.7267657e+01
   6.4000000e+01   2.7250497e+01
   6.4050000e+01   2.7233349e+01
   6.4100000e+01   2.7216213e+01
   6.4150000e+01   2.7199088e+01
   6.4200000e+01   2.7181975e+01
   6.4250000e+01   2.7164873e+01
   6.4300000e+01   2.7147783e+01
   6.4350000e+01   2.7130704e+01
   6.4400000e+01   2.7113637e+01
   6.4450000e+01   2.7096581e+01
   6.4500000e+01   2.7079537e+01
   6.4550000e+01   2.7062504e+01
   6.4600000e+01   2.7045483e+01
   6.4650000e+01   2.7028473e+01
   6.4700000e+01   2.7011474e+01
   6.4750000e+01   2.6994487e+01
   6.4800000e+01   2.6977511e+01
   6.4850000e+01   2.6960546e+01
   6.4900000e+01   2.6943593e+01
   6.4950000e+01   2.6926651e+01
   6.5000000e+01   2.6909720e+01
   6.5050000e+01   2.6892801e+01
   6.5100000e+01   2.6875893e+01
   6.5150000e+01   2.6858996e+01
   6.5200000e+01   2.6842110e+01
   6.5250000e+01   2.6825236e+01
   6.5300000e+01   2.6808372e+01
   6.5350000e+01   2.6791520e+01
   6.5400000e+01   2.6774679e+01
   6.5450000e+01   2.6757850e+01
   6.5500000e+01   2.6741031e+01
   6.5550000e+01   2.6724223e+01
   6.5600000e+01   2.6707427e+01
   6.5650000e+01   2.6690642e+01
   6.5700000e+01   2.6673868e+01
   6.5750000e+01   2.6657104e+01
   6.5800000e+01   2.6640352e+01
   6.5850000e+01   2.6623611e+01
   6.5900000e+01   2.6606881e+01
   6.5950000e+01   2.6590162e+01
   6.6000000e+01   2.6573454e+01
   6.6050000e+01   2.6556757e+01
   6.6100000e+01   2.6540071e+01
   6.6150000e+01   2.6523396e+01
   6.6200000e+01   2.6506731e+01
   6.6250000e+01   2.6490078e+01
   6.6300000e+01   2.6473435e+01
   6.6350000e+01   2.6456804e+01
   6.6400000e+01   2.6440183e+01
   6.6450000e+01   2.6423573e+01
   6.6500000e+01   2.6406974e+01
   6.6550000e+01   2.6390386e+01
   6.6600000e+01   2.6373809e+01
   6.6650000e+01   2.6357242e+01
   6.6700000e+01   2.6340686e+01
   6.6750000e+01   2.6324141e+01
   6.6800000e+01   2.6307607e+01
   6.6850000e+01   2.6291083e+01
   6.6900000e+01   2.6274570e+01
   6.6950000e+01   2.6258068e+01
   6.7000000e+01   2.6241577e+01
   6.7050000e+01   2.6225096e+01
   6.7100000e+01   2.6208626e+01
   6.7150000e+01   2.6192166e+01
   6.7200000e+01   2.6175718e+01
   6.7250000e+01   2.6159279e+01
   6.7300000e+01   2.6142852e+01
   6.7350000e+01   2.6126435e+01
   6.7400000e+01   2.6110028e+01
   6.7450000e+01   2.6093633e+01
   6.7500000e+01   2.6077247e+01
   6.7550000e+01   2.6060872e+01
   6.7600000e+01   2.6044508e+01
   6.7650000e+01   2.6028154e+01
   6.7700000e+01   2.6011811e+01
   6.7750000e+01   2.5995478e+01
   6.7800000e+01   2.5979156e+01
   6.7850000e+01   2.5962844e+01
   6.7900000e+01   2.5946543e+01
   6.7950000e+01   2.5930252e+01
   6.8000000e+01   2.5913971e+01
   6.8050000e+01   2.5897701e+01
   6.8100000e+01   2.5881441e+01
   6.8150000e+01   2.5865192e+01
   6.8200000e+01   2.5848953e+01
   6.8250000e+01   2.5832724e+01
   6.8300000e+01   2.5816506e+01
   6.8350000e+01   2.5800298e+01
   6.8400000e+01   2.5784100e+01
   6.8450000e+01   2.5767913e+01
   6.8500000e+01   2.5751736e+01
   6.8550000e+01   2.5735569e+01
   6.8600000e+01   2.5719412e+01
   6.8650000e+01   2.5703266e+01
   6.8700000e+01   2.5687129e+01
   6.8750000e+01   2.5671003e+01
   6.8800000e+01   2.5654888e+01
   6.8850000e+01   2.5638782e+01
   6.8900000e+01   2.5622687e+01
   6.8950000e+01   2.5606601e+01
   6.9000000e+01   2.5590526e+01
   6.9050000e+01   2.5574461e+01
   6.9100000e+01   2.5558406e+01
   6.9150000e+01   2.5542361e+01
   6.9200000e+01   2.5526327e+01
   6.9250000e+01   2.5510302e+01
   6.9300000e+01   2.5494288e+01
   6.9350000e+01   2.5478283e+01
   6.9400000e+01   2.5462289e+01
   6.9450000e+01   2.5446304e+01
   6.9500000e+01   2.5430330e+01
   6.9550000e+01   2.5414366e+01
   6.9600000e+01   2.5398411e+01
   6.9650000e+01   2.5382467e+01
   6.9700000e+01   2.5366532e+01
   6.9750000e+01   2.5350608e+01
   6.9800000e+01   2.5334693e+01
   6.9850000e+01   2.5318789e+01
   6.9900000e+01   2.5302894e+01
   6.9950000e+01   2.5287009e+01
   7.0000000e+01   2.5271134e+01
   7.0050000e+01   2.5255269e+01
   7.0100000e+01   2.5239414e+01
   7.0150000e+01   2.5223568e+01
   7.0200000e+01   2.5207733e+01
   7.0250000e+01   2.5191907e+01
   7.0300000e+01   2.5176091e+01
   7.0350000e+01   2.5160285e+01
   7.0400000e+01   2.5144489e+01
   7.0450000e+01   2.5128702e+01
   7.0500000e+01   2.5112926e+01
   7.0550000e+01   2.5097159e+01
   7.0600000e+01   2.5081402e+01
   7.0650000e+01   2.5065654e+01
   7.0700000e+01   2.5049916e+01
   7.0750000e+01   2.5034188e+01
   7.0800000e+01   2.5018470e+01
   7.0850000e+01   2.5002761e+01
   7.0900000e+01   2.4987062e+01
   7.0950000e+01   2.4971372e+01
   7.1000000e+01   2.4955693e+01
   7.1050000e+01   2.4940023e+01
   7.1100000e+01   2.4924362e+01
   7.1150000e+01   2.4908711e+01
   7.1200000e+01   2.4893070e+01
   7.1250000e+01   2.4877438e+01
   7.1300000e+01   2.4861816e+01
   7.1350000e+01   2.4846203e+01
   7.1400000e+01   2.4830600e+01
   7.1450000e+01   2.4815007e+01
   7.1500000e+01   2.4799423e+01
   7.1550000e+01   2.4783848e+01
   7.1600000e+01   2.4768283e+01
   7.1650000e+01   2.4752728e+01
   7.1700000e+01   2.4737182e+01
   7.1750000e+01   2.4721645e+01
   7.1800000e+01   2.4706118e+01
   7.1850000e+01   2.4690600e+01
   7.1900000e+01   2.4675092e+01
   7.1950000e+01   2.4659593e+01
   7.2000000e+01   2.4644104e+01
   7.2050000e+01   2.4628624e+01
   7.2100000e+01   2.4613153e+01
   7.2150000e+01   2.4597692e+01
   7.2200000e+01   2.4582240e+01
   7.2250000e+01   2.4566798e+01
   7.2300000e+01   2.4551365e+01
   7.2350000e+01   2.4535941e+01
   7.2400000e+01   2.4520526e+01
   7.2450000e+01   2.4505121e+01
   7.2500000e+01   2.4489725e+01
   7.2550000e+01   2.4474338e+01
   7.2600000e+01   2.4458961e+01
   7.2650000e+01   2.4443593e+01
   7.2700000e+01   2.4428234e+01
   7.2750000e+01   2.4412884e+01
   7.2800000e+01   2.4397544e+01
   7.2850000e+01   2.4382212e+01
   7.2900000e+01   2.4366890e+01
   7.2950000e+01   2.4351578e+01
   7.3000000e+01   2.4336274e+01
   7.3050000e+01   2.4320979e+01
   7.3100000e+01   2.4305694e+01
   7.3150000e+01   2.4290418e+01
   7.3200000e+01   2.4275151e+01
   7.3250000e+01   2.4259893e+01
   7.3300000e+01   2.4244644e+01
   7.3350000e+01   2.4229405e+01
   7.3400000e+01   2.4214174e+01
   7.3450000e+01   2.4198952e+01
   7.3500000e+01   2.4183740e+01
   7.3550000e+01   2.4168537e+01
   7.3600000e+01   2.4153342e+01
   7.3650000e+01   2.4138157e+01
   7.3700000e+01   2.4122981e+01
   7.3750000e+01   2.4107814e+01
   7.3800000e+01   2.4092655e+01
   7.3850000e+01   2.4077506e+01
   7.3900000e+01   2.4062366e+01
   7.3950000e+01   2.4047235e+01
   7.4000000e+01   2.4032112e+01
   7.4050000e+01   2.4016999e+01
   7.4100000e+01   2.4001894e+01
   7.4150000e+01   2.3986799e+01
   7.4200000e+01   2.3971712e+01
   7.4250000e+01   2.3956635e+01
   7.4300000e+01   2.3941566e+01
   7.4350000e+01   2.3926506e+01
   7.4400000e+01   2.3911455e+01
   7.4450000e+01   2.3896413e+01
   7.4500000e+01   2.3881380e+01
   7.4550000e+01   2.3866355e+01
   7.4600000e+01   2.3851340e+01
   7.4650000e+01   2.3836333e+01
   7.4700000e+01   2.3821335e+01
   7.4750000e+01   2.3806346e+01
   7.4800000e+01   2.3791366e+01
   7.4850000e+01   2.3776394e+01
   7.4900000e+01   2.3761431e+01
   7.4950000e+01   2.3746477e+01
   7.5000000e+01   2.3731532e+01
   7.5050000e+01   2.3716596e+01
   7.5100000e+01   2.3701668e+01
   7.5150000e+01   2.3686749e+01
   7.5200000e+01   2.3671839e+01
   7.5250000e+01   2.3656937e+01
   7.5300000e+01   2.3642044e+01
   7.5350000e+01   2.3627160e+01
   7.5400000e+01   2.3612284e+01
   7.5450000e+01   2.3597417e+01
   7.5500000e+01   2.3582559e+01
   7.5550000e+01   2.3567710e+01
   7.5600000e+01   2.3552869e+01
   7.5650000e+01   2.3538036e+01
   7.5700000e+01   2.3523213e+01
   7.5750000e+01   2.3508397e+01
   7.5800000e+01   2.3493591e+01
   7.5850000e+01   2.3478793e+01
   7.5900000e+01   2.3464004e+01
   7.5950000e+01   2.3449223e+01
   7.6000000e+01   2.3434451e+01
   7.6050000e+01   2.3419687e+01
   7.6100000e+01   2.3404932e+01
   7.6150000e+01   2.3390185e+01
   7.6200000e+01   2.3375447e+01
   7.6250000e+01   2.3360717e+01
   7.6300000e+01   2.3345996e+01
   7.6350000e+01   2.3331284e+01
   7.6400000e+01   2.3316580e+01
   7.6450000e+01   2.3301884e+01
   7.6500000e+01   2.3287197e+01
   7.6550000e+01   2.3272518e+01
   7.6600000e+01   2.3257848e+01
   7.6650000e+01   2.3243186e+01
   7.6700000e+01   2.3228532e+01
   7.6750000e+01   2.3213887e+01
   7.6800000e+01   2.3199250e+01
   7.6850000e+01   2.3184622e+01
   7.6900000e+01   2.3170002e+01
   7.6950000e+01   2.3155391e+01
   7.7000000e+01   2.3140788e+01
   7.7050000e+01   2.3126193e+01
   7.7100000e+01   2.3111606e+01
   7.7150000e+01   2.3097028e+01
   7.7200000e+01   2.3082458e+01
   7.7250000e+01   2.3067897e+01
   7.7300000e+01   2.3053344e+01
   7.7350000e+01   2.3038799e+01
   7.7400000e+01   2.3024262e+01
   7.7450000e+01   2.3009734e+01
   7.7500000e+01   2.2995214e+01
   7.7550000e+01   2.2980702e+01
   7.7600000e+01   2.2966198e+01
   7.7650000e+01   2.2951703e+01
   7.7700000e+01   2.2937216e+01
   7.7750000e+01   2.2922737e+01
   7.7800000e+01   2.2908267e+01
   7.7850000e+01   2.2893804e+01
   7.7900000e+01   2.2879350e+01
   7.7950000e+01   2.2864904e+01
   7.8000000e+01   2.2850466e+01
   7.8050000e+01   2.2836036e+01
   7.8100000e+01   2.2821615e+01
   7.8150000e+01   2.2807201e+01
   7.8200000e+01   2.2792796e+01
   7.8250000e+01   2.2778399e+01
   7.8300000e+01   2.2764010e+01
   7.8350000e+01   2.2749629e+01
   7.8400000e+01   2.2735256e+01
   7.8450000e+01   2.2720892e+01
   7.8500000e+01   2.2706535e+01
   7.8550000e+01   2.2692187e+01
   7.8600000e+01   2.2677846e+01
   7.8650000e+01   2.2663514e+01
   7.8700000e+01   2.2649189e+01
   7.8750000e+01   2.2634873e+01
   7.8800000e+01   2.2620565e+01
   7.8850000e+01   2.2606265e+01
   7.8900000e+01   2.2591972e+01
   7.8950000e+01   2.2577688e+01
   7.9000000e+01   2.2563412e+01
   7.9050000e+01   2.2549144e+01
   7.9100000e+01   2.2534884e+01
   7.9150000e+01   2.2520631e+01
   7.9200000e+01   2.2506387e+01
   7.9250000e+01   2.2492151e+01
   7.9300000e+01   2.2477922e+01
   7.9350000e+01   2.2463702e+01
   7.9400000e+01   2.2449489e+01
   7.9450000e+01   2.2435285e+01
   7.9500000e+01   2.2421088e+01
   7.9550000e+01   2.2406899e+01
   7.9600000e+01   2.2392718e+01
   7.9650000e+01   2.2378545e+01
   7.9700000e+01   2.2364380e+01
   7.9750000e+01   2.2350223e+01
   7.9800000e+01   2.2336073e+01
   7.9850000e+01   2.2321932e+01
   7.9900000e+01   2.2307798e+01
   7.9950000e+01   2.2293672e+01
   8.0000000e+01   2.2279554e+01
   8.0050000e+01   2.2265444e+01
   8.0100000e+01   2.2251342e+01
   8.0150000e+01   2.2237247e+01
   8.0200000e+01   2.2223160e+01
   8.0250000e+01   2.2209081e+01
   8.0300000e+01   2.2195010e+01
   8.0350000e+01   2.2180946e+01
   8.0400000e+01   2.2166891e+01
   8.0450000e+01   2.2152843e+01
   8.0500000e+01   2.2138802e+01
   8.0550000e+01   2.2124770e+01
   8.0600000e+01   2.2110745e+01
   8.0650000e+01   2.2096728e+01
   8.0700000e+01   2.2082719e+01
   8.0750000e+01   2.2068717e+01
   8.0800000e+01   2.2054723e+01
   8.0850000e+01   2.2040737e+01
   8.0900000e+01   2.2026758e+01
   8.0950000e+01   2.2012787e+01
   8.1000000e+01   2.1998824e+01
   8.1050000e+01   2.1984868e+01
   8.1100000e+01   2.1970921e+01
   8.1150000e+01   2.1956980e+01
   8.1200000e+01   2.1943047e+01
   8.1250000e+01   2.1929122e+01
   8.1300000e+01   2.1915205e+01
   8.1350000e+01   2.1901295e+01
   8.1400000e+01   2.1887393e+01
   8.1450000e+01   2.1873498e+01
   8.1500000e+01   2.1859611e+01
   8.1550000e+01   2.1845732e+01
   8.1600000e+01   2.1831860e+01
   8.1650000e+01   2.1817995e+01
   8.1700000e+01   2.1804138e+01
   8.1750000e+01   2.1790289e+01
   8.1800000e+01   2.1776447e+01
   8.1850000e+01   2.1762613e+01
   8.1900000e+01   2.1748786e+01
   8.1950000e+01   2.1734967e+01
   8.2000000e+01   2.1721155e+01
   8.2050000e+01   2.1707351e+01
   8.2100000e+01   2.1693554e+01
   8.2150000e+01   2.1679765e+01
   8.2200000e+01   2.1665983e+01
   8.2250000e+01   2.1652209e+01
   8.2300000e+01   2.1638442e+01
   8.2350000e+01   2.1624683e+01
   8.2400000e+01   2.1610931e+01
   8.2450000e+01   2.1597186e+01
   8.2500000e+01   2.1583449e+01
   8.2550000e+01   2.1569719e+01
   8.2600000e+01   2.1555997e+01
   8.2650000e+01   2.1542282e+01
   8.2700000e+01   2.1528575e+01
   8.2750000e+01   2.1514874e+01
   8.2800000e+01   2.1501182e+01
   8.2850000e+01   2.1487496e+01
   8.2900000e+01   2.1473818e+01
   8.2950000e+01   2.1460148e+01
   8.3000000e+01   2.1446484e+01
   8.3050000e+01   2.1432828e+01
   8.3100000e+01   2.1419180e+01
   8.3150000e+01   2.1405538e+01
   8.3200000e+01   2.1391904e+01
   8.3250000e+01   2.1378278e+01
   8.3300000e+01   2.1364658e+01
   8.3350000e+01   2.1351046e+01
   8.3400000e+01   2.1337441e+01
   8.3450000e+01   2.1323844e+01
   8.3500000e+01   2.1310253e+01
   8.3550000e+01   2.1296670e+01
   8.3600000e+01   2.1283095e+01
   8.3650000e+01   2.1269526e+01
   8.3700000e+01   2.1255965e+01
   8.3750000e+01   2.1242411e+01
   8.3800000e+01   2.1228864e+01
   8.3850000e+01   2.1215325e+01
   8.3900000e+01   2.1201792e+01
   8.3950000e+01   2.1188267e+01
   8.4000000e+01   2.1174749e+01
   8.4050000e+01   2.1161238e+01
   8.4100000e+01   2.1147735e+01
   8.4150000e+01   2.1134238e+01
   8.4200000e+01   2.1120749e+01
   8.4250000e+01   2.1107267e+01
   8.4300000e+01   2.1093792e+01
   8.4350000e+01   2.1080324e+01
   8.4400000e+01   2.1066864e+01
   8.4450000e+01   2.1053410e+01
   8.4500000e+01   2.1039964e+01
   8.4550000e+01   2.1026525e+01
   8.4600000e+01   2.1013093e+01
   8.4650000e+01   2.0999668e+01
   8.4700000e+01   2.0986250e+01
   8.4750000e+01   2.0972839e+01
   8.4800000e+01   2.0959435e+01
   8.4850000e+01   2.0946038e+01
   8.4900000e+01   2.0932649e+01
   8.4950000e+01   2.0919266e+01
   8.5000000e+01   2.0905891e+01
   8.5050000e+01   2.0892522e+01
   8.5100000e+01   2.0879161e+01
   8.5150000e+01   2.0865806e+01
   8.5200000e+01   2.0852459e+01
   8.5250000e+01   2.0839119e+01
   8.5300000e+01   2.0825785e+01
   8.5350000e+01   2.0812459e+01
   8.5400000e+01   2.0799140e+01
   8.5450000e+01   2.0785827e+01
   8.5500000e+01   2.0772522e+01
   8.5550000e+01   2.0759224e+01
   8.5600000e+01   2.0745932e+01
   8.5650000e+01   2.0732648e+01
   8.5700000e+01   2.0719370e+01
   8.5750000e+01   2.0706100e+01
   8.5800000e+01   2.0692836e+01
   8.5850000e+01   2.0679580e+01
   8.5900000e+01   2.0666330e+01
   8.5950000e+01   2.0653087e+01
   8.6000000e+01   2.0639851e+01
   8.6050000e+01   2.0626622e+01
   8.6100000e+01   2.0613400e+01
   8.6150000e+01   2.0600185e+01
   8.6200000e+01   2.0586977e+01
   8.6250000e+01   2.0573775e+01
   8.6300000e+01   2.0560581e+01
   8.6350000e+01   2.0547393e+01
   8.6400000e+01   2.0534212e+01
   8.6450000e+01   2.0521038e+01
   8.6500000e+01   2.0507871e+01
   8.6550000e+01   2.0494711e+01
   8.6600000e+01   2.0481558e+01
   8.6650000e+01   2.0468411e+01
   8.6700000e+01   2.0455271e+01
   8.6750000e+01   2.0442138e+01
   8.6800000e+01   2.0429012e+01
   8.6850000e+01   2.0415893e+01
   8.6900000e+01   2.0402780e+01
   8.6950000e+01   2.0389675e+01
   8.7000000e+01   2.0376576e+01
   8.7050000e+01   2.0363483e+01
   8.7100000e+01   2.0350398e+01
   8.7150000e+01   2.0337319e+01
   8.7200000e+01   2.0324247e+01
   8.7250000e+01   2.0311182e+01
   8.7300000e+01   2.0298124e+01
   8.7350000e+01   2.0285072e+01
   8.7400000e+01   2.0272027e+01
   8.7450000e+01   2.0258989e+01
   8.7500000e+01   2.0245957e+01
   8.7550000e+01   2.0232933e+01
   8.7600000e+01   2.0219914e+01
   8.7650000e+01   2.0206903e+01
   8.7700000e+01   2.0193898e+01
   8.7750000e+01   2.0180900e+01
   8.7800000e+01   2.0167909e+01
   8.7850000e+01   2.0154924e+01
   8.7900000e+01   2.0141946e+01
   8.7950000e+01   2.0128975e+01
   8.8000000e+01   2.0116010e+01
   8.8050000e+01   2.0103052e+01
   8.8100000e+01   2.0090100e+01
   8.8150000e+01   2.0077156e+01
   8.8200000e+01   2.0064217e+01
   8.8250000e+01   2.0051286e+01
   8.8300000e+01   2.0038361e+01
   8.8350000e+01   2.0025443e+01
   8.8400000e+01   2.0012531e+01
   8.8450000e+01   1.9999626e+01
   8.8500000e+01   1.9986727e+01
   8.8550000e+01   1.9973835e+01
   8.8600000e+01   1.9960950e+01
   8.8650000e+01   1.9948071e+01
   8.8700000e+01   1.9935199e+01
   8.8750000e+01   1.9922333e+01
   8.8800000e+01   1.9909474e+01
   8.8850000e+01   1.9896621e+01
   8.8900000e+01   1.9883775e+01
   8.8950000e+01   1.9870936e+01
   8.9000000e+01   1.9858103e+01
   8.9050000e+01   1.9845276e+01
   8.9100000e+01   1.9832456e+01
   8.9150000e+01   1.9819643e+01
   8.9200000e+01   1.9806836e+01
   8.9250000e+01   1.9794035e+01
   8.9300000e+01   1.9781241e+01
   8.9350000e+01   1.9768454e+01
   8.9400000e+01   1.9755673e+01
   8.9450000e+01   1.9742898e+01
   8.9500000e+01   1.9730130e+01
   8.9550000e+01   1.9717368e+01
   8.9600000e+01   1.9704613e+01
   8.9650000e+01   1.9691864e+01
   8.9700000e+01   1.9679122e+01
   8.9750000e+01   1.9666386e+01
   8.9800000e+01   1.9653657e+01
   8.9850000e+01   1.9640934e+01
   8.9900000e+01   1.9628217e+01
   8.9950000e+01   1.9615507e+01
   9.0000000e+01   1.9602803e+01
   9.0050000e+01   1.9590106e+01
   9.0100000e+01   1.9577415e+01
   9.0150000e+01   1.9564730e+01
   9.0200000e+01   1.9552052e+01
   9.0250000e+01   1.9539380e+01
   9.0300000e+01   1.9526714e+01
   9.0350000e+01   1.9514055e+01
   9.0400000e+01   1.9501402e+01
   9.0450000e+01   1.9488756e+01
   9.0500000e+01   1.9476116e+01
   9.0550000e+01   1.9463482e+01
   9.0600000e+01   1.9450855e+01
   9.0650000e+01   1.9438234e+01
   9.0700000e+01   1.9425619e+01
   9.0750000e+01   1.9413011e+01
   9.0800000e+01   1.9400408e+01
   9.0850000e+01   1.9387813e+01
   9.0900000e+01   1.9375223e+01
   9.0950000e+01   1.9362640e+01
   9.1000000e+01   1.9350063e+01
   9.1050000e+01   1.9337492e+01
   9.1100000e+01   1.9324928e+01
   9.1150000e+01   1.9312370e+01
   9.1200000e+01   1.9299818e+01
   9.1250000e+01   1.9287272e+01
   9.1300000e+01   1.9274733e+01
   9.1350000e+01   1.9262200e+01
   9.1400000e+01   1.9249673e+01
   9.1450000e+01   1.9237152e+01
   9.1500000e+01   1.9224638e+01
   9.1550000e+01   1.9212129e+01
   9.1600000e+01   1.9199627e+01
   9.1650000e+01   1.9187132e+01
   9.1700000e+01   1.9174642e+01
   9.1750000e+01   1.9162159e+01
   9.1800000e+01   1.9149682e+01
   9.1850000e+01   1.9137211e+01
   9.1900000e+01   1.9124746e+01
   9.1950000e+01   1.9112287e+01
   9.2000000e+01   1.9099835e+01
   9.2050000e+01   1.9087389e+01
   9.2100000e+01   1.9074948e+01
   9.2150000e+01   1.9062514e+01
   9.2200000e+01   1.9050087e+01
   9.2250000e+01   1.9037665e+01
   9.2300000e+01   1.9025249e+01
   9.2350000e+01   1.9012840e+01
   9.2400000e+01   1.9000437e+01
   9.2450000e+01   1.8988040e+01
   9.2500000e+01   1.8975649e+01
   9.2550000e+01   1.8963264e+01
   9.2600000e+01   1.8950885e+01
   9.2650000e+01   1.8938512e+01
   9.2700000e+01   1.8926145e+01
   9.2750000e+01   1.8913785e+01
   9.2800000e+01   1.8901430e+01
   9.2850000e+01   1.8889082e+01
   9.2900000e+01   1.8876740e+01
   9.2950000e+01   1.8864404e+01
   9.3000000e+01   1.8852073e+01
   9.3050000e+01   1.8839749e+01
   9.3100000e+01   1.8827431e+01
   9.3150000e+01   1.8815119e+01
   9.3200000e+01   1.8802813e+01
   9.3250000e+01   1.8790513e+01
   9.3300000e+01   1.8778219e+01
   9.3350000e+01   1.8765931e+01
   9.3400000e+01   1.8753650e+01
   9.3450000e+01   1.8741374e+01
   9.3500000e+01   1.8729104e+01
   9.3550000e+01   1.8716840e+01
   9.3600000e+01   1.8704582e+01
   9.3650000e+01   1.8692330e+01
   9.3700000e+01   1.8680084e+01
   9.3750000e+01   1.8667844e+01
   9.3800000e+01   1.8655610e+01
   9.3850000e+01   1.8643382e+01
   9.3900000e+01   1.8631160e+01
   9.3950000e+01   1.8618944e+01
   9.4000000e+01   1.8606734e+01
   9.4050000e+01   1.8594530e+01
   9.4100000e+01   1.8582332e+01
   9.4150000e+01   1.8570140e+01
   9.4200000e+01   1.8557953e+01
   9.4250000e+01   1.8545773e+01
   9.4300000e+01   1.8533599e+01
   9.4350000e+01   1.8521430e+01
   9.4400000e+01   1.8509267e+01
   9.4450000e+01   1.8497111e+01
   9.4500000e+01   1.8484960e+01
   9.4550000e+01   1.8472815e+01
   9.4600000e+01   1.8460676e+01
   9.4650000e+01   1.8448543e+01
   9.4700000e+01   1.8436415e+01
   9.4750000e+01   1.8424294e+01
   9.4800000e+01   1.8412178e+01
   9.4850000e+01   1.8400069e+01
   9.4900000e+01   1.8387965e+01
   9.4950000e+01   1.8375867e+01
   9.5000000e+01   1.8363775e+01
   9.5050000e+01   1.8351688e+01
   9.5100000e+01   1.8339608e+01
   9.5150000e+01   1.8327533e+01
   9.5200000e+01   1.8315465e+01
   9.5250000e+01   1.8303402e+01
   9.5300000e+01   1.8291345e+01
   9.5350000e+01   1.8279293e+01
   9.5400000e+01   1.8267248e+01
   9.5450000e+01   1.8255208e+01
   9.5500000e+01   1.8243174e+01
   9.5550000e+01   1.8231146e+01
   9.5600000e+01   1.8219124e+01
   9.5650000e+01   1.8207107e+01
   9.5700000e+01   1.8195096e+01
   9.5750000e+01   1.8183091e+01
   9.5800000e+01   1.8171092e+01
   9.5850000e+01   1.8159099e+01
   9.5900000e+01   1.8147111e+01
   9.5950000e+01   1.8135129e+01
   9.6000000e+01   1.8123153e+01
   9.6050000e+01   1.8111182e+01
   9.6100000e+01   1.8099218e+01
   9.6150000e+01   1.8087259e+01
   9.6200000e+01   1.8075305e+01
   9.6250000e+01   1.8063358e+01
   9.6300000e+01   1.8051416e+01
   9.6350000e+01   1.8039480e+01
   9.6400000e+01   1.8027550e+01
   9.6450000e+01   1.8015625e+01
   9.6500000e+01   1.8003706e+01
   9.6550000e+01   1.7991793e+01
   9.6600000e+01   1.7979885e+01
   9.6650000e+01   1.7967983e+01
   9.6700000e+01   1.7956087e+01
   9.6750000e+01   1.7944196e+01
   9.6800000e+01   1.7932311e+01
   9.6850000e+01   1.7920432e+01
   9.6900000e+01   1.7908559e+01
   9.6950000e+01   1.7896691e+01
   9.7000000e+01   1.7884828e+01
   9.7050000e+01   1.7872972e+01
   9.7100000e+01   1.7861121e+01
   9.7150000e+01   1.7849275e+01
   9.7200000e+01   1.7837436e+01
   9.7250000e+01   1.7825602e+01
   9.7300000e+01   1.7813773e+01
   9.7350000e+01   1.7801950e+01
   9.7400000e+01   1.7790133e+01
   9.7450000e+01   1.7778321e+01
   9.7500000e+01   1.7766515e+01
   9.7550000e+01   1.7754715e+01
   9.7600000e+01   1.7742920e+01
   9.7650000e+01   1.7731131e+01
   9.7700000e+01   1.7719347e+01
   9.7750000e+01   1.7707569e+01
   9.7800000e+01   1.7695796e+01
   9.7850000e+01   1.7684029e+01
   9.7900000e+01   1.7672268e+01
   9.7950000e+01   1.7660512e+01
   9.8000000e+01   1.7648762e+01
   9.8050000e+01   1.7637017e+01
   9.8100000e+01   1.7625278e+01
   9.8150000e+01   1.7613544e+01
   9.8200000e+01   1.7601816e+01
   9.8250000e+01   1.7590094e+01
   9.8300000e+01   1.7578377e+01
   9.8350000e+01   1.7566665e+01
   9.8400000e+01   1.7554959e+01
   9.8450000e+01   1.7543258e+01
   9.8500000e+01   1.7531563e+01
   9.8550000e+01   1.7519874e+01
   9.8600000e+01   1.7508190e+01
   9.8650000e+01   1.7496511e+01
   9.8700000e+01   1.7484838e+01
   9.8750000e+01   1.7473171e+01
   9.8800000e+01   1.7461509e+01
   9.8850000e+01   1.7449852e+01
   9.8900000e+01   1.7438201e+01
   9.8950000e+01   1.7426556e+01
   9.9000000e+01   1.7414915e+01
   9.9050000e+01   1.7403281e+01
   9.9100000e+01   1.7391651e+01
   9.9150000e+01   1.7380028e+01
   9.9200000e+01   1.7368409e+01
   9.9250000e+01   1.7356796e+01
   9.9300000e+01   1.7345189e+01
   9.9350000e+01   1.7333587e+01
   9.9400000e+01   1.7321990e+01
   9.9450000e+01   1.7310399e+01
   9.9500000e+01   1.7298813e+01
   9.9550000e+01   1.7287233e+01
   9.9600000e+01   1.7275658e+01
   9.9650000e+01   1.7264088e+01
   9.9700000e+01   1.7252524e+01
   9.9750000e+01   1.7240965e+01
   9.9800000e+01   1.7229412e+01
   9.9850000e+01   1.7217863e+01
   9.9900000e+01   1.7206321e+01
   9.9950000e+01   1.7194784e+01
   1.0000000e+02   1.7183252e+01
   1.0005000e+02   1.7171725e+01
   1.0010000e+02   1.7160204e+01
   1.0015000e+02   1.7148688e+01
   1.0020000e+02   1.7137178e+01
   1.0025000e+02   1.7125673e+01
   1.0030000e+02   1.7114173e+01
   1.0035000e+02   1.7102678e+01
   1.0040000e+02   1.7091189e+01
   1.0045000e+02   1.7079706e+01
   1.0050000e+02   1.7068227e+01
   1.0055000e+02   1.7056754e+01
   1.0060000e+02   1.7045286e+01
   1.0065000e+02   1.7033824e+01
   1.0070000e+02   1.7022367e+01
   1.0075000e+02   1.7010915e+01
   1.0080000e+02   1.6999468e+01
   1.0085000e+02   1.6988027e+01
   1.0090000e+02   1.6976591e+01
   1.0095000e+02   1.6965160e+01
   1.0100000e+02   1.6953735e+01
   1.0105000e+02   1.6942315e+01
   1.0110000e+02   1.6930900e+01
   1.0115000e+02   1.6919490e+01
   1.0120000e+02   1.6908086e+01
   1.0125000e+02   1.6896687e+01
   1.0130000e+02   1.6885293e+01
   1.0135000e+02   1.6873905e+01
   1.0140000e+02   1.6862521e+01
   1.0145000e+02   1.6851143e+01
   1.0150000e+02   1.6839770e+01
   1.0155000e+02   1.6828403e+01
   1.0160000e+02   1.6817040e+01
   1.0165000e+02   1.6805683e+01
   1.0170000e+02   1.6794331e+01
   1.0175000e+02   1.6782985e+01
   1.0180000e+02   1.6771643e+01
   1.0185000e+02   1.6760307e+01
   1.0190000e+02   1.6748976e+01
   1.0195000e+02   1.6737650e+01
   1.0200000e+02   1.6726330e+01
   1.0205000e+02   1.6715014e+01
   1.0210000e+02   1.6703704e+01
   1.0215000e+02   1.6692399e+01
   1.0220000e+02   1.6681099e+01
   1.0225000e+02   1.6669804e+01
   1.0230000e+02   1.6658515e+01
   1.0235000e+02   1.6647230e+01
   1.0240000e+02   1.6635951e+01
   1.0245000e+02   1.6624677e+01
   1.0250000e+02   1.6613408e+01
   1.0255000e+02   1.6602144e+01
   1.0260000e+02   1.6590886e+01
   1.0265000e+02   1.6579632e+01
   1.0270000e+02   1.6568384e+01
   1.0275000e+02   1.6557141e+01
   1.0280000e+02   1.6545903e+01
   1.0285000e+02   1.6534670e+01
   1.0290000e+02   1.6523442e+01
   1.0295000e+02   1.6512220e+01
   1.0300000e+02   1.6501002e+01
   1.0305000e+02   1.6489790e+01
   1.0310000e+02   1.6478582e+01
   1.0315000e+02   1.6467380e+01
   1.0320000e+02   1.6456183e+01
   1.0325000e+02   1.6444991e+01
   1.0330000e+02   1.6433804e+01
   1.0335000e+02   1.6422622e+01
   1.0340000e+02   1.6411445e+01
   1.0345000e+02   1.6400274e+01
   1.0350000e+02   1.6389107e+01
   1.0355000e+02   1.6377945e+01
   1.0360000e+02   1.6366789e+01
   1.0365000e+02   1.6355637e+01
   1.0370000e+02   1.6344491e+01
   1.0375000e+02   1.6333350e+01
   1.0380000e+02   1.6322213e+01
   1.0385000e+02   1.6311082e+01
   1.0390000e+02   1.6299956e+01
   1.0395000e+02   1.6288835e+01
   1.0400000e+02   1.6277719e+01
   1.0405000e+02   1.6266608e+01
   1.0410000e+02   1.6255502e+01
   1.0415000e+02   1.6244401e+01
   1.0420000e+02   1.6233305e+01
   1.0425000e+02   1.6222214e+01
   1.0430000e+02   1.6211128e+01
   1.0435000e+02   1.6200047e+01
   1.0440000e+02   1.6188971e+01
   1.0445000e+02   1.6177900e+01
   1.0450000e+02   1.6166834e+01
   1.0455000e+02   1.6155773e+01
   1.0460000e+02   1.6144717e+01
   1.0465000e+02   1.6133666e+01
   1.0470000e+02   1.6122619e+01
   1.0475000e+02   1.6111578e+01
   1.0480000e+02   1.6100542e+01
   1.0485000e+02   1.6089511e+01
   1.0490000e+02   1.6078485e+01
   1.0495000e+02   1.6067464e+01
   1.0500000e+02   1.6056447e+01
   1.0505000e+02   1.6045436e+01
   1.0510000e+02   1.6034430e+01
   1.0515000e+02   1.6023428e+01
   1.0520000e+02   1.6012432e+01
   1.0525000e+02   1.6001440e+01
   1.0530000e+02   1.5990454e+01
   1.0535000e+02   1.5979472e+01
   1.0540000e+02   1.5968495e+01
   1.0545000e+02   1.5957523e+01
   1.0550000e+02   1.5946556e+01
   1.0555000e+02   1.5935594e+01
   1.0560000e+02   1.5924637e+01
   1.0565000e+02   1.5913685e+01
   1.0570000e+02   1.5902738e+01
   1.0575000e+02   1.5891795e+01
   1.0580000e+02   1.5880858e+01
   1.0585000e+02   1.5869925e+01
   1.0590000e+02   1.5858997e+01
   1.0595000e+02   1.5848075e+01
   1.0600000e+02   1.5837157e+01
   1.0605000e+02   1.5826243e+01
   1.0610000e+02   1.5815335e+01
   1.0615000e+02   1.5804432e+01
   1.0620000e+02   1.5793533e+01
   1.0625000e+02   1.5782640e+01
   1.0630000e+02   1.5771751e+01
   1.0635000e+02   1.5760867e+01
   1.0640000e+02   1.5749988e+01
   1.0645000e+02   1.5739114e+01
   1.0650000e+02   1.5728244e+01
   1.0655000e+02   1.5717380e+01
   1.0660000e+02   1.5706520e+01
   1.0665000e+02   1.5695665e+01
   1.0670000e+02   1.5684815e+01
   1.0675000e+02   1.5673970e+01
   1.0680000e+02   1.5663129e+01
   1.0685000e+02   1.5652294e+01
   1.0690000e+02   1.5641463e+01
   1.0695000e+02   1.5630637e+01
   1.0700000e+02   1.5619815e+01
   1.0705000e+02   1.5608999e+01
   1.0710000e+02   1.5598187e+01
   1.0715000e+02   1.5587381e+01
   1.0720000e+02   1.5576579e+01
   1.0725000e+02   1.5565781e+01
   1.0730000e+02   1.5554989e+01
   1.0735000e+02   1.5544201e+01
   1.0740000e+02   1.5533418e+01
   1.0745000e+02   1.5522640e+01
   1.0750000e+02   1.5511867e+01
   1.0755000e+02   1.5501098e+01
   1.0760000e+02   1.5490334e+01
   1.0765000e+02   1.5479575e+01
   1.0770000e+02   1.5468821e+01
   1.0775000e+02   1.5458071e+01
   1.0780000e+02   1.5447326e+01
   1.0785000e+02   1.5436586e+01
   1.0790000e+02   1.5425851e+01
   1.0795000e+02   1.5415120e+01
   1.0800000e+02   1.5404394e+01
   1.0805000e+02   1.5393673e+01
   1.0810000e+02   1.5382956e+01
   1.0815000e+02   1.5372245e+01
   1.0820000e+02   1.5361538e+01
   1.0825000e+02   1.5350835e+01
   1.0830000e+02   1.5340138e+01
   1.0835000e+02   1.5329445e+01
   1.0840000e+02   1.5318756e+01
   1.0845000e+02   1.5308073e+01
   1.0850000e+02   1.5297394e+01
   1.0855000e+02   1.5286720e+01
   1.0860000e+02   1.5276050e+01
   1.0865000e+02   1.5265386e+01
   1.0870000e+02   1.5254726e+01
   1.0875000e+02   1.5244070e+01
   1.0880000e+02   1.5233419e+01
   1.0885000e+02   1.5222773e+01
   1.0890000e+02   1.5212132e+01
   1.0895000e+02   1.5201495e+01
   1.0900000e+02   1.5190863e+01
   1.0905000e+02   1.5180236e+01
   1.0910000e+02   1.5169613e+01
   1.0915000e+02   1.5158995e+01
   1.0920000e+02   1.5148381e+01
   1.0925000e+02   1.5137772e+01
   1.0930000e+02   1.5127168e+01
   1.0935000e+02   1.5116569e+01
   1.0940000e+02   1.5105974e+01
   1.0945000e+02   1.5095383e+01
   1.0950000e+02   1.5084798e+01
   1.0955000e+02   1.5074217e+01
   1.0960000e+02   1.5063640e+01
   1.0965000e+02   1.5053068e+01
   1.0970000e+02   1.5042501e+01
   1.0975000e+02   1.5031938e+01
   1.0980000e+02   1.5021380e+01
   1.0985000e+02   1.5010827e+01
   1.0990000e+02   1.5000278e+01
   1.0995000e+02   1.4989734e+01
   1.1000000e+02   1.4979194e+01
   1.1005000e+02   1.4968659e+01
   1.1010000e+02   1.4958129e+01
   1.1015000e+02   1.4947603e+01
   1.1020000e+02   1.4937081e+01
   1.1025000e+02   1.4926565e+01
   1.1030000e+02   1.4916052e+01
   1.1035000e+02   1.4905545e+01
   1.1040000e+02   1.4895042e+01
   1.1045000e+02   1.4884543e+01
   1.1050000e+02   1.4874049e+01
   1.1055000e+02   1.4863560e+01
   1.1060000e+02   1.4853075e+01
   1.1065000e+02   1.4842595e+01
   1.1070000e+02   1.4832119e+01
   1.1075000e+02   1.4821648e+01
   1.1080000e+02   1.4811181e+01
   1.1085000e+02   1.4800719e+01
   1.1090000e+02   1.4790261e+01
   1.1095000e+02   1.4779808e+01
   1.1100000e+02   1.4769360e+01
   1.1105000e+02   1.4758915e+01
   1.1110000e+02   1.4748476e+01
   1.1115000e+02   1.4738041e+01
   1.1120000e+02   1.4727610e+01
   1.1125000e+02   1.4717184e+01
   1.1130000e+02   1.4706763e+01
   1.1135000e+02   1.4696346e+01
   1.1140000e+02   1.4685933e+01
   1.1145000e+02   1.4675525e+01
   1.1150000e+02   1.4665121e+01
   1.1155000e+02   1.4654722e+01
   1.1160000e+02   1.4644328e+01
   1.1165000e+02   1.4633938e+01
   1.1170000e+02   1.4623552e+01
   1.1175000e+02   1.4613171e+01
   1.1180000e+02   1.4602794e+01
   1.1185000e+02   1.4592422e+01
   1.1190000e+02   1.4582054e+01
   1.1195000e+02   1.4571691e+01
   1.1200000e+02   1.4561332e+01
   1.1205000e+02   1.4550977e+01
   1.1210000e+02   1.4540627e+01
   1.1215000e+02   1.4530282e+01
   1.1220000e+02   1.4519941e+01
   1.1225000e+02   1.4509604e+01
   1.1230000e+02   1.4499272e+01
   1.1235000e+02   1.4488944e+01
   1.1240000e+02   1.4478621e+01
   1.1245000e+02   1.4468302e+01
   1.1250000e+02   1.4457987e+01
   1.1255000e+02   1.4447677e+01
   1.1260000e+02   1.4437371e+01
   1.1265000e+02   1.4427070e+01
   1.1270000e+02   1.4416773e+01
   1.1275000e+02   1.4406481e+01
   1.1280000e+02   1.4396193e+01
   1.1285000e+02   1.4385909e+01
   1.1290000e+02   1.4375630e+01
   1.1295000e+02   1.4365355e+01
   1.1300000e+02   1.4355085e+01
   1.1305000e+02   1.4344818e+01
   1.1310000e+02   1.4334557e+01
   1.1315000e+02   1.4324299e+01
   1.1320000e+02   1.4314046e+01
   1.1325000e+02   1.4303798e+01
   1.1330000e+02   1.4293554e+01
   1.1335000e+02   1.4283314e+01
   1.1340000e+02   1.4273078e+01
   1.1345000e+02   1.4262847e+01
   1.1350000e+02   1.4252620e+01
   1.1355000e+02   1.4242398e+01
   1.1360000e+02   1.4232180e+01
   1.1365000e+02   1.4221966e+01
   1.1370000e+02   1.4211757e+01
   1.1375000e+02   1.4201552e+01
   1.1380000e+02   1.4191351e+01
   1.1385000e+02   1.4181155e+01
   1.1390000e+02   1.4170963e+01
   1.1395000e+02   1.4160775e+01
   1.1400000e+02   1.4150592e+01
   1.1405000e+02   1.4140413e+01
   1.1410000e+02   1.4130238e+01
   1.1415000e+02   1.4120068e+01
   1.1420000e+02   1.4109902e+01
   1.1425000e+02   1.4099740e+01
   1.1430000e+02   1.4089582e+01
   1.1435000e+02   1.4079429e+01
   1.1440000e+02   1.4069280e+01
   1.1445000e+02   1.4059136e+01
   1.1450000e+02   1.4048995e+01
   1.1455000e+02   1.4038859e+01
   1.1460000e+02   1.4028728e+01
   1.1465000e+02   1.4018600e+01
   1.1470000e+02   1.4008477e+01
   1.1475000e+02   1.3998358e+01
   1.1480000e+02   1.3988244e+01
   1.1485000e+02   1.3978133e+01
   1.1490000e+02   1.3968027e+01
   1.1495000e+02   1.3957926e+01
   1.1500000e+02   1.3947828e+01
   1.1505000e+02   1.3937735e+01
   1.1510000e+02   1.3927646e+01
   1.1515000e+02   1.3917561e+01
   1.1520000e+02   1.3907481e+01
   1.1525000e+02   1.3897405e+01
   1.1530000e+02   1.3887333e+01
   1.1535000e+02   1.3877265e+01
   1.1540000e+02   1.3867201e+01
   1.1545000e+02   1.3857142e+01
   1.1550000e+02   1.3847087e+01
   1.1555000e+02   1.3837036e+01
   1.1560000e+02   1.3826990e+01
   1.1565000e+02   1.3816947e+01
   1.1570000e+02   1.3806909e+01
   1.1575000e+02   1.3796875e+01
   1.1580000e+02   1.3786846e+01
   1.1585000e+02   1.3776820e+01
   1.1590000e+02   1.3766799e+01
   1.1595000e+02   1.3756782e+01
   1.1600000e+02   1.3746769e+01
   1.1605000e+02   1.3736760e+01
   1.1610000e+02   1.3726756e+01
   1.1615000e+02   1.3716756e+01
   1.1620000e+02   1.3706760e+01
   1.1625000e+02   1.3696768e+01
   1.1630000e+02   1.3686780e+01
   1.1635000e+02   1.3676797e+01
   1.1640000e+02   1.3666817e+01
   1.1645000e+02   1.3656842e+01
   1.1650000e+02   1.3646871e+01
   1.1655000e+02   1.3636904e+01
   1.1660000e+02   1.3626942e+01
   1.1665000e+02   1.3616983e+01
   1.1670000e+02   1.3607029e+01
   1.1675000e+02   1.3597079e+01
   1.1680000e+02   1.3587133e+01
   1.1685000e+02   1.3577191e+01
   1.1690000e+02   1.3567253e+01
   1.1695000e+02   1.3557319e+01
   1.1700000e+02   1.3547390e+01
   1.1705000e+02   1.3537465e+01
   1.1710000e+02   1.3527544e+01
   1.1715000e+02   1.3517627e+01
   1.1720000e+02   1.3507714e+01
   1.1725000e+02   1.3497805e+01
   1.1730000e+02   1.3487900e+01
   1.1735000e+02   1.3478000e+01
   1.1740000e+02   1.3468104e+01
   1.1745000e+02   1.3458211e+01
   1.1750000e+02   1.3448323e+01
   1.1755000e+02   1.3438439e+01
   1.1760000e+02   1.3428559e+01
   1.1765000e+02   1.3418684e+01
   1.1770000e+02   1.3408812e+01
   1.1775000e+02   1.3398944e+01
   1.1780000e+02   1.3389081e+01
   1.1785000e+02   1.3379221e+01
   1.1790000e+02   1.3369366e+01
   1.1795000e+02   1.3359515e+01
   1.1800000e+02   1.3349668e+01
   1.1805000e+02   1.3339825e+01
   1.1810000e+02   1.3329986e+01
   1.1815000e+02   1.3320151e+01
   1.1820000e+02   1.3310320e+01
   1.1825000e+02   1.3300493e+01
   1.1830000e+02   1.3290670e+01
   1.1835000e+02   1.3280852e+01
   1.1840000e+02   1.3271037e+01
   1.1845000e+02   1.3261227e+01
   1.1850000e+02   1.3251420e+01
   1.1855000e+02   1.3241618e+01
   1.1860000e+02   1.3231820e+01
   1.1865000e+02   1.3222025e+01
   1.1870000e+02   1.3212235e+01
   1.1875000e+02   1.3202449e+01
   1.1880000e+02   1.3192667e+01
   1.1885000e+02   1.3182889e+01
   1.1890000e+02   1.3173115e+01
   1.1895000e+02   1.3163344e+01
   1.1900000e+02   1.3153578e+01
   1.1905000e+02   1.3143816e+01
   1.1910000e+02   1.3134059e+01
   1.1915000e+02   1.3124305e+01
   1.1920000e+02   1.3114555e+01
   1.1925000e+02   1.3104809e+01
   1.1930000e+02   1.3095067e+01
   1.1935000e+02   1.3085329e+01
   1.1940000e+02   1.3075595e+01
   1.1945000e+02   1.3065865e+01
   1.1950000e+02   1.3056139e+01
   1.1955000e+02   1.3046417e+01
   1.1960000e+02   1.3036700e+01
   1.1965000e+02   1.3026986e+01
   1.1970000e+02   1.3017276e+01
   1.1975000e+02   1.3007570e+01
   1.1980000e+02   1.2997868e+01
   1.1985000e+02   1.2988170e+01
   1.1990000e+02   1.2978476e+01
   1.1995000e+02   1.2968786e+01
   1.2000000e+02   1.2959100e+01
   1.2005000e+02   1.2949418e+01
   1.2010000e+02   1.2939740e+01
   1.2015000e+02   1.2930066e+01
   1.2020000e+02   1.2920396e+01
   1.2025000e+02   1.2910729e+01
   1.2030000e+02   1.2901067e+01
   1.2035000e+02   1.2891409e+01
   1.2040000e+02   1.2881754e+01
   1.2045000e+02   1.2872104e+01
   1.2050000e+02   1.2862458e+01
   1.2055000e+02   1.2852815e+01
   1.2060000e+02   1.2843177e+01
   1.2065000e+02   1.2833542e+01
   1.2070000e+02   1.2823911e+01
   1.2075000e+02   1.2814285e+01
   1.2080000e+02   1.2804662e+01
   1.2085000e+02   1.2795043e+01
   1.2090000e+02   1.2785428e+01
   1.2095000e+02   1.2775817e+01
   1.2100000e+02   1.2766210e+01
   1.2105000e+02   1.2756607e+01
   1.2110000e+02   1.2747007e+01
   1.2115000e+02   1.2737412e+01
   1.2120000e+02   1.2727820e+01
   1.2125000e+02   1.2718233e+01
   1.2130000e+02   1.2708649e+01
   1.2135000e+02   1.2699069e+01
   1.2140000e+02   1.2689494e+01
   1.2145000e+02   1.2679922e+01
   1.2150000e+02   1.2670354e+01
   1.2155000e+02   1.2660789e+01
   1.2160000e+02   1.2651229e+01
   1.2165000e+02   1.2641673e+01
   1.2170000e+02   1.2632120e+01
   1.2175000e+02   1.2622571e+01
   1.2180000e+02   1.2613027e+01
   1.2185000e+02   1.2603486e+01
   1.2190000e+02   1.2593949e+01
   1.2195000e+02   1.2584416e+01
   1.2200000e+02   1.2574886e+01
   1.2205000e+02   1.2565361e+01
   1.2210000e+02   1.2555839e+01
   1.2215000e+02   1.2546322e+01
   1.2220000e+02   1.2536808e+01
   1.2225000e+02   1.2527298e+01
   1.2230000e+02   1.2517792e+01
   1.2235000e+02   1.2508289e+01
   1.2240000e+02   1.2498791e+01
   1.2245000e+02   1.2489296e+01
   1.2250000e+02   1.2479805e+01
   1.2255000e+02   1.2470318e+01
   1.2260000e+02   1.2460835e+01
   1.2265000e+02   1.2451356e+01
   1.2270000e+02   1.2441881e+01
   1.2275000e+02   1.2432409e+01
   1.2280000e+02   1.2422941e+01
   1.2285000e+02   1.2413477e+01
   1.2290000e+02   1.2404017e+01
   1.2295000e+02   1.2394561e+01
   1.2300000e+02   1.2385108e+01
   1.2305000e+02   1.2375659e+01
   1.2310000e+02   1.2366214e+01
   1.2315000e+02   1.2356773e+01
   1.2320000e+02   1.2347336e+01
   1.2325000e+02   1.2337903e+01
   1.2330000e+02   1.2328473e+01
   1.2335000e+02   1.2319047e+01
   1.2340000e+02   1.2309625e+01
   1.2345000e+02   1.2300206e+01
   1.2350000e+02   1.2290792e+01
   1.2355000e+02   1.2281381e+01
   1.2360000e+02   1.2271974e+01
   1.2365000e+02   1.2262571e+01
   1.2370000e+02   1.2253172e+01
   1.2375000e+02   1.2243776e+01
   1.2380000e+02   1.2234384e+01
   1.2385000e+02   1.2224996e+01
   1.2390000e+02   1.2215612e+01
   1.2395000e+02   1.2206231e+01
   1.2400000e+02   1.2196854e+01
   1.2405000e+02   1.2187481e+01
   1.2410000e+02   1.2178112e+01
   1.2415000e+02   1.2168746e+01
   1.2420000e+02   1.2159385e+01
   1.2425000e+02   1.2150027e+01
   1.2430000e+02   1.2140672e+01
   1.2435000e+02   1.2131322e+01
   1.2440000e+02   1.2121975e+01
   1.2445000e+02   1.2112632e+01
   1.2450000e+02   1.2103293e+01
   1.2455000e+02   1.2093957e+01
   1.2460000e+02   1.2084625e+01
   1.2465000e+02   1.2075297e+01
   1.2470000e+02   1.2065973e+01
   1.2475000e+02   1.2056652e+01
   1.2480000e+02   1.2047335e+01
   1.2485000e+02   1.2038022e+01
   1.2490000e+02   1.2028712e+01
   1.2495000e+02   1.2019407e+01
   1.2500000e+02   1.2010105e+01
   1.2505000e+02   1.2000806e+01
   1.2510000e+02   1.1991511e+01
   1.2515000e+02   1.1982221e+01
   1.2520000e+02   1.1972933e+01
   1.2525000e+02   1.1963650e+01
   1.2530000e+02   1.1954370e+01
   1.2535000e+02   1.1945094e+01
   1.2540000e+02   1.1935821e+01
   1.2545000e+02   1.1926552e+01
   1.2550000e+02   1.1917287e+01
   1.2555000e+02   1.1908026e+01
   1.2560000e+02   1.1898768e+01
   1.2565000e+02   1.1889514e+01
   1.2570000e+02   1.1880264e+01
   1.2575000e+02   1.1871017e+01
   1.2580000e+02   1.1861774e+01
   1.2585000e+02   1.1852535e+01
   1.2590000e+02   1.1843299e+01
   1.2595000e+02   1.1834067e+01
   1.2600000e+02   1.1824839e+01
   1.2605000e+02   1.1815614e+01
   1.2610000e+02   1.1806393e+01
   1.2615000e+02   1.1797176e+01
   1.2620000e+02   1.1787962e+01
   1.2625000e+02   1.1778752e+01
   1.2630000e+02   1.1769545e+01
   1.2635000e+02   1.1760342e+01
   1.2640000e+02   1.1751143e+01
   1.2645000e+02   1.1741948e+01
   1.2650000e+02   1.1732756e+01
   1.2655000e+02   1.1723568e+01
   1.2660000e+02   1.1714383e+01
   1.2665000e+02   1.1705202e+01
   1.2670000e+02   1.1696025e+01
   1.2675000e+02   1.1686851e+01
   1.2680000e+02   1.1677681e+01
   1.2685000e+02   1.1668515e+01
   1.2690000e+02   1.1659352e+01
   1.2695000e+02   1.1650193e+01
   1.2700000e+02   1.1641037e+01
   1.2705000e+02   1.1631885e+01
   1.2710000e+02   1.1622737e+01
   1.2715000e+02   1.1613592e+01
   1.2720000e+02   1.1604451e+01
   1.2725000e+02   1.1595313e+01
   1.2730000e+02   1.1586179e+01
   1.2735000e+02   1.1577049e+01
   1.2740000e+02   1.1567922e+01
   1.2745000e+02   1.1558799e+01
   1.2750000e+02   1.1549679e+01
   1.2755000e+02   1.1540563e+01
   1.2760000e+02   1.1531451e+01
   1.2765000e+02   1.1522342e+01
   1.2770000e+02   1.1513237e+01
   1.2775000e+02   1.1504135e+01
   1.2780000e+02   1.1495037e+01
   1.2785000e+02   1.1485942e+01
   1.2790000e+02   1.1476851e+01
   1.2795000e+02   1.1467764e+01
   1.2800000e+02   1.1458680e+01
   1.2805000e+02   1.1449600e+01
   1.2810000e+02   1.1440523e+01
   1.2815000e+02   1.1431450e+01
   1.2820000e+02   1.1422381e+01
   1.2825000e+02   1.1413315e+01
   1.2830000e+02   1.1404252e+01
   1.2835000e+02   1.1395193e+01
   1.2840000e+02   1.1386138e+01
   1.2845000e+02   1.1377086e+01
   1.2850000e+02   1.1368038e+01
   1.2855000e+02   1.1358993e+01
   1.2860000e+02   1.1349952e+01
   1.2865000e+02   1.1340914e+01
   1.2870000e+02   1.1331880e+01
   1.2875000e+02   1.1322849e+01
   1.2880000e+02   1.1313822e+01
   1.2885000e+02   1.1304799e+01
   1.2890000e+02   1.1295779e+01
   1.2895000e+02   1.1286762e+01
   1.2900000e+02   1.1277749e+01
   1.2905000e+02   1.1268740e+01
   1.2910000e+02   1.1259734e+01
   1.2915000e+02   1.1250732e+01
   1.2920000e+02   1.1241733e+01
   1.2925000e+02   1.1232737e+01
   1.2930000e+02   1.1223745e+01
   1.2935000e+02   1.1214757e+01
   1.2940000e+02   1.1205772e+01
   1.2945000e+02   1.1196791e+01
   1.2950000e+02   1.1187813e+01
   1.2955000e+02   1.1178839e+01
   1.2960000e+02   1.1169868e+01
   1.2965000e+02   1.1160900e+01
   1.2970000e+02   1.1151936e+01
   1.2975000e+02   1.1142976e+01
   1.2980000e+02   1.1134019e+01
   1.2985000e+02   1.1125066e+01
   1.2990000e+02   1.1116116e+01
   1.2995000e+02   1.1107169e+01
   1.3000000e+02   1.1098226e+01
   1.3005000e+02   1.1089286e+01
   1.3010000e+02   1.1080350e+01
   1.3015000e+02   1.1071418e+01
   1.3020000e+02   1.1062489e+01
   1.3025000e+02   1.1053563e+01
   1.3030000e+02   1.1044641e+01
   1.3035000e+02   1.1035722e+01
   1.3040000e+02   1.1026807e+01
   1.3045000e+02   1.1017895e+01
   1.3050000e+02   1.1008986e+01
   1.3055000e+02   1.1000081e+01
   1.3060000e+02   1.0991180e+01
   1.3065000e+02   1.0982282e+01
   1.3070000e+02   1.0973387e+01
   1.3075000e+02   1.0964496e+01
   1.3080000e+02   1.0955608e+01
   1.3085000e+02   1.0946724e+01
   1.3090000e+02   1.0937843e+01
   1.3095000e+02   1.0928966e+01
   1.3100000e+02   1.0920092e+01
   1.3105000e+02   1.0911221e+01
   1.3110000e+02   1.0902354e+01
   1.3115000e+02   1.0893490e+01
   1.3120000e+02   1.0884630e+01
   1.3125000e+02   1.0875773e+01
   1.3130000e+02   1.0866920e+01
   1.3135000e+02   1.0858070e+01
   1.3140000e+02   1.0849223e+01
   1.3145000e+02   1.0840380e+01
   1.3150000e+02   1.0831540e+01
   1.3155000e+02   1.0822704e+01
   1.3160000e+02   1.0813871e+01
   1.3165000e+02   1.0805041e+01
   1.3170000e+02   1.0796215e+01
   1.3175000e+02   1.0787392e+01
   1.3180000e+02   1.0778573e+01
   1.3185000e+02   1.0769757e+01
   1.3190000e+02   1.0760944e+01
   1.3195000e+02   1.0752135e+01
   1.3200000e+02   1.0743329e+01
   1.3205000e+02   1.0734526e+01
   1.3210000e+02   1.0725727e+01
   1.3215000e+02   1.0716932e+01
   1.3220000e+02   1.0708139e+01
   1.3225000e+02   1.0699350e+01
   1.3230000e+02   1.0690565e+01
   1.3235000e+02   1.0681783e+01
   1.3240000e+02   1.0673004e+01
   1.3245000e+02   1.0664228e+01
   1.3250000e+02   1.0655456e+01
   1.3255000e+02   1.0646687e+01
   1.3260000e+02   1.0637922e+01
   1.3265000e+02   1.0629160e+01
   1.3270000e+02   1.0620401e+01
   1.3275000e+02   1.0611646e+01
   1.3280000e+02   1.0602894e+01
   1.3285000e+02   1.0594145e+01
   1.3290000e+02   1.0585400e+01
   1.3295000e+02   1.0576658e+01
   1.3300000e+02   1.0567920e+01
   1.3305000e+02   1.0559184e+01
   1.3310000e+02   1.0550452e+01
   1.3315000e+02   1.0541724e+01
   1.3320000e+02   1.0532999e+01
   1.3325000e+02   1.0524277e+01
   1.3330000e+02   1.0515558e+01
   1.3335000e+02   1.0506843e+01
   1.3340000e+02   1.0498131e+01
   1.3345000e+02   1.0489422e+01
   1.3350000e+02   1.0480717e+01
   1.3355000e+02   1.0472015e+01
   1.3360000e+02   1.0463317e+01
   1.3365000e+02   1.0454621e+01
   1.3370000e+02   1.0445929e+01
   1.3375000e+02   1.0437241e+01
   1.3380000e+02   1.0428555e+01
   1.3385000e+02   1.0419873e+01
   1.3390000e+02   1.0411194e+01
   1.3395000e+02   1.0402519e+01
   1.3400000e+02   1.0393847e+01
   1.3405000e+02   1.0385178e+01
   1.3410000e+02   1.0376512e+01
   1.3415000e+02   1.0367850e+01
   1.3420000e+02   1.0359191e+01
   1.3425000e+02   1.0350535e+01
   1.3430000e+02   1.0341883e+01
   1.3435000e+02   1.0333234e+01
   1.3440000e+02   1.0324588e+01
   1.3445000e+02   1.0315945e+01
   1.3450000e+02   1.0307306e+01
   1.3455000e+02   1.0298670e+01
   1.3460000e+02   1.0290037e+01
   1.3465000e+02   1.0281408e+01
   1.3470000e+02   1.0272782e+01
   1.3475000e+02   1.0264159e+01
   1.3480000e+02   1.0255539e+01
   1.3485000e+02   1.0246923e+01
   1.3490000e+02   1.0238310e+01
   1.3495000e+02   1.0229700e+01
   1.3500000e+02   1.0221093e+01
   1.3505000e+02   1.0212490e+01
   1.3510000e+02   1.0203890e+01
   1.3515000e+02   1.0195293e+01
   1.3520000e+02   1.0186700e+01
   1.3525000e+02   1.0178109e+01
   1.3530000e+02   1.0169522e+01
   1.3535000e+02   1.0160938e+01
   1.3540000e+02   1.0152358e+01
   1.3545000e+02   1.0143780e+01
   1.3550000e+02   1.0135206e+01
   1.3555000e+02   1.0126635e+01
   1.3560000e+02   1.0118068e+01
   1.3565000e+02   1.0109503e+01
   1.3570000e+02   1.0100942e+01
   1.3575000e+02   1.0092384e+01
   1.3580000e+02   1.0083829e+01
   1.3585000e+02   1.0075278e+01
   1.3590000e+02   1.0066730e+01
   1.3595000e+02   1.0058185e+01
   1.3600000e+02   1.0049643e+01
   1.3605000e+02   1.0041104e+01
   1.3610000e+02   1.0032569e+01
   1.3615000e+02   1.0024036e+01
   1.3620000e+02   1.0015507e+01
   1.3625000e+02   1.0006982e+01
   1.3630000e+02   9.9984591e+00
   1.3635000e+02   9.9899397e+00
   1.3640000e+02   9.9814236e+00
   1.3645000e+02   9.9729106e+00
   1.3650000e+02   9.9644008e+00
   1.3655000e+02   9.9558943e+00
   1.3660000e+02   9.9473909e+00
   1.3665000e+02   9.9388907e+00
   1.3670000e+02   9.9303937e+00
   1.3675000e+02   9.9218999e+00
   1.3680000e+02   9.9134092e+00
   1.3685000e+02   9.9049218e+00
   1.3690000e+02   9.8964375e+00
   1.3695000e+02   9.8879564e+00
   1.3700000e+02   9.8794785e+00
   1.3705000e+02   9.8710038e+00
   1.3710000e+02   9.8625322e+00
   1.3715000e+02   9.8540639e+00
   1.3720000e+02   9.8455986e+00
   1.3725000e+02   9.8371366e+00
   1.3730000e+02   9.8286777e+00
   1.3735000e+02   9.8202220e+00
   1.3740000e+02   9.8117694e+00
   1.3745000e+02   9.8033200e+00
   1.3750000e+02   9.7948738e+00
   1.3755000e+02   9.7864307e+00
   1.3760000e+02   9.7779908e+00
   1.3765000e+02   9.7695540e+00
   1.3770000e+02   9.7611204e+00
   1.3775000e+02   9.7526899e+00
   1.3780000e+02   9.7442626e+00
   1.3785000e+02   9.7358384e+00
   1.3790000e+02   9.7274173e+00
   1.3795000e+02   9.7189994e+00
   1.3800000e+02   9.7105847e+00
   1.3805000e+02   9.7021730e+00
   1.3810000e+02   9.6937645e+00
   1.3815000e+02   9.6853592e+00
   1.3820000e+02   9.6769569e+00
   1.3825000e+02   9.6685578e+00
   1.3830000e+02   9.6601618e+00
   1.3835000e+02   9.6517690e+00
   1.3840000e+02   9.6433793e+00
   1.3845000e+02   9.6349926e+00
   1.3850000e+02   9.6266091e+00
   1.3855000e+02   9.6182288e+00
   1.3860000e+02   9.6098515e+00
   1.3865000e+02   9.6014774e+00
   1.3870000e+02   9.5931063e+00
   1.3875000e+02   9.5847384e+00
   1.3880000e+02   9.5763736e+00
   1.3885000e+02   9.5680118e+00
   1.3890000e+02   9.5596532e+00
   1.3895000e+02   9.5512977e+00
   1.3900000e+02   9.5429453e+00
   1.3905000e+02   9.5345960e+00
   1.3910000e+02   9.5262498e+00
   1.3915000e+02   9.5179066e+00
   1.3920000e+02   9.5095666e+00
   1.3925000e+02   9.5012296e+00
   1.3930000e+02   9.4928958e+00
   1.3935000e+02   9.4845650e+00
   1.3940000e+02   9.4762373e+00
   1.3945000e+02   9.4679127e+00
   1.3950000e+02   9.4595912e+00
   1.3955000e+02   9.4512727e+00
   1.3960000e+02   9.4429574e+00
   1.3965000e+02   9.4346451e+00
   1.3970000e+02   9.4263358e+00
   1.3975000e+02   9.4180297e+00
   1.3980000e+02   9.4097266e+00
   1.3985000e+02   9.4014266e+00
   1.3990000e+02   9.3931296e+00
   1.3995000e+02   9.3848357e+00
   1.4000000e+02   9.3765449e+00
   1.4005000e+02   9.3682571e+00
   1.4010000e+02   9.3599724e+00
   1.4015000e+02   9.3516907e+00
   1.4020000e+02   9.3434121e+00
   1.4025000e+02   9.3351366e+00
   1.4030000e+02   9.3268641e+00
   1.4035000e+02   9.3185946e+00
   1.4040000e+02   9.3103282e+00
   1.4045000e+02   9.3020648e+00
   1.4050000e+02   9.2938045e+00
   1.4055000e+02   9.2855472e+00
   1.4060000e+02   9.2772930e+00
   1.4065000e+02   9.2690417e+00
   1.4070000e+02   9.2607936e+00
   1.4075000e+02   9.2525484e+00
   1.4080000e+02   9.2443063e+00
   1.4085000e+02   9.2360672e+00
   1.4090000e+02   9.2278312e+00
   1.4095000e+02   9.2195981e+00
   1.4100000e+02   9.2113681e+00
   1.4105000e+02   9.2031411e+00
   1.4110000e+02   9.1949172e+00
   1.4115000e+02   9.1866962e+00
   1.4120000e+02   9.1784783e+00
   1.4125000e+02   9.1702634e+00
   1.4130000e+02   9.1620515e+00
   1.4135000e+02   9.1538426e+00
   1.4140000e+02   9.1456367e+00
   1.4145000e+02   9.1374338e+00
   1.4150000e+02   9.1292339e+00
   1.4155000e+02   9.1210370e+00
   1.4160000e+02   9.1128432e+00
   1.4165000e+02   9.1046523e+00
   1.4170000e+02   9.0964644e+00
   1.4175000e+02   9.0882795e+00
   1.4180000e+02   9.0800976e+00
   1.4185000e+02   9.0719187e+00
   1.4190000e+02   9.0637428e+00
   1.4195000e+02   9.0555699e+00
   1.4200000e+02   9.0474000e+00
   1.4205000e+02   9.0392330e+00
   1.4210000e+02   9.0310691e+00
   1.4215000e+02   9.0229081e+00
   1.4220000e+02   9.0147501e+00
   1.4225000e+02   9.0065950e+00
   1.4230000e+02   8.9984430e+00
   1.4235000e+02   8.9902939e+00
   1.4240000e+02   8.9821478e+00
   1.4245000e+02   8.9740047e+00
   1.4250000e+02   8.9658645e+00
   1.4255000e+02   8.9577273e+00
   1.4260000e+02   8.9495931e+00
   1.4265000e+02   8.9414618e+00
   1.4270000e+02   8.9333335e+00
   1.4275000e+02   8.9252081e+00
   1.4280000e+02   8.9170857e+00
   1.4285000e+02   8.9089663e+00
   1.4290000e+02   8.9008498e+00
   1.4295000e+02   8.8927362e+00
   1.4300000e+02   8.8846256e+00
   1.4305000e+02   8.8765180e+00
   1.4310000e+02   8.8684133e+00
   1.4315000e+02   8.8603115e+00
   1.4320000e+02   8.8522127e+00
   1.4325000e+02   8.8441169e+00
   1.4330000e+02   8.8360239e+00
   1.4335000e+02   8.8279340e+00
   1.4340000e+02   8.8198469e+00
   1.4345000e+02   8.8117628e+00
   1.4350000e+02   8.8036816e+00
   1.4355000e+02   8.7956033e+00
   1.4360000e+02   8.7875280e+00
   1.4365000e+02   8.7794556e+00
   1.4370000e+02   8.7713861e+00
   1.4375000e+02   8.7633196e+00
   1.4380000e+02   8.7552559e+00
   1.4385000e+02   8.7471952e+00
   1.4390000e+02   8.7391374e+00
   1.4395000e+02   8.7310825e+00
   1.4400000e+02   8.7230305e+00
   1.4405000e+02   8.7149815e+00
   1.4410000e+02   8.7069353e+00
   1.4415000e+02   8.6988921e+00
   1.4420000e+02   8.6908518e+00
   1.4425000e+02   8.6828143e+00
   1.4430000e+02   8.6747798e+00
   1.4435000e+02   8.6667482e+00
   1.4440000e+02   8.6587195e+00
   1.4445000e+02   8.6506937e+00
   1.4450000e+02   8.6426707e+00
   1.4455000e+02   8.6346507e+00
   1.4460000e+02   8.6266336e+00
   1.4465000e+02   8.6186193e+00
   1.4470000e+02   8.6106080e+00
   1.4475000e+02   8.6025995e+00
   1.4480000e+02   8.5945939e+00
   1.4485000e+02   8.5865912e+00
   1.4490000e+02   8.5785914e+00
   1.4495000e+02   8.5705944e+00
   1.4500000e+02   8.5626004e+00
   1.4505000e+02   8.5546092e+00
   1.4510000e+02   8.5466209e+00
   1.4515000e+02   8.5386355e+00
   1.4520000e+02   8.5306529e+00
   1.4525000e+02   8.5226732e+00
   1.4530000e+02   8.5146964e+00
   1.4535000e+02   8.5067224e+00
   1.4540000e+02   8.4987513e+00
   1.4545000e+02   8.4907831e+00
   1.4550000e+02   8.4828177e+00
   1.4555000e+02   8.4748552e+00
   1.4560000e+02   8.4668956e+00
   1.4565000e+02   8.4589388e+00
   1.4570000e+02   8.4509848e+00
   1.4575000e+02   8.4430337e+00
   1.4580000e+02   8.4350855e+00
   1.4585000e+02   8.4271401e+00
   1.4590000e+02   8.4191976e+00
   1.4595000e+02   8.4112579e+00
   1.4600000e+02   8.4033210e+00
   1.4605000e+02   8.3953870e+00
   1.4610000e+02   8.3874559e+00
   1.4615000e+02   8.3795275e+00
   1.4620000e+02   8.3716020e+00
   1.4625000e+02   8.3636794e+00
   1.4630000e+02   8.3557596e+00
   1.4635000e+02   8.3478426e+00
   1.4640000e+02   8.3399284e+00
   1.4645000e+02   8.3320171e+00
   1.4650000e+02   8.3241086e+00
   1.4655000e+02   8.3162029e+00
   1.4660000e+02   8.3083001e+00
   1.4665000e+02   8.3004000e+00
   1.4670000e+02   8.2925028e+00
   1.4675000e+02   8.2846084e+00
   1.4680000e+02   8.2767168e+00
   1.4685000e+02   8.2688281e+00
   1.4690000e+02   8.2609421e+00
   1.4695000e+02   8.2530590e+00
   1.4700000e+02   8.2451787e+00
   1.4705000e+02   8.2373011e+00
   1.4710000e+02   8.2294264e+00
   1.4715000e+02   8.2215545e+00
   1.4720000e+02   8.2136854e+00
   1.4725000e+02   8.2058191e+00
   1.4730000e+02   8.1979556e+00
   1.4735000e+02   8.1900949e+00
   1.4740000e+02   8.1822370e+00
   1.4745000e+02   8.1743819e+00
   1.4750000e+02   8.1665295e+00
   1.4755000e+02   8.1586800e+00
   1.4760000e+02   8.1508333e+00
   1.4765000e+02   8.1429893e+00
   1.4770000e+02   8.1351481e+00
   1.4775000e+02   8.1273098e+00
   1.4780000e+02   8.1194742e+00
   1.4785000e+02   8.1116413e+00
   1.4790000e+02   8.1038113e+00
   1.4795000e+02   8.0959840e+00
   1.4800000e+02   8.0881596e+00
   1.4805000e+02   8.0803379e+00
   1.4810000e+02   8.0725189e+00
   1.4815000e+02   8.0647027e+00
   1.4820000e+02   8.0568894e+00
   1.4825000e+02   8.0490787e+00
   1.4830000e+02   8.0412709e+00
   1.4835000e+02   8.0334658e+00
   1.4840000e+02   8.0256634e+00
   1.4845000e+02   8.0178639e+00
   1.4850000e+02   8.0100670e+00
   1.4855000e+02   8.0022730e+00
   1.4860000e+02   7.9944817e+00
   1.4865000e+02   7.9866931e+00
   1.4870000e+02   7.9789073e+00
   1.4875000e+02   7.9711243e+00
   1.4880000e+02   7.9633440e+00
   1.4885000e+02   7.9555665e+00
   1.4890000e+02   7.9477917e+00
   1.4895000e+02   7.9400196e+00
   1.4900000e+02   7.9322503e+00
   1.4905000e+02   7.9244837e+00
   1.4910000e+02   7.9167199e+00
   1.4915000e+02   7.9089588e+00
   1.4920000e+02   7.9012005e+00
   1.4925000e+02   7.8934449e+00
   1.4930000e+02   7.8856920e+00
   1.4935000e+02   7.8779418e+00
   1.4940000e+02   7.8701944e+00
   1.4945000e+02   7.8624497e+00
   1.4950000e+02   7.8547077e+00
   1.4955000e+02   7.8469685e+00
   1.4960000e+02   7.8392320e+00
   1.4965000e+02   7.8314982e+00
   1.4970000e+02   7.8237671e+00
   1.4975000e+02   7.8160387e+00
   1.4980000e+02   7.8083131e+00
   1.4985000e+02   7.8005902e+00
   1.4990000e+02   7.7928700e+00
   1.4995000e+02   7.7851525e+00
   1.5000000e+02   7.7774377e+00
   1.5005000e+02   7.7697256e+00
   1.5010000e+02   7.7620162e+00
   1.5015000e+02   7.7543095e+00
   1.5020000e+02   7.7466056e+00
   1.5025000e+02   7.7389043e+00
   1.5030000e+02   7.7312058e+00
   1.5035000e+02   7.7235099e+00
   1.5040000e+02   7.7158167e+00
   1.5045000e+02   7.7081263e+00
   1.5050000e+02   7.7004385e+00
   1.5055000e+02   7.6927534e+00
   1.5060000e+02   7.6850710e+00
   1.5065000e+02   7.6773913e+00
   1.5070000e+02   7.6697143e+00
   1.5075000e+02   7.6620400e+00
   1.5080000e+02   7.6543683e+00
   1.5085000e+02   7.6466994e+00
   1.5090000e+02   7.6390331e+00
   1.5095000e+02   7.6313695e+00
   1.5100000e+02   7.6237086e+00
   1.5105000e+02   7.6160504e+00
   1.5110000e+02   7.6083948e+00
   1.5115000e+02   7.6007419e+00
   1.5120000e+02   7.5930917e+00
   1.5125000e+02   7.5854441e+00
   1.5130000e+02   7.5777992e+00
   1.5135000e+02   7.5701570e+00
   1.5140000e+02   7.5625175e+00
   1.5145000e+02   7.5548806e+00
   1.5150000e+02   7.5472464e+00
   1.5155000e+02   7.5396148e+00
   1.5160000e+02   7.5319859e+00
   1.5165000e+02   7.5243597e+00
   1.5170000e+02   7.5167361e+00
   1.5175000e+02   7.5091152e+00
   1.5180000e+02   7.5014969e+00
   1.5185000e+02   7.4938812e+00
   1.5190000e+02   7.4862683e+00
   1.5195000e+02   7.4786579e+00
   1.5200000e+02   7.4710503e+00
   1.5205000e+02   7.4634452e+00
   1.5210000e+02   7.4558428e+00
   1.5215000e+02   7.4482431e+00
   1.5220000e+02   7.4406460e+00
   1.5225000e+02   7.4330515e+00
   1.5230000e+02   7.4254596e+00
   1.5235000e+02   7.4178704e+00
   1.5240000e+02   7.4102839e+00
   1.5245000e+02   7.4026999e+00
   1.5250000e+02   7.3951186e+00
   1.5255000e+02   7.3875400e+00
   1.5260000e+02   7.3799639e+00
   1.5265000e+02   7.3723905e+00
   1.5270000e+02   7.3648197e+00
   1.5275000e+02   7.3572515e+00
   1.5280000e+02   7.3496860e+00
   1.5285000e+02   7.3421231e+00
   1.5290000e+02   7.3345628e+00
   1.5295000e+02   7.3270051e+00
   1.5300000e+02   7.3194500e+00
   1.5305000e+02   7.3118975e+00
   1.5310000e+02   7.3043477e+00
   1.5315000e+02   7.2968004e+00
   1.5320000e+02   7.2892558e+00
   1.5325000e+02   7.2817138e+00
   1.5330000e+02   7.2741744e+00
   1.5335000e+02   7.2666376e+00
   1.5340000e+02   7.2591034e+00
   1.5345000e+02   7.2515717e+00
   1.5350000e+02   7.2440427e+00
   1.5355000e+02   7.2365163e+00
   1.5360000e+02   7.2289925e+00
   1.5365000e+02   7.2214713e+00
   1.5370000e+02   7.2139527e+00
   1.5375000e+02   7.2064367e+00
   1.5380000e+02   7.1989232e+00
   1.5385000e+02   7.1914124e+00
   1.5390000e+02   7.1839041e+00
   1.5395000e+02   7.1763984e+00
   1.5400000e+02   7.1688954e+00
   1.5405000e+02   7.1613948e+00
   1.5410000e+02   7.1538969e+00
   1.5415000e+02   7.1464016e+00
   1.5420000e+02   7.1389088e+00
   1.5425000e+02   7.1314186e+00
   1.5430000e+02   7.1239310e+00
   1.5435000e+02   7.1164460e+00
   1.5440000e+02   7.1089635e+00
   1.5445000e+02   7.1014836e+00
   1.5450000e+02   7.0940063e+00
   1.5455000e+02   7.0865315e+00
   1.5460000e+02   7.0790594e+00
   1.5465000e+02   7.0715897e+00
   1.5470000e+02   7.0641227e+00
   1.5475000e+02   7.0566582e+00
   1.5480000e+02   7.0491962e+00
   1.5485000e+02   7.0417369e+00
   1.5490000e+02   7.0342800e+00
   1.5495000e+02   7.0268258e+00
   1.5500000e+02   7.0193741e+00
   1.5505000e+02   7.0119249e+00
   1.5510000e+02   7.0044783e+00
   1.5515000e+02   6.9970343e+00
   1.5520000e+02   6.9895928e+00
   1.5525000e+02   6.9821538e+00
   1.5530000e+02   6.9747174e+00
   1.5535000e+02   6.9672835e+00
   1.5540000e+02   6.9598522e+00
   1.5545000e+02   6.9524234e+00
   1.5550000e+02   6.9449972e+00
   1.5555000e+02   6.9375734e+00
   1.5560000e+02   6.9301523e+00
   1.5565000e+02   6.9227336e+00
   1.5570000e+02   6.9153175e+00
   1.5575000e+02   6.9079040e+00
   1.5580000e+02   6.9004929e+00
   1.5585000e+02   6.8930844e+00
   1.5590000e+02   6.8856784e+00
   1.5595000e+02   6.8782750e+00
   1.5600000e+02   6.8708741e+00
   1.5605000e+02   6.8634756e+00
   1.5610000e+02   6.8560798e+00
   1.5615000e+02   6.8486864e+00
   1.5620000e+02   6.8412955e+00
   1.5625000e+02   6.8339072e+00
   1.5630000e+02   6.8265214e+00
   1.5635000e+02   6.8191381e+00
   1.5640000e+02   6.8117573e+00
   1.5645000e+02   6.8043791e+00
   1.5650000e+02   6.7970033e+00
   1.5655000e+02   6.7896300e+00
   1.5660000e+02   6.7822593e+00
   1.5665000e+02   6.7748910e+00
   1.5670000e+02   6.7675253e+00
   1.5675000e+02   6.7601621e+00
   1.5680000e+02   6.7528013e+00
   1.5685000e+02   6.7454431e+00
   1.5690000e+02   6.7380874e+00
   1.5695000e+02   6.7307341e+00
   1.5700000e+02   6.7233834e+00
   1.5705000e+02   6.7160351e+00
   1.5710000e+02   6.7086894e+00
   1.5715000e+02   6.7013461e+00
   1.5720000e+02   6.6940053e+00
   1.5725000e+02   6.6866670e+00
   1.5730000e+02   6.6793312e+00
   1.5735000e+02   6.6719979e+00
   1.5740000e+02   6.6646671e+00
   1.5745000e+02   6.6573387e+00
   1.5750000e+02   6.6500129e+00
   1.5755000e+02   6.6426895e+00
   1.5760000e+02   6.6353686e+00
   1.5765000e+02   6.6280501e+00
   1.5770000e+02   6.6207342e+00
   1.5775000e+02   6.6134207e+00
   1.5780000e+02   6.6061097e+00
   1.5785000e+02   6.5988011e+00
   1.5790000e+02   6.5914951e+00
   1.5795000e+02   6.5841915e+00
   1.5800000e+02   6.5768903e+00
   1.5805000e+02   6.5695917e+00
   1.5810000e+02   6.5622954e+00
   1.5815000e+02   6.5550017e+00
   1.5820000e+02   6.5477104e+00
   1.5825000e+02   6.5404216e+00
   1.5830000e+02   6.5331352e+00
   1.5835000e+02   6.5258513e+00
   1.5840000e+02   6.5185698e+00
   1.5845000e+02   6.5112908e+00
   1.5850000e+02   6.5040143e+00
   1.5855000e+02   6.4967402e+00
   1.5860000e+02   6.4894685e+00
   1.5865000e+02   6.4821993e+00
   1.5870000e+02   6.4749326e+00
   1.5875000e+02   6.4676682e+00
   1.5880000e+02   6.4604064e+00
   1.5885000e+02   6.4531470e+00
   1.5890000e+02   6.4458900e+00
   1.5895000e+02   6.4386354e+00
   1.5900000e+02   6.4313833e+00
   1.5905000e+02   6.4241336e+00
   1.5910000e+02   6.4168864e+00
   1.5915000e+02   6.4096416e+00
   1.5920000e+02   6.4023992e+00
   1.5925000e+02   6.3951593e+00
   1.5930000e+02   6.3879218e+00
   1.5935000e+02   6.3806867e+00
   1.5940000e+02   6.3734540e+00
   1.5945000e+02   6.3662238e+00
   1.5950000e+02   6.3589960e+00
   1.5955000e+02   6.3517706e+00
   1.5960000e+02   6.3445477e+00
   1.5965000e+02   6.3373271e+00
   1.5970000e+02   6.3301090e+00
   1.5975000e+02   6.3228933e+00
   1.5980000e+02   6.3156800e+00
   1.5985000e+02   6.3084691e+00
   1.5990000e+02   6.3012606e+00
   1.5995000e+02   6.2940546e+00
   1.6000000e+02   6.2868509e+00
   1.6005000e+02   6.2796497e+00
   1.6010000e+02   6.2724509e+00
   1.6015000e+02   6.2652544e+00
   1.6020000e+02   6.2580604e+00
   1.6025000e+02   6.2508688e+00
   1.6030000e+02   6.2436796e+00
   1.6035000e+02   6.2364928e+00
   1.6040000e+02   6.2293084e+00
   1.6045000e+02   6.2221263e+00
   1.6050000e+02   6.2149467e+00
   1.6055000e+02   6.2077695e+00
   1.6060000e+02   6.2005947e+00
   1.6065000e+02   6.1934222e+00
   1.6070000e+02   6.1862522e+00
   1.6075000e+02   6.1790845e+00
   1.6080000e+02   6.1719192e+00
   1.6085000e+02   6.1647563e+00
   1.6090000e+02   6.1575958e+00
   1.6095000e+02   6.1504377e+00
   1.6100000e+02   6.1432820e+00
   1.6105000e+02   6.1361286e+00
   1.6110000e+02   6.1289776e+00
   1.6115000e+02   6.1218290e+00
   1.6120000e+02   6.1146828e+00
   1.6125000e+02   6.1075390e+00
   1.6130000e+02   6.1003975e+00
   1.6135000e+02   6.0932584e+00
   1.6140000e+02   6.0861216e+00
   1.6145000e+02   6.0789873e+00
   1.6150000e+02   6.0718553e+00
   1.6155000e+02   6.0647257e+00
   1.6160000e+02   6.0575984e+00
   1.6165000e+02   6.0504735e+00
   1.6170000e+02   6.0433510e+00
   1.6175000e+02   6.0362308e+00
   1.6180000e+02   6.0291130e+00
   1.6185000e+02   6.0219975e+00
   1.6190000e+02   6.0148844e+00
   1.6195000e+02   6.0077737e+00
   1.6200000e+02   6.0006653e+00
   1.6205000e+02   5.9935593e+00
   1.6210000e+02   5.9864556e+00
   1.6215000e+02   5.9793543e+00
   1.6220000e+02   5.9722553e+00
   1.6225000e+02   5.9651587e+00
   1.6230000e+02   5.9580644e+00
   1.6235000e+02   5.9509725e+00
   1.6240000e+02   5.9438829e+00
   1.6245000e+02   5.9367956e+00
   1.6250000e+02   5.9297107e+00
   1.6255000e+02   5.9226281e+00
   1.6260000e+02   5.9155479e+00
   1.6265000e+02   5.9084700e+00
   1.6270000e+02   5.9013945e+00
   1.6275000e+02   5.8943212e+00
   1.6280000e+02   5.8872503e+00
   1.6285000e+02   5.8801818e+00
   1.6290000e+02   5.8731156e+00
   1.6295000e+02   5.8660517e+00
   1.6300000e+02   5.8589901e+00
   1.6305000e+02   5.8519308e+00
   1.6310000e+02   5.8448739e+00
   1.6315000e+02   5.8378193e+00
   1.6320000e+02   5.8307671e+00
   1.6325000e+02   5.8237171e+00
   1.6330000e+02   5.8166695e+00
   1.6335000e+02   5.8096242e+00
   1.6340000e+02   5.8025812e+00
   1.6345000e+02   5.7955405e+00
   1.6350000e+02   5.7885021e+00
   1.6355000e+02   5.7814661e+00
   1.6360000e+02   5.7744323e+00
   1.6365000e+02   5.7674009e+00
   1.6370000e+02   5.7603718e+00
   1.6375000e+02   5.7533450e+00
   1.6380000e+02   5.7463205e+00
   1.6385000e+02   5.7392983e+00
   1.6390000e+02   5.7322784e+00
   1.6395000e+02   5.7252608e+00
   1.6400000e+02   5.7182455e+00
   1.6405000e+02   5.7112325e+00
   1.6410000e+02   5.7042218e+00
   1.6415000e+02   5.6972134e+00
   1.6420000e+02   5.6902073e+00
   1.6425000e+02   5.6832035e+00
   1.6430000e+02   5.6762020e+00
   1.6435000e+02   5.6692028e+00
   1.6440000e+02   5.6622058e+00
   1.6445000e+02   5.6552112e+00
   1.6450000e+02   5.6482189e+00
   1.6455000e+02   5.6412288e+00
   1.6460000e+02   5.6342410e+00
   1.6465000e+02   5.6272555e+00
   1.6470000e+02   5.6202723e+00
   1.6475000e+02   5.6132914e+00
   1.6480000e+02   5.6063127e+00
   1.6485000e+02   5.5993364e+00
   1.6490000e+02   5.5923623e+00
   1.6495000e+02   5.5853905e+00
   1.6500000e+02   5.5784209e+00
   1.6505000e+02   5.5714536e+00
   1.6510000e+02   5.5644887e+00
   1.6515000e+02   5.5575259e+00
   1.6520000e+02   5.5505655e+00
   1.6525000e+02   5.5436073e+00
   1.6530000e+02   5.5366514e+00
   1.6535000e+02   5.5296977e+00
   1.6540000e+02   5.5227463e+00
   1.6545000e+02   5.5157972e+00
   1.6550000e+02   5.5088504e+00
   1.6555000e+02   5.5019058e+00
   1.6560000e+02   5.4949634e+00
   1.6565000e+02   5.4880233e+00
   1.6570000e+02   5.4810855e+00
   1.6575000e+02   5.4741500e+00
   1.6580000e+02   5.4672166e+00
   1.6585000e+02   5.4602856e+00
   1.6590000e+02   5.4533568e+00
   1.6595000e+02   5.4464302e+00
   1.6600000e+02   5.4395059e+00
   1.6605000e+02   5.4325838e+00
   1.6610000e+02   5.4256640e+00
   1.6615000e+02   5.4187465e+00
   1.6620000e+02   5.4118311e+00
   1.6625000e+02   5.4049181e+00
   1.6630000e+02   5.3980072e+00
   1.6635000e+02   5.3910986e+00
   1.6640000e+02   5.3841923e+00
   1.6645000e+02   5.3772881e+00
   1.6650000e+02   5.3703863e+00
   1.6655000e+02   5.3634866e+00
   1.6660000e+02   5.3565892e+00
   1.6665000e+02   5.3496940e+00
   1.6670000e+02   5.3428011e+00
   1.6675000e+02   5.3359103e+00
   1.6680000e+02   5.3290218e+00
   1.6685000e+02   5.3221356e+00
   1.6690000e+02   5.3152515e+00
   1.6695000e+02   5.3083697e+00
   1.6700000e+02   5.3014901e+00
   1.6705000e+02   5.2946128e+00
   1.6710000e+02   5.2877376e+00
   1.6715000e+02   5.2808647e+00
   1.6720000e+02   5.2739940e+00
   1.6725000e+02   5.2671255e+00
   1.6730000e+02   5.2602592e+00
   1.6735000e+02   5.2533952e+00
   1.6740000e+02   5.2465333e+00
   1.6745000e+02   5.2396737e+00
   1.6750000e+02   5.2328163e+00
   1.6755000e+02   5.2259611e+00
   1.6760000e+02   5.2191081e+00
   1.6765000e+02   5.2122573e+00
   1.6770000e+02   5.2054087e+00
   1.6775000e+02   5.1985623e+00
   1.6780000e+02   5.1917181e+00
   1.6785000e+02   5.1848762e+00
   1.6790000e+02   5.1780364e+00
   1.6795000e+02   5.1711988e+00
   1.6800000e+02   5.1643634e+00
   1.6805000e+02   5.1575303e+00
   1.6810000e+02   5.1506993e+00
   1.6815000e+02   5.1438705e+00
   1.6820000e+02   5.1370439e+00
   1.6825000e+02   5.1302195e+00
   1.6830000e+02   5.1233973e+00
   1.6835000e+02   5.1165773e+00
   1.6840000e+02   5.1097594e+00
   1.6845000e+02   5.1029438e+00
   1.6850000e+02   5.0961304e+00
   1.6855000e+02   5.0893191e+00
   1.6860000e+02   5.0825100e+00
   1.6865000e+02   5.0757031e+00
   1.6870000e+02   5.0688984e+00
   1.6875000e+02   5.0620958e+00
   1.6880000e+02   5.0552955e+00
   1.6885000e+02   5.0484973e+00
   1.6890000e+02   5.0417013e+00
   1.6895000e+02   5.0349074e+00
   1.6900000e+02   5.0281158e+00
   1.6905000e+02   5.0213263e+00
   1.6910000e+02   5.0145390e+00
   1.6915000e+02   5.0077538e+00
   1.6920000e+02   5.0009709e+00
   1.6925000e+02   4.9941900e+00
   1.6930000e+02   4.9874114e+00
   1.6935000e+02   4.9806349e+00
   1.6940000e+02   4.9738606e+00
   1.6945000e+02   4.9670885e+00
   1.6950000e+02   4.9603185e+00
   1.6955000e+02   4.9535507e+00
   1.6960000e+02   4.9467850e+00
   1.6965000e+02   4.9400215e+00
   1.6970000e+02   4.9332601e+00
   1.6975000e+02   4.9265009e+00
   1.6980000e+02   4.9197439e+00
   1.6985000e+02   4.9129890e+00
   1.6990000e+02   4.9062363e+00
   1.6995000e+02   4.8994857e+00
   1.7000000e+02   4.8927373e+00
   1.7005000e+02   4.8859910e+00
   1.7010000e+02   4.8792468e+00
   1.7015000e+02   4.8725048e+00
   1.7020000e+02   4.8657650e+00
   1.7025000e+02   4.8590273e+00
   1.7030000e+02   4.8522917e+00
   1.7035000e+02   4.8455583e+00
   1.7040000e+02   4.8388270e+00
   1.7045000e+02   4.8320979e+00
   1.7050000e+02   4.8253709e+00
   1.7055000e+02   4.8186460e+00
   1.7060000e+02   4.8119233e+00
   1.7065000e+02   4.8052027e+00
   1.7070000e+02   4.7984842e+00
   1.7075000e+02   4.7917679e+00
   1.7080000e+02   4.7850537e+00
   1.7085000e+02   4.7783416e+00
   1.7090000e+02   4.7716316e+00
   1.7095000e+02   4.7649238e+00
   1.7100000e+02   4.7582181e+00
   1.7105000e+02   4.7515145e+00
   1.7110000e+02   4.7448131e+00
   1.7115000e+02   4.7381138e+00
   1.7120000e+02   4.7314166e+00
   1.7125000e+02   4.7247215e+00
   1.7130000e+02   4.7180285e+00
   1.7135000e+02   4.7113377e+00
   1.7140000e+02   4.7046489e+00
   1.7145000e+02   4.6979623e+00
   1.7150000e+02   4.6912778e+00
   1.7155000e+02   4.6845954e+00
   1.7160000e+02   4.6779151e+00
   1.7165000e+02   4.6712369e+00
   1.7170000e+02   4.6645609e+00
   1.7175000e+02   4.6578869e+00
   1.7180000e+02   4.6512151e+00
   1.7185000e+02   4.6445453e+00
   1.7190000e+02   4.6378777e+00
   1.7195000e+02   4.6312122e+00
   1.7200000e+02   4.6245487e+00
   1.7205000e+02   4.6178874e+00
   1.7210000e+02   4.6112282e+00
   1.7215000e+02   4.6045710e+00
   1.7220000e+02   4.5979160e+00
   1.7225000e+02   4.5912630e+00
   1.7230000e+02   4.5846122e+00
   1.7235000e+02   4.5779634e+00
   1.7240000e+02   4.5713168e+00
   1.7245000e+02   4.5646722e+00
   1.7250000e+02   4.5580297e+00
   1.7255000e+02   4.5513893e+00
   1.7260000e+02   4.5447510e+00
   1.7265000e+02   4.5381148e+00
   1.7270000e+02   4.5314807e+00
   1.7275000e+02   4.5248486e+00
   1.7280000e+02   4.5182186e+00
   1.7285000e+02   4.5115908e+00
   1.7290000e+02   4.5049650e+00
   1.7295000e+02   4.4983412e+00
   1.7300000e+02   4.4917196e+00
   1.7305000e+02   4.4851000e+00
   1.7310000e+02   4.4784825e+00
   1.7315000e+02   4.4718671e+00
   1.7320000e+02   4.4652538e+00
   1.7325000e+02   4.4586425e+00
   1.7330000e+02   4.4520333e+00
   1.7335000e+02   4.4454262e+00
   1.7340000e+02   4.4388211e+00
   1.7345000e+02   4.4322181e+00
   1.7350000e+02   4.4256172e+00
   1.7355000e+02   4.4190183e+00
   1.7360000e+02   4.4124215e+00
   1.7365000e+02   4.4058268e+00
   1.7370000e+02   4.3992341e+00
   1.7375000e+02   4.3926435e+00
   1.7380000e+02   4.3860550e+00
   1.7385000e+02   4.3794685e+00
   1.7390000e+02   4.3728841e+00
   1.7395000e+02   4.3663017e+00
   1.7400000e+02   4.3597214e+00
   1.7405000e+02   4.3531431e+00
   1.7410000e+02   4.3465669e+00
   1.7415000e+02   4.3399927e+00
   1.7420000e+02   4.3334206e+00
   1.7425000e+02   4.3268505e+00
   1.7430000e+02   4.3202825e+00
   1.7435000e+02   4.3137166e+00
   1.7440000e+02   4.3071526e+00
   1.7445000e+02   4.3005908e+00
   1.7450000e+02   4.2940309e+00
   1.7455000e+02   4.2874732e+00
   1.7460000e+02   4.2809174e+00
   1.7465000e+02   4.2743637e+00
   1.7470000e+02   4.2678120e+00
   1.7475000e+02   4.2612624e+00
   1.7480000e+02   4.2547148e+00
   1.7485000e+02   4.2481693e+00
   1.7490000e+02   4.2416257e+00
   1.7495000e+02   4.2350842e+00
   1.7500000e+02   4.2285448e+00
   1.7505000e+02   4.2220074e+00
   1.7510000e+02   4.2154720e+00
   1.7515000e+02   4.2089386e+00
   1.7520000e+02   4.2024073e+00
   1.7525000e+02   4.1958780e+00
   1.7530000e+02   4.1893507e+00
   1.7535000e+02   4.1828254e+00
   1.7540000e+02   4.1763022e+00
   1.7545000e+02   4.1697810e+00
   1.7550000e+02   4.1632618e+00
   1.7555000e+02   4.1567446e+00
   1.7560000e+02   4.1502295e+00
   1.7565000e+02   4.1437163e+00
   1.7570000e+02   4.1372052e+00
   1.7575000e+02   4.1306961e+00
   1.7580000e+02   4.1241890e+00
   1.7585000e+02   4.1176839e+00
   1.7590000e+02   4.1111809e+00
   1.7595000e+02   4.1046798e+00
   1.7600000e+02   4.0981808e+00
   1.7605000e+02   4.0916837e+00
   1.7610000e+02   4.0851887e+00
   1.7615000e+02   4.0786957e+00
   1.7620000e+02   4.0722047e+00
   1.7625000e+02   4.0657157e+00
   1.7630000e+02   4.0592287e+00
   1.7635000e+02   4.0527437e+00
   1.7640000e+02   4.0462607e+00
   1.7645000e+02   4.0397797e+00
   1.7650000e+02   4.0333006e+00
   1.7655000e+02   4.0268236e+00
   1.7660000e+02   4.0203486e+00
   1.7665000e+02   4.0138756e+00
   1.7670000e+02   4.0074046e+00
   1.7675000e+02   4.0009356e+00
   1.7680000e+02   3.9944685e+00
   1.7685000e+02   3.9880035e+00
   1.7690000e+02   3.9815404e+00
   1.7695000e+02   3.9750794e+00
   1.7700000e+02   3.9686203e+00
   1.7705000e+02   3.9621632e+00
   1.7710000e+02   3.9557081e+00
   1.7715000e+02   3.9492550e+00
   1.7720000e+02   3.9428039e+00
   1.7725000e+02   3.9363547e+00
   1.7730000e+02   3.9299075e+00
   1.7735000e+02   3.9234623e+00
   1.7740000e+02   3.9170191e+00
   1.7745000e+02   3.9105779e+00
   1.7750000e+02   3.9041386e+00
   1.7755000e+02   3.8977014e+00
   1.7760000e+02   3.8912660e+00
   1.7765000e+02   3.8848327e+00
   1.7770000e+02   3.8784013e+00
   1.7775000e+02   3.8719720e+00
   1.7780000e+02   3.8655445e+00
   1.7785000e+02   3.8591191e+00
   1.7790000e+02   3.8526956e+00
   1.7795000e+02   3.8462741e+00
   1.7800000e+02   3.8398545e+00
   1.7805000e+02   3.8334370e+00
   1.7810000e+02   3.8270213e+00
   1.7815000e+02   3.8206077e+00
   1.7820000e+02   3.8141960e+00
   1.7825000e+02   3.8077862e+00
   1.7830000e+02   3.8013785e+00
   1.7835000e+02   3.7949726e+00
   1.7840000e+02   3.7885688e+00
   1.7845000e+02   3.7821669e+00
   1.7850000e+02   3.7757669e+00
   1.7855000e+02   3.7693689e+00
   1.7860000e+02   3.7629729e+00
   1.7865000e+02   3.7565788e+00
   1.7870000e+02   3.7501867e+00
   1.7875000e+02   3.7437965e+00
   1.7880000e+02   3.7374082e+00
   1.7885000e+02   3.7310219e+00
   1.7890000e+02   3.7246376e+00
   1.7895000e+02   3.7182552e+00
   1.7900000e+02   3.7118747e+00
   1.7905000e+02   3.7054962e+00
   1.7910000e+02   3.6991196e+00
   1.7915000e+02   3.6927450e+00
   1.7920000e+02   3.6863723e+00
   1.7925000e+02   3.6800015e+00
   1.7930000e+02   3.6736327e+00
   1.7935000e+02   3.6672659e+00
   1.7940000e+02   3.6609009e+00
   1.7945000e+02   3.6545379e+00
   1.7950000e+02   3.6481768e+00
   1.7955000e+02   3.6418177e+00
   1.7960000e+02   3.6354605e+00
   1.7965000e+02   3.6291052e+00
   1.7970000e+02   3.6227518e+00
   1.7975000e+02   3.6164004e+00
   1.7980000e+02   3.6100509e+00
   1.7985000e+02   3.6037034e+00
   1.7990000e+02   3.5973577e+00
   1.7995000e+02   3.5910140e+00
   1.8000000e+02   3.5846722e+00
   1.8005000e+02   3.5783323e+00
   1.8010000e+02   3.5719944e+00
   1.8015000e+02   3.5656583e+00
   1.8020000e+02   3.5593242e+00
   1.8025000e+02   3.5529920e+00
   1.8030000e+02   3.5466618e+00
   1.8035000e+02   3.5403334e+00
   1.8040000e+02   3.5340069e+00
   1.8045000e+02   3.5276824e+00
   1.8050000e+02   3.5213598e+00
   1.8055000e+02   3.5150391e+00
   1.8060000e+02   3.5087203e+00
   1.8065000e+02   3.5024034e+00
   1.8070000e+02   3.4960884e+00
   1.8075000e+02   3.4897753e+00
   1.8080000e+02   3.4834641e+00
   1.8085000e+02   3.4771549e+00
   1.8090000e+02   3.4708475e+00
   1.8095000e+02   3.4645421e+00
   1.8100000e+02   3.4582385e+00
   1.8105000e+02   3.4519368e+00
   1.8110000e+02   3.4456371e+00
   1.8115000e+02   3.4393392e+00
   1.8120000e+02   3.4330433e+00
   1.8125000e+02   3.4267492e+00
   1.8130000e+02   3.4204570e+00
   1.8135000e+02   3.4141668e+00
   1.8140000e+02   3.4078784e+00
   1.8145000e+02   3.4015919e+00
   1.8150000e+02   3.3953073e+00
   1.8155000e+02   3.3890246e+00
   1.8160000e+02   3.3827438e+00
   1.8165000e+02   3.3764649e+00
   1.8170000e+02   3.3701878e+00
   1.8175000e+02   3.3639127e+00
   1.8180000e+02   3.3576394e+00
   1.8185000e+02   3.3513680e+00
   1.8190000e+02   3.3450985e+00
   1.8195000e+02   3.3388309e+00
   1.8200000e+02   3.3325652e+00
   1.8205000e+02   3.3263013e+00
   1.8210000e+02   3.3200394e+00
   1.8215000e+02   3.3137793e+00
   1.8220000e+02   3.3075210e+00
   1.8225000e+02   3.3012647e+00
   1.8230000e+02   3.2950102e+00
   1.8235000e+02   3.2887576e+00
   1.8240000e+02   3.2825069e+00
   1.8245000e+02   3.2762581e+00
   1.8250000e+02   3.2700111e+00
   1.8255000e+02   3.2637660e+00
   1.8260000e+02   3.2575227e+00
   1.8265000e+02   3.2512814e+00
   1.8270000e+02   3.2450419e+00
   1.8275000e+02   3.2388042e+00
   1.8280000e+02   3.2325685e+00
   1.8285000e+02   3.2263345e+00
   1.8290000e+02   3.2201025e+00
   1.8295000e+02   3.2138723e+00
   1.8300000e+02   3.2076440e+00
   1.8305000e+02   3.2014175e+00
   1.8310000e+02   3.1951929e+00
   1.8315000e+02   3.1889702e+00
   1.8320000e+02   3.1827493e+00
   1.8325000e+02   3.1765302e+00
   1.8330000e+02   3.1703131e+00
   1.8335000e+02   3.1640977e+00
   1.8340000e+02   3.1578843e+00
   1.8345000e+02   3.1516726e+00
   1.8350000e+02   3.1454629e+00
   1.8355000e+02   3.1392550e+00
   1.8360000e+02   3.1330489e+00
   1.8365000e+02   3.1268447e+00
   1.8370000e+02   3.1206423e+00
   1.8375000e+02   3.1144417e+00
   1.8380000e+02   3.1082431e+00
   1.8385000e+02   3.1020462e+00
   1.8390000e+02   3.0958512e+00
   1.8395000e+02   3.0896580e+00
   1.8400000e+02   3.0834667e+00
   1.8405000e+02   3.0772772e+00
   1.8410000e+02   3.0710896e+00
   1.8415000e+02   3.0649038e+00
   1.8420000e+02   3.0587198e+00
   1.8425000e+02   3.0525377e+00
   1.8430000e+02   3.0463574e+00
   1.8435000e+02   3.0401789e+00
   1.8440000e+02   3.0340023e+00
   1.8445000e+02   3.0278275e+00
   1.8450000e+02   3.0216545e+00
   1.8455000e+02   3.0154834e+00
   1.8460000e+02   3.0093141e+00
   1.8465000e+02   3.0031466e+00
   1.8470000e+02   2.9969810e+00
   1.8475000e+02   2.9908171e+00
   1.8480000e+02   2.9846551e+00
   1.8485000e+02   2.9784949e+00
   1.8490000e+02   2.9723366e+00
   1.8495000e+02   2.9661800e+00
   1.8500000e+02   2.9600253e+00
   1.8505000e+02   2.9538724e+00
   1.8510000e+02   2.9477214e+00
   1.8515000e+02   2.9415721e+00
   1.8520000e+02   2.9354246e+00
   1.8525000e+02   2.9292790e+00
   1.8530000e+02   2.9231352e+00
   1.8535000e+02   2.9169932e+00
   1.8540000e+02   2.9108530e+00
   1.8545000e+02   2.9047146e+00
   1.8550000e+02   2.8985781e+00
   1.8555000e+02   2.8924433e+00
   1.8560000e+02   2.8863104e+00
   1.8565000e+02   2.8801792e+00
   1.8570000e+02   2.8740499e+00
   1.8575000e+02   2.8679224e+00
   1.8580000e+02   2.8617967e+00
   1.8585000e+02   2.8556728e+00
   1.8590000e+02   2.8495506e+00
   1.8595000e+02   2.8434303e+00
   1.8600000e+02   2.8373118e+00
   1.8605000e+02   2.8311951e+00
   1.8610000e+02   2.8250802e+00
   1.8615000e+02   2.8189671e+00
   1.8620000e+02   2.8128558e+00
   1.8625000e+02   2.8067463e+00
   1.8630000e+02   2.8006385e+00
   1.8635000e+02   2.7945326e+00
   1.8640000e+02   2.7884285e+00
   1.8645000e+02   2.7823261e+00
   1.8650000e+02   2.7762256e+00
   1.8655000e+02   2.7701268e+00
   1.8660000e+02   2.7640298e+00
   1.8665000e+02   2.7579347e+00
   1.8670000e+02   2.7518413e+00
   1.8675000e+02   2.7457497e+00
   1.8680000e+02   2.7396598e+00
   1.8685000e+02   2.7335718e+00
   1.8690000e+02   2.7274855e+00
   1.8695000e+02   2.7214011e+00
   1.8700000e+02   2.7153184e+00
   1.8705000e+02   2.7092375e+00
   1.8710000e+02   2.7031583e+00
   1.8715000e+02   2.6970810e+00
   1.8720000e+02   2.6910054e+00
   1.8725000e+02   2.6849316e+00
   1.8730000e+02   2.6788596e+00
   1.8735000e+02   2.6727893e+00
   1.8740000e+02   2.6667209e+00
   1.8745000e+02   2.6606542e+00
   1.8750000e+02   2.6545892e+00
   1.8755000e+02   2.6485261e+00
   1.8760000e+02   2.6424647e+00
   1.8765000e+02   2.6364051e+00
   1.8770000e+02   2.6303472e+00
   1.8775000e+02   2.6242911e+00
   1.8780000e+02   2.6182368e+00
   1.8785000e+02   2.6121843e+00
   1.8790000e+02   2.6061335e+00
   1.8795000e+02   2.6000845e+00
   1.8800000e+02   2.5940372e+00
   1.8805000e+02   2.5879917e+00
   1.8810000e+02   2.5819480e+00
   1.8815000e+02   2.5759060e+00
   1.8820000e+02   2.5698658e+00
   1.8825000e+02   2.5638273e+00
   1.8830000e+02   2.5577906e+00
   1.8835000e+02   2.5517557e+00
   1.8840000e+02   2.5457225e+00
   1.8845000e+02   2.5396910e+00
   1.8850000e+02   2.5336613e+00
   1.8855000e+02   2.5276334e+00
   1.8860000e+02   2.5216072e+00
   1.8865000e+02   2.5155828e+00
   1.8870000e+02   2.5095601e+00
   1.8875000e+02   2.5035392e+00
   1.8880000e+02   2.4975200e+00
   1.8885000e+02   2.4915025e+00
   1.8890000e+02   2.4854869e+00
   1.8895000e+02   2.4794729e+00
   1.8900000e+02   2.4734607e+00
   1.8905000e+02   2.4674502e+00
   1.8910000e+02   2.4614415e+00
   1.8915000e+02   2.4554345e+00
   1.8920000e+02   2.4494293e+00
   1.8925000e+02   2.4434258e+00
   1.8930000e+02   2.4374240e+00
   1.8935000e+02   2.4314240e+00
   1.8940000e+02   2.4254257e+00
   1.8945000e+02   2.4194291e+00
   1.8950000e+02   2.4134343e+00
   1.8955000e+02   2.4074412e+00
   1.8960000e+02   2.4014499e+00
   1.8965000e+02   2.3954602e+00
   1.8970000e+02   2.3894723e+00
   1.8975000e+02   2.3834862e+00
   1.8980000e+02   2.3775017e+00
   1.8985000e+02   2.3715190e+00
   1.8990000e+02   2.3655381e+00
   1.8995000e+02   2.3595588e+00
   1.9000000e+02   2.3535813e+00
   1.9005000e+02   2.3476055e+00
   1.9010000e+02   2.3416314e+00
   1.9015000e+02   2.3356590e+00
   1.9020000e+02   2.3296884e+00
   1.9025000e+02   2.3237195e+00
   1.9030000e+02   2.3177523e+00
   1.9035000e+02   2.3117868e+00
   1.9040000e+02   2.3058230e+00
   1.9045000e+02   2.2998610e+00
   1.9050000e+02   2.2939006e+00
   1.9055000e+02   2.2879420e+00
   1.9060000e+02   2.2819851e+00
   1.9065000e+02   2.2760299e+00
   1.9070000e+02   2.2700765e+00
   1.9075000e+02   2.2641247e+00
   1.9080000e+02   2.2581746e+00
   1.9085000e+02   2.2522263e+00
   1.9090000e+02   2.2462796e+00
   1.9095000e+02   2.2403347e+00
   1.9100000e+02   2.2343915e+00
   1.9105000e+02   2.2284500e+00
   1.9110000e+02   2.2225102e+00
   1.9115000e+02   2.2165720e+00
   1.9120000e+02   2.2106356e+00
   1.9125000e+02   2.2047009e+00
   1.9130000e+02   2.1987679e+00
   1.9135000e+02   2.1928366e+00
   1.9140000e+02   2.1869070e+00
   1.9145000e+02   2.1809791e+00
   1.9150000e+02   2.1750529e+00
   1.9155000e+02   2.1691284e+00
   1.9160000e+02   2.1632056e+00
   1.9165000e+02   2.1572845e+00
   1.9170000e+02   2.1513650e+00
   1.9175000e+02   2.1454473e+00
   1.9180000e+02   2.1395313e+00
   1.9185000e+02   2.1336169e+00
   1.9190000e+02   2.1277043e+00
   1.9195000e+02   2.1217933e+00
   1.9200000e+02   2.1158840e+00
   1.9205000e+02   2.1099764e+00
   1.9210000e+02   2.1040705e+00
   1.9215000e+02   2.0981663e+00
   1.9220000e+02   2.0922637e+00
   1.9225000e+02   2.0863629e+00
   1.9230000e+02   2.0804637e+00
   1.9235000e+02   2.0745662e+00
   1.9240000e+02   2.0686704e+00
   1.9245000e+02   2.0627763e+00
   1.9250000e+02   2.0568838e+00
   1.9255000e+02   2.0509931e+00
   1.9260000e+02   2.0451040e+00
   1.9265000e+02   2.0392166e+00
   1.9270000e+02   2.0333308e+00
   1.9275000e+02   2.0274468e+00
   1.9280000e+02   2.0215644e+00
   1.9285000e+02   2.0156837e+00
   1.9290000e+02   2.0098046e+00
   1.9295000e+02   2.0039273e+00
   1.9300000e+02   1.9980516e+00
   1.9305000e+02   1.9921775e+00
   1.9310000e+02   1.9863052e+00
   1.9315000e+02   1.9804345e+00
   1.9320000e+02   1.9745654e+00
   1.9325000e+02   1.9686981e+00
   1.9330000e+02   1.9628324e+00
   1.9335000e+02   1.9569683e+00
   1.9340000e+02   1.9511060e+00
   1.9345000e+02   1.9452453e+00
   1.9350000e+02   1.9393862e+00
   1.9355000e+02   1.9335288e+00
   1.9360000e+02   1.9276731e+00
   1.9365000e+02   1.9218191e+00
   1.9370000e+02   1.9159666e+00
   1.9375000e+02   1.9101159e+00
   1.9380000e+02   1.9042668e+00
   1.9385000e+02   1.8984194e+00
   1.9390000e+02   1.8925736e+00
   1.9395000e+02   1.8867295e+00
   1.9400000e+02   1.8808870e+00
   1.9405000e+02   1.8750462e+00
   1.9410000e+02   1.8692070e+00
   1.9415000e+02   1.8633695e+00
   1.9420000e+02   1.8575336e+00
   1.9425000e+02   1.8516994e+00
   1.9430000e+02   1.8458668e+00
   1.9435000e+02   1.8400359e+00
   1.9440000e+02   1.8342066e+00
   1.9445000e+02   1.8283789e+00
   1.9450000e+02   1.8225529e+00
   1.9455000e+02   1.8167286e+00
   1.9460000e+02   1.8109059e+00
   1.9465000e+02   1.8050848e+00
   1.9470000e+02   1.7992654e+00
   1.9475000e+02   1.7934476e+00
   1.9480000e+02   1.7876314e+00
   1.9485000e+02   1.7818169e+00
   1.9490000e+02   1.7760041e+00
   1.9495000e+02   1.7701928e+00
   1.9500000e+02   1.7643832e+00
   1.9505000e+02   1.7585753e+00
   1.9510000e+02   1.7527689e+00
   1.9515000e+02   1.7469642e+00
   1.9520000e+02   1.7411612e+00
   1.9525000e+02   1.7353597e+00
   1.9530000e+02   1.7295599e+00
   1.9535000e+02   1.7237617e+00
   1.9540000e+02   1.7179652e+00
   1.9545000e+02   1.7121703e+00
   1.9550000e+02   1.7063770e+00
   1.9555000e+02   1.7005853e+00
   1.9560000e+02   1.6947953e+00
   1.9565000e+02   1.6890068e+00
   1.9570000e+02   1.6832200e+00
   1.9575000e+02   1.6774349e+00
   1.9580000e+02   1.6716513e+00
   1.9585000e+02   1.6658694e+00
   1.9590000e+02   1.6600891e+00
   1.9595000e+02   1.6543104e+00
   1.9600000e+02   1.6485333e+00
   1.9605000e+02   1.6427579e+00
   1.9610000e+02   1.6369840e+00
   1.9615000e+02   1.6312118e+00
   1.9620000e+02   1.6254412e+00
   1.9625000e+02   1.6196722e+00
   1.9630000e+02   1.6139048e+00
   1.9635000e+02   1.6081390e+00
   1.9640000e+02   1.6023749e+00
   1.9645000e+02   1.5966123e+00
   1.9650000e+02   1.5908514e+00
   1.9655000e+02   1.5850921e+00
   1.9660000e+02   1.5793343e+00
   1.9665000e+02   1.5735782e+00
   1.9670000e+02   1.5678237e+00
   1.9675000e+02   1.5620708e+00
   1.9680000e+02   1.5563195e+00
   1.9685000e+02   1.5505698e+00
   1.9690000e+02   1.5448217e+00
   1.9695000e+02   1.5390752e+00
   1.9700000e+02   1.5333304e+00
   1.9705000e+02   1.5275871e+00
   1.9710000e+02   1.5218454e+00
   1.9715000e+02   1.5161053e+00
   1.9720000e+02   1.5103668e+00
   1.9725000e+02   1.5046299e+00
   1.9730000e+02   1.4988946e+00
   1.9735000e+02   1.4931609e+00
   1.9740000e+02   1.4874288e+00
   1.9745000e+02   1.4816983e+00
   1.9750000e+02   1.4759694e+00
   1.9755000e+02   1.4702420e+00
   1.9760000e+02   1.4645163e+00
   1.9765000e+02   1.4587921e+00
   1.9770000e+02   1.4530696e+00
   1.9775000e+02   1.4473486e+00
   1.9780000e+02   1.4416292e+00
   1.9785000e+02   1.4359114e+00
   1.9790000e+02   1.4301952e+00
   1.9795000e+02   1.4244806e+00
   1.9800000e+02   1.4187676e+00
   1.9805000e+02   1.4130561e+00
   1.9810000e+02   1.4073462e+00
   1.9815000e+02   1.4016379e+00
   1.9820000e+02   1.3959312e+00
   1.9825000e+02   1.3902261e+00
   1.9830000e+02   1.3845226e+00
   1.9835000e+02   1.3788206e+00
   1.9840000e+02   1.3731202e+00
   1.9845000e+02   1.3674214e+00
   1.9850000e+02   1.3617241e+00
   1.9855000e+02   1.3560285e+00
   1.9860000e+02   1.3503344e+00
   1.9865000e+02   1.3446419e+00
   1.9870000e+02   1.3389509e+00
   1.9875000e+02   1.3332615e+00
   1.9880000e+02   1.3275737e+00
   1.9885000e+02   1.3218875e+00
   1.9890000e+02   1.3162029e+00
   1.9895000e+02   1.3105198e+00
   1.9900000e+02   1.3048382e+00
   1.9905000e+02   1.2991583e+00
   1.9910000e+02   1.2934799e+00
   1.9915000e+02   1.2878031e+00
   1.9920000e+02   1.2821278e+00
   1.9925000e+02   1.2764541e+00
   1.9930000e+02   1.2707820e+00
   1.9935000e+02   1.2651114e+00
   1.9940000e+02   1.2594424e+00
   1.9945000e+02   1.2537749e+00
   1.9950000e+02   1.2481091e+00
   1.9955000e+02   1.2424447e+00
   1.9960000e+02   1.2367820e+00
   1.9965000e+02   1.2311207e+00
   1.9970000e+02   1.2254611e+00
   1.9975000e+02   1.2198030e+00
   1.9980000e+02   1.2141464e+00
   1.9985000e+02   1.2084914e+00
   1.9990000e+02   1.2028380e+00
   1.9995000e+02   1.1971861e+00
   2.0000000e+02   1.1915358e+00


==> data/apotelesmaMrrrr.dat <==
   6.0000000e-01   5.2384281e+01
   6.5000000e-01   5.3058811e+01
   7.0000000e-01   5.3688369e+01
   7.5000000e-01   5.4277726e+01
   8.0000000e-01   5.4831193e+01
   8.5000000e-01   5.5352569e+01
   9.0000000e-01   5.5845161e+01
   9.5000000e-01   5.6311844e+01
   1.0000000e+00   5.6755112e+01
   1.0500000e+00   5.7177139e+01
   1.1000000e+00   5.7579819e+01
   1.1500000e+00   5.7964817e+01
   1.2000000e+00   5.8333596e+01
   1.2500000e+00   5.8687450e+01
   1.3000000e+00   5.9027525e+01
   1.3500000e+00   5.9354846e+01
   1.4000000e+00   5.9670326e+01
   1.4500000e+00   5.9974787e+01
   1.5000000e+00   6.0268967e+01
   1.5500000e+00   6.0553534e+01
   1.6000000e+00   6.0829094e+01
   1.6500000e+00   6.1096198e+01
   1.7000000e+00   6.1355346e+01
   1.7500000e+00   6.1606999e+01
   1.8000000e+00   6.1851575e+01
   1.8500000e+00   6.2089461e+01
   1.9000000e+00   6.2321012e+01
   1.9500000e+00   6.2546557e+01
   2.0000000e+00   6.2766399e+01
   2.0500000e+00   6.2980818e+01
   2.1000000e+00   6.3190074e+01
   2.1500000e+00   6.3394412e+01
   2.2000000e+00   6.3594055e+01
   2.2500000e+00   6.3789216e+01
   2.3000000e+00   6.3980089e+01
   2.3500000e+00   6.4166861e+01
   2.4000000e+00   6.4349702e+01
   2.4500000e+00   6.4528775e+01
   2.5000000e+00   6.4704232e+01
   2.5500000e+00   6.4876216e+01
   2.6000000e+00   6.5044862e+01
   2.6500000e+00   6.5210296e+01
   2.7000000e+00   6.5372640e+01
   2.7500000e+00   6.5532005e+01
   2.8000000e+00   6.5688500e+01
   2.8500000e+00   6.5842225e+01
   2.9000000e+00   6.5993278e+01
   2.9500000e+00   6.6141749e+01
   3.0000000e+00   6.6287725e+01
   3.0500000e+00   6.6431289e+01
   3.1000000e+00   6.6572519e+01
   3.1500000e+00   6.6711489e+01
   3.2000000e+00   6.6848272e+01
   3.2500000e+00   6.6982934e+01
   3.3000000e+00   6.7115540e+01
   3.3500000e+00   6.7246152e+01
   3.4000000e+00   6.7374830e+01
   3.4500000e+00   6.7501629e+01
   3.5000000e+00   6.7626604e+01
   3.5500000e+00   6.7749807e+01
   3.6000000e+00   6.7871286e+01
   3.6500000e+00   6.7991090e+01
   3.7000000e+00   6.8109265e+01
   3.7500000e+00   6.8225853e+01
   3.8000000e+00   6.8340759e+01
   3.8500000e+00   6.8438030e+01
   3.9000000e+00   6.8522394e+01
   3.9500000e+00   6.8598459e+01
   4.0000000e+00   6.8668081e+01
   4.0500000e+00   6.8732385e+01
   4.1000000e+00   6.8792156e+01
   4.1500000e+00   6.8847978e+01
   4.2000000e+00   6.8900313e+01
   4.2500000e+00   6.8949535e+01
   4.3000000e+00   6.8995951e+01
   4.3500000e+00   6.9039826e+01
   4.4000000e+00   6.9081381e+01
   4.4500000e+00   6.9120812e+01
   4.5000000e+00   6.9158289e+01
   4.5500000e+00   6.9193962e+01
   4.6000000e+00   6.9227963e+01
   4.6500000e+00   6.9260411e+01
   4.7000000e+00   6.9291414e+01
   4.7500000e+00   6.9321068e+01
   4.8000000e+00   6.9349460e+01
   4.8500000e+00   6.9376669e+01
   4.9000000e+00   6.9402767e+01
   4.9500000e+00   6.9427822e+01
   5.0000000e+00   6.9451894e+01
   5.0500000e+00   6.9475038e+01
   5.1000000e+00   6.9497307e+01
   5.1500000e+00   6.9518748e+01
   5.2000000e+00   6.9539405e+01
   5.2500000e+00   6.9559320e+01
   5.3000000e+00   6.9578530e+01
   5.3500000e+00   6.9597070e+01
   5.4000000e+00   6.9614975e+01
   5.4500000e+00   6.9632274e+01
   5.5000000e+00   6.9648997e+01
   5.5500000e+00   6.9665171e+01
   5.6000000e+00   6.9680820e+01
   5.6500000e+00   6.9695970e+01
   5.7000000e+00   6.9710642e+01
   5.7500000e+00   6.9724858e+01
   5.8000000e+00   6.9738637e+01
   5.8500000e+00   6.9751998e+01
   5.9000000e+00   6.9764958e+01
   5.9500000e+00   6.9777535e+01
   6.0000000e+00   6.9789744e+01
   6.0500000e+00   6.9801600e+01
   6.1000000e+00   6.9813117e+01
   6.1500000e+00   6.9824309e+01
   6.2000000e+00   6.9835188e+01
   6.2500000e+00   6.9845767e+01
   6.3000000e+00   6.9856056e+01
   6.3500000e+00   6.9866068e+01
   6.4000000e+00   6.9875811e+01
   6.4500000e+00   6.9885296e+01
   6.5000000e+00   6.9894533e+01
   6.5500000e+00   6.9903530e+01
   6.6000000e+00   6.9912296e+01
   6.6500000e+00   6.9920839e+01
   6.7000000e+00   6.9929166e+01
   6.7500000e+00   6.9937286e+01
   6.8000000e+00   6.9945206e+01
   6.8500000e+00   6.9952931e+01
   6.9000000e+00   6.9960469e+01
   6.9500000e+00   6.9967826e+01
   7.0000000e+00   6.9975007e+01
   7.0500000e+00   6.9982019e+01
   7.1000000e+00   6.9988867e+01
   7.1500000e+00   6.9995557e+01
   7.2000000e+00   7.0002092e+01
   7.2500000e+00   7.0008478e+01
   7.3000000e+00   7.0014720e+01
   7.3500000e+00   7.0020822e+01
   7.4000000e+00   7.0026788e+01
   7.4500000e+00   7.0032623e+01
   7.5000000e+00   7.0038330e+01
   7.5500000e+00   7.0043914e+01
   7.6000000e+00   7.0429351e+01
   7.6500000e+00   7.0372394e+01
   7.7000000e+00   7.0315808e+01
   7.7500000e+00   7.0259589e+01
   7.8000000e+00   7.0203731e+01
   7.8500000e+00   7.0148230e+01
   7.9000000e+00   7.0093081e+01
   7.9500000e+00   7.0038280e+01
   8.0000000e+00   6.9983823e+01
   8.0500000e+00   6.9929705e+01
   8.1000000e+00   6.9875923e+01
   8.1500000e+00   6.9822471e+01
   8.2000000e+00   6.9769346e+01
   8.2500000e+00   6.9716544e+01
   8.3000000e+00   6.9664061e+01
   8.3500000e+00   6.9611893e+01
   8.4000000e+00   6.9560037e+01
   8.4500000e+00   6.9508489e+01
   8.5000000e+00   6.9457244e+01
   8.5500000e+00   6.9406301e+01
   8.6000000e+00   6.9355654e+01
   8.6500000e+00   6.9305301e+01
   8.7000000e+00   6.9255238e+01
   8.7500000e+00   6.9205462e+01
   8.8000000e+00   6.9155969e+01
   8.8500000e+00   6.9106757e+01
   8.9000000e+00   6.9057823e+01
   8.9500000e+00   6.9009162e+01
   9.0000000e+00   6.8960773e+01
   9.0500000e+00   6.8912651e+01
   9.1000000e+00   6.8864795e+01
   9.1500000e+00   6.8817201e+01
   9.2000000e+00   6.8769866e+01
   9.2500000e+00   6.8722788e+01
   9.3000000e+00   6.8675964e+01
   9.3500000e+00   6.8629391e+01
   9.4000000e+00   6.8583066e+01
   9.4500000e+00   6.8536987e+01
   9.5000000e+00   6.8491151e+01
   9.5500000e+00   6.8445555e+01
   9.6000000e+00   6.8400198e+01
   9.6500000e+00   6.8355077e+01
   9.7000000e+00   6.8310188e+01
   9.7500000e+00   6.8265531e+01
   9.8000000e+00   6.8221101e+01
   9.8500000e+00   6.8176898e+01
   9.9000000e+00   6.8132919e+01
   9.9500000e+00   6.8089161e+01
   1.0000000e+01   6.8045623e+01
   1.0050000e+01   6.8002302e+01
   1.0100000e+01   6.7959195e+01
   1.0150000e+01   6.7916302e+01
   1.0200000e+01   6.7873619e+01
   1.0250000e+01   6.7831146e+01
   1.0300000e+01   6.7788878e+01
   1.0350000e+01   6.7746816e+01
   1.0400000e+01   6.7704956e+01
   1.0450000e+01   6.7663297e+01
   1.0500000e+01   6.7621837e+01
   1.0550000e+01   6.7580574e+01
   1.0600000e+01   6.7539506e+01
   1.0650000e+01   6.7498631e+01
   1.0700000e+01   6.7457947e+01
   1.0750000e+01   6.7417454e+01
   1.0800000e+01   6.7377148e+01
   1.0850000e+01   6.7337028e+01
   1.0900000e+01   6.7297093e+01
   1.0950000e+01   6.7257340e+01
   1.1000000e+01   6.7217769e+01
   1.1050000e+01   6.7178377e+01
   1.1100000e+01   6.7139163e+01
   1.1150000e+01   6.7100126e+01
   1.1200000e+01   6.7061262e+01
   1.1250000e+01   6.7022572e+01
   1.1300000e+01   6.6984054e+01
   1.1350000e+01   6.6945706e+01
   1.1400000e+01   6.6907526e+01
   1.1450000e+01   6.6869513e+01
   1.1500000e+01   6.6831666e+01
   1.1550000e+01   6.6793983e+01
   1.1600000e+01   6.6756463e+01
   1.1650000e+01   6.6719104e+01
   1.1700000e+01   6.6681906e+01
   1.1750000e+01   6.6644866e+01
   1.1800000e+01   6.6607983e+01
   1.1850000e+01   6.6571256e+01
   1.1900000e+01   6.6534684e+01
   1.1950000e+01   6.6498265e+01
   1.2000000e+01   6.6461998e+01
   1.2050000e+01   6.6425882e+01
   1.2100000e+01   6.6389915e+01
   1.2150000e+01   6.6354097e+01
   1.2200000e+01   6.6318426e+01
   1.2250000e+01   6.6282901e+01
   1.2300000e+01   6.6247521e+01
   1.2350000e+01   6.6212284e+01
   1.2400000e+01   6.6177189e+01
   1.2450000e+01   6.6142236e+01
   1.2500000e+01   6.6107423e+01
   1.2550000e+01   6.6072748e+01
   1.2600000e+01   6.6038212e+01
   1.2650000e+01   6.6003812e+01
   1.2700000e+01   6.5969548e+01
   1.2750000e+01   6.5935419e+01
   1.2800000e+01   6.5901423e+01
   1.2850000e+01   6.5867560e+01
   1.2900000e+01   6.5833829e+01
   1.2950000e+01   6.5800228e+01
   1.3000000e+01   6.5766756e+01
   1.3050000e+01   6.5733413e+01
   1.3100000e+01   6.5700197e+01
   1.3150000e+01   6.5667108e+01
   1.3200000e+01   6.5634144e+01
   1.3250000e+01   6.5601305e+01
   1.3300000e+01   6.5568590e+01
   1.3350000e+01   6.5535998e+01
   1.3400000e+01   6.5503527e+01
   1.3450000e+01   6.5471177e+01
   1.3500000e+01   6.5438948e+01
   1.3550000e+01   6.5406837e+01
   1.3600000e+01   6.5374845e+01
   1.3650000e+01   6.5342970e+01
   1.3700000e+01   6.5311212e+01
   1.3750000e+01   6.5279569e+01
   1.3800000e+01   6.5248041e+01
   1.3850000e+01   6.5216627e+01
   1.3900000e+01   6.5185327e+01
   1.3950000e+01   6.5154139e+01
   1.4000000e+01   6.5123062e+01
   1.4050000e+01   6.5092096e+01
   1.4100000e+01   6.5061241e+01
   1.4150000e+01   6.5030494e+01
   1.4200000e+01   6.4999856e+01
   1.4250000e+01   6.4969326e+01
   1.4300000e+01   6.4938902e+01
   1.4350000e+01   6.4908585e+01
   1.4400000e+01   6.4878373e+01
   1.4450000e+01   6.4848266e+01
   1.4500000e+01   6.4818263e+01
   1.4550000e+01   6.4788363e+01
   1.4600000e+01   6.4758566e+01
   1.4650000e+01   6.4728870e+01
   1.4700000e+01   6.4699276e+01
   1.4750000e+01   6.4669782e+01
   1.4800000e+01   6.4640389e+01
   1.4850000e+01   6.4611094e+01
   1.4900000e+01   6.4581898e+01
   1.4950000e+01   6.4552799e+01
   1.5000000e+01   6.4523798e+01
   1.5050000e+01   6.4494893e+01
   1.5100000e+01   6.4466084e+01
   1.5150000e+01   6.4437370e+01
   1.5200000e+01   6.4408751e+01
   1.5250000e+01   6.4380226e+01
   1.5300000e+01   6.4351794e+01
   1.5350000e+01   6.4323455e+01
   1.5400000e+01   6.4295208e+01
   1.5450000e+01   6.4267053e+01
   1.5500000e+01   6.4238989e+01
   1.5550000e+01   6.4211015e+01
   1.5600000e+01   6.4183131e+01
   1.5650000e+01   6.4155336e+01
   1.5700000e+01   6.4127630e+01
   1.5750000e+01   6.4100012e+01
   1.5800000e+01   6.4072481e+01
   1.5850000e+01   6.4045038e+01
   1.5900000e+01   6.4017680e+01
   1.5950000e+01   6.3990409e+01
   1.6000000e+01   6.3963223e+01
   1.6050000e+01   6.3936122e+01
   1.6100000e+01   6.3909105e+01
   1.6150000e+01   6.3882172e+01
   1.6200000e+01   6.3855323e+01
   1.6250000e+01   6.3828556e+01
   1.6300000e+01   6.3801871e+01
   1.6350000e+01   6.3775268e+01
   1.6400000e+01   6.3748746e+01
   1.6450000e+01   6.3722305e+01
   1.6500000e+01   6.3695944e+01
   1.6550000e+01   6.3669663e+01
   1.6600000e+01   6.3643461e+01
   1.6650000e+01   6.3617338e+01
   1.6700000e+01   6.3591293e+01
   1.6750000e+01   6.3565327e+01
   1.6800000e+01   6.3539437e+01
   1.6850000e+01   6.3513625e+01
   1.6900000e+01   6.3487889e+01
   1.6950000e+01   6.3462229e+01
   1.7000000e+01   6.3436644e+01
   1.7050000e+01   6.3411135e+01
   1.7100000e+01   6.3385701e+01
   1.7150000e+01   6.3360340e+01
   1.7200000e+01   6.3335054e+01
   1.7250000e+01   6.3309841e+01
   1.7300000e+01   6.3284701e+01
   1.7350000e+01   6.3259633e+01
   1.7400000e+01   6.3234638e+01
   1.7450000e+01   6.3209714e+01
   1.7500000e+01   6.3184862e+01
   1.7550000e+01   6.3160080e+01
   1.7600000e+01   6.3135370e+01
   1.7650000e+01   6.3110729e+01
   1.7700000e+01   6.3086158e+01
   1.7750000e+01   6.3061656e+01
   1.7800000e+01   6.3037223e+01
   1.7850000e+01   6.3012858e+01
   1.7900000e+01   6.2988562e+01
   1.7950000e+01   6.2964334e+01
   1.8000000e+01   6.2940173e+01
   1.8050000e+01   6.2916079e+01
   1.8100000e+01   6.2892051e+01
   1.8150000e+01   6.2868090e+01
   1.8200000e+01   6.2844195e+01
   1.8250000e+01   6.2820366e+01
   1.8300000e+01   6.2796601e+01
   1.8350000e+01   6.2772902e+01
   1.8400000e+01   6.2749266e+01
   1.8450000e+01   6.2725695e+01
   1.8500000e+01   6.2702188e+01
   1.8550000e+01   6.2678745e+01
   1.8600000e+01   6.2655364e+01
   1.8650000e+01   6.2632046e+01
   1.8700000e+01   6.2608791e+01
   1.8750000e+01   6.2585597e+01
   1.8800000e+01   6.2562466e+01
   1.8850000e+01   6.2539396e+01
   1.8900000e+01   6.2516387e+01
   1.8950000e+01   6.2493439e+01
   1.9000000e+01   6.2470551e+01
   1.9050000e+01   6.2447723e+01
   1.9100000e+01   6.2424956e+01
   1.9150000e+01   6.2402247e+01
   1.9200000e+01   6.2379598e+01
   1.9250000e+01   6.2357008e+01
   1.9300000e+01   6.2334477e+01
   1.9350000e+01   6.2312003e+01
   1.9400000e+01   6.2289588e+01
   1.9450000e+01   6.2267231e+01
   1.9500000e+01   6.2244931e+01
   1.9550000e+01   6.2222688e+01
   1.9600000e+01   6.2200501e+01
   1.9650000e+01   6.2178372e+01
   1.9700000e+01   6.2156298e+01
   1.9750000e+01   6.2134281e+01
   1.9800000e+01   6.2112319e+01
   1.9850000e+01   6.2090413e+01
   1.9900000e+01   6.2068561e+01
   1.9950000e+01   6.2046765e+01
   2.0000000e+01   6.2025023e+01
   2.0050000e+01   6.1998980e+01
   2.0100000e+01   6.1972991e+01
   2.0150000e+01   6.1947057e+01
   2.0200000e+01   6.1921178e+01
   2.0250000e+01   6.1895352e+01
   2.0300000e+01   6.1869580e+01
   2.0350000e+01   6.1843861e+01
   2.0400000e+01   6.1818196e+01
   2.0450000e+01   6.1792583e+01
   2.0500000e+01   6.1767023e+01
   2.0550000e+01   6.1741516e+01
   2.0600000e+01   6.1716061e+01
   2.0650000e+01   6.1690657e+01
   2.0700000e+01   6.1665306e+01
   2.0750000e+01   6.1640005e+01
   2.0800000e+01   6.1614756e+01
   2.0850000e+01   6.1589558e+01
   2.0900000e+01   6.1564411e+01
   2.0950000e+01   6.1539314e+01
   2.1000000e+01   6.1514267e+01
   2.1050000e+01   6.1489270e+01
   2.1100000e+01   6.1464323e+01
   2.1150000e+01   6.1439426e+01
   2.1200000e+01   6.1414577e+01
   2.1250000e+01   6.1389778e+01
   2.1300000e+01   6.1365028e+01
   2.1350000e+01   6.1340326e+01
   2.1400000e+01   6.1315673e+01
   2.1450000e+01   6.1291068e+01
   2.1500000e+01   6.1266511e+01
   2.1550000e+01   6.1242001e+01
   2.1600000e+01   6.1217539e+01
   2.1650000e+01   6.1193124e+01
   2.1700000e+01   6.1168757e+01
   2.1750000e+01   6.1144436e+01
   2.1800000e+01   6.1120162e+01
   2.1850000e+01   6.1095934e+01
   2.1900000e+01   6.1071753e+01
   2.1950000e+01   6.1047618e+01
   2.2000000e+01   6.1023528e+01
   2.2050000e+01   6.0999484e+01
   2.2100000e+01   6.0975486e+01
   2.2150000e+01   6.0951532e+01
   2.2200000e+01   6.0927624e+01
   2.2250000e+01   6.0903761e+01
   2.2300000e+01   6.0879942e+01
   2.2350000e+01   6.0856167e+01
   2.2400000e+01   6.0832437e+01
   2.2450000e+01   6.0808751e+01
   2.2500000e+01   6.0785109e+01
   2.2550000e+01   6.0761510e+01
   2.2600000e+01   6.0737955e+01
   2.2650000e+01   6.0714443e+01
   2.2700000e+01   6.0690974e+01
   2.2750000e+01   6.0667548e+01
   2.2800000e+01   6.0644165e+01
   2.2850000e+01   6.0620824e+01
   2.2900000e+01   6.0597526e+01
   2.2950000e+01   6.0574270e+01
   2.3000000e+01   6.0551056e+01
   2.3050000e+01   6.0527883e+01
   2.3100000e+01   6.0504753e+01
   2.3150000e+01   6.0481663e+01
   2.3200000e+01   6.0458615e+01
   2.3250000e+01   6.0435608e+01
   2.3300000e+01   6.0412642e+01
   2.3350000e+01   6.0389717e+01
   2.3400000e+01   6.0366833e+01
   2.3450000e+01   6.0343988e+01
   2.3500000e+01   6.0321184e+01
   2.3550000e+01   6.0298421e+01
   2.3600000e+01   6.0275697e+01
   2.3650000e+01   6.0253012e+01
   2.3700000e+01   6.0230368e+01
   2.3750000e+01   6.0207763e+01
   2.3800000e+01   6.0185197e+01
   2.3850000e+01   6.0162670e+01
   2.3900000e+01   6.0140182e+01
   2.3950000e+01   6.0117733e+01
   2.4000000e+01   6.0095323e+01
   2.4050000e+01   6.0072951e+01
   2.4100000e+01   6.0050617e+01
   2.4150000e+01   6.0028321e+01
   2.4200000e+01   6.0006064e+01
   2.4250000e+01   5.9983844e+01
   2.4300000e+01   5.9961662e+01
   2.4350000e+01   5.9939518e+01
   2.4400000e+01   5.9917411e+01
   2.4450000e+01   5.9895341e+01
   2.4500000e+01   5.9873308e+01
   2.4550000e+01   5.9851313e+01
   2.4600000e+01   5.9829354e+01
   2.4650000e+01   5.9807431e+01
   2.4700000e+01   5.9785546e+01
   2.4750000e+01   5.9763696e+01
   2.4800000e+01   5.9741883e+01
   2.4850000e+01   5.9720106e+01
   2.4900000e+01   5.9698365e+01
   2.4950000e+01   5.9676659e+01
   2.5000000e+01   5.9654990e+01
   2.5050000e+01   5.9633355e+01
   2.5100000e+01   5.9611757e+01
   2.5150000e+01   5.9590193e+01
   2.5200000e+01   5.9568665e+01
   2.5250000e+01   5.9547171e+01
   2.5300000e+01   5.9525712e+01
   2.5350000e+01   5.9504288e+01
   2.5400000e+01   5.9482899e+01
   2.5450000e+01   5.9461544e+01
   2.5500000e+01   5.9440223e+01
   2.5550000e+01   5.9418937e+01
   2.5600000e+01   5.9397684e+01
   2.5650000e+01   5.9376466e+01
   2.5700000e+01   5.9355281e+01
   2.5750000e+01   5.9334130e+01
   2.5800000e+01   5.9313013e+01
   2.5850000e+01   5.9291928e+01
   2.5900000e+01   5.9270878e+01
   2.5950000e+01   5.9249860e+01
   2.6000000e+01   5.9228875e+01
   2.6050000e+01   5.9207923e+01
   2.6100000e+01   5.9187004e+01
   2.6150000e+01   5.9166118e+01
   2.6200000e+01   5.9145264e+01
   2.6250000e+01   5.9124443e+01
   2.6300000e+01   5.9103654e+01
   2.6350000e+01   5.9082897e+01
   2.6400000e+01   5.9062172e+01
   2.6450000e+01   5.9041479e+01
   2.6500000e+01   5.9020818e+01
   2.6550000e+01   5.9000188e+01
   2.6600000e+01   5.8979591e+01
   2.6650000e+01   5.8959024e+01
   2.6700000e+01   5.8938489e+01
   2.6750000e+01   5.8917986e+01
   2.6800000e+01   5.8897513e+01
   2.6850000e+01   5.8877071e+01
   2.6900000e+01   5.8856661e+01
   2.6950000e+01   5.8836281e+01
   2.7000000e+01   5.8815932e+01
   2.7050000e+01   5.8795613e+01
   2.7100000e+01   5.8775325e+01
   2.7150000e+01   5.8755067e+01
   2.7200000e+01   5.8734840e+01
   2.7250000e+01   5.8714642e+01
   2.7300000e+01   5.8694475e+01
   2.7350000e+01   5.8674338e+01
   2.7400000e+01   5.8654230e+01
   2.7450000e+01   5.8634152e+01
   2.7500000e+01   5.8614104e+01
   2.7550000e+01   5.8594085e+01
   2.7600000e+01   5.8574096e+01
   2.7650000e+01   5.8554136e+01
   2.7700000e+01   5.8534205e+01
   2.7750000e+01   5.8514303e+01
   2.7800000e+01   5.8494430e+01
   2.7850000e+01   5.8474586e+01
   2.7900000e+01   5.8454771e+01
   2.7950000e+01   5.8434985e+01
   2.8000000e+01   5.8415227e+01
   2.8050000e+01   5.8395498e+01
   2.8100000e+01   5.8375797e+01
   2.8150000e+01   5.8356124e+01
   2.8200000e+01   5.8336480e+01
   2.8250000e+01   5.8316863e+01
   2.8300000e+01   5.8297275e+01
   2.8350000e+01   5.8277714e+01
   2.8400000e+01   5.8258182e+01
   2.8450000e+01   5.8238677e+01
   2.8500000e+01   5.8219200e+01
   2.8550000e+01   5.8199750e+01
   2.8600000e+01   5.8180328e+01
   2.8650000e+01   5.8160933e+01
   2.8700000e+01   5.8141565e+01
   2.8750000e+01   5.8122225e+01
   2.8800000e+01   5.8102911e+01
   2.8850000e+01   5.8083625e+01
   2.8900000e+01   5.8064365e+01
   2.8950000e+01   5.8045132e+01
   2.9000000e+01   5.8025926e+01
   2.9050000e+01   5.8006747e+01
   2.9100000e+01   5.7987594e+01
   2.9150000e+01   5.7968467e+01
   2.9200000e+01   5.7949367e+01
   2.9250000e+01   5.7930293e+01
   2.9300000e+01   5.7911246e+01
   2.9350000e+01   5.7892224e+01
   2.9400000e+01   5.7873229e+01
   2.9450000e+01   5.7854259e+01
   2.9500000e+01   5.7835315e+01
   2.9550000e+01   5.7816397e+01
   2.9600000e+01   5.7797505e+01
   2.9650000e+01   5.7778638e+01
   2.9700000e+01   5.7759797e+01
   2.9750000e+01   5.7740981e+01
   2.9800000e+01   5.7722191e+01
   2.9850000e+01   5.7703426e+01
   2.9900000e+01   5.7684685e+01
   2.9950000e+01   5.7665971e+01
   3.0000000e+01   5.7647281e+01
   3.0050000e+01   5.7628616e+01
   3.0100000e+01   5.7609975e+01
   3.0150000e+01   5.7591360e+01
   3.0200000e+01   5.7572769e+01
   3.0250000e+01   5.7554203e+01
   3.0300000e+01   5.7535662e+01
   3.0350000e+01   5.7517145e+01
   3.0400000e+01   5.7498652e+01
   3.0450000e+01   5.7480184e+01
   3.0500000e+01   5.7461740e+01
   3.0550000e+01   5.7443320e+01
   3.0600000e+01   5.7424924e+01
   3.0650000e+01   5.7406552e+01
   3.0700000e+01   5.7388204e+01
   3.0750000e+01   5.7369880e+01
   3.0800000e+01   5.7351580e+01
   3.0850000e+01   5.7333303e+01
   3.0900000e+01   5.7315050e+01
   3.0950000e+01   5.7296821e+01
   3.1000000e+01   5.7278615e+01
   3.1050000e+01   5.7260432e+01
   3.1100000e+01   5.7242273e+01
   3.1150000e+01   5.7224137e+01
   3.1200000e+01   5.7206025e+01
   3.1250000e+01   5.7187935e+01
   3.1300000e+01   5.7169868e+01
   3.1350000e+01   5.7151825e+01
   3.1400000e+01   5.7133804e+01
   3.1450000e+01   5.7115806e+01
   3.1500000e+01   5.7097831e+01
   3.1550000e+01   5.7079879e+01
   3.1600000e+01   5.7061949e+01
   3.1650000e+01   5.7044042e+01
   3.1700000e+01   5.7026158e+01
   3.1750000e+01   5.7008295e+01
   3.1800000e+01   5.6990456e+01
   3.1850000e+01   5.6972638e+01
   3.1900000e+01   5.6954843e+01
   3.1950000e+01   5.6937070e+01
   3.2000000e+01   5.6919319e+01
   3.2050000e+01   5.6901590e+01
   3.2100000e+01   5.6883882e+01
   3.2150000e+01   5.6866197e+01
   3.2200000e+01   5.6848534e+01
   3.2250000e+01   5.6830892e+01
   3.2300000e+01   5.6813273e+01
   3.2350000e+01   5.6795674e+01
   3.2400000e+01   5.6778098e+01
   3.2450000e+01   5.6760542e+01
   3.2500000e+01   5.6743009e+01
   3.2550000e+01   5.6725496e+01
   3.2600000e+01   5.6708005e+01
   3.2650000e+01   5.6690536e+01
   3.2700000e+01   5.6673087e+01
   3.2750000e+01   5.6655660e+01
   3.2800000e+01   5.6638253e+01
   3.2850000e+01   5.6620868e+01
   3.2900000e+01   5.6603504e+01
   3.2950000e+01   5.6586160e+01
   3.3000000e+01   5.6568838e+01
   3.3050000e+01   5.6551536e+01
   3.3100000e+01   5.6534255e+01
   3.3150000e+01   5.6516994e+01
   3.3200000e+01   5.6499754e+01
   3.3250000e+01   5.6482535e+01
   3.3300000e+01   5.6465336e+01
   3.3350000e+01   5.6448157e+01
   3.3400000e+01   5.6430999e+01
   3.3450000e+01   5.6413861e+01
   3.3500000e+01   5.6396744e+01
   3.3550000e+01   5.6379646e+01
   3.3600000e+01   5.6362569e+01
   3.3650000e+01   5.6345511e+01
   3.3700000e+01   5.6328474e+01
   3.3750000e+01   5.6311457e+01
   3.3800000e+01   5.6294460e+01
   3.3850000e+01   5.6277482e+01
   3.3900000e+01   5.6260524e+01
   3.3950000e+01   5.6243586e+01
   3.4000000e+01   5.6226668e+01
   3.4050000e+01   5.6209769e+01
   3.4100000e+01   5.6192890e+01
   3.4150000e+01   5.6176030e+01
   3.4200000e+01   5.6159190e+01
   3.4250000e+01   5.6142369e+01
   3.4300000e+01   5.6125568e+01
   3.4350000e+01   5.6108786e+01
   3.4400000e+01   5.6092023e+01
   3.4450000e+01   5.6075279e+01
   3.4500000e+01   5.6058554e+01
   3.4550000e+01   5.6041849e+01
   3.4600000e+01   5.6025162e+01
   3.4650000e+01   5.6008495e+01
   3.4700000e+01   5.5991846e+01
   3.4750000e+01   5.5975216e+01
   3.4800000e+01   5.5958606e+01
   3.4850000e+01   5.5942013e+01
   3.4900000e+01   5.5925440e+01
   3.4950000e+01   5.5908885e+01
   3.5000000e+01   5.5892349e+01
   3.5050000e+01   5.5875832e+01
   3.5100000e+01   5.5859333e+01
   3.5150000e+01   5.5842852e+01
   3.5200000e+01   5.5826390e+01
   3.5250000e+01   5.5809946e+01
   3.5300000e+01   5.5793521e+01
   3.5350000e+01   5.5777114e+01
   3.5400000e+01   5.5760725e+01
   3.5450000e+01   5.5744354e+01
   3.5500000e+01   5.5728001e+01
   3.5550000e+01   5.5711667e+01
   3.5600000e+01   5.5695350e+01
   3.5650000e+01   5.5679051e+01
   3.5700000e+01   5.5662771e+01
   3.5750000e+01   5.5646508e+01
   3.5800000e+01   5.5630263e+01
   3.5850000e+01   5.5614036e+01
   3.5900000e+01   5.5597826e+01
   3.5950000e+01   5.5581635e+01
   3.6000000e+01   5.5565461e+01
   3.6050000e+01   5.5549304e+01
   3.6100000e+01   5.5533165e+01
   3.6150000e+01   5.5517044e+01
   3.6200000e+01   5.5500940e+01
   3.6250000e+01   5.5484854e+01
   3.6300000e+01   5.5468784e+01
   3.6350000e+01   5.5452733e+01
   3.6400000e+01   5.5436698e+01
   3.6450000e+01   5.5420681e+01
   3.6500000e+01   5.5404681e+01
   3.6550000e+01   5.5388698e+01
   3.6600000e+01   5.5372732e+01
   3.6650000e+01   5.5356783e+01
   3.6700000e+01   5.5340852e+01
   3.6750000e+01   5.5324937e+01
   3.6800000e+01   5.5309039e+01
   3.6850000e+01   5.5293158e+01
   3.6900000e+01   5.5277294e+01
   3.6950000e+01   5.5261447e+01
   3.7000000e+01   5.5245616e+01
   3.7050000e+01   5.5229802e+01
   3.7100000e+01   5.5214005e+01
   3.7150000e+01   5.5198225e+01
   3.7200000e+01   5.5182461e+01
   3.7250000e+01   5.5166714e+01
   3.7300000e+01   5.5150983e+01
   3.7350000e+01   5.5135268e+01
   3.7400000e+01   5.5119570e+01
   3.7450000e+01   5.5103889e+01
   3.7500000e+01   5.5088223e+01
   3.7550000e+01   5.5072574e+01
   3.7600000e+01   5.5056942e+01
   3.7650000e+01   5.5041325e+01
   3.7700000e+01   5.5025725e+01
   3.7750000e+01   5.5010141e+01
   3.7800000e+01   5.4994573e+01
   3.7850000e+01   5.4979021e+01
   3.7900000e+01   5.4963485e+01
   3.7950000e+01   5.4947965e+01
   3.8000000e+01   5.4932461e+01
   3.8050000e+01   5.4916973e+01
   3.8100000e+01   5.4901500e+01
   3.8150000e+01   5.4886044e+01
   3.8200000e+01   5.4870603e+01
   3.8250000e+01   5.4855178e+01
   3.8300000e+01   5.4839769e+01
   3.8350000e+01   5.4824375e+01
   3.8400000e+01   5.4808997e+01
   3.8450000e+01   5.4793635e+01
   3.8500000e+01   5.4778288e+01
   3.8550000e+01   5.4762957e+01
   3.8600000e+01   5.4747641e+01
   3.8650000e+01   5.4732340e+01
   3.8700000e+01   5.4717055e+01
   3.8750000e+01   5.4701786e+01
   3.8800000e+01   5.4686531e+01
   3.8850000e+01   5.4671292e+01
   3.8900000e+01   5.4656069e+01
   3.8950000e+01   5.4640860e+01
   3.9000000e+01   5.4625667e+01
   3.9050000e+01   5.4610489e+01
   3.9100000e+01   5.4595325e+01
   3.9150000e+01   5.4580177e+01
   3.9200000e+01   5.4565044e+01
   3.9250000e+01   5.4549926e+01
   3.9300000e+01   5.4534823e+01
   3.9350000e+01   5.4519735e+01
   3.9400000e+01   5.4504662e+01
   3.9450000e+01   5.4489604e+01
   3.9500000e+01   5.4474560e+01
   3.9550000e+01   5.4459531e+01
   3.9600000e+01   5.4444517e+01
   3.9650000e+01   5.4429518e+01
   3.9700000e+01   5.4414533e+01
   3.9750000e+01   5.4399563e+01
   3.9800000e+01   5.4384608e+01
   3.9850000e+01   5.4369667e+01
   3.9900000e+01   5.4354741e+01
   3.9950000e+01   5.4339829e+01
   4.0000000e+01   5.4324932e+01
   4.0050000e+01   5.4310049e+01
   4.0100000e+01   5.4295181e+01
   4.0150000e+01   5.4280327e+01
   4.0200000e+01   5.4265487e+01
   4.0250000e+01   5.4250662e+01
   4.0300000e+01   5.4235851e+01
   4.0350000e+01   5.4221054e+01
   4.0400000e+01   5.4206272e+01
   4.0450000e+01   5.4191503e+01
   4.0500000e+01   5.4176749e+01
   4.0550000e+01   5.4162009e+01
   4.0600000e+01   5.4147283e+01
   4.0650000e+01   5.4132571e+01
   4.0700000e+01   5.4117873e+01
   4.0750000e+01   5.4103189e+01
   4.0800000e+01   5.4088519e+01
   4.0850000e+01   5.4073863e+01
   4.0900000e+01   5.4059220e+01
   4.0950000e+01   5.4044592e+01
   4.1000000e+01   5.4029977e+01
   4.1050000e+01   5.4015377e+01
   4.1100000e+01   5.4000790e+01
   4.1150000e+01   5.3986217e+01
   4.1200000e+01   5.3971657e+01
   4.1250000e+01   5.3957111e+01
   4.1300000e+01   5.3942579e+01
   4.1350000e+01   5.3928060e+01
   4.1400000e+01   5.3913555e+01
   4.1450000e+01   5.3899064e+01
   4.1500000e+01   5.3884586e+01
   4.1550000e+01   5.3870121e+01
   4.1600000e+01   5.3855670e+01
   4.1650000e+01   5.3841233e+01
   4.1700000e+01   5.3826809e+01
   4.1750000e+01   5.3812398e+01
   4.1800000e+01   5.3798000e+01
   4.1850000e+01   5.3783616e+01
   4.1900000e+01   5.3769245e+01
   4.1950000e+01   5.3754888e+01
   4.2000000e+01   5.3740543e+01
   4.2050000e+01   5.3726212e+01
   4.2100000e+01   5.3711894e+01
   4.2150000e+01   5.3697589e+01
   4.2200000e+01   5.3683297e+01
   4.2250000e+01   5.3669019e+01
   4.2300000e+01   5.3654753e+01
   4.2350000e+01   5.3640500e+01
   4.2400000e+01   5.3626261e+01
   4.2450000e+01   5.3612034e+01
   4.2500000e+01   5.3597820e+01
   4.2550000e+01   5.3583619e+01
   4.2600000e+01   5.3569432e+01
   4.2650000e+01   5.3555256e+01
   4.2700000e+01   5.3541094e+01
   4.2750000e+01   5.3526945e+01
   4.2800000e+01   5.3512808e+01
   4.2850000e+01   5.3498684e+01
   4.2900000e+01   5.3484573e+01
   4.2950000e+01   5.3470474e+01
   4.3000000e+01   5.3456389e+01
   4.3050000e+01   5.3442315e+01
   4.3100000e+01   5.3428255e+01
   4.3150000e+01   5.3414207e+01
   4.3200000e+01   5.3400171e+01
   4.3250000e+01   5.3386148e+01
   4.3300000e+01   5.3372138e+01
   4.3350000e+01   5.3358140e+01
   4.3400000e+01   5.3344154e+01
   4.3450000e+01   5.3330181e+01
   4.3500000e+01   5.3316220e+01
   4.3550000e+01   5.3302272e+01
   4.3600000e+01   5.3288336e+01
   4.3650000e+01   5.3274412e+01
   4.3700000e+01   5.3260501e+01
   4.3750000e+01   5.3246602e+01
   4.3800000e+01   5.3232715e+01
   4.3850000e+01   5.3218840e+01
   4.3900000e+01   5.3204978e+01
   4.3950000e+01   5.3191127e+01
   4.4000000e+01   5.3177289e+01
   4.4050000e+01   5.3163463e+01
   4.4100000e+01   5.3149649e+01
   4.4150000e+01   5.3135847e+01
   4.4200000e+01   5.3122058e+01
   4.4250000e+01   5.3108280e+01
   4.4300000e+01   5.3094514e+01
   4.4350000e+01   5.3080760e+01
   4.4400000e+01   5.3067018e+01
   4.4450000e+01   5.3053288e+01
   4.4500000e+01   5.3039570e+01
   4.4550000e+01   5.3025863e+01
   4.4600000e+01   5.3012169e+01
   4.4650000e+01   5.2998486e+01
   4.4700000e+01   5.2984816e+01
   4.4750000e+01   5.2971156e+01
   4.4800000e+01   5.2957509e+01
   4.4850000e+01   5.2943874e+01
   4.4900000e+01   5.2930250e+01
   4.4950000e+01   5.2916637e+01
   4.5000000e+01   5.2903037e+01
   4.5050000e+01   5.2889448e+01
   4.5100000e+01   5.2875870e+01
   4.5150000e+01   5.2862305e+01
   4.5200000e+01   5.2848750e+01
   4.5250000e+01   5.2835208e+01
   4.5300000e+01   5.2821677e+01
   4.5350000e+01   5.2808157e+01
   4.5400000e+01   5.2794649e+01
   4.5450000e+01   5.2781152e+01
   4.5500000e+01   5.2767667e+01
   4.5550000e+01   5.2754193e+01
   4.5600000e+01   5.2740730e+01
   4.5650000e+01   5.2727279e+01
   4.5700000e+01   5.2713839e+01
   4.5750000e+01   5.2700410e+01
   4.5800000e+01   5.2686993e+01
   4.5850000e+01   5.2673587e+01
   4.5900000e+01   5.2660192e+01
   4.5950000e+01   5.2646808e+01
   4.6000000e+01   5.2633436e+01
   4.6050000e+01   5.2620075e+01
   4.6100000e+01   5.2606725e+01
   4.6150000e+01   5.2593386e+01
   4.6200000e+01   5.2580058e+01
   4.6250000e+01   5.2566741e+01
   4.6300000e+01   5.2553435e+01
   4.6350000e+01   5.2540141e+01
   4.6400000e+01   5.2526857e+01
   4.6450000e+01   5.2513584e+01
   4.6500000e+01   5.2500322e+01
   4.6550000e+01   5.2487072e+01
   4.6600000e+01   5.2473832e+01
   4.6650000e+01   5.2460603e+01
   4.6700000e+01   5.2447385e+01
   4.6750000e+01   5.2434178e+01
   4.6800000e+01   5.2420982e+01
   4.6850000e+01   5.2407796e+01
   4.6900000e+01   5.2394621e+01
   4.6950000e+01   5.2381458e+01
   4.7000000e+01   5.2368305e+01
   4.7050000e+01   5.2355162e+01
   4.7100000e+01   5.2342031e+01
   4.7150000e+01   5.2328910e+01
   4.7200000e+01   5.2315799e+01
   4.7250000e+01   5.2302700e+01
   4.7300000e+01   5.2289611e+01
   4.7350000e+01   5.2276533e+01
   4.7400000e+01   5.2263465e+01
   4.7450000e+01   5.2250408e+01
   4.7500000e+01   5.2237361e+01
   4.7550000e+01   5.2224325e+01
   4.7600000e+01   5.2211300e+01
   4.7650000e+01   5.2198285e+01
   4.7700000e+01   5.2185280e+01
   4.7750000e+01   5.2172286e+01
   4.7800000e+01   5.2159302e+01
   4.7850000e+01   5.2146329e+01
   4.7900000e+01   5.2133366e+01
   4.7950000e+01   5.2120414e+01
   4.8000000e+01   5.2107472e+01
   4.8050000e+01   5.2094540e+01
   4.8100000e+01   5.2081619e+01
   4.8150000e+01   5.2068708e+01
   4.8200000e+01   5.2055807e+01
   4.8250000e+01   5.2042916e+01
   4.8300000e+01   5.2030036e+01
   4.8350000e+01   5.2017166e+01
   4.8400000e+01   5.2004306e+01
   4.8450000e+01   5.1991457e+01
   4.8500000e+01   5.1978617e+01
   4.8550000e+01   5.1965788e+01
   4.8600000e+01   5.1952969e+01
   4.8650000e+01   5.1940160e+01
   4.8700000e+01   5.1927361e+01
   4.8750000e+01   5.1914572e+01
   4.8800000e+01   5.1901793e+01
   4.8850000e+01   5.1889024e+01
   4.8900000e+01   5.1876265e+01
   4.8950000e+01   5.1863517e+01
   4.9000000e+01   5.1850778e+01
   4.9050000e+01   5.1838049e+01
   4.9100000e+01   5.1825330e+01
   4.9150000e+01   5.1812621e+01
   4.9200000e+01   5.1799922e+01
   4.9250000e+01   5.1787233e+01
   4.9300000e+01   5.1774554e+01
   4.9350000e+01   5.1761885e+01
   4.9400000e+01   5.1749225e+01
   4.9450000e+01   5.1736576e+01
   4.9500000e+01   5.1723936e+01
   4.9550000e+01   5.1711306e+01
   4.9600000e+01   5.1698685e+01
   4.9650000e+01   5.1686075e+01
   4.9700000e+01   5.1673474e+01
   4.9750000e+01   5.1660883e+01
   4.9800000e+01   5.1648302e+01
   4.9850000e+01   5.1635730e+01
   4.9900000e+01   5.1623168e+01
   4.9950000e+01   5.1610615e+01
   5.0000000e+01   5.1598073e+01
   5.0050000e+01   5.1585540e+01
   5.0100000e+01   5.1573016e+01
   5.0150000e+01   5.1560502e+01
   5.0200000e+01   5.1547998e+01
   5.0250000e+01   5.1535503e+01
   5.0300000e+01   5.1523018e+01
   5.0350000e+01   5.1510542e+01
   5.0400000e+01   5.1498075e+01
   5.0450000e+01   5.1485619e+01
   5.0500000e+01   5.1473171e+01
   5.0550000e+01   5.1460733e+01
   5.0600000e+01   5.1448305e+01
   5.0650000e+01   5.1435886e+01
   5.0700000e+01   5.1423476e+01
   5.0750000e+01   5.1411076e+01
   5.0800000e+01   5.1398685e+01
   5.0850000e+01   5.1386304e+01
   5.0900000e+01   5.1373931e+01
   5.0950000e+01   5.1361568e+01
   5.1000000e+01   5.1349215e+01
   5.1050000e+01   5.1336870e+01
   5.1100000e+01   5.1324535e+01
   5.1150000e+01   5.1312210e+01
   5.1200000e+01   5.1299893e+01
   5.1250000e+01   5.1287586e+01
   5.1300000e+01   5.1275288e+01
   5.1350000e+01   5.1262999e+01
   5.1400000e+01   5.1250719e+01
   5.1450000e+01   5.1238448e+01
   5.1500000e+01   5.1226187e+01
   5.1550000e+01   5.1213934e+01
   5.1600000e+01   5.1201691e+01
   5.1650000e+01   5.1189457e+01
   5.1700000e+01   5.1177232e+01
   5.1750000e+01   5.1165016e+01
   5.1800000e+01   5.1152809e+01
   5.1850000e+01   5.1140611e+01
   5.1900000e+01   5.1128422e+01
   5.1950000e+01   5.1116242e+01
   5.2000000e+01   5.1104071e+01
   5.2050000e+01   5.1091910e+01
   5.2100000e+01   5.1079757e+01
   5.2150000e+01   5.1067612e+01
   5.2200000e+01   5.1055477e+01
   5.2250000e+01   5.1043351e+01
   5.2300000e+01   5.1031234e+01
   5.2350000e+01   5.1019125e+01
   5.2400000e+01   5.1007026e+01
   5.2450000e+01   5.0994935e+01
   5.2500000e+01   5.0982853e+01
   5.2550000e+01   5.0970780e+01
   5.2600000e+01   5.0958716e+01
   5.2650000e+01   5.0946661e+01
   5.2700000e+01   5.0934614e+01
   5.2750000e+01   5.0922576e+01
   5.2800000e+01   5.0910547e+01
   5.2850000e+01   5.0898526e+01
   5.2900000e+01   5.0886515e+01
   5.2950000e+01   5.0874512e+01
   5.3000000e+01   5.0862517e+01
   5.3050000e+01   5.0850532e+01
   5.3100000e+01   5.0838555e+01
   5.3150000e+01   5.0826587e+01
   5.3200000e+01   5.0814627e+01
   5.3250000e+01   5.0802676e+01
   5.3300000e+01   5.0790733e+01
   5.3350000e+01   5.0778799e+01
   5.3400000e+01   5.0766874e+01
   5.3450000e+01   5.0754957e+01
   5.3500000e+01   5.0743049e+01
   5.3550000e+01   5.0731150e+01
   5.3600000e+01   5.0719259e+01
   5.3650000e+01   5.0707376e+01
   5.3700000e+01   5.0695502e+01
   5.3750000e+01   5.0683636e+01
   5.3800000e+01   5.0671779e+01
   5.3850000e+01   5.0659930e+01
   5.3900000e+01   5.0648090e+01
   5.3950000e+01   5.0636258e+01
   5.4000000e+01   5.0624435e+01
   5.4050000e+01   5.0612620e+01
   5.4100000e+01   5.0600813e+01
   5.4150000e+01   5.0589015e+01
   5.4200000e+01   5.0577225e+01
   5.4250000e+01   5.0565443e+01
   5.4300000e+01   5.0553670e+01
   5.4350000e+01   5.0541905e+01
   5.4400000e+01   5.0530148e+01
   5.4450000e+01   5.0518400e+01
   5.4500000e+01   5.0506660e+01
   5.4550000e+01   5.0494928e+01
   5.4600000e+01   5.0483205e+01
   5.4650000e+01   5.0471489e+01
   5.4700000e+01   5.0459782e+01
   5.4750000e+01   5.0448083e+01
   5.4800000e+01   5.0436393e+01
   5.4850000e+01   5.0424710e+01
   5.4900000e+01   5.0413036e+01
   5.4950000e+01   5.0401370e+01
   5.5000000e+01   5.0389712e+01
   5.5050000e+01   5.0378062e+01
   5.5100000e+01   5.0366420e+01
   5.5150000e+01   5.0354786e+01
   5.5200000e+01   5.0343161e+01
   5.5250000e+01   5.0331543e+01
   5.5300000e+01   5.0319934e+01
   5.5350000e+01   5.0308333e+01
   5.5400000e+01   5.0296739e+01
   5.5450000e+01   5.0285154e+01
   5.5500000e+01   5.0273577e+01
   5.5550000e+01   5.0262008e+01
   5.5600000e+01   5.0250446e+01
   5.5650000e+01   5.0238893e+01
   5.5700000e+01   5.0227348e+01
   5.5750000e+01   5.0215810e+01
   5.5800000e+01   5.0204281e+01
   5.5850000e+01   5.0192760e+01
   5.5900000e+01   5.0181246e+01
   5.5950000e+01   5.0169741e+01
   5.6000000e+01   5.0158243e+01
   5.6050000e+01   5.0146753e+01
   5.6100000e+01   5.0135271e+01
   5.6150000e+01   5.0123797e+01
   5.6200000e+01   5.0112331e+01
   5.6250000e+01   5.0100872e+01
   5.6300000e+01   5.0089422e+01
   5.6350000e+01   5.0077979e+01
   5.6400000e+01   5.0066544e+01
   5.6450000e+01   5.0055117e+01
   5.6500000e+01   5.0043697e+01
   5.6550000e+01   5.0032286e+01
   5.6600000e+01   5.0020882e+01
   5.6650000e+01   5.0009486e+01
   5.6700000e+01   4.9998097e+01
   5.6750000e+01   4.9986717e+01
   5.6800000e+01   4.9975344e+01
   5.6850000e+01   4.9963978e+01
   5.6900000e+01   4.9952621e+01
   5.6950000e+01   4.9941271e+01
   5.7000000e+01   4.9929928e+01
   5.7050000e+01   4.9918594e+01
   5.7100000e+01   4.9907267e+01
   5.7150000e+01   4.9895947e+01
   5.7200000e+01   4.9884636e+01
   5.7250000e+01   4.9873332e+01
   5.7300000e+01   4.9862035e+01
   5.7350000e+01   4.9850746e+01
   5.7400000e+01   4.9839465e+01
   5.7450000e+01   4.9828191e+01
   5.7500000e+01   4.9816924e+01
   5.7550000e+01   4.9805666e+01
   5.7600000e+01   4.9794414e+01
   5.7650000e+01   4.9783171e+01
   5.7700000e+01   4.9771934e+01
   5.7750000e+01   4.9760706e+01
   5.7800000e+01   4.9749484e+01
   5.7850000e+01   4.9738271e+01
   5.7900000e+01   4.9727064e+01
   5.7950000e+01   4.9715865e+01
   5.8000000e+01   4.9704674e+01
   5.8050000e+01   4.9693490e+01
   5.8100000e+01   4.9682313e+01
   5.8150000e+01   4.9671144e+01
   5.8200000e+01   4.9659982e+01
   5.8250000e+01   4.9648828e+01
   5.8300000e+01   4.9637681e+01
   5.8350000e+01   4.9626541e+01
   5.8400000e+01   4.9615409e+01
   5.8450000e+01   4.9604284e+01
   5.8500000e+01   4.9593166e+01
   5.8550000e+01   4.9582056e+01
   5.8600000e+01   4.9570953e+01
   5.8650000e+01   4.9559857e+01
   5.8700000e+01   4.9548768e+01
   5.8750000e+01   4.9537687e+01
   5.8800000e+01   4.9526613e+01
   5.8850000e+01   4.9515547e+01
   5.8900000e+01   4.9504487e+01
   5.8950000e+01   4.9493435e+01
   5.9000000e+01   4.9482390e+01
   5.9050000e+01   4.9471352e+01
   5.9100000e+01   4.9460322e+01
   5.9150000e+01   4.9449298e+01
   5.9200000e+01   4.9438282e+01
   5.9250000e+01   4.9427273e+01
   5.9300000e+01   4.9416271e+01
   5.9350000e+01   4.9405276e+01
   5.9400000e+01   4.9394289e+01
   5.9450000e+01   4.9383308e+01
   5.9500000e+01   4.9372335e+01
   5.9550000e+01   4.9361369e+01
   5.9600000e+01   4.9350410e+01
   5.9650000e+01   4.9339458e+01
   5.9700000e+01   4.9328513e+01
   5.9750000e+01   4.9317575e+01
   5.9800000e+01   4.9306644e+01
   5.9850000e+01   4.9295720e+01
   5.9900000e+01   4.9284803e+01
   5.9950000e+01   4.9273894e+01
   6.0000000e+01   4.9262991e+01
   6.0050000e+01   4.9252095e+01
   6.0100000e+01   4.9241207e+01
   6.0150000e+01   4.9230325e+01
   6.0200000e+01   4.9219450e+01
   6.0250000e+01   4.9208583e+01
   6.0300000e+01   4.9197722e+01
   6.0350000e+01   4.9186868e+01
   6.0400000e+01   4.9176021e+01
   6.0450000e+01   4.9165181e+01
   6.0500000e+01   4.9154348e+01
   6.0550000e+01   4.9143522e+01
   6.0600000e+01   4.9132703e+01
   6.0650000e+01   4.9121890e+01
   6.0700000e+01   4.9111085e+01
   6.0750000e+01   4.9100286e+01
   6.0800000e+01   4.9089495e+01
   6.0850000e+01   4.9078710e+01
   6.0900000e+01   4.9067932e+01
   6.0950000e+01   4.9057161e+01
   6.1000000e+01   4.9046396e+01
   6.1050000e+01   4.9035639e+01
   6.1100000e+01   4.9024888e+01
   6.1150000e+01   4.9014144e+01
   6.1200000e+01   4.9003407e+01
   6.1250000e+01   4.8992677e+01
   6.1300000e+01   4.8981953e+01
   6.1350000e+01   4.8971237e+01
   6.1400000e+01   4.8960527e+01
   6.1450000e+01   4.8949823e+01
   6.1500000e+01   4.8939127e+01
   6.1550000e+01   4.8928437e+01
   6.1600000e+01   4.8917754e+01
   6.1650000e+01   4.8907077e+01
   6.1700000e+01   4.8896408e+01
   6.1750000e+01   4.8885745e+01
   6.1800000e+01   4.8875088e+01
   6.1850000e+01   4.8864439e+01
   6.1900000e+01   4.8853796e+01
   6.1950000e+01   4.8843159e+01
   6.2000000e+01   4.8832530e+01
   6.2050000e+01   4.8821906e+01
   6.2100000e+01   4.8811290e+01
   6.2150000e+01   4.8800680e+01
   6.2200000e+01   4.8790077e+01
   6.2250000e+01   4.8779480e+01
   6.2300000e+01   4.8768890e+01
   6.2350000e+01   4.8758307e+01
   6.2400000e+01   4.8747730e+01
   6.2450000e+01   4.8737160e+01
   6.2500000e+01   4.8726596e+01
   6.2550000e+01   4.8716039e+01
   6.2600000e+01   4.8705488e+01
   6.2650000e+01   4.8694944e+01
   6.2700000e+01   4.8684406e+01
   6.2750000e+01   4.8673875e+01
   6.2800000e+01   4.8663350e+01
   6.2850000e+01   4.8652832e+01
   6.2900000e+01   4.8642321e+01
   6.2950000e+01   4.8631816e+01
   6.3000000e+01   4.8621317e+01
   6.3050000e+01   4.8610825e+01
   6.3100000e+01   4.8600339e+01
   6.3150000e+01   4.8589860e+01
   6.3200000e+01   4.8579387e+01
   6.3250000e+01   4.8568920e+01
   6.3300000e+01   4.8558460e+01
   6.3350000e+01   4.8548007e+01
   6.3400000e+01   4.8537559e+01
   6.3450000e+01   4.8527119e+01
   6.3500000e+01   4.8516684e+01
   6.3550000e+01   4.8506256e+01
   6.3600000e+01   4.8495834e+01
   6.3650000e+01   4.8485419e+01
   6.3700000e+01   4.8475010e+01
   6.3750000e+01   4.8464607e+01
   6.3800000e+01   4.8454211e+01
   6.3850000e+01   4.8443821e+01
   6.3900000e+01   4.8433438e+01
   6.3950000e+01   4.8423060e+01
   6.4000000e+01   4.8412689e+01
   6.4050000e+01   4.8402324e+01
   6.4100000e+01   4.8391966e+01
   6.4150000e+01   4.8381614e+01
   6.4200000e+01   4.8371268e+01
   6.4250000e+01   4.8360928e+01
   6.4300000e+01   4.8350595e+01
   6.4350000e+01   4.8340268e+01
   6.4400000e+01   4.8329947e+01
   6.4450000e+01   4.8319632e+01
   6.4500000e+01   4.8309324e+01
   6.4550000e+01   4.8299021e+01
   6.4600000e+01   4.8288725e+01
   6.4650000e+01   4.8278436e+01
   6.4700000e+01   4.8268152e+01
   6.4750000e+01   4.8257874e+01
   6.4800000e+01   4.8247603e+01
   6.4850000e+01   4.8237338e+01
   6.4900000e+01   4.8227079e+01
   6.4950000e+01   4.8216826e+01
   6.5000000e+01   4.8206580e+01
   6.5050000e+01   4.8196339e+01
   6.5100000e+01   4.8186105e+01
   6.5150000e+01   4.8175877e+01
   6.5200000e+01   4.8165654e+01
   6.5250000e+01   4.8155438e+01
   6.5300000e+01   4.8145228e+01
   6.5350000e+01   4.8135025e+01
   6.5400000e+01   4.8124827e+01
   6.5450000e+01   4.8114635e+01
   6.5500000e+01   4.8104449e+01
   6.5550000e+01   4.8094270e+01
   6.5600000e+01   4.8084096e+01
   6.5650000e+01   4.8073929e+01
   6.5700000e+01   4.8063767e+01
   6.5750000e+01   4.8053612e+01
   6.5800000e+01   4.8043463e+01
   6.5850000e+01   4.8033319e+01
   6.5900000e+01   4.8023182e+01
   6.5950000e+01   4.8013051e+01
   6.6000000e+01   4.8002925e+01
   6.6050000e+01   4.7992806e+01
   6.6100000e+01   4.7982692e+01
   6.6150000e+01   4.7972585e+01
   6.6200000e+01   4.7962484e+01
   6.6250000e+01   4.7952388e+01
   6.6300000e+01   4.7942298e+01
   6.6350000e+01   4.7932215e+01
   6.6400000e+01   4.7922137e+01
   6.6450000e+01   4.7912065e+01
   6.6500000e+01   4.7902000e+01
   6.6550000e+01   4.7891940e+01
   6.6600000e+01   4.7881886e+01
   6.6650000e+01   4.7871838e+01
   6.6700000e+01   4.7861795e+01
   6.6750000e+01   4.7851759e+01
   6.6800000e+01   4.7841729e+01
   6.6850000e+01   4.7831704e+01
   6.6900000e+01   4.7821685e+01
   6.6950000e+01   4.7811672e+01
   6.7000000e+01   4.7801665e+01
   6.7050000e+01   4.7791664e+01
   6.7100000e+01   4.7781669e+01
   6.7150000e+01   4.7771679e+01
   6.7200000e+01   4.7761696e+01
   6.7250000e+01   4.7751718e+01
   6.7300000e+01   4.7741746e+01
   6.7350000e+01   4.7731779e+01
   6.7400000e+01   4.7721819e+01
   6.7450000e+01   4.7711864e+01
   6.7500000e+01   4.7701915e+01
   6.7550000e+01   4.7691972e+01
   6.7600000e+01   4.7682035e+01
   6.7650000e+01   4.7672103e+01
   6.7700000e+01   4.7662177e+01
   6.7750000e+01   4.7652257e+01
   6.7800000e+01   4.7642342e+01
   6.7850000e+01   4.7632434e+01
   6.7900000e+01   4.7622531e+01
   6.7950000e+01   4.7612634e+01
   6.8000000e+01   4.7602742e+01
   6.8050000e+01   4.7592856e+01
   6.8100000e+01   4.7582976e+01
   6.8150000e+01   4.7573102e+01
   6.8200000e+01   4.7563233e+01
   6.8250000e+01   4.7553370e+01
   6.8300000e+01   4.7543512e+01
   6.8350000e+01   4.7533661e+01
   6.8400000e+01   4.7523815e+01
   6.8450000e+01   4.7513974e+01
   6.8500000e+01   4.7504139e+01
   6.8550000e+01   4.7494310e+01
   6.8600000e+01   4.7484487e+01
   6.8650000e+01   4.7474669e+01
   6.8700000e+01   4.7464857e+01
   6.8750000e+01   4.7455050e+01
   6.8800000e+01   4.7445249e+01
   6.8850000e+01   4.7435453e+01
   6.8900000e+01   4.7425663e+01
   6.8950000e+01   4.7415879e+01
   6.9000000e+01   4.7406100e+01
   6.9050000e+01   4.7396327e+01
   6.9100000e+01   4.7386560e+01
   6.9150000e+01   4.7376798e+01
   6.9200000e+01   4.7367041e+01
   6.9250000e+01   4.7357290e+01
   6.9300000e+01   4.7347545e+01
   6.9350000e+01   4.7337805e+01
   6.9400000e+01   4.7328071e+01
   6.9450000e+01   4.7318342e+01
   6.9500000e+01   4.7308618e+01
   6.9550000e+01   4.7298901e+01
   6.9600000e+01   4.7289188e+01
   6.9650000e+01   4.7279482e+01
   6.9700000e+01   4.7269780e+01
   6.9750000e+01   4.7260084e+01
   6.9800000e+01   4.7250394e+01
   6.9850000e+01   4.7240709e+01
   6.9900000e+01   4.7231030e+01
   6.9950000e+01   4.7221356e+01
   7.0000000e+01   4.7211687e+01
   7.0050000e+01   4.7202024e+01
   7.0100000e+01   4.7192367e+01
   7.0150000e+01   4.7182714e+01
   7.0200000e+01   4.7173068e+01
   7.0250000e+01   4.7163426e+01
   7.0300000e+01   4.7153790e+01
   7.0350000e+01   4.7144160e+01
   7.0400000e+01   4.7134535e+01
   7.0450000e+01   4.7124915e+01
   7.0500000e+01   4.7115301e+01
   7.0550000e+01   4.7105692e+01
   7.0600000e+01   4.7096088e+01
   7.0650000e+01   4.7086490e+01
   7.0700000e+01   4.7076897e+01
   7.0750000e+01   4.7067309e+01
   7.0800000e+01   4.7057727e+01
   7.0850000e+01   4.7048150e+01
   7.0900000e+01   4.7038579e+01
   7.0950000e+01   4.7029013e+01
   7.1000000e+01   4.7019452e+01
   7.1050000e+01   4.7009897e+01
   7.1100000e+01   4.7000347e+01
   7.1150000e+01   4.6990802e+01
   7.1200000e+01   4.6981262e+01
   7.1250000e+01   4.6971728e+01
   7.1300000e+01   4.6962199e+01
   7.1350000e+01   4.6952675e+01
   7.1400000e+01   4.6943157e+01
   7.1450000e+01   4.6933644e+01
   7.1500000e+01   4.6924136e+01
   7.1550000e+01   4.6914633e+01
   7.1600000e+01   4.6905136e+01
   7.1650000e+01   4.6895644e+01
   7.1700000e+01   4.6886157e+01
   7.1750000e+01   4.6876676e+01
   7.1800000e+01   4.6867199e+01
   7.1850000e+01   4.6857728e+01
   7.1900000e+01   4.6848262e+01
   7.1950000e+01   4.6838802e+01
   7.2000000e+01   4.6829346e+01
   7.2050000e+01   4.6819896e+01
   7.2100000e+01   4.6810451e+01
   7.2150000e+01   4.6801011e+01
   7.2200000e+01   4.6791577e+01
   7.2250000e+01   4.6782147e+01
   7.2300000e+01   4.6772723e+01
   7.2350000e+01   4.6763304e+01
   7.2400000e+01   4.6753890e+01
   7.2450000e+01   4.6744481e+01
   7.2500000e+01   4.6735077e+01
   7.2550000e+01   4.6725679e+01
   7.2600000e+01   4.6716286e+01
   7.2650000e+01   4.6706897e+01
   7.2700000e+01   4.6697514e+01
   7.2750000e+01   4.6688136e+01
   7.2800000e+01   4.6678764e+01
   7.2850000e+01   4.6669396e+01
   7.2900000e+01   4.6660033e+01
   7.2950000e+01   4.6650676e+01
   7.3000000e+01   4.6641324e+01
   7.3050000e+01   4.6631976e+01
   7.3100000e+01   4.6622634e+01
   7.3150000e+01   4.6613297e+01
   7.3200000e+01   4.6603965e+01
   7.3250000e+01   4.6594638e+01
   7.3300000e+01   4.6585316e+01
   7.3350000e+01   4.6575999e+01
   7.3400000e+01   4.6566688e+01
   7.3450000e+01   4.6557381e+01
   7.3500000e+01   4.6548079e+01
   7.3550000e+01   4.6538783e+01
   7.3600000e+01   4.6529491e+01
   7.3650000e+01   4.6520205e+01
   7.3700000e+01   4.6510923e+01
   7.3750000e+01   4.6501646e+01
   7.3800000e+01   4.6492375e+01
   7.3850000e+01   4.6483108e+01
   7.3900000e+01   4.6473847e+01
   7.3950000e+01   4.6464591e+01
   7.4000000e+01   4.6455339e+01
   7.4050000e+01   4.6446093e+01
   7.4100000e+01   4.6436851e+01
   7.4150000e+01   4.6427614e+01
   7.4200000e+01   4.6418383e+01
   7.4250000e+01   4.6409156e+01
   7.4300000e+01   4.6399935e+01
   7.4350000e+01   4.6390718e+01
   7.4400000e+01   4.6381506e+01
   7.4450000e+01   4.6372299e+01
   7.4500000e+01   4.6363098e+01
   7.4550000e+01   4.6353901e+01
   7.4600000e+01   4.6344709e+01
   7.4650000e+01   4.6335522e+01
   7.4700000e+01   4.6326340e+01
   7.4750000e+01   4.6317162e+01
   7.4800000e+01   4.6307990e+01
   7.4850000e+01   4.6298823e+01
   7.4900000e+01   4.6289660e+01
   7.4950000e+01   4.6280503e+01
   7.5000000e+01   4.6271350e+01
   7.5050000e+01   4.6262202e+01
   7.5100000e+01   4.6253059e+01
   7.5150000e+01   4.6243921e+01
   7.5200000e+01   4.6234788e+01
   7.5250000e+01   4.6225659e+01
   7.5300000e+01   4.6216536e+01
   7.5350000e+01   4.6207417e+01
   7.5400000e+01   4.6198304e+01
   7.5450000e+01   4.6189195e+01
   7.5500000e+01   4.6180091e+01
   7.5550000e+01   4.6170991e+01
   7.5600000e+01   4.6161897e+01
   7.5650000e+01   4.6152807e+01
   7.5700000e+01   4.6143723e+01
   7.5750000e+01   4.6134643e+01
   7.5800000e+01   4.6125567e+01
   7.5850000e+01   4.6116497e+01
   7.5900000e+01   4.6107432e+01
   7.5950000e+01   4.6098371e+01
   7.6000000e+01   4.6089315e+01
   7.6050000e+01   4.6080264e+01
   7.6100000e+01   4.6071217e+01
   7.6150000e+01   4.6062176e+01
   7.6200000e+01   4.6053139e+01
   7.6250000e+01   4.6044107e+01
   7.6300000e+01   4.6035079e+01
   7.6350000e+01   4.6026057e+01
   7.6400000e+01   4.6017039e+01
   7.6450000e+01   4.6008026e+01
   7.6500000e+01   4.5999018e+01
   7.6550000e+01   4.5990014e+01
   7.6600000e+01   4.5981015e+01
   7.6650000e+01   4.5972021e+01
   7.6700000e+01   4.5963032e+01
   7.6750000e+01   4.5954047e+01
   7.6800000e+01   4.5945067e+01
   7.6850000e+01   4.5936092e+01
   7.6900000e+01   4.5927121e+01
   7.6950000e+01   4.5918156e+01
   7.7000000e+01   4.5909194e+01
   7.7050000e+01   4.5900238e+01
   7.7100000e+01   4.5891286e+01
   7.7150000e+01   4.5882339e+01
   7.7200000e+01   4.5873397e+01
   7.7250000e+01   4.5864459e+01
   7.7300000e+01   4.5855526e+01
   7.7350000e+01   4.5846598e+01
   7.7400000e+01   4.5837674e+01
   7.7450000e+01   4.5828755e+01
   7.7500000e+01   4.5819840e+01
   7.7550000e+01   4.5810930e+01
   7.7600000e+01   4.5802025e+01
   7.7650000e+01   4.5793125e+01
   7.7700000e+01   4.5784229e+01
   7.7750000e+01   4.5775338e+01
   7.7800000e+01   4.5766451e+01
   7.7850000e+01   4.5757569e+01
   7.7900000e+01   4.5748691e+01
   7.7950000e+01   4.5739819e+01
   7.8000000e+01   4.5730950e+01
   7.8050000e+01   4.5722087e+01
   7.8100000e+01   4.5713228e+01
   7.8150000e+01   4.5704373e+01
   7.8200000e+01   4.5695524e+01
   7.8250000e+01   4.5686678e+01
   7.8300000e+01   4.5677838e+01
   7.8350000e+01   4.5669002e+01
   7.8400000e+01   4.5660170e+01
   7.8450000e+01   4.5651343e+01
   7.8500000e+01   4.5642521e+01
   7.8550000e+01   4.5633703e+01
   7.8600000e+01   4.5624889e+01
   7.8650000e+01   4.5616081e+01
   7.8700000e+01   4.5607276e+01
   7.8750000e+01   4.5598477e+01
   7.8800000e+01   4.5589682e+01
   7.8850000e+01   4.5580891e+01
   7.8900000e+01   4.5572105e+01
   7.8950000e+01   4.5563323e+01
   7.9000000e+01   4.5554546e+01
   7.9050000e+01   4.5545774e+01
   7.9100000e+01   4.5537006e+01
   7.9150000e+01   4.5528242e+01
   7.9200000e+01   4.5519483e+01
   7.9250000e+01   4.5510728e+01
   7.9300000e+01   4.5501978e+01
   7.9350000e+01   4.5493233e+01
   7.9400000e+01   4.5484492e+01
   7.9450000e+01   4.5475755e+01
   7.9500000e+01   4.5467023e+01
   7.9550000e+01   4.5458295e+01
   7.9600000e+01   4.5449572e+01
   7.9650000e+01   4.5440853e+01
   7.9700000e+01   4.5432139e+01
   7.9750000e+01   4.5423429e+01
   7.9800000e+01   4.5414724e+01
   7.9850000e+01   4.5406023e+01
   7.9900000e+01   4.5397326e+01
   7.9950000e+01   4.5388634e+01
   8.0000000e+01   4.5379946e+01
   8.0050000e+01   4.5371263e+01
   8.0100000e+01   4.5362584e+01
   8.0150000e+01   4.5353910e+01
   8.0200000e+01   4.5345240e+01
   8.0250000e+01   4.5336574e+01
   8.0300000e+01   4.5327913e+01
   8.0350000e+01   4.5319256e+01
   8.0400000e+01   4.5310604e+01
   8.0450000e+01   4.5301956e+01
   8.0500000e+01   4.5293312e+01
   8.0550000e+01   4.5284673e+01
   8.0600000e+01   4.5276038e+01
   8.0650000e+01   4.5267408e+01
   8.0700000e+01   4.5258782e+01
   8.0750000e+01   4.5250160e+01
   8.0800000e+01   4.5241543e+01
   8.0850000e+01   4.5232930e+01
   8.0900000e+01   4.5224321e+01
   8.0950000e+01   4.5215717e+01
   8.1000000e+01   4.5207117e+01
   8.1050000e+01   4.5198521e+01
   8.1100000e+01   4.5189930e+01
   8.1150000e+01   4.5181343e+01
   8.1200000e+01   4.5172761e+01
   8.1250000e+01   4.5164182e+01
   8.1300000e+01   4.5155608e+01
   8.1350000e+01   4.5147039e+01
   8.1400000e+01   4.5138473e+01
   8.1450000e+01   4.5129912e+01
   8.1500000e+01   4.5121356e+01
   8.1550000e+01   4.5112803e+01
   8.1600000e+01   4.5104255e+01
   8.1650000e+01   4.5095711e+01
   8.1700000e+01   4.5087172e+01
   8.1750000e+01   4.5078637e+01
   8.1800000e+01   4.5070106e+01
   8.1850000e+01   4.5061579e+01
   8.1900000e+01   4.5053057e+01
   8.1950000e+01   4.5044539e+01
   8.2000000e+01   4.5036025e+01
   8.2050000e+01   4.5027515e+01
   8.2100000e+01   4.5019010e+01
   8.2150000e+01   4.5010509e+01
   8.2200000e+01   4.5002012e+01
   8.2250000e+01   4.4993520e+01
   8.2300000e+01   4.4985031e+01
   8.2350000e+01   4.4976547e+01
   8.2400000e+01   4.4968067e+01
   8.2450000e+01   4.4959592e+01
   8.2500000e+01   4.4951120e+01
   8.2550000e+01   4.4942653e+01
   8.2600000e+01   4.4934190e+01
   8.2650000e+01   4.4925732e+01
   8.2700000e+01   4.4917277e+01
   8.2750000e+01   4.4908827e+01
   8.2800000e+01   4.4900381e+01
   8.2850000e+01   4.4891939e+01
   8.2900000e+01   4.4883501e+01
   8.2950000e+01   4.4875068e+01
   8.3000000e+01   4.4866639e+01
   8.3050000e+01   4.4858213e+01
   8.3100000e+01   4.4849793e+01
   8.3150000e+01   4.4841376e+01
   8.3200000e+01   4.4832963e+01
   8.3250000e+01   4.4824555e+01
   8.3300000e+01   4.4816151e+01
   8.3350000e+01   4.4807751e+01
   8.3400000e+01   4.4799355e+01
   8.3450000e+01   4.4790963e+01
   8.3500000e+01   4.4782575e+01
   8.3550000e+01   4.4774192e+01
   8.3600000e+01   4.4765813e+01
   8.3650000e+01   4.4757438e+01
   8.3700000e+01   4.4749067e+01
   8.3750000e+01   4.4740700e+01
   8.3800000e+01   4.4732337e+01
   8.3850000e+01   4.4723978e+01
   8.3900000e+01   4.4715624e+01
   8.3950000e+01   4.4707274e+01
   8.4000000e+01   4.4698927e+01
   8.4050000e+01   4.4690585e+01
   8.4100000e+01   4.4682247e+01
   8.4150000e+01   4.4673913e+01
   8.4200000e+01   4.4665583e+01
   8.4250000e+01   4.4657258e+01
   8.4300000e+01   4.4648936e+01
   8.4350000e+01   4.4640619e+01
   8.4400000e+01   4.4632305e+01
   8.4450000e+01   4.4623996e+01
   8.4500000e+01   4.4615691e+01
   8.4550000e+01   4.4607389e+01
   8.4600000e+01   4.4599092e+01
   8.4650000e+01   4.4590799e+01
   8.4700000e+01   4.4582510e+01
   8.4750000e+01   4.4574225e+01
   8.4800000e+01   4.4565944e+01
   8.4850000e+01   4.4557668e+01
   8.4900000e+01   4.4549395e+01
   8.4950000e+01   4.4541126e+01
   8.5000000e+01   4.4532862e+01
   8.5050000e+01   4.4524601e+01
   8.5100000e+01   4.4516344e+01
   8.5150000e+01   4.4508092e+01
   8.5200000e+01   4.4499843e+01
   8.5250000e+01   4.4491599e+01
   8.5300000e+01   4.4483358e+01
   8.5350000e+01   4.4475122e+01
   8.5400000e+01   4.4466890e+01
   8.5450000e+01   4.4458661e+01
   8.5500000e+01   4.4450437e+01
   8.5550000e+01   4.4442216e+01
   8.5600000e+01   4.4434000e+01
   8.5650000e+01   4.4425788e+01
   8.5700000e+01   4.4417579e+01
   8.5750000e+01   4.4409375e+01
   8.5800000e+01   4.4401175e+01
   8.5850000e+01   4.4392978e+01
   8.5900000e+01   4.4384786e+01
   8.5950000e+01   4.4376597e+01
   8.6000000e+01   4.4368413e+01
   8.6050000e+01   4.4360232e+01
   8.6100000e+01   4.4352056e+01
   8.6150000e+01   4.4343883e+01
   8.6200000e+01   4.4335715e+01
   8.6250000e+01   4.4327550e+01
   8.6300000e+01   4.4319389e+01
   8.6350000e+01   4.4311233e+01
   8.6400000e+01   4.4303080e+01
   8.6450000e+01   4.4294931e+01
   8.6500000e+01   4.4286786e+01
   8.6550000e+01   4.4278645e+01
   8.6600000e+01   4.4270508e+01
   8.6650000e+01   4.4262375e+01
   8.6700000e+01   4.4254246e+01
   8.6750000e+01   4.4246121e+01
   8.6800000e+01   4.4237999e+01
   8.6850000e+01   4.4229882e+01
   8.6900000e+01   4.4221768e+01
   8.6950000e+01   4.4213659e+01
   8.7000000e+01   4.4205553e+01
   8.7050000e+01   4.4197451e+01
   8.7100000e+01   4.4189354e+01
   8.7150000e+01   4.4181260e+01
   8.7200000e+01   4.4173170e+01
   8.7250000e+01   4.4165083e+01
   8.7300000e+01   4.4157001e+01
   8.7350000e+01   4.4148923e+01
   8.7400000e+01   4.4140848e+01
   8.7450000e+01   4.4132778e+01
   8.7500000e+01   4.4124711e+01
   8.7550000e+01   4.4116648e+01
   8.7600000e+01   4.4108589e+01
   8.7650000e+01   4.4100534e+01
   8.7700000e+01   4.4092483e+01
   8.7750000e+01   4.4084435e+01
   8.7800000e+01   4.4076392e+01
   8.7850000e+01   4.4068352e+01
   8.7900000e+01   4.4060316e+01
   8.7950000e+01   4.4052284e+01
   8.8000000e+01   4.4044256e+01
   8.8050000e+01   4.4036232e+01
   8.8100000e+01   4.4028211e+01
   8.8150000e+01   4.4020194e+01
   8.8200000e+01   4.4012182e+01
   8.8250000e+01   4.4004173e+01
   8.8300000e+01   4.3996168e+01
   8.8350000e+01   4.3988166e+01
   8.8400000e+01   4.3980169e+01
   8.8450000e+01   4.3972175e+01
   8.8500000e+01   4.3964185e+01
   8.8550000e+01   4.3956199e+01
   8.8600000e+01   4.3948217e+01
   8.8650000e+01   4.3940238e+01
   8.8700000e+01   4.3932264e+01
   8.8750000e+01   4.3924293e+01
   8.8800000e+01   4.3916326e+01
   8.8850000e+01   4.3908362e+01
   8.8900000e+01   4.3900403e+01
   8.8950000e+01   4.3892447e+01
   8.9000000e+01   4.3884495e+01
   8.9050000e+01   4.3876547e+01
   8.9100000e+01   4.3868603e+01
   8.9150000e+01   4.3860662e+01
   8.9200000e+01   4.3852725e+01
   8.9250000e+01   4.3844792e+01
   8.9300000e+01   4.3836863e+01
   8.9350000e+01   4.3828937e+01
   8.9400000e+01   4.3821015e+01
   8.9450000e+01   4.3813097e+01
   8.9500000e+01   4.3805183e+01
   8.9550000e+01   4.3797272e+01
   8.9600000e+01   4.3789366e+01
   8.9650000e+01   4.3781463e+01
   8.9700000e+01   4.3773563e+01
   8.9750000e+01   4.3765668e+01
   8.9800000e+01   4.3757776e+01
   8.9850000e+01   4.3749888e+01
   8.9900000e+01   4.3742003e+01
   8.9950000e+01   4.3734123e+01
   9.0000000e+01   4.3726246e+01
   9.0050000e+01   4.3718372e+01
   9.0100000e+01   4.3710503e+01
   9.0150000e+01   4.3702637e+01
   9.0200000e+01   4.3694775e+01
   9.0250000e+01   4.3686917e+01
   9.0300000e+01   4.3679062e+01
   9.0350000e+01   4.3671211e+01
   9.0400000e+01   4.3663364e+01
   9.0450000e+01   4.3655520e+01
   9.0500000e+01   4.3647680e+01
   9.0550000e+01   4.3639844e+01
   9.0600000e+01   4.3632011e+01
   9.0650000e+01   4.3624182e+01
   9.0700000e+01   4.3616357e+01
   9.0750000e+01   4.3608536e+01
   9.0800000e+01   4.3600718e+01
   9.0850000e+01   4.3592904e+01
   9.0900000e+01   4.3585093e+01
   9.0950000e+01   4.3577286e+01
   9.1000000e+01   4.3569483e+01
   9.1050000e+01   4.3561684e+01
   9.1100000e+01   4.3553888e+01
   9.1150000e+01   4.3546095e+01
   9.1200000e+01   4.3538307e+01
   9.1250000e+01   4.3530522e+01
   9.1300000e+01   4.3522741e+01
   9.1350000e+01   4.3514963e+01
   9.1400000e+01   4.3507189e+01
   9.1450000e+01   4.3499419e+01
   9.1500000e+01   4.3491652e+01
   9.1550000e+01   4.3483889e+01
   9.1600000e+01   4.3476129e+01
   9.1650000e+01   4.3468374e+01
   9.1700000e+01   4.3460621e+01
   9.1750000e+01   4.3452873e+01
   9.1800000e+01   4.3445128e+01
   9.1850000e+01   4.3437386e+01
   9.1900000e+01   4.3429649e+01
   9.1950000e+01   4.3421914e+01
   9.2000000e+01   4.3414184e+01
   9.2050000e+01   4.3406457e+01
   9.2100000e+01   4.3398733e+01
   9.2150000e+01   4.3391014e+01
   9.2200000e+01   4.3383298e+01
   9.2250000e+01   4.3375585e+01
   9.2300000e+01   4.3367876e+01
   9.2350000e+01   4.3360170e+01
   9.2400000e+01   4.3352469e+01
   9.2450000e+01   4.3344770e+01
   9.2500000e+01   4.3337076e+01
   9.2550000e+01   4.3329385e+01
   9.2600000e+01   4.3321697e+01
   9.2650000e+01   4.3314013e+01
   9.2700000e+01   4.3306333e+01
   9.2750000e+01   4.3298656e+01
   9.2800000e+01   4.3290982e+01
   9.2850000e+01   4.3283313e+01
   9.2900000e+01   4.3275647e+01
   9.2950000e+01   4.3267984e+01
   9.3000000e+01   4.3260325e+01
   9.3050000e+01   4.3252669e+01
   9.3100000e+01   4.3245017e+01
   9.3150000e+01   4.3237369e+01
   9.3200000e+01   4.3229724e+01
   9.3250000e+01   4.3222082e+01
   9.3300000e+01   4.3214445e+01
   9.3350000e+01   4.3206810e+01
   9.3400000e+01   4.3199179e+01
   9.3450000e+01   4.3191552e+01
   9.3500000e+01   4.3183928e+01
   9.3550000e+01   4.3176308e+01
   9.3600000e+01   4.3168691e+01
   9.3650000e+01   4.3161078e+01
   9.3700000e+01   4.3153469e+01
   9.3750000e+01   4.3145862e+01
   9.3800000e+01   4.3138260e+01
   9.3850000e+01   4.3130660e+01
   9.3900000e+01   4.3123065e+01
   9.3950000e+01   4.3115473e+01
   9.4000000e+01   4.3107884e+01
   9.4050000e+01   4.3100299e+01
   9.4100000e+01   4.3092717e+01
   9.4150000e+01   4.3085139e+01
   9.4200000e+01   4.3077564e+01
   9.4250000e+01   4.3069993e+01
   9.4300000e+01   4.3062425e+01
   9.4350000e+01   4.3054860e+01
   9.4400000e+01   4.3047300e+01
   9.4450000e+01   4.3039742e+01
   9.4500000e+01   4.3032188e+01
   9.4550000e+01   4.3024638e+01
   9.4600000e+01   4.3017091e+01
   9.4650000e+01   4.3009547e+01
   9.4700000e+01   4.3002007e+01
   9.4750000e+01   4.2994471e+01
   9.4800000e+01   4.2986937e+01
   9.4850000e+01   4.2979408e+01
   9.4900000e+01   4.2971881e+01
   9.4950000e+01   4.2964359e+01
   9.5000000e+01   4.2956839e+01
   9.5050000e+01   4.2949323e+01
   9.5100000e+01   4.2941811e+01
   9.5150000e+01   4.2934302e+01
   9.5200000e+01   4.2926796e+01
   9.5250000e+01   4.2919294e+01
   9.5300000e+01   4.2911795e+01
   9.5350000e+01   4.2904300e+01
   9.5400000e+01   4.2896808e+01
   9.5450000e+01   4.2889319e+01
   9.5500000e+01   4.2881834e+01
   9.5550000e+01   4.2874352e+01
   9.5600000e+01   4.2866874e+01
   9.5650000e+01   4.2859399e+01
   9.5700000e+01   4.2851928e+01
   9.5750000e+01   4.2844459e+01
   9.5800000e+01   4.2836995e+01
   9.5850000e+01   4.2829533e+01
   9.5900000e+01   4.2822076e+01
   9.5950000e+01   4.2814621e+01
   9.6000000e+01   4.2807170e+01
   9.6050000e+01   4.2799722e+01
   9.6100000e+01   4.2792278e+01
   9.6150000e+01   4.2784837e+01
   9.6200000e+01   4.2777399e+01
   9.6250000e+01   4.2769965e+01
   9.6300000e+01   4.2762534e+01
   9.6350000e+01   4.2755107e+01
   9.6400000e+01   4.2747683e+01
   9.6450000e+01   4.2740262e+01
   9.6500000e+01   4.2732845e+01
   9.6550000e+01   4.2725431e+01
   9.6600000e+01   4.2718020e+01
   9.6650000e+01   4.2710613e+01
   9.6700000e+01   4.2703209e+01
   9.6750000e+01   4.2695808e+01
   9.6800000e+01   4.2688411e+01
   9.6850000e+01   4.2681017e+01
   9.6900000e+01   4.2673626e+01
   9.6950000e+01   4.2666239e+01
   9.7000000e+01   4.2658855e+01
   9.7050000e+01   4.2651475e+01
   9.7100000e+01   4.2644098e+01
   9.7150000e+01   4.2636724e+01
   9.7200000e+01   4.2629353e+01
   9.7250000e+01   4.2621986e+01
   9.7300000e+01   4.2614622e+01
   9.7350000e+01   4.2607262e+01
   9.7400000e+01   4.2599905e+01
   9.7450000e+01   4.2592551e+01
   9.7500000e+01   4.2585200e+01
   9.7550000e+01   4.2577853e+01
   9.7600000e+01   4.2570509e+01
   9.7650000e+01   4.2563168e+01
   9.7700000e+01   4.2555831e+01
   9.7750000e+01   4.2548497e+01
   9.7800000e+01   4.2541166e+01
   9.7850000e+01   4.2533838e+01
   9.7900000e+01   4.2526514e+01
   9.7950000e+01   4.2519193e+01
   9.8000000e+01   4.2511876e+01
   9.8050000e+01   4.2504562e+01
   9.8100000e+01   4.2497251e+01
   9.8150000e+01   4.2489943e+01
   9.8200000e+01   4.2482638e+01
   9.8250000e+01   4.2475337e+01
   9.8300000e+01   4.2468039e+01
   9.8350000e+01   4.2460745e+01
   9.8400000e+01   4.2453453e+01
   9.8450000e+01   4.2446165e+01
   9.8500000e+01   4.2438881e+01
   9.8550000e+01   4.2431599e+01
   9.8600000e+01   4.2424321e+01
   9.8650000e+01   4.2417046e+01
   9.8700000e+01   4.2409774e+01
   9.8750000e+01   4.2402505e+01
   9.8800000e+01   4.2395240e+01
   9.8850000e+01   4.2387978e+01
   9.8900000e+01   4.2380719e+01
   9.8950000e+01   4.2373464e+01
   9.9000000e+01   4.2366212e+01
   9.9050000e+01   4.2358963e+01
   9.9100000e+01   4.2351717e+01
   9.9150000e+01   4.2344474e+01
   9.9200000e+01   4.2337235e+01
   9.9250000e+01   4.2329999e+01
   9.9300000e+01   4.2322766e+01
   9.9350000e+01   4.2315537e+01
   9.9400000e+01   4.2308310e+01
   9.9450000e+01   4.2301087e+01
   9.9500000e+01   4.2293867e+01
   9.9550000e+01   4.2286650e+01
   9.9600000e+01   4.2279437e+01
   9.9650000e+01   4.2272226e+01
   9.9700000e+01   4.2265019e+01
   9.9750000e+01   4.2257815e+01
   9.9800000e+01   4.2250615e+01
   9.9850000e+01   4.2243417e+01
   9.9900000e+01   4.2236223e+01
   9.9950000e+01   4.2229032e+01
   1.0000000e+02   4.2221844e+01
   1.0005000e+02   4.2214659e+01
   1.0010000e+02   4.2207478e+01
   1.0015000e+02   4.2200300e+01
   1.0020000e+02   4.2193125e+01
   1.0025000e+02   4.2185953e+01
   1.0030000e+02   4.2178784e+01
   1.0035000e+02   4.2171618e+01
   1.0040000e+02   4.2164456e+01
   1.0045000e+02   4.2157297e+01
   1.0050000e+02   4.2150141e+01
   1.0055000e+02   4.2142988e+01
   1.0060000e+02   4.2135838e+01
   1.0065000e+02   4.2128692e+01
   1.0070000e+02   4.2121548e+01
   1.0075000e+02   4.2114408e+01
   1.0080000e+02   4.2107271e+01
   1.0085000e+02   4.2100137e+01
   1.0090000e+02   4.2093007e+01
   1.0095000e+02   4.2085879e+01
   1.0100000e+02   4.2078755e+01
   1.0105000e+02   4.2071633e+01
   1.0110000e+02   4.2064515e+01
   1.0115000e+02   4.2057400e+01
   1.0120000e+02   4.2050289e+01
   1.0125000e+02   4.2043180e+01
   1.0130000e+02   4.2036074e+01
   1.0135000e+02   4.2028972e+01
   1.0140000e+02   4.2021873e+01
   1.0145000e+02   4.2014777e+01
   1.0150000e+02   4.2007684e+01
   1.0155000e+02   4.2000594e+01
   1.0160000e+02   4.1993507e+01
   1.0165000e+02   4.1986423e+01
   1.0170000e+02   4.1979343e+01
   1.0175000e+02   4.1972266e+01
   1.0180000e+02   4.1965191e+01
   1.0185000e+02   4.1958120e+01
   1.0190000e+02   4.1951052e+01
   1.0195000e+02   4.1943987e+01
   1.0200000e+02   4.1936925e+01
   1.0205000e+02   4.1929867e+01
   1.0210000e+02   4.1922811e+01
   1.0215000e+02   4.1915759e+01
   1.0220000e+02   4.1908709e+01
   1.0225000e+02   4.1901663e+01
   1.0230000e+02   4.1894620e+01
   1.0235000e+02   4.1887580e+01
   1.0240000e+02   4.1880543e+01
   1.0245000e+02   4.1873509e+01
   1.0250000e+02   4.1866478e+01
   1.0255000e+02   4.1859450e+01
   1.0260000e+02   4.1852426e+01
   1.0265000e+02   4.1845404e+01
   1.0270000e+02   4.1838385e+01
   1.0275000e+02   4.1831370e+01
   1.0280000e+02   4.1824358e+01
   1.0285000e+02   4.1817348e+01
   1.0290000e+02   4.1810342e+01
   1.0295000e+02   4.1803339e+01
   1.0300000e+02   4.1796339e+01
   1.0305000e+02   4.1789342e+01
   1.0310000e+02   4.1782348e+01
   1.0315000e+02   4.1775357e+01
   1.0320000e+02   4.1768369e+01
   1.0325000e+02   4.1761384e+01
   1.0330000e+02   4.1754403e+01
   1.0335000e+02   4.1747424e+01
   1.0340000e+02   4.1740448e+01
   1.0345000e+02   4.1733476e+01
   1.0350000e+02   4.1726506e+01
   1.0355000e+02   4.1719540e+01
   1.0360000e+02   4.1712576e+01
   1.0365000e+02   4.1705616e+01
   1.0370000e+02   4.1698659e+01
   1.0375000e+02   4.1691704e+01
   1.0380000e+02   4.1684753e+01
   1.0385000e+02   4.1677805e+01
   1.0390000e+02   4.1670859e+01
   1.0395000e+02   4.1663917e+01
   1.0400000e+02   4.1656978e+01
   1.0405000e+02   4.1650042e+01
   1.0410000e+02   4.1643109e+01
   1.0415000e+02   4.1636179e+01
   1.0420000e+02   4.1629251e+01
   1.0425000e+02   4.1622327e+01
   1.0430000e+02   4.1615406e+01
   1.0435000e+02   4.1608488e+01
   1.0440000e+02   4.1601573e+01
   1.0445000e+02   4.1594661e+01
   1.0450000e+02   4.1587752e+01
   1.0455000e+02   4.1580846e+01
   1.0460000e+02   4.1573943e+01
   1.0465000e+02   4.1567043e+01
   1.0470000e+02   4.1560146e+01
   1.0475000e+02   4.1553251e+01
   1.0480000e+02   4.1546360e+01
   1.0485000e+02   4.1539472e+01
   1.0490000e+02   4.1532587e+01
   1.0495000e+02   4.1525705e+01
   1.0500000e+02   4.1518826e+01
   1.0505000e+02   4.1511950e+01
   1.0510000e+02   4.1505077e+01
   1.0515000e+02   4.1498206e+01
   1.0520000e+02   4.1491339e+01
   1.0525000e+02   4.1484475e+01
   1.0530000e+02   4.1477614e+01
   1.0535000e+02   4.1470755e+01
   1.0540000e+02   4.1463900e+01
   1.0545000e+02   4.1457047e+01
   1.0550000e+02   4.1450198e+01
   1.0555000e+02   4.1443352e+01
   1.0560000e+02   4.1436508e+01
   1.0565000e+02   4.1429668e+01
   1.0570000e+02   4.1422830e+01
   1.0575000e+02   4.1415995e+01
   1.0580000e+02   4.1409164e+01
   1.0585000e+02   4.1402335e+01
   1.0590000e+02   4.1395509e+01
   1.0595000e+02   4.1388686e+01
   1.0600000e+02   4.1381866e+01
   1.0605000e+02   4.1375049e+01
   1.0610000e+02   4.1368235e+01
   1.0615000e+02   4.1361424e+01
   1.0620000e+02   4.1354616e+01
   1.0625000e+02   4.1347811e+01
   1.0630000e+02   4.1341009e+01
   1.0635000e+02   4.1334209e+01
   1.0640000e+02   4.1327413e+01
   1.0645000e+02   4.1320619e+01
   1.0650000e+02   4.1313829e+01
   1.0655000e+02   4.1307041e+01
   1.0660000e+02   4.1300256e+01
   1.0665000e+02   4.1293475e+01
   1.0670000e+02   4.1286696e+01
   1.0675000e+02   4.1279920e+01
   1.0680000e+02   4.1273147e+01
   1.0685000e+02   4.1266376e+01
   1.0690000e+02   4.1259609e+01
   1.0695000e+02   4.1252845e+01
   1.0700000e+02   4.1246083e+01
   1.0705000e+02   4.1239325e+01
   1.0710000e+02   4.1232569e+01
   1.0715000e+02   4.1225817e+01
   1.0720000e+02   4.1219067e+01
   1.0725000e+02   4.1212320e+01
   1.0730000e+02   4.1205576e+01
   1.0735000e+02   4.1198835e+01
   1.0740000e+02   4.1192096e+01
   1.0745000e+02   4.1185361e+01
   1.0750000e+02   4.1178628e+01
   1.0755000e+02   4.1171899e+01
   1.0760000e+02   4.1165172e+01
   1.0765000e+02   4.1158448e+01
   1.0770000e+02   4.1151727e+01
   1.0775000e+02   4.1145009e+01
   1.0780000e+02   4.1138294e+01
   1.0785000e+02   4.1131581e+01
   1.0790000e+02   4.1124872e+01
   1.0795000e+02   4.1118165e+01
   1.0800000e+02   4.1111462e+01
   1.0805000e+02   4.1104761e+01
   1.0810000e+02   4.1098063e+01
   1.0815000e+02   4.1091368e+01
   1.0820000e+02   4.1084675e+01
   1.0825000e+02   4.1077986e+01
   1.0830000e+02   4.1071299e+01
   1.0835000e+02   4.1064615e+01
   1.0840000e+02   4.1057935e+01
   1.0845000e+02   4.1051256e+01
   1.0850000e+02   4.1044581e+01
   1.0855000e+02   4.1037909e+01
   1.0860000e+02   4.1031239e+01
   1.0865000e+02   4.1024573e+01
   1.0870000e+02   4.1017909e+01
   1.0875000e+02   4.1011248e+01
   1.0880000e+02   4.1004590e+01
   1.0885000e+02   4.0997935e+01
   1.0890000e+02   4.0991282e+01
   1.0895000e+02   4.0984632e+01
   1.0900000e+02   4.0977986e+01
   1.0905000e+02   4.0971342e+01
   1.0910000e+02   4.0964700e+01
   1.0915000e+02   4.0958062e+01
   1.0920000e+02   4.0951427e+01
   1.0925000e+02   4.0944794e+01
   1.0930000e+02   4.0938164e+01
   1.0935000e+02   4.0931537e+01
   1.0940000e+02   4.0924913e+01
   1.0945000e+02   4.0918291e+01
   1.0950000e+02   4.0911673e+01
   1.0955000e+02   4.0905057e+01
   1.0960000e+02   4.0898444e+01
   1.0965000e+02   4.0891833e+01
   1.0970000e+02   4.0885226e+01
   1.0975000e+02   4.0878621e+01
   1.0980000e+02   4.0872020e+01
   1.0985000e+02   4.0865421e+01
   1.0990000e+02   4.0858824e+01
   1.0995000e+02   4.0852231e+01
   1.1000000e+02   4.0845640e+01
   1.1005000e+02   4.0839053e+01
   1.1010000e+02   4.0832468e+01
   1.1015000e+02   4.0825885e+01
   1.1020000e+02   4.0819306e+01
   1.1025000e+02   4.0812729e+01
   1.1030000e+02   4.0806155e+01
   1.1035000e+02   4.0799584e+01
   1.1040000e+02   4.0793016e+01
   1.1045000e+02   4.0786450e+01
   1.1050000e+02   4.0779887e+01
   1.1055000e+02   4.0773327e+01
   1.1060000e+02   4.0766770e+01
   1.1065000e+02   4.0760216e+01
   1.1070000e+02   4.0753664e+01
   1.1075000e+02   4.0747115e+01
   1.1080000e+02   4.0740569e+01
   1.1085000e+02   4.0734025e+01
   1.1090000e+02   4.0727485e+01
   1.1095000e+02   4.0720947e+01
   1.1100000e+02   4.0714412e+01
   1.1105000e+02   4.0707879e+01
   1.1110000e+02   4.0701350e+01
   1.1115000e+02   4.0694823e+01
   1.1120000e+02   4.0688298e+01
   1.1125000e+02   4.0681777e+01
   1.1130000e+02   4.0675258e+01
   1.1135000e+02   4.0668743e+01
   1.1140000e+02   4.0662229e+01
   1.1145000e+02   4.0655719e+01
   1.1150000e+02   4.0649211e+01
   1.1155000e+02   4.0642706e+01
   1.1160000e+02   4.0636204e+01
   1.1165000e+02   4.0629705e+01
   1.1170000e+02   4.0623208e+01
   1.1175000e+02   4.0616714e+01
   1.1180000e+02   4.0610223e+01
   1.1185000e+02   4.0603734e+01
   1.1190000e+02   4.0597248e+01
   1.1195000e+02   4.0590765e+01
   1.1200000e+02   4.0584285e+01
   1.1205000e+02   4.0577807e+01
   1.1210000e+02   4.0571332e+01
   1.1215000e+02   4.0564860e+01
   1.1220000e+02   4.0558390e+01
   1.1225000e+02   4.0551924e+01
   1.1230000e+02   4.0545459e+01
   1.1235000e+02   4.0538998e+01
   1.1240000e+02   4.0532539e+01
   1.1245000e+02   4.0526083e+01
   1.1250000e+02   4.0519630e+01
   1.1255000e+02   4.0513180e+01
   1.1260000e+02   4.0506732e+01
   1.1265000e+02   4.0500287e+01
   1.1270000e+02   4.0493844e+01
   1.1275000e+02   4.0487404e+01
   1.1280000e+02   4.0480967e+01
   1.1285000e+02   4.0474533e+01
   1.1290000e+02   4.0468101e+01
   1.1295000e+02   4.0461672e+01
   1.1300000e+02   4.0455246e+01
   1.1305000e+02   4.0448822e+01
   1.1310000e+02   4.0442401e+01
   1.1315000e+02   4.0435983e+01
   1.1320000e+02   4.0429567e+01
   1.1325000e+02   4.0423154e+01
   1.1330000e+02   4.0416744e+01
   1.1335000e+02   4.0410337e+01
   1.1340000e+02   4.0403932e+01
   1.1345000e+02   4.0397530e+01
   1.1350000e+02   4.0391130e+01
   1.1355000e+02   4.0384733e+01
   1.1360000e+02   4.0378339e+01
   1.1365000e+02   4.0371947e+01
   1.1370000e+02   4.0365559e+01
   1.1375000e+02   4.0359172e+01
   1.1380000e+02   4.0352789e+01
   1.1385000e+02   4.0346408e+01
   1.1390000e+02   4.0340030e+01
   1.1395000e+02   4.0333654e+01
   1.1400000e+02   4.0327281e+01
   1.1405000e+02   4.0320911e+01
   1.1410000e+02   4.0314543e+01
   1.1415000e+02   4.0308178e+01
   1.1420000e+02   4.0301816e+01
   1.1425000e+02   4.0295456e+01
   1.1430000e+02   4.0289099e+01
   1.1435000e+02   4.0282745e+01
   1.1440000e+02   4.0276393e+01
   1.1445000e+02   4.0270044e+01
   1.1450000e+02   4.0263698e+01
   1.1455000e+02   4.0257354e+01
   1.1460000e+02   4.0251013e+01
   1.1465000e+02   4.0244674e+01
   1.1470000e+02   4.0238338e+01
   1.1475000e+02   4.0232005e+01
   1.1480000e+02   4.0225674e+01
   1.1485000e+02   4.0219346e+01
   1.1490000e+02   4.0213020e+01
   1.1495000e+02   4.0206698e+01
   1.1500000e+02   4.0200377e+01
   1.1505000e+02   4.0194060e+01
   1.1510000e+02   4.0187745e+01
   1.1515000e+02   4.0181433e+01
   1.1520000e+02   4.0175123e+01
   1.1525000e+02   4.0168816e+01
   1.1530000e+02   4.0162511e+01
   1.1535000e+02   4.0156209e+01
   1.1540000e+02   4.0149910e+01
   1.1545000e+02   4.0143613e+01
   1.1550000e+02   4.0137319e+01
   1.1555000e+02   4.0131028e+01
   1.1560000e+02   4.0124739e+01
   1.1565000e+02   4.0118453e+01
   1.1570000e+02   4.0112169e+01
   1.1575000e+02   4.0105888e+01
   1.1580000e+02   4.0099609e+01
   1.1585000e+02   4.0093333e+01
   1.1590000e+02   4.0087060e+01
   1.1595000e+02   4.0080789e+01
   1.1600000e+02   4.0074521e+01
   1.1605000e+02   4.0068256e+01
   1.1610000e+02   4.0061993e+01
   1.1615000e+02   4.0055732e+01
   1.1620000e+02   4.0049475e+01
   1.1625000e+02   4.0043219e+01
   1.1630000e+02   4.0036967e+01
   1.1635000e+02   4.0030717e+01
   1.1640000e+02   4.0024469e+01
   1.1645000e+02   4.0018224e+01
   1.1650000e+02   4.0011982e+01
   1.1655000e+02   4.0005742e+01
   1.1660000e+02   3.9999505e+01
   1.1665000e+02   3.9993270e+01
   1.1670000e+02   3.9987038e+01
   1.1675000e+02   3.9980809e+01
   1.1680000e+02   3.9974582e+01
   1.1685000e+02   3.9968358e+01
   1.1690000e+02   3.9962136e+01
   1.1695000e+02   3.9955916e+01
   1.1700000e+02   3.9949700e+01
   1.1705000e+02   3.9943486e+01
   1.1710000e+02   3.9937274e+01
   1.1715000e+02   3.9931065e+01
   1.1720000e+02   3.9924859e+01
   1.1725000e+02   3.9918655e+01
   1.1730000e+02   3.9912453e+01
   1.1735000e+02   3.9906254e+01
   1.1740000e+02   3.9900058e+01
   1.1745000e+02   3.9893864e+01
   1.1750000e+02   3.9887673e+01
   1.1755000e+02   3.9881484e+01
   1.1760000e+02   3.9875298e+01
   1.1765000e+02   3.9869115e+01
   1.1770000e+02   3.9862934e+01
   1.1775000e+02   3.9856755e+01
   1.1780000e+02   3.9850579e+01
   1.1785000e+02   3.9844405e+01
   1.1790000e+02   3.9838235e+01
   1.1795000e+02   3.9832066e+01
   1.1800000e+02   3.9825900e+01
   1.1805000e+02   3.9819737e+01
   1.1810000e+02   3.9813576e+01
   1.1815000e+02   3.9807418e+01
   1.1820000e+02   3.9801262e+01
   1.1825000e+02   3.9795109e+01
   1.1830000e+02   3.9788958e+01
   1.1835000e+02   3.9782809e+01
   1.1840000e+02   3.9776664e+01
   1.1845000e+02   3.9770520e+01
   1.1850000e+02   3.9764380e+01
   1.1855000e+02   3.9758242e+01
   1.1860000e+02   3.9752106e+01
   1.1865000e+02   3.9745973e+01
   1.1870000e+02   3.9739842e+01
   1.1875000e+02   3.9733714e+01
   1.1880000e+02   3.9727588e+01
   1.1885000e+02   3.9721465e+01
   1.1890000e+02   3.9715344e+01
   1.1895000e+02   3.9709226e+01
   1.1900000e+02   3.9703110e+01
   1.1905000e+02   3.9696997e+01
   1.1910000e+02   3.9690886e+01
   1.1915000e+02   3.9684778e+01
   1.1920000e+02   3.9678672e+01
   1.1925000e+02   3.9672569e+01
   1.1930000e+02   3.9666468e+01
   1.1935000e+02   3.9660370e+01
   1.1940000e+02   3.9654274e+01
   1.1945000e+02   3.9648181e+01
   1.1950000e+02   3.9642090e+01
   1.1955000e+02   3.9636001e+01
   1.1960000e+02   3.9629916e+01
   1.1965000e+02   3.9623832e+01
   1.1970000e+02   3.9617751e+01
   1.1975000e+02   3.9611673e+01
   1.1980000e+02   3.9605597e+01
   1.1985000e+02   3.9599523e+01
   1.1990000e+02   3.9593452e+01
   1.1995000e+02   3.9587383e+01
   1.2000000e+02   3.9581317e+01
   1.2005000e+02   3.9575254e+01
   1.2010000e+02   3.9569192e+01
   1.2015000e+02   3.9563134e+01
   1.2020000e+02   3.9557077e+01
   1.2025000e+02   3.9551023e+01
   1.2030000e+02   3.9544972e+01
   1.2035000e+02   3.9538923e+01
   1.2040000e+02   3.9532877e+01
   1.2045000e+02   3.9526833e+01
   1.2050000e+02   3.9520791e+01
   1.2055000e+02   3.9514752e+01
   1.2060000e+02   3.9508715e+01
   1.2065000e+02   3.9502681e+01
   1.2070000e+02   3.9496649e+01
   1.2075000e+02   3.9490620e+01
   1.2080000e+02   3.9484593e+01
   1.2085000e+02   3.9478568e+01
   1.2090000e+02   3.9472546e+01
   1.2095000e+02   3.9466527e+01
   1.2100000e+02   3.9460510e+01
   1.2105000e+02   3.9454495e+01
   1.2110000e+02   3.9448483e+01
   1.2115000e+02   3.9442473e+01
   1.2120000e+02   3.9436465e+01
   1.2125000e+02   3.9430460e+01
   1.2130000e+02   3.9424458e+01
   1.2135000e+02   3.9418458e+01
   1.2140000e+02   3.9412460e+01
   1.2145000e+02   3.9406464e+01
   1.2150000e+02   3.9400472e+01
   1.2155000e+02   3.9394481e+01
   1.2160000e+02   3.9388493e+01
   1.2165000e+02   3.9382507e+01
   1.2170000e+02   3.9376524e+01
   1.2175000e+02   3.9370543e+01
   1.2180000e+02   3.9364565e+01
   1.2185000e+02   3.9358589e+01
   1.2190000e+02   3.9352615e+01
   1.2195000e+02   3.9346644e+01
   1.2200000e+02   3.9340675e+01
   1.2205000e+02   3.9334709e+01
   1.2210000e+02   3.9328745e+01
   1.2215000e+02   3.9322783e+01
   1.2220000e+02   3.9316824e+01
   1.2225000e+02   3.9310867e+01
   1.2230000e+02   3.9304913e+01
   1.2235000e+02   3.9298961e+01
   1.2240000e+02   3.9293012e+01
   1.2245000e+02   3.9287064e+01
   1.2250000e+02   3.9281120e+01
   1.2255000e+02   3.9275177e+01
   1.2260000e+02   3.9269237e+01
   1.2265000e+02   3.9263299e+01
   1.2270000e+02   3.9257364e+01
   1.2275000e+02   3.9251431e+01
   1.2280000e+02   3.9245501e+01
   1.2285000e+02   3.9239573e+01
   1.2290000e+02   3.9233647e+01
   1.2295000e+02   3.9227724e+01
   1.2300000e+02   3.9221803e+01
   1.2305000e+02   3.9215884e+01
   1.2310000e+02   3.9209968e+01
   1.2315000e+02   3.9204054e+01
   1.2320000e+02   3.9198143e+01
   1.2325000e+02   3.9192234e+01
   1.2330000e+02   3.9186327e+01
   1.2335000e+02   3.9180422e+01
   1.2340000e+02   3.9174520e+01
   1.2345000e+02   3.9168621e+01
   1.2350000e+02   3.9162724e+01
   1.2355000e+02   3.9156829e+01
   1.2360000e+02   3.9150936e+01
   1.2365000e+02   3.9145046e+01
   1.2370000e+02   3.9139158e+01
   1.2375000e+02   3.9133273e+01
   1.2380000e+02   3.9127389e+01
   1.2385000e+02   3.9121509e+01
   1.2390000e+02   3.9115630e+01
   1.2395000e+02   3.9109754e+01
   1.2400000e+02   3.9103880e+01
   1.2405000e+02   3.9098009e+01
   1.2410000e+02   3.9092140e+01
   1.2415000e+02   3.9086273e+01
   1.2420000e+02   3.9080409e+01
   1.2425000e+02   3.9074547e+01
   1.2430000e+02   3.9068687e+01
   1.2435000e+02   3.9062830e+01
   1.2440000e+02   3.9056975e+01
   1.2445000e+02   3.9051122e+01
   1.2450000e+02   3.9045272e+01
   1.2455000e+02   3.9039424e+01
   1.2460000e+02   3.9033579e+01
   1.2465000e+02   3.9027735e+01
   1.2470000e+02   3.9021894e+01
   1.2475000e+02   3.9016056e+01
   1.2480000e+02   3.9010219e+01
   1.2485000e+02   3.9004385e+01
   1.2490000e+02   3.8998554e+01
   1.2495000e+02   3.8992724e+01
   1.2500000e+02   3.8986897e+01
   1.2505000e+02   3.8981073e+01
   1.2510000e+02   3.8975250e+01
   1.2515000e+02   3.8969430e+01
   1.2520000e+02   3.8963612e+01
   1.2525000e+02   3.8957797e+01
   1.2530000e+02   3.8951984e+01
   1.2535000e+02   3.8946173e+01
   1.2540000e+02   3.8940364e+01
   1.2545000e+02   3.8934558e+01
   1.2550000e+02   3.8928754e+01
   1.2555000e+02   3.8922953e+01
   1.2560000e+02   3.8917153e+01
   1.2565000e+02   3.8911356e+01
   1.2570000e+02   3.8905562e+01
   1.2575000e+02   3.8899769e+01
   1.2580000e+02   3.8893979e+01
   1.2585000e+02   3.8888192e+01
   1.2590000e+02   3.8882406e+01
   1.2595000e+02   3.8876623e+01
   1.2600000e+02   3.8870842e+01
   1.2605000e+02   3.8865063e+01
   1.2610000e+02   3.8859287e+01
   1.2615000e+02   3.8853513e+01
   1.2620000e+02   3.8847741e+01
   1.2625000e+02   3.8841972e+01
   1.2630000e+02   3.8836205e+01
   1.2635000e+02   3.8830440e+01
   1.2640000e+02   3.8824677e+01
   1.2645000e+02   3.8818917e+01
   1.2650000e+02   3.8813159e+01
   1.2655000e+02   3.8807403e+01
   1.2660000e+02   3.8801650e+01
   1.2665000e+02   3.8795899e+01
   1.2670000e+02   3.8790150e+01
   1.2675000e+02   3.8784403e+01
   1.2680000e+02   3.8778659e+01
   1.2685000e+02   3.8772917e+01
   1.2690000e+02   3.8767177e+01
   1.2695000e+02   3.8761439e+01
   1.2700000e+02   3.8755704e+01
   1.2705000e+02   3.8749971e+01
   1.2710000e+02   3.8744240e+01
   1.2715000e+02   3.8738512e+01
   1.2720000e+02   3.8732785e+01
   1.2725000e+02   3.8727061e+01
   1.2730000e+02   3.8721340e+01
   1.2735000e+02   3.8715620e+01
   1.2740000e+02   3.8709903e+01
   1.2745000e+02   3.8704188e+01
   1.2750000e+02   3.8698475e+01
   1.2755000e+02   3.8692765e+01
   1.2760000e+02   3.8687057e+01
   1.2765000e+02   3.8681351e+01
   1.2770000e+02   3.8675647e+01
   1.2775000e+02   3.8669946e+01
   1.2780000e+02   3.8664246e+01
   1.2785000e+02   3.8658549e+01
   1.2790000e+02   3.8652855e+01
   1.2795000e+02   3.8647162e+01
   1.2800000e+02   3.8641472e+01
   1.2805000e+02   3.8635784e+01
   1.2810000e+02   3.8630098e+01
   1.2815000e+02   3.8624415e+01
   1.2820000e+02   3.8618734e+01
   1.2825000e+02   3.8613054e+01
   1.2830000e+02   3.8607378e+01
   1.2835000e+02   3.8601703e+01
   1.2840000e+02   3.8596031e+01
   1.2845000e+02   3.8590361e+01
   1.2850000e+02   3.8584693e+01
   1.2855000e+02   3.8579027e+01
   1.2860000e+02   3.8573364e+01
   1.2865000e+02   3.8567702e+01
   1.2870000e+02   3.8562043e+01
   1.2875000e+02   3.8556387e+01
   1.2880000e+02   3.8550732e+01
   1.2885000e+02   3.8545080e+01
   1.2890000e+02   3.8539430e+01
   1.2895000e+02   3.8533782e+01
   1.2900000e+02   3.8528136e+01
   1.2905000e+02   3.8522493e+01
   1.2910000e+02   3.8516851e+01
   1.2915000e+02   3.8511212e+01
   1.2920000e+02   3.8505575e+01
   1.2925000e+02   3.8499941e+01
   1.2930000e+02   3.8494308e+01
   1.2935000e+02   3.8488678e+01
   1.2940000e+02   3.8483050e+01
   1.2945000e+02   3.8477424e+01
   1.2950000e+02   3.8471801e+01
   1.2955000e+02   3.8466179e+01
   1.2960000e+02   3.8460560e+01
   1.2965000e+02   3.8454943e+01
   1.2970000e+02   3.8449328e+01
   1.2975000e+02   3.8443716e+01
   1.2980000e+02   3.8438105e+01
   1.2985000e+02   3.8432497e+01
   1.2990000e+02   3.8426891e+01
   1.2995000e+02   3.8421287e+01
   1.3000000e+02   3.8415686e+01
   1.3005000e+02   3.8410086e+01
   1.3010000e+02   3.8404489e+01
   1.3015000e+02   3.8398894e+01
   1.3020000e+02   3.8393301e+01
   1.3025000e+02   3.8387710e+01
   1.3030000e+02   3.8382121e+01
   1.3035000e+02   3.8376535e+01
   1.3040000e+02   3.8370951e+01
   1.3045000e+02   3.8365369e+01
   1.3050000e+02   3.8359789e+01
   1.3055000e+02   3.8354211e+01
   1.3060000e+02   3.8348636e+01
   1.3065000e+02   3.8343063e+01
   1.3070000e+02   3.8337491e+01
   1.3075000e+02   3.8331923e+01
   1.3080000e+02   3.8326356e+01
   1.3085000e+02   3.8320791e+01
   1.3090000e+02   3.8315229e+01
   1.3095000e+02   3.8309668e+01
   1.3100000e+02   3.8304110e+01
   1.3105000e+02   3.8298554e+01
   1.3110000e+02   3.8293000e+01
   1.3115000e+02   3.8287449e+01
   1.3120000e+02   3.8281899e+01
   1.3125000e+02   3.8276352e+01
   1.3130000e+02   3.8270807e+01
   1.3135000e+02   3.8265264e+01
   1.3140000e+02   3.8259723e+01
   1.3145000e+02   3.8254184e+01
   1.3150000e+02   3.8248648e+01
   1.3155000e+02   3.8243113e+01
   1.3160000e+02   3.8237581e+01
   1.3165000e+02   3.8232051e+01
   1.3170000e+02   3.8226523e+01
   1.3175000e+02   3.8220997e+01
   1.3180000e+02   3.8215473e+01
   1.3185000e+02   3.8209952e+01
   1.3190000e+02   3.8204432e+01
   1.3195000e+02   3.8198915e+01
   1.3200000e+02   3.8193400e+01
   1.3205000e+02   3.8187887e+01
   1.3210000e+02   3.8182376e+01
   1.3215000e+02   3.8176867e+01
   1.3220000e+02   3.8171361e+01
   1.3225000e+02   3.8165856e+01
   1.3230000e+02   3.8160354e+01
   1.3235000e+02   3.8154854e+01
   1.3240000e+02   3.8149356e+01
   1.3245000e+02   3.8143860e+01
   1.3250000e+02   3.8138366e+01
   1.3255000e+02   3.8132874e+01
   1.3260000e+02   3.8127385e+01
   1.3265000e+02   3.8121897e+01
   1.3270000e+02   3.8116412e+01
   1.3275000e+02   3.8110929e+01
   1.3280000e+02   3.8105448e+01
   1.3285000e+02   3.8099969e+01
   1.3290000e+02   3.8094492e+01
   1.3295000e+02   3.8089017e+01
   1.3300000e+02   3.8083545e+01
   1.3305000e+02   3.8078074e+01
   1.3310000e+02   3.8072606e+01
   1.3315000e+02   3.8067140e+01
   1.3320000e+02   3.8061676e+01
   1.3325000e+02   3.8056214e+01
   1.3330000e+02   3.8050754e+01
   1.3335000e+02   3.8045296e+01
   1.3340000e+02   3.8039840e+01
   1.3345000e+02   3.8034386e+01
   1.3350000e+02   3.8028935e+01
   1.3355000e+02   3.8023486e+01
   1.3360000e+02   3.8018038e+01
   1.3365000e+02   3.8012593e+01
   1.3370000e+02   3.8007150e+01
   1.3375000e+02   3.8001709e+01
   1.3380000e+02   3.7996270e+01
   1.3385000e+02   3.7990833e+01
   1.3390000e+02   3.7985398e+01
   1.3395000e+02   3.7979966e+01
   1.3400000e+02   3.7974535e+01
   1.3405000e+02   3.7969107e+01
   1.3410000e+02   3.7963680e+01
   1.3415000e+02   3.7958256e+01
   1.3420000e+02   3.7952834e+01
   1.3425000e+02   3.7947414e+01
   1.3430000e+02   3.7941996e+01
   1.3435000e+02   3.7936580e+01
   1.3440000e+02   3.7931166e+01
   1.3445000e+02   3.7925754e+01
   1.3450000e+02   3.7920344e+01
   1.3455000e+02   3.7914937e+01
   1.3460000e+02   3.7909531e+01
   1.3465000e+02   3.7904128e+01
   1.3470000e+02   3.7898726e+01
   1.3475000e+02   3.7893327e+01
   1.3480000e+02   3.7887930e+01
   1.3485000e+02   3.7882534e+01
   1.3490000e+02   3.7877141e+01
   1.3495000e+02   3.7871750e+01
   1.3500000e+02   3.7866361e+01
   1.3505000e+02   3.7860974e+01
   1.3510000e+02   3.7855589e+01
   1.3515000e+02   3.7850207e+01
   1.3520000e+02   3.7844826e+01
   1.3525000e+02   3.7839447e+01
   1.3530000e+02   3.7834070e+01
   1.3535000e+02   3.7828696e+01
   1.3540000e+02   3.7823323e+01
   1.3545000e+02   3.7817953e+01
   1.3550000e+02   3.7812585e+01
   1.3555000e+02   3.7807218e+01
   1.3560000e+02   3.7801854e+01
   1.3565000e+02   3.7796492e+01
   1.3570000e+02   3.7791131e+01
   1.3575000e+02   3.7785773e+01
   1.3580000e+02   3.7780417e+01
   1.3585000e+02   3.7775063e+01
   1.3590000e+02   3.7769711e+01
   1.3595000e+02   3.7764361e+01
   1.3600000e+02   3.7759013e+01
   1.3605000e+02   3.7753667e+01
   1.3610000e+02   3.7748324e+01
   1.3615000e+02   3.7742982e+01
   1.3620000e+02   3.7737642e+01
   1.3625000e+02   3.7732304e+01
   1.3630000e+02   3.7726969e+01
   1.3635000e+02   3.7721635e+01
   1.3640000e+02   3.7716303e+01
   1.3645000e+02   3.7710974e+01
   1.3650000e+02   3.7705646e+01
   1.3655000e+02   3.7700321e+01
   1.3660000e+02   3.7694997e+01
   1.3665000e+02   3.7689676e+01
   1.3670000e+02   3.7684356e+01
   1.3675000e+02   3.7679039e+01
   1.3680000e+02   3.7673724e+01
   1.3685000e+02   3.7668410e+01
   1.3690000e+02   3.7663099e+01
   1.3695000e+02   3.7657790e+01
   1.3700000e+02   3.7652482e+01
   1.3705000e+02   3.7647177e+01
   1.3710000e+02   3.7641874e+01
   1.3715000e+02   3.7636573e+01
   1.3720000e+02   3.7631273e+01
   1.3725000e+02   3.7625976e+01
   1.3730000e+02   3.7620681e+01
   1.3735000e+02   3.7615388e+01
   1.3740000e+02   3.7610097e+01
   1.3745000e+02   3.7604807e+01
   1.3750000e+02   3.7599520e+01
   1.3755000e+02   3.7594235e+01
   1.3760000e+02   3.7588952e+01
   1.3765000e+02   3.7583671e+01
   1.3770000e+02   3.7578392e+01
   1.3775000e+02   3.7573115e+01
   1.3780000e+02   3.7567839e+01
   1.3785000e+02   3.7562566e+01
   1.3790000e+02   3.7557295e+01
   1.3795000e+02   3.7552026e+01
   1.3800000e+02   3.7546759e+01
   1.3805000e+02   3.7541494e+01
   1.3810000e+02   3.7536231e+01
   1.3815000e+02   3.7530969e+01
   1.3820000e+02   3.7525710e+01
   1.3825000e+02   3.7520453e+01
   1.3830000e+02   3.7515198e+01
   1.3835000e+02   3.7509945e+01
   1.3840000e+02   3.7504694e+01
   1.3845000e+02   3.7499444e+01
   1.3850000e+02   3.7494197e+01
   1.3855000e+02   3.7488952e+01
   1.3860000e+02   3.7483709e+01
   1.3865000e+02   3.7478467e+01
   1.3870000e+02   3.7473228e+01
   1.3875000e+02   3.7467991e+01
   1.3880000e+02   3.7462755e+01
   1.3885000e+02   3.7457522e+01
   1.3890000e+02   3.7452291e+01
   1.3895000e+02   3.7447061e+01
   1.3900000e+02   3.7441834e+01
   1.3905000e+02   3.7436608e+01
   1.3910000e+02   3.7431385e+01
   1.3915000e+02   3.7426163e+01
   1.3920000e+02   3.7420944e+01
   1.3925000e+02   3.7415726e+01
   1.3930000e+02   3.7410511e+01
   1.3935000e+02   3.7405297e+01
   1.3940000e+02   3.7400085e+01
   1.3945000e+02   3.7394876e+01
   1.3950000e+02   3.7389668e+01
   1.3955000e+02   3.7384462e+01
   1.3960000e+02   3.7379258e+01
   1.3965000e+02   3.7374056e+01
   1.3970000e+02   3.7368856e+01
   1.3975000e+02   3.7363658e+01
   1.3980000e+02   3.7358462e+01
   1.3985000e+02   3.7353268e+01
   1.3990000e+02   3.7348076e+01
   1.3995000e+02   3.7342886e+01
   1.4000000e+02   3.7337698e+01
   1.4005000e+02   3.7332512e+01
   1.4010000e+02   3.7327328e+01
   1.4015000e+02   3.7322145e+01
   1.4020000e+02   3.7316965e+01
   1.4025000e+02   3.7311786e+01
   1.4030000e+02   3.7306610e+01
   1.4035000e+02   3.7301435e+01
   1.4040000e+02   3.7296263e+01
   1.4045000e+02   3.7291092e+01
   1.4050000e+02   3.7285923e+01
   1.4055000e+02   3.7280757e+01
   1.4060000e+02   3.7275592e+01
   1.4065000e+02   3.7270429e+01
   1.4070000e+02   3.7265268e+01
   1.4075000e+02   3.7260109e+01
   1.4080000e+02   3.7254952e+01
   1.4085000e+02   3.7249797e+01
   1.4090000e+02   3.7244643e+01
   1.4095000e+02   3.7239492e+01
   1.4100000e+02   3.7234343e+01
   1.4105000e+02   3.7229195e+01
   1.4110000e+02   3.7224050e+01
   1.4115000e+02   3.7218906e+01
   1.4120000e+02   3.7213765e+01
   1.4125000e+02   3.7208625e+01
   1.4130000e+02   3.7203487e+01
   1.4135000e+02   3.7198351e+01
   1.4140000e+02   3.7193217e+01
   1.4145000e+02   3.7188085e+01
   1.4150000e+02   3.7182955e+01
   1.4155000e+02   3.7177827e+01
   1.4160000e+02   3.7172701e+01
   1.4165000e+02   3.7167576e+01
   1.4170000e+02   3.7162454e+01
   1.4175000e+02   3.7157333e+01
   1.4180000e+02   3.7152215e+01
   1.4185000e+02   3.7147098e+01
   1.4190000e+02   3.7141983e+01
   1.4195000e+02   3.7136870e+01
   1.4200000e+02   3.7131759e+01
   1.4205000e+02   3.7126650e+01
   1.4210000e+02   3.7121543e+01
   1.4215000e+02   3.7116438e+01
   1.4220000e+02   3.7111334e+01
   1.4225000e+02   3.7106233e+01
   1.4230000e+02   3.7101133e+01
   1.4235000e+02   3.7096036e+01
   1.4240000e+02   3.7090940e+01
   1.4245000e+02   3.7085846e+01
   1.4250000e+02   3.7080754e+01
   1.4255000e+02   3.7075664e+01
   1.4260000e+02   3.7070576e+01
   1.4265000e+02   3.7065490e+01
   1.4270000e+02   3.7060405e+01
   1.4275000e+02   3.7055323e+01
   1.4280000e+02   3.7050242e+01
   1.4285000e+02   3.7045164e+01
   1.4290000e+02   3.7040087e+01
   1.4295000e+02   3.7035012e+01
   1.4300000e+02   3.7029939e+01
   1.4305000e+02   3.7024868e+01
   1.4310000e+02   3.7019798e+01
   1.4315000e+02   3.7014731e+01
   1.4320000e+02   3.7009666e+01
   1.4325000e+02   3.7004602e+01
   1.4330000e+02   3.6999540e+01
   1.4335000e+02   3.6994480e+01
   1.4340000e+02   3.6989422e+01
   1.4345000e+02   3.6984366e+01
   1.4350000e+02   3.6979312e+01
   1.4355000e+02   3.6974260e+01
   1.4360000e+02   3.6969209e+01
   1.4365000e+02   3.6964161e+01
   1.4370000e+02   3.6959114e+01
   1.4375000e+02   3.6954069e+01
   1.4380000e+02   3.6949026e+01
   1.4385000e+02   3.6943985e+01
   1.4390000e+02   3.6938946e+01
   1.4395000e+02   3.6933908e+01
   1.4400000e+02   3.6928873e+01
   1.4405000e+02   3.6923839e+01
   1.4410000e+02   3.6918807e+01
   1.4415000e+02   3.6913777e+01
   1.4420000e+02   3.6908749e+01
   1.4425000e+02   3.6903723e+01
   1.4430000e+02   3.6898699e+01
   1.4435000e+02   3.6893676e+01
   1.4440000e+02   3.6888656e+01
   1.4445000e+02   3.6883637e+01
   1.4450000e+02   3.6878620e+01
   1.4455000e+02   3.6873605e+01
   1.4460000e+02   3.6868592e+01
   1.4465000e+02   3.6863581e+01
   1.4470000e+02   3.6858571e+01
   1.4475000e+02   3.6853563e+01
   1.4480000e+02   3.6848558e+01
   1.4485000e+02   3.6843554e+01
   1.4490000e+02   3.6838552e+01
   1.4495000e+02   3.6833551e+01
   1.4500000e+02   3.6828553e+01
   1.4505000e+02   3.6823556e+01
   1.4510000e+02   3.6818562e+01
   1.4515000e+02   3.6813569e+01
   1.4520000e+02   3.6808578e+01
   1.4525000e+02   3.6803588e+01
   1.4530000e+02   3.6798601e+01
   1.4535000e+02   3.6793616e+01
   1.4540000e+02   3.6788632e+01
   1.4545000e+02   3.6783650e+01
   1.4550000e+02   3.6778670e+01
   1.4555000e+02   3.6773692e+01
   1.4560000e+02   3.6768716e+01
   1.4565000e+02   3.6763741e+01
   1.4570000e+02   3.6758768e+01
   1.4575000e+02   3.6753797e+01
   1.4580000e+02   3.6748828e+01
   1.4585000e+02   3.6743861e+01
   1.4590000e+02   3.6738896e+01
   1.4595000e+02   3.6733932e+01
   1.4600000e+02   3.6728971e+01
   1.4605000e+02   3.6724011e+01
   1.4610000e+02   3.6719053e+01
   1.4615000e+02   3.6714096e+01
   1.4620000e+02   3.6709142e+01
   1.4625000e+02   3.6704189e+01
   1.4630000e+02   3.6699239e+01
   1.4635000e+02   3.6694290e+01
   1.4640000e+02   3.6689342e+01
   1.4645000e+02   3.6684397e+01
   1.4650000e+02   3.6679454e+01
   1.4655000e+02   3.6674512e+01
   1.4660000e+02   3.6669572e+01
   1.4665000e+02   3.6664634e+01
   1.4670000e+02   3.6659698e+01
   1.4675000e+02   3.6654763e+01
   1.4680000e+02   3.6649830e+01
   1.4685000e+02   3.6644900e+01
   1.4690000e+02   3.6639970e+01
   1.4695000e+02   3.6635043e+01
   1.4700000e+02   3.6630118e+01
   1.4705000e+02   3.6625194e+01
   1.4710000e+02   3.6620272e+01
   1.4715000e+02   3.6615352e+01
   1.4720000e+02   3.6610434e+01
   1.4725000e+02   3.6605518e+01
   1.4730000e+02   3.6600603e+01
   1.4735000e+02   3.6595690e+01
   1.4740000e+02   3.6590779e+01
   1.4745000e+02   3.6585870e+01
   1.4750000e+02   3.6580962e+01
   1.4755000e+02   3.6576057e+01
   1.4760000e+02   3.6571153e+01
   1.4765000e+02   3.6566251e+01
   1.4770000e+02   3.6561351e+01
   1.4775000e+02   3.6556452e+01
   1.4780000e+02   3.6551555e+01
   1.4785000e+02   3.6546660e+01
   1.4790000e+02   3.6541767e+01
   1.4795000e+02   3.6536876e+01
   1.4800000e+02   3.6531986e+01
   1.4805000e+02   3.6527099e+01
   1.4810000e+02   3.6522213e+01
   1.4815000e+02   3.6517328e+01
   1.4820000e+02   3.6512446e+01
   1.4825000e+02   3.6507565e+01
   1.4830000e+02   3.6502686e+01
   1.4835000e+02   3.6497809e+01
   1.4840000e+02   3.6492934e+01
   1.4845000e+02   3.6488060e+01
   1.4850000e+02   3.6483189e+01
   1.4855000e+02   3.6478319e+01
   1.4860000e+02   3.6473450e+01
   1.4865000e+02   3.6468584e+01
   1.4870000e+02   3.6463719e+01
   1.4875000e+02   3.6458856e+01
   1.4880000e+02   3.6453995e+01
   1.4885000e+02   3.6449136e+01
   1.4890000e+02   3.6444278e+01
   1.4895000e+02   3.6439422e+01
   1.4900000e+02   3.6434568e+01
   1.4905000e+02   3.6429716e+01
   1.4910000e+02   3.6424865e+01
   1.4915000e+02   3.6420016e+01
   1.4920000e+02   3.6415169e+01
   1.4925000e+02   3.6410324e+01
   1.4930000e+02   3.6405481e+01
   1.4935000e+02   3.6400639e+01
   1.4940000e+02   3.6395799e+01
   1.4945000e+02   3.6390961e+01
   1.4950000e+02   3.6386124e+01
   1.4955000e+02   3.6381289e+01
   1.4960000e+02   3.6376456e+01
   1.4965000e+02   3.6371625e+01
   1.4970000e+02   3.6366796e+01
   1.4975000e+02   3.6361968e+01
   1.4980000e+02   3.6357142e+01
   1.4985000e+02   3.6352318e+01
   1.4990000e+02   3.6347495e+01
   1.4995000e+02   3.6342674e+01
   1.5000000e+02   3.6337855e+01
   1.5005000e+02   3.6333038e+01
   1.5010000e+02   3.6328223e+01
   1.5015000e+02   3.6323409e+01
   1.5020000e+02   3.6318597e+01
   1.5025000e+02   3.6313786e+01
   1.5030000e+02   3.6308978e+01
   1.5035000e+02   3.6304171e+01
   1.5040000e+02   3.6299366e+01
   1.5045000e+02   3.6294563e+01
   1.5050000e+02   3.6289761e+01
   1.5055000e+02   3.6284961e+01
   1.5060000e+02   3.6280163e+01
   1.5065000e+02   3.6275366e+01
   1.5070000e+02   3.6270572e+01
   1.5075000e+02   3.6265779e+01
   1.5080000e+02   3.6260988e+01
   1.5085000e+02   3.6256198e+01
   1.5090000e+02   3.6251410e+01
   1.5095000e+02   3.6246624e+01
   1.5100000e+02   3.6241840e+01
   1.5105000e+02   3.6237057e+01
   1.5110000e+02   3.6232277e+01
   1.5115000e+02   3.6227497e+01
   1.5120000e+02   3.6222720e+01
   1.5125000e+02   3.6217944e+01
   1.5130000e+02   3.6213170e+01
   1.5135000e+02   3.6208398e+01
   1.5140000e+02   3.6203627e+01
   1.5145000e+02   3.6198859e+01
   1.5150000e+02   3.6194091e+01
   1.5155000e+02   3.6189326e+01
   1.5160000e+02   3.6184562e+01
   1.5165000e+02   3.6179800e+01
   1.5170000e+02   3.6175040e+01
   1.5175000e+02   3.6170282e+01
   1.5180000e+02   3.6165525e+01
   1.5185000e+02   3.6160770e+01
   1.5190000e+02   3.6156016e+01
   1.5195000e+02   3.6151264e+01
   1.5200000e+02   3.6146514e+01
   1.5205000e+02   3.6141766e+01
   1.5210000e+02   3.6137020e+01
   1.5215000e+02   3.6132275e+01
   1.5220000e+02   3.6127531e+01
   1.5225000e+02   3.6122790e+01
   1.5230000e+02   3.6118050e+01
   1.5235000e+02   3.6113312e+01
   1.5240000e+02   3.6108576e+01
   1.5245000e+02   3.6103841e+01
   1.5250000e+02   3.6099108e+01
   1.5255000e+02   3.6094377e+01
   1.5260000e+02   3.6089647e+01
   1.5265000e+02   3.6084919e+01
   1.5270000e+02   3.6080193e+01
   1.5275000e+02   3.6075468e+01
   1.5280000e+02   3.6070746e+01
   1.5285000e+02   3.6066024e+01
   1.5290000e+02   3.6061305e+01
   1.5295000e+02   3.6056587e+01
   1.5300000e+02   3.6051871e+01
   1.5305000e+02   3.6047157e+01
   1.5310000e+02   3.6042444e+01
   1.5315000e+02   3.6037733e+01
   1.5320000e+02   3.6033024e+01
   1.5325000e+02   3.6028316e+01
   1.5330000e+02   3.6023610e+01
   1.5335000e+02   3.6018906e+01
   1.5340000e+02   3.6014203e+01
   1.5345000e+02   3.6009502e+01
   1.5350000e+02   3.6004803e+01
   1.5355000e+02   3.6000105e+01
   1.5360000e+02   3.5995409e+01
   1.5365000e+02   3.5990715e+01
   1.5370000e+02   3.5986022e+01
   1.5375000e+02   3.5981332e+01
   1.5380000e+02   3.5976642e+01
   1.5385000e+02   3.5971955e+01
   1.5390000e+02   3.5967269e+01
   1.5395000e+02   3.5962585e+01
   1.5400000e+02   3.5957902e+01
   1.5405000e+02   3.5953221e+01
   1.5410000e+02   3.5948542e+01
   1.5415000e+02   3.5943865e+01
   1.5420000e+02   3.5939189e+01
   1.5425000e+02   3.5934515e+01
   1.5430000e+02   3.5929842e+01
   1.5435000e+02   3.5925171e+01
   1.5440000e+02   3.5920502e+01
   1.5445000e+02   3.5915834e+01
   1.5450000e+02   3.5911168e+01
   1.5455000e+02   3.5906504e+01
   1.5460000e+02   3.5901842e+01
   1.5465000e+02   3.5897181e+01
   1.5470000e+02   3.5892521e+01
   1.5475000e+02   3.5887864e+01
   1.5480000e+02   3.5883208e+01
   1.5485000e+02   3.5878554e+01
   1.5490000e+02   3.5873901e+01
   1.5495000e+02   3.5869250e+01
   1.5500000e+02   3.5864600e+01
   1.5505000e+02   3.5859953e+01
   1.5510000e+02   3.5855307e+01
   1.5515000e+02   3.5850662e+01
   1.5520000e+02   3.5846020e+01
   1.5525000e+02   3.5841378e+01
   1.5530000e+02   3.5836739e+01
   1.5535000e+02   3.5832101e+01
   1.5540000e+02   3.5827465e+01
   1.5545000e+02   3.5822830e+01
   1.5550000e+02   3.5818197e+01
   1.5555000e+02   3.5813566e+01
   1.5560000e+02   3.5808937e+01
   1.5565000e+02   3.5804309e+01
   1.5570000e+02   3.5799682e+01
   1.5575000e+02   3.5795058e+01
   1.5580000e+02   3.5790434e+01
   1.5585000e+02   3.5785813e+01
   1.5590000e+02   3.5781193e+01
   1.5595000e+02   3.5776575e+01
   1.5600000e+02   3.5771958e+01
   1.5605000e+02   3.5767344e+01
   1.5610000e+02   3.5762730e+01
   1.5615000e+02   3.5758119e+01
   1.5620000e+02   3.5753509e+01
   1.5625000e+02   3.5748900e+01
   1.5630000e+02   3.5744293e+01
   1.5635000e+02   3.5739688e+01
   1.5640000e+02   3.5735085e+01
   1.5645000e+02   3.5730483e+01
   1.5650000e+02   3.5725883e+01
   1.5655000e+02   3.5721284e+01
   1.5660000e+02   3.5716687e+01
   1.5665000e+02   3.5712091e+01
   1.5670000e+02   3.5707498e+01
   1.5675000e+02   3.5702906e+01
   1.5680000e+02   3.5698315e+01
   1.5685000e+02   3.5693726e+01
   1.5690000e+02   3.5689139e+01
   1.5695000e+02   3.5684553e+01
   1.5700000e+02   3.5679969e+01
   1.5705000e+02   3.5675386e+01
   1.5710000e+02   3.5670806e+01
   1.5715000e+02   3.5666226e+01
   1.5720000e+02   3.5661649e+01
   1.5725000e+02   3.5657073e+01
   1.5730000e+02   3.5652498e+01
   1.5735000e+02   3.5647925e+01
   1.5740000e+02   3.5643354e+01
   1.5745000e+02   3.5638784e+01
   1.5750000e+02   3.5634216e+01
   1.5755000e+02   3.5629650e+01
   1.5760000e+02   3.5625085e+01
   1.5765000e+02   3.5620522e+01
   1.5770000e+02   3.5615961e+01
   1.5775000e+02   3.5611401e+01
   1.5780000e+02   3.5606842e+01
   1.5785000e+02   3.5602285e+01
   1.5790000e+02   3.5597730e+01
   1.5795000e+02   3.5593177e+01
   1.5800000e+02   3.5588625e+01
   1.5805000e+02   3.5584074e+01
   1.5810000e+02   3.5579525e+01
   1.5815000e+02   3.5574978e+01
   1.5820000e+02   3.5570432e+01
   1.5825000e+02   3.5565888e+01
   1.5830000e+02   3.5561346e+01
   1.5835000e+02   3.5556805e+01
   1.5840000e+02   3.5552266e+01
   1.5845000e+02   3.5547728e+01
   1.5850000e+02   3.5543192e+01
   1.5855000e+02   3.5538658e+01
   1.5860000e+02   3.5534125e+01
   1.5865000e+02   3.5529593e+01
   1.5870000e+02   3.5525064e+01
   1.5875000e+02   3.5520535e+01
   1.5880000e+02   3.5516009e+01
   1.5885000e+02   3.5511484e+01
   1.5890000e+02   3.5506960e+01
   1.5895000e+02   3.5502439e+01
   1.5900000e+02   3.5497918e+01
   1.5905000e+02   3.5493400e+01
   1.5910000e+02   3.5488882e+01
   1.5915000e+02   3.5484367e+01
   1.5920000e+02   3.5479853e+01
   1.5925000e+02   3.5475341e+01
   1.5930000e+02   3.5470830e+01
   1.5935000e+02   3.5466320e+01
   1.5940000e+02   3.5461813e+01
   1.5945000e+02   3.5457307e+01
   1.5950000e+02   3.5452802e+01
   1.5955000e+02   3.5448299e+01
   1.5960000e+02   3.5443798e+01
   1.5965000e+02   3.5439298e+01
   1.5970000e+02   3.5434800e+01
   1.5975000e+02   3.5430303e+01
   1.5980000e+02   3.5425808e+01
   1.5985000e+02   3.5421314e+01
   1.5990000e+02   3.5416822e+01
   1.5995000e+02   3.5412332e+01
   1.6000000e+02   3.5407843e+01
   1.6005000e+02   3.5403356e+01
   1.6010000e+02   3.5398870e+01
   1.6015000e+02   3.5394386e+01
   1.6020000e+02   3.5389903e+01
   1.6025000e+02   3.5385422e+01
   1.6030000e+02   3.5380942e+01
   1.6035000e+02   3.5376465e+01
   1.6040000e+02   3.5371988e+01
   1.6045000e+02   3.5367513e+01
   1.6050000e+02   3.5363040e+01
   1.6055000e+02   3.5358568e+01
   1.6060000e+02   3.5354098e+01
   1.6065000e+02   3.5349629e+01
   1.6070000e+02   3.5345162e+01
   1.6075000e+02   3.5340697e+01
   1.6080000e+02   3.5336233e+01
   1.6085000e+02   3.5331770e+01
   1.6090000e+02   3.5327309e+01
   1.6095000e+02   3.5322850e+01
   1.6100000e+02   3.5318392e+01
   1.6105000e+02   3.5313936e+01
   1.6110000e+02   3.5309481e+01
   1.6115000e+02   3.5305028e+01
   1.6120000e+02   3.5300576e+01
   1.6125000e+02   3.5296126e+01
   1.6130000e+02   3.5291677e+01
   1.6135000e+02   3.5287230e+01
   1.6140000e+02   3.5282785e+01
   1.6145000e+02   3.5278341e+01
   1.6150000e+02   3.5273898e+01
   1.6155000e+02   3.5269457e+01
   1.6160000e+02   3.5265018e+01
   1.6165000e+02   3.5260580e+01
   1.6170000e+02   3.5256144e+01
   1.6175000e+02   3.5251709e+01
   1.6180000e+02   3.5247276e+01
   1.6185000e+02   3.5242844e+01
   1.6190000e+02   3.5238414e+01
   1.6195000e+02   3.5233985e+01
   1.6200000e+02   3.5229558e+01
   1.6205000e+02   3.5225132e+01
   1.6210000e+02   3.5220708e+01
   1.6215000e+02   3.5216286e+01
   1.6220000e+02   3.5211865e+01
   1.6225000e+02   3.5207445e+01
   1.6230000e+02   3.5203027e+01
   1.6235000e+02   3.5198611e+01
   1.6240000e+02   3.5194196e+01
   1.6245000e+02   3.5189782e+01
   1.6250000e+02   3.5185370e+01
   1.6255000e+02   3.5180960e+01
   1.6260000e+02   3.5176551e+01
   1.6265000e+02   3.5172144e+01
   1.6270000e+02   3.5167738e+01
   1.6275000e+02   3.5163334e+01
   1.6280000e+02   3.5158931e+01
   1.6285000e+02   3.5154529e+01
   1.6290000e+02   3.5150130e+01
   1.6295000e+02   3.5145731e+01
   1.6300000e+02   3.5141335e+01
   1.6305000e+02   3.5136939e+01
   1.6310000e+02   3.5132546e+01
   1.6315000e+02   3.5128153e+01
   1.6320000e+02   3.5123763e+01
   1.6325000e+02   3.5119373e+01
   1.6330000e+02   3.5114986e+01
   1.6335000e+02   3.5110599e+01
   1.6340000e+02   3.5106215e+01
   1.6345000e+02   3.5101831e+01
   1.6350000e+02   3.5097450e+01
   1.6355000e+02   3.5093069e+01
   1.6360000e+02   3.5088691e+01
   1.6365000e+02   3.5084314e+01
   1.6370000e+02   3.5079938e+01
   1.6375000e+02   3.5075564e+01
   1.6380000e+02   3.5071191e+01
   1.6385000e+02   3.5066820e+01
   1.6390000e+02   3.5062450e+01
   1.6395000e+02   3.5058082e+01
   1.6400000e+02   3.5053715e+01
   1.6405000e+02   3.5049350e+01
   1.6410000e+02   3.5044986e+01
   1.6415000e+02   3.5040624e+01
   1.6420000e+02   3.5036263e+01
   1.6425000e+02   3.5031904e+01
   1.6430000e+02   3.5027546e+01
   1.6435000e+02   3.5023189e+01
   1.6440000e+02   3.5018835e+01
   1.6445000e+02   3.5014481e+01
   1.6450000e+02   3.5010129e+01
   1.6455000e+02   3.5005779e+01
   1.6460000e+02   3.5001430e+01
   1.6465000e+02   3.4997083e+01
   1.6470000e+02   3.4992737e+01
   1.6475000e+02   3.4988392e+01
   1.6480000e+02   3.4984049e+01
   1.6485000e+02   3.4979708e+01
   1.6490000e+02   3.4975368e+01
   1.6495000e+02   3.4971029e+01
   1.6500000e+02   3.4966692e+01
   1.6505000e+02   3.4962357e+01
   1.6510000e+02   3.4958023e+01
   1.6515000e+02   3.4953690e+01
   1.6520000e+02   3.4949359e+01
   1.6525000e+02   3.4945029e+01
   1.6530000e+02   3.4940701e+01
   1.6535000e+02   3.4936374e+01
   1.6540000e+02   3.4932049e+01
   1.6545000e+02   3.4927725e+01
   1.6550000e+02   3.4923403e+01
   1.6555000e+02   3.4919082e+01
   1.6560000e+02   3.4914763e+01
   1.6565000e+02   3.4910445e+01
   1.6570000e+02   3.4906128e+01
   1.6575000e+02   3.4901813e+01
   1.6580000e+02   3.4897500e+01
   1.6585000e+02   3.4893188e+01
   1.6590000e+02   3.4888877e+01
   1.6595000e+02   3.4884568e+01
   1.6600000e+02   3.4880260e+01
   1.6605000e+02   3.4875954e+01
   1.6610000e+02   3.4871649e+01
   1.6615000e+02   3.4867346e+01
   1.6620000e+02   3.4863044e+01
   1.6625000e+02   3.4858744e+01
   1.6630000e+02   3.4854445e+01
   1.6635000e+02   3.4850147e+01
   1.6640000e+02   3.4845851e+01
   1.6645000e+02   3.4841557e+01
   1.6650000e+02   3.4837263e+01
   1.6655000e+02   3.4832972e+01
   1.6660000e+02   3.4828682e+01
   1.6665000e+02   3.4824393e+01
   1.6670000e+02   3.4820106e+01
   1.6675000e+02   3.4815820e+01
   1.6680000e+02   3.4811535e+01
   1.6685000e+02   3.4807252e+01
   1.6690000e+02   3.4802971e+01
   1.6695000e+02   3.4798691e+01
   1.6700000e+02   3.4794412e+01
   1.6705000e+02   3.4790135e+01
   1.6710000e+02   3.4785859e+01
   1.6715000e+02   3.4781585e+01
   1.6720000e+02   3.4777312e+01
   1.6725000e+02   3.4773040e+01
   1.6730000e+02   3.4768771e+01
   1.6735000e+02   3.4764502e+01
   1.6740000e+02   3.4760235e+01
   1.6745000e+02   3.4755969e+01
   1.6750000e+02   3.4751705e+01
   1.6755000e+02   3.4747442e+01
   1.6760000e+02   3.4743181e+01
   1.6765000e+02   3.4738921e+01
   1.6770000e+02   3.4734662e+01
   1.6775000e+02   3.4730405e+01
   1.6780000e+02   3.4726150e+01
   1.6785000e+02   3.4721896e+01
   1.6790000e+02   3.4717643e+01
   1.6795000e+02   3.4713391e+01
   1.6800000e+02   3.4709142e+01
   1.6805000e+02   3.4704893e+01
   1.6810000e+02   3.4700646e+01
   1.6815000e+02   3.4696400e+01
   1.6820000e+02   3.4692156e+01
   1.6825000e+02   3.4687913e+01
   1.6830000e+02   3.4683672e+01
   1.6835000e+02   3.4679432e+01
   1.6840000e+02   3.4675194e+01
   1.6845000e+02   3.4670957e+01
   1.6850000e+02   3.4666721e+01
   1.6855000e+02   3.4662487e+01
   1.6860000e+02   3.4658254e+01
   1.6865000e+02   3.4654022e+01
   1.6870000e+02   3.4649792e+01
   1.6875000e+02   3.4645564e+01
   1.6880000e+02   3.4641337e+01
   1.6885000e+02   3.4637111e+01
   1.6890000e+02   3.4632887e+01
   1.6895000e+02   3.4628664e+01
   1.6900000e+02   3.4624442e+01
   1.6905000e+02   3.4620222e+01
   1.6910000e+02   3.4616004e+01
   1.6915000e+02   3.4611786e+01
   1.6920000e+02   3.4607570e+01
   1.6925000e+02   3.4603356e+01
   1.6930000e+02   3.4599143e+01
   1.6935000e+02   3.4594931e+01
   1.6940000e+02   3.4590721e+01
   1.6945000e+02   3.4586512e+01
   1.6950000e+02   3.4582305e+01
   1.6955000e+02   3.4578099e+01
   1.6960000e+02   3.4573894e+01
   1.6965000e+02   3.4569691e+01
   1.6970000e+02   3.4565489e+01
   1.6975000e+02   3.4561289e+01
   1.6980000e+02   3.4557090e+01
   1.6985000e+02   3.4552892e+01
   1.6990000e+02   3.4548696e+01
   1.6995000e+02   3.4544502e+01
   1.7000000e+02   3.4540308e+01
   1.7005000e+02   3.4536116e+01
   1.7010000e+02   3.4531926e+01
   1.7015000e+02   3.4527736e+01
   1.7020000e+02   3.4523549e+01
   1.7025000e+02   3.4519362e+01
   1.7030000e+02   3.4515177e+01
   1.7035000e+02   3.4510994e+01
   1.7040000e+02   3.4506811e+01
   1.7045000e+02   3.4502630e+01
   1.7050000e+02   3.4498451e+01
   1.7055000e+02   3.4494273e+01
   1.7060000e+02   3.4490096e+01
   1.7065000e+02   3.4485921e+01
   1.7070000e+02   3.4481747e+01
   1.7075000e+02   3.4477575e+01
   1.7080000e+02   3.4473403e+01
   1.7085000e+02   3.4469234e+01
   1.7090000e+02   3.4465065e+01
   1.7095000e+02   3.4460898e+01
   1.7100000e+02   3.4456733e+01
   1.7105000e+02   3.4452569e+01
   1.7110000e+02   3.4448406e+01
   1.7115000e+02   3.4444244e+01
   1.7120000e+02   3.4440084e+01
   1.7125000e+02   3.4435926e+01
   1.7130000e+02   3.4431768e+01
   1.7135000e+02   3.4427612e+01
   1.7140000e+02   3.4423458e+01
   1.7145000e+02   3.4419305e+01
   1.7150000e+02   3.4415153e+01
   1.7155000e+02   3.4411002e+01
   1.7160000e+02   3.4406853e+01
   1.7165000e+02   3.4402706e+01
   1.7170000e+02   3.4398559e+01
   1.7175000e+02   3.4394414e+01
   1.7180000e+02   3.4390271e+01
   1.7185000e+02   3.4386129e+01
   1.7190000e+02   3.4381988e+01
   1.7195000e+02   3.4377848e+01
   1.7200000e+02   3.4373710e+01
   1.7205000e+02   3.4369573e+01
   1.7210000e+02   3.4365438e+01
   1.7215000e+02   3.4361304e+01
   1.7220000e+02   3.4357171e+01
   1.7225000e+02   3.4353040e+01
   1.7230000e+02   3.4348910e+01
   1.7235000e+02   3.4344782e+01
   1.7240000e+02   3.4340654e+01
   1.7245000e+02   3.4336529e+01
   1.7250000e+02   3.4332404e+01
   1.7255000e+02   3.4328281e+01
   1.7260000e+02   3.4324159e+01
   1.7265000e+02   3.4320039e+01
   1.7270000e+02   3.4315920e+01
   1.7275000e+02   3.4311802e+01
   1.7280000e+02   3.4307686e+01
   1.7285000e+02   3.4303571e+01
   1.7290000e+02   3.4299457e+01
   1.7295000e+02   3.4295345e+01
   1.7300000e+02   3.4291234e+01
   1.7305000e+02   3.4287125e+01
   1.7310000e+02   3.4283016e+01
   1.7315000e+02   3.4278909e+01
   1.7320000e+02   3.4274804e+01
   1.7325000e+02   3.4270700e+01
   1.7330000e+02   3.4266597e+01
   1.7335000e+02   3.4262496e+01
   1.7340000e+02   3.4258395e+01
   1.7345000e+02   3.4254297e+01
   1.7350000e+02   3.4250199e+01
   1.7355000e+02   3.4246103e+01
   1.7360000e+02   3.4242008e+01
   1.7365000e+02   3.4237915e+01
   1.7370000e+02   3.4233823e+01
   1.7375000e+02   3.4229732e+01
   1.7380000e+02   3.4225643e+01
   1.7385000e+02   3.4221555e+01
   1.7390000e+02   3.4217468e+01
   1.7395000e+02   3.4213383e+01
   1.7400000e+02   3.4209299e+01
   1.7405000e+02   3.4205216e+01
   1.7410000e+02   3.4201135e+01
   1.7415000e+02   3.4197055e+01
   1.7420000e+02   3.4192976e+01
   1.7425000e+02   3.4188899e+01
   1.7430000e+02   3.4184823e+01
   1.7435000e+02   3.4180748e+01
   1.7440000e+02   3.4176675e+01
   1.7445000e+02   3.4172603e+01
   1.7450000e+02   3.4168532e+01
   1.7455000e+02   3.4164463e+01
   1.7460000e+02   3.4160395e+01
   1.7465000e+02   3.4156328e+01
   1.7470000e+02   3.4152263e+01
   1.7475000e+02   3.4148199e+01
   1.7480000e+02   3.4144136e+01
   1.7485000e+02   3.4140074e+01
   1.7490000e+02   3.4136014e+01
   1.7495000e+02   3.4131956e+01
   1.7500000e+02   3.4127898e+01
   1.7505000e+02   3.4123842e+01
   1.7510000e+02   3.4119787e+01
   1.7515000e+02   3.4115734e+01
   1.7520000e+02   3.4111682e+01
   1.7525000e+02   3.4107631e+01
   1.7530000e+02   3.4103581e+01
   1.7535000e+02   3.4099533e+01
   1.7540000e+02   3.4095486e+01
   1.7545000e+02   3.4091441e+01
   1.7550000e+02   3.4087397e+01
   1.7555000e+02   3.4083354e+01
   1.7560000e+02   3.4079312e+01
   1.7565000e+02   3.4075272e+01
   1.7570000e+02   3.4071233e+01
   1.7575000e+02   3.4067195e+01
   1.7580000e+02   3.4063159e+01
   1.7585000e+02   3.4059124e+01
   1.7590000e+02   3.4055090e+01
   1.7595000e+02   3.4051058e+01
   1.7600000e+02   3.4047027e+01
   1.7605000e+02   3.4042997e+01
   1.7610000e+02   3.4038968e+01
   1.7615000e+02   3.4034941e+01
   1.7620000e+02   3.4030915e+01
   1.7625000e+02   3.4026891e+01
   1.7630000e+02   3.4022867e+01
   1.7635000e+02   3.4018845e+01
   1.7640000e+02   3.4014825e+01
   1.7645000e+02   3.4010805e+01
   1.7650000e+02   3.4006787e+01
   1.7655000e+02   3.4002771e+01
   1.7660000e+02   3.3998755e+01
   1.7665000e+02   3.3994741e+01
   1.7670000e+02   3.3990728e+01
   1.7675000e+02   3.3986716e+01
   1.7680000e+02   3.3982706e+01
   1.7685000e+02   3.3978697e+01
   1.7690000e+02   3.3974690e+01
   1.7695000e+02   3.3970683e+01
   1.7700000e+02   3.3966678e+01
   1.7705000e+02   3.3962674e+01
   1.7710000e+02   3.3958672e+01
   1.7715000e+02   3.3954671e+01
   1.7720000e+02   3.3950671e+01
   1.7725000e+02   3.3946672e+01
   1.7730000e+02   3.3942675e+01
   1.7735000e+02   3.3938679e+01
   1.7740000e+02   3.3934684e+01
   1.7745000e+02   3.3930690e+01
   1.7750000e+02   3.3926698e+01
   1.7755000e+02   3.3922707e+01
   1.7760000e+02   3.3918718e+01
   1.7765000e+02   3.3914729e+01
   1.7770000e+02   3.3910742e+01
   1.7775000e+02   3.3906757e+01
   1.7780000e+02   3.3902772e+01
   1.7785000e+02   3.3898789e+01
   1.7790000e+02   3.3894807e+01
   1.7795000e+02   3.3890826e+01
   1.7800000e+02   3.3886847e+01
   1.7805000e+02   3.3882869e+01
   1.7810000e+02   3.3878892e+01
   1.7815000e+02   3.3874917e+01
   1.7820000e+02   3.3870942e+01
   1.7825000e+02   3.3866969e+01
   1.7830000e+02   3.3862998e+01
   1.7835000e+02   3.3859027e+01
   1.7840000e+02   3.3855058e+01
   1.7845000e+02   3.3851090e+01
   1.7850000e+02   3.3847124e+01
   1.7855000e+02   3.3843158e+01
   1.7860000e+02   3.3839194e+01
   1.7865000e+02   3.3835232e+01
   1.7870000e+02   3.3831270e+01
   1.7875000e+02   3.3827310e+01
   1.7880000e+02   3.3823351e+01
   1.7885000e+02   3.3819393e+01
   1.7890000e+02   3.3815437e+01
   1.7895000e+02   3.3811482e+01
   1.7900000e+02   3.3807528e+01
   1.7905000e+02   3.3803575e+01
   1.7910000e+02   3.3799624e+01
   1.7915000e+02   3.3795674e+01
   1.7920000e+02   3.3791725e+01
   1.7925000e+02   3.3787777e+01
   1.7930000e+02   3.3783831e+01
   1.7935000e+02   3.3779886e+01
   1.7940000e+02   3.3775942e+01
   1.7945000e+02   3.3772000e+01
   1.7950000e+02   3.3768058e+01
   1.7955000e+02   3.3764118e+01
   1.7960000e+02   3.3760180e+01
   1.7965000e+02   3.3756242e+01
   1.7970000e+02   3.3752306e+01
   1.7975000e+02   3.3748371e+01
   1.7980000e+02   3.3744437e+01
   1.7985000e+02   3.3740505e+01
   1.7990000e+02   3.3736573e+01
   1.7995000e+02   3.3732643e+01
   1.8000000e+02   3.3728715e+01
   1.8005000e+02   3.3724787e+01
   1.8010000e+02   3.3720861e+01
   1.8015000e+02   3.3716936e+01
   1.8020000e+02   3.3713012e+01
   1.8025000e+02   3.3709090e+01
   1.8030000e+02   3.3705169e+01
   1.8035000e+02   3.3701249e+01
   1.8040000e+02   3.3697330e+01
   1.8045000e+02   3.3693413e+01
   1.8050000e+02   3.3689496e+01
   1.8055000e+02   3.3685581e+01
   1.8060000e+02   3.3681668e+01
   1.8065000e+02   3.3677755e+01
   1.8070000e+02   3.3673844e+01
   1.8075000e+02   3.3669934e+01
   1.8080000e+02   3.3666025e+01
   1.8085000e+02   3.3662118e+01
   1.8090000e+02   3.3658211e+01
   1.8095000e+02   3.3654306e+01
   1.8100000e+02   3.3650402e+01
   1.8105000e+02   3.3646500e+01
   1.8110000e+02   3.3642599e+01
   1.8115000e+02   3.3638698e+01
   1.8120000e+02   3.3634800e+01
   1.8125000e+02   3.3630902e+01
   1.8130000e+02   3.3627006e+01
   1.8135000e+02   3.3623110e+01
   1.8140000e+02   3.3619216e+01
   1.8145000e+02   3.3615324e+01
   1.8150000e+02   3.3611432e+01
   1.8155000e+02   3.3607542e+01
   1.8160000e+02   3.3603653e+01
   1.8165000e+02   3.3599765e+01
   1.8170000e+02   3.3595879e+01
   1.8175000e+02   3.3591994e+01
   1.8180000e+02   3.3588109e+01
   1.8185000e+02   3.3584227e+01
   1.8190000e+02   3.3580345e+01
   1.8195000e+02   3.3576465e+01
   1.8200000e+02   3.3572585e+01
   1.8205000e+02   3.3568707e+01
   1.8210000e+02   3.3564831e+01
   1.8215000e+02   3.3560955e+01
   1.8220000e+02   3.3557081e+01
   1.8225000e+02   3.3553208e+01
   1.8230000e+02   3.3549336e+01
   1.8235000e+02   3.3545465e+01
   1.8240000e+02   3.3541596e+01
   1.8245000e+02   3.3537728e+01
   1.8250000e+02   3.3533861e+01
   1.8255000e+02   3.3529995e+01
   1.8260000e+02   3.3526131e+01
   1.8265000e+02   3.3522267e+01
   1.8270000e+02   3.3518405e+01
   1.8275000e+02   3.3514544e+01
   1.8280000e+02   3.3510685e+01
   1.8285000e+02   3.3506826e+01
   1.8290000e+02   3.3502969e+01
   1.8295000e+02   3.3499113e+01
   1.8300000e+02   3.3495258e+01
   1.8305000e+02   3.3491405e+01
   1.8310000e+02   3.3487552e+01
   1.8315000e+02   3.3483701e+01
   1.8320000e+02   3.3479851e+01
   1.8325000e+02   3.3476002e+01
   1.8330000e+02   3.3472155e+01
   1.8335000e+02   3.3468308e+01
   1.8340000e+02   3.3464463e+01
   1.8345000e+02   3.3460619e+01
   1.8350000e+02   3.3456777e+01
   1.8355000e+02   3.3452935e+01
   1.8360000e+02   3.3449095e+01
   1.8365000e+02   3.3445256e+01
   1.8370000e+02   3.3441418e+01
   1.8375000e+02   3.3437581e+01
   1.8380000e+02   3.3433746e+01
   1.8385000e+02   3.3429911e+01
   1.8390000e+02   3.3426078e+01
   1.8395000e+02   3.3422246e+01
   1.8400000e+02   3.3418416e+01
   1.8405000e+02   3.3414586e+01
   1.8410000e+02   3.3410758e+01
   1.8415000e+02   3.3406931e+01
   1.8420000e+02   3.3403105e+01
   1.8425000e+02   3.3399280e+01
   1.8430000e+02   3.3395457e+01
   1.8435000e+02   3.3391634e+01
   1.8440000e+02   3.3387813e+01
   1.8445000e+02   3.3383993e+01
   1.8450000e+02   3.3380174e+01
   1.8455000e+02   3.3376357e+01
   1.8460000e+02   3.3372540e+01
   1.8465000e+02   3.3368725e+01
   1.8470000e+02   3.3364911e+01
   1.8475000e+02   3.3361099e+01
   1.8480000e+02   3.3357287e+01
   1.8485000e+02   3.3353476e+01
   1.8490000e+02   3.3349667e+01
   1.8495000e+02   3.3345859e+01
   1.8500000e+02   3.3342052e+01
   1.8505000e+02   3.3338247e+01
   1.8510000e+02   3.3334442e+01
   1.8515000e+02   3.3330639e+01
   1.8520000e+02   3.3326837e+01
   1.8525000e+02   3.3323036e+01
   1.8530000e+02   3.3319236e+01
   1.8535000e+02   3.3315437e+01
   1.8540000e+02   3.3311640e+01
   1.8545000e+02   3.3307844e+01
   1.8550000e+02   3.3304049e+01
   1.8555000e+02   3.3300255e+01
   1.8560000e+02   3.3296462e+01
   1.8565000e+02   3.3292671e+01
   1.8570000e+02   3.3288880e+01
   1.8575000e+02   3.3285091e+01
   1.8580000e+02   3.3281303e+01
   1.8585000e+02   3.3277517e+01
   1.8590000e+02   3.3273731e+01
   1.8595000e+02   3.3269946e+01
   1.8600000e+02   3.3266163e+01
   1.8605000e+02   3.3262381e+01
   1.8610000e+02   3.3258600e+01
   1.8615000e+02   3.3254820e+01
   1.8620000e+02   3.3251042e+01
   1.8625000e+02   3.3247264e+01
   1.8630000e+02   3.3243488e+01
   1.8635000e+02   3.3239713e+01
   1.8640000e+02   3.3235939e+01
   1.8645000e+02   3.3232166e+01
   1.8650000e+02   3.3228395e+01
   1.8655000e+02   3.3224624e+01
   1.8660000e+02   3.3220855e+01
   1.8665000e+02   3.3217087e+01
   1.8670000e+02   3.3213320e+01
   1.8675000e+02   3.3209554e+01
   1.8680000e+02   3.3205790e+01
   1.8685000e+02   3.3202026e+01
   1.8690000e+02   3.3198264e+01
   1.8695000e+02   3.3194503e+01
   1.8700000e+02   3.3190743e+01
   1.8705000e+02   3.3186984e+01
   1.8710000e+02   3.3183227e+01
   1.8715000e+02   3.3179470e+01
   1.8720000e+02   3.3175715e+01
   1.8725000e+02   3.3171961e+01
   1.8730000e+02   3.3168208e+01
   1.8735000e+02   3.3164456e+01
   1.8740000e+02   3.3160705e+01
   1.8745000e+02   3.3156956e+01
   1.8750000e+02   3.3153207e+01
   1.8755000e+02   3.3149460e+01
   1.8760000e+02   3.3145714e+01
   1.8765000e+02   3.3141969e+01
   1.8770000e+02   3.3138225e+01
   1.8775000e+02   3.3134483e+01
   1.8780000e+02   3.3130741e+01
   1.8785000e+02   3.3127001e+01
   1.8790000e+02   3.3123262e+01
   1.8795000e+02   3.3119524e+01
   1.8800000e+02   3.3115787e+01
   1.8805000e+02   3.3112051e+01
   1.8810000e+02   3.3108316e+01
   1.8815000e+02   3.3104583e+01
   1.8820000e+02   3.3100851e+01
   1.8825000e+02   3.3097119e+01
   1.8830000e+02   3.3093389e+01
   1.8835000e+02   3.3089661e+01
   1.8840000e+02   3.3085933e+01
   1.8845000e+02   3.3082206e+01
   1.8850000e+02   3.3078481e+01
   1.8855000e+02   3.3074757e+01
   1.8860000e+02   3.3071033e+01
   1.8865000e+02   3.3067311e+01
   1.8870000e+02   3.3063591e+01
   1.8875000e+02   3.3059871e+01
   1.8880000e+02   3.3056152e+01
   1.8885000e+02   3.3052435e+01
   1.8890000e+02   3.3048718e+01
   1.8895000e+02   3.3045003e+01
   1.8900000e+02   3.3041289e+01
   1.8905000e+02   3.3037576e+01
   1.8910000e+02   3.3033865e+01
   1.8915000e+02   3.3030154e+01
   1.8920000e+02   3.3026444e+01
   1.8925000e+02   3.3022736e+01
   1.8930000e+02   3.3019029e+01
   1.8935000e+02   3.3015323e+01
   1.8940000e+02   3.3011618e+01
   1.8945000e+02   3.3007914e+01
   1.8950000e+02   3.3004211e+01
   1.8955000e+02   3.3000509e+01
   1.8960000e+02   3.2996809e+01
   1.8965000e+02   3.2993110e+01
   1.8970000e+02   3.2989411e+01
   1.8975000e+02   3.2985714e+01
   1.8980000e+02   3.2982018e+01
   1.8985000e+02   3.2978324e+01
   1.8990000e+02   3.2974630e+01
   1.8995000e+02   3.2970937e+01
   1.9000000e+02   3.2967246e+01
   1.9005000e+02   3.2963555e+01
   1.9010000e+02   3.2959866e+01
   1.9015000e+02   3.2956178e+01
   1.9020000e+02   3.2952491e+01
   1.9025000e+02   3.2948805e+01
   1.9030000e+02   3.2945120e+01
   1.9035000e+02   3.2941437e+01
   1.9040000e+02   3.2937754e+01
   1.9045000e+02   3.2934073e+01
   1.9050000e+02   3.2930393e+01
   1.9055000e+02   3.2926714e+01
   1.9060000e+02   3.2923035e+01
   1.9065000e+02   3.2919359e+01
   1.9070000e+02   3.2915683e+01
   1.9075000e+02   3.2912008e+01
   1.9080000e+02   3.2908334e+01
   1.9085000e+02   3.2904662e+01
   1.9090000e+02   3.2900991e+01
   1.9095000e+02   3.2897320e+01
   1.9100000e+02   3.2893651e+01
   1.9105000e+02   3.2889983e+01
   1.9110000e+02   3.2886316e+01
   1.9115000e+02   3.2882651e+01
   1.9120000e+02   3.2878986e+01
   1.9125000e+02   3.2875322e+01
   1.9130000e+02   3.2871660e+01
   1.9135000e+02   3.2867998e+01
   1.9140000e+02   3.2864338e+01
   1.9145000e+02   3.2860679e+01
   1.9150000e+02   3.2857021e+01
   1.9155000e+02   3.2853364e+01
   1.9160000e+02   3.2849708e+01
   1.9165000e+02   3.2846053e+01
   1.9170000e+02   3.2842400e+01
   1.9175000e+02   3.2838747e+01
   1.9180000e+02   3.2835096e+01
   1.9185000e+02   3.2831445e+01
   1.9190000e+02   3.2827796e+01
   1.9195000e+02   3.2824148e+01
   1.9200000e+02   3.2820501e+01
   1.9205000e+02   3.2816855e+01
   1.9210000e+02   3.2813210e+01
   1.9215000e+02   3.2809567e+01
   1.9220000e+02   3.2805924e+01
   1.9225000e+02   3.2802282e+01
   1.9230000e+02   3.2798642e+01
   1.9235000e+02   3.2795002e+01
   1.9240000e+02   3.2791364e+01
   1.9245000e+02   3.2787727e+01
   1.9250000e+02   3.2784091e+01
   1.9255000e+02   3.2780456e+01
   1.9260000e+02   3.2776822e+01
   1.9265000e+02   3.2773189e+01
   1.9270000e+02   3.2769558e+01
   1.9275000e+02   3.2765927e+01
   1.9280000e+02   3.2762297e+01
   1.9285000e+02   3.2758669e+01
   1.9290000e+02   3.2755042e+01
   1.9295000e+02   3.2751415e+01
   1.9300000e+02   3.2747790e+01
   1.9305000e+02   3.2744166e+01
   1.9310000e+02   3.2740543e+01
   1.9315000e+02   3.2736921e+01
   1.9320000e+02   3.2733300e+01
   1.9325000e+02   3.2729681e+01
   1.9330000e+02   3.2726062e+01
   1.9335000e+02   3.2722444e+01
   1.9340000e+02   3.2718828e+01
   1.9345000e+02   3.2715212e+01
   1.9350000e+02   3.2711598e+01
   1.9355000e+02   3.2707985e+01
   1.9360000e+02   3.2704373e+01
   1.9365000e+02   3.2700762e+01
   1.9370000e+02   3.2697152e+01
   1.9375000e+02   3.2693543e+01
   1.9380000e+02   3.2689935e+01
   1.9385000e+02   3.2686328e+01
   1.9390000e+02   3.2682722e+01
   1.9395000e+02   3.2679118e+01
   1.9400000e+02   3.2675514e+01
   1.9405000e+02   3.2671912e+01
   1.9410000e+02   3.2668310e+01
   1.9415000e+02   3.2664710e+01
   1.9420000e+02   3.2661111e+01
   1.9425000e+02   3.2657512e+01
   1.9430000e+02   3.2653915e+01
   1.9435000e+02   3.2650319e+01
   1.9440000e+02   3.2646724e+01
   1.9445000e+02   3.2643130e+01
   1.9450000e+02   3.2639538e+01
   1.9455000e+02   3.2635946e+01
   1.9460000e+02   3.2632355e+01
   1.9465000e+02   3.2628765e+01
   1.9470000e+02   3.2625177e+01
   1.9475000e+02   3.2621589e+01
   1.9480000e+02   3.2618003e+01
   1.9485000e+02   3.2614418e+01
   1.9490000e+02   3.2610833e+01
   1.9495000e+02   3.2607250e+01
   1.9500000e+02   3.2603668e+01
   1.9505000e+02   3.2600087e+01
   1.9510000e+02   3.2596507e+01
   1.9515000e+02   3.2592928e+01
   1.9520000e+02   3.2589350e+01
   1.9525000e+02   3.2585773e+01
   1.9530000e+02   3.2582197e+01
   1.9535000e+02   3.2578622e+01
   1.9540000e+02   3.2575049e+01
   1.9545000e+02   3.2571476e+01
   1.9550000e+02   3.2567905e+01
   1.9555000e+02   3.2564334e+01
   1.9560000e+02   3.2560765e+01
   1.9565000e+02   3.2557196e+01
   1.9570000e+02   3.2553629e+01
   1.9575000e+02   3.2550063e+01
   1.9580000e+02   3.2546498e+01
   1.9585000e+02   3.2542933e+01
   1.9590000e+02   3.2539370e+01
   1.9595000e+02   3.2535808e+01
   1.9600000e+02   3.2532247e+01
   1.9605000e+02   3.2528687e+01
   1.9610000e+02   3.2525128e+01
   1.9615000e+02   3.2521570e+01
   1.9620000e+02   3.2518014e+01
   1.9625000e+02   3.2514458e+01
   1.9630000e+02   3.2510903e+01
   1.9635000e+02   3.2507350e+01
   1.9640000e+02   3.2503797e+01
   1.9645000e+02   3.2500245e+01
   1.9650000e+02   3.2496695e+01
   1.9655000e+02   3.2493145e+01
   1.9660000e+02   3.2489597e+01
   1.9665000e+02   3.2486050e+01
   1.9670000e+02   3.2482503e+01
   1.9675000e+02   3.2478958e+01
   1.9680000e+02   3.2475414e+01
   1.9685000e+02   3.2471871e+01
   1.9690000e+02   3.2468328e+01
   1.9695000e+02   3.2464787e+01
   1.9700000e+02   3.2461247e+01
   1.9705000e+02   3.2457708e+01
   1.9710000e+02   3.2454170e+01
   1.9715000e+02   3.2450633e+01
   1.9720000e+02   3.2447097e+01
   1.9725000e+02   3.2443563e+01
   1.9730000e+02   3.2440029e+01
   1.9735000e+02   3.2436496e+01
   1.9740000e+02   3.2432964e+01
   1.9745000e+02   3.2429433e+01
   1.9750000e+02   3.2425904e+01
   1.9755000e+02   3.2422375e+01
   1.9760000e+02   3.2418848e+01
   1.9765000e+02   3.2415321e+01
   1.9770000e+02   3.2411795e+01
   1.9775000e+02   3.2408271e+01
   1.9780000e+02   3.2404747e+01
   1.9785000e+02   3.2401225e+01
   1.9790000e+02   3.2397704e+01
   1.9795000e+02   3.2394183e+01
   1.9800000e+02   3.2390664e+01
   1.9805000e+02   3.2387145e+01
   1.9810000e+02   3.2383628e+01
   1.9815000e+02   3.2380112e+01
   1.9820000e+02   3.2376597e+01
   1.9825000e+02   3.2373082e+01
   1.9830000e+02   3.2369569e+01
   1.9835000e+02   3.2366057e+01
   1.9840000e+02   3.2362546e+01
   1.9845000e+02   3.2359036e+01
   1.9850000e+02   3.2355527e+01
   1.9855000e+02   3.2352019e+01
   1.9860000e+02   3.2348512e+01
   1.9865000e+02   3.2345006e+01
   1.9870000e+02   3.2341501e+01
   1.9875000e+02   3.2337997e+01
   1.9880000e+02   3.2334494e+01
   1.9885000e+02   3.2330992e+01
   1.9890000e+02   3.2327491e+01
   1.9895000e+02   3.2323991e+01
   1.9900000e+02   3.2320492e+01
   1.9905000e+02   3.2316994e+01
   1.9910000e+02   3.2313498e+01
   1.9915000e+02   3.2310002e+01
   1.9920000e+02   3.2306507e+01
   1.9925000e+02   3.2303013e+01
   1.9930000e+02   3.2299520e+01
   1.9935000e+02   3.2296029e+01
   1.9940000e+02   3.2292538e+01
   1.9945000e+02   3.2289048e+01
   1.9950000e+02   3.2285560e+01
   1.9955000e+02   3.2282072e+01
   1.9960000e+02   3.2278585e+01
   1.9965000e+02   3.2275099e+01
   1.9970000e+02   3.2271615e+01
   1.9975000e+02   3.2268131e+01
   1.9980000e+02   3.2264649e+01
   1.9985000e+02   3.2261167e+01
   1.9990000e+02   3.2257686e+01
   1.9995000e+02   3.2254207e+01
   2.0000000e+02   3.2250728e+01
   2.0005000e+02   3.2247251e+01
   2.0010000e+02   3.2243774e+01
   2.0015000e+02   3.2240298e+01
   2.0020000e+02   3.2236824e+01
   2.0025000e+02   3.2233350e+01
   2.0030000e+02   3.2229878e+01
   2.0035000e+02   3.2226406e+01
   2.0040000e+02   3.2222936e+01
   2.0045000e+02   3.2219466e+01
   2.0050000e+02   3.2215998e+01
   2.0055000e+02   3.2212530e+01
   2.0060000e+02   3.2209063e+01
   2.0065000e+02   3.2205598e+01
   2.0070000e+02   3.2202133e+01
   2.0075000e+02   3.2198670e+01
   2.0080000e+02   3.2195207e+01
   2.0085000e+02   3.2191746e+01
   2.0090000e+02   3.2188285e+01
   2.0095000e+02   3.2184826e+01
   2.0100000e+02   3.2181367e+01
   2.0105000e+02   3.2177910e+01
   2.0110000e+02   3.2174453e+01
   2.0115000e+02   3.2170998e+01
   2.0120000e+02   3.2167543e+01
   2.0125000e+02   3.2164089e+01
   2.0130000e+02   3.2160637e+01
   2.0135000e+02   3.2157185e+01
   2.0140000e+02   3.2153735e+01
   2.0145000e+02   3.2150285e+01
   2.0150000e+02   3.2146837e+01
   2.0155000e+02   3.2143389e+01
   2.0160000e+02   3.2139942e+01
   2.0165000e+02   3.2136497e+01
   2.0170000e+02   3.2133052e+01
   2.0175000e+02   3.2129609e+01
   2.0180000e+02   3.2126166e+01
   2.0185000e+02   3.2122724e+01
   2.0190000e+02   3.2119284e+01
   2.0195000e+02   3.2115844e+01
   2.0200000e+02   3.2112405e+01
   2.0205000e+02   3.2108967e+01
   2.0210000e+02   3.2105531e+01
   2.0215000e+02   3.2102095e+01
   2.0220000e+02   3.2098660e+01
   2.0225000e+02   3.2095227e+01
   2.0230000e+02   3.2091794e+01
   2.0235000e+02   3.2088362e+01
   2.0240000e+02   3.2084931e+01
   2.0245000e+02   3.2081501e+01
   2.0250000e+02   3.2078072e+01
   2.0255000e+02   3.2074645e+01
   2.0260000e+02   3.2071218e+01
   2.0265000e+02   3.2067792e+01
   2.0270000e+02   3.2064367e+01
   2.0275000e+02   3.2060943e+01
   2.0280000e+02   3.2057520e+01
   2.0285000e+02   3.2054098e+01
   2.0290000e+02   3.2050677e+01
   2.0295000e+02   3.2047257e+01
   2.0300000e+02   3.2043838e+01
   2.0305000e+02   3.2040420e+01
   2.0310000e+02   3.2037003e+01
   2.0315000e+02   3.2033586e+01
   2.0320000e+02   3.2030171e+01
   2.0325000e+02   3.2026757e+01
   2.0330000e+02   3.2023344e+01
   2.0335000e+02   3.2019932e+01
   2.0340000e+02   3.2016520e+01
   2.0345000e+02   3.2013110e+01
   2.0350000e+02   3.2009701e+01
   2.0355000e+02   3.2006292e+01
   2.0360000e+02   3.2002885e+01
   2.0365000e+02   3.1999479e+01
   2.0370000e+02   3.1996073e+01
   2.0375000e+02   3.1992669e+01
   2.0380000e+02   3.1989265e+01
   2.0385000e+02   3.1985863e+01
   2.0390000e+02   3.1982461e+01
   2.0395000e+02   3.1979061e+01
   2.0400000e+02   3.1975661e+01
   2.0405000e+02   3.1972262e+01
   2.0410000e+02   3.1968865e+01
   2.0415000e+02   3.1965468e+01
   2.0420000e+02   3.1962072e+01
   2.0425000e+02   3.1958677e+01
   2.0430000e+02   3.1955283e+01
   2.0435000e+02   3.1951890e+01
   2.0440000e+02   3.1948499e+01
   2.0445000e+02   3.1945108e+01
   2.0450000e+02   3.1941718e+01
   2.0455000e+02   3.1938329e+01
   2.0460000e+02   3.1934940e+01
   2.0465000e+02   3.1931553e+01
   2.0470000e+02   3.1928167e+01
   2.0475000e+02   3.1924782e+01
   2.0480000e+02   3.1921398e+01
   2.0485000e+02   3.1918014e+01
   2.0490000e+02   3.1914632e+01
   2.0495000e+02   3.1911251e+01
   2.0500000e+02   3.1907870e+01
   2.0505000e+02   3.1904491e+01
   2.0510000e+02   3.1901112e+01
   2.0515000e+02   3.1897735e+01
   2.0520000e+02   3.1894358e+01
   2.0525000e+02   3.1890983e+01
   2.0530000e+02   3.1887608e+01
   2.0535000e+02   3.1884234e+01
   2.0540000e+02   3.1880861e+01
   2.0545000e+02   3.1877490e+01
   2.0550000e+02   3.1874119e+01
   2.0555000e+02   3.1870749e+01
   2.0560000e+02   3.1867380e+01
   2.0565000e+02   3.1864012e+01
   2.0570000e+02   3.1860645e+01
   2.0575000e+02   3.1857278e+01
   2.0580000e+02   3.1853913e+01
   2.0585000e+02   3.1850549e+01
   2.0590000e+02   3.1847186e+01
   2.0595000e+02   3.1843823e+01
   2.0600000e+02   3.1840462e+01
   2.0605000e+02   3.1837102e+01
   2.0610000e+02   3.1833742e+01
   2.0615000e+02   3.1830383e+01
   2.0620000e+02   3.1827026e+01
   2.0625000e+02   3.1823669e+01
   2.0630000e+02   3.1820313e+01
   2.0635000e+02   3.1816959e+01
   2.0640000e+02   3.1813605e+01
   2.0645000e+02   3.1810252e+01
   2.0650000e+02   3.1806900e+01
   2.0655000e+02   3.1803549e+01
   2.0660000e+02   3.1800199e+01
   2.0665000e+02   3.1796850e+01
   2.0670000e+02   3.1793501e+01
   2.0675000e+02   3.1790154e+01
   2.0680000e+02   3.1786808e+01
   2.0685000e+02   3.1783462e+01
   2.0690000e+02   3.1780118e+01
   2.0695000e+02   3.1776774e+01
   2.0700000e+02   3.1773432e+01
   2.0705000e+02   3.1770090e+01
   2.0710000e+02   3.1766750e+01
   2.0715000e+02   3.1763410e+01
   2.0720000e+02   3.1760071e+01
   2.0725000e+02   3.1756733e+01
   2.0730000e+02   3.1753396e+01
   2.0735000e+02   3.1750060e+01
   2.0740000e+02   3.1746725e+01
   2.0745000e+02   3.1743391e+01
   2.0750000e+02   3.1740057e+01
   2.0755000e+02   3.1736725e+01
   2.0760000e+02   3.1733394e+01
   2.0765000e+02   3.1730063e+01
   2.0770000e+02   3.1726734e+01
   2.0775000e+02   3.1723405e+01
   2.0780000e+02   3.1720077e+01
   2.0785000e+02   3.1716751e+01
   2.0790000e+02   3.1713425e+01
   2.0795000e+02   3.1710100e+01
   2.0800000e+02   3.1706776e+01
   2.0805000e+02   3.1703453e+01
   2.0810000e+02   3.1700131e+01
   2.0815000e+02   3.1696810e+01
   2.0820000e+02   3.1693489e+01
   2.0825000e+02   3.1690170e+01
   2.0830000e+02   3.1686852e+01
   2.0835000e+02   3.1683534e+01
   2.0840000e+02   3.1680218e+01
   2.0845000e+02   3.1676902e+01
   2.0850000e+02   3.1673587e+01
   2.0855000e+02   3.1670273e+01
   2.0860000e+02   3.1666960e+01
   2.0865000e+02   3.1663648e+01
   2.0870000e+02   3.1660337e+01
   2.0875000e+02   3.1657027e+01
   2.0880000e+02   3.1653718e+01
   2.0885000e+02   3.1650410e+01
   2.0890000e+02   3.1647102e+01
   2.0895000e+02   3.1643796e+01
   2.0900000e+02   3.1640490e+01
   2.0905000e+02   3.1637186e+01
   2.0910000e+02   3.1633882e+01
   2.0915000e+02   3.1630579e+01
   2.0920000e+02   3.1627277e+01
   2.0925000e+02   3.1623976e+01
   2.0930000e+02   3.1620676e+01
   2.0935000e+02   3.1617377e+01
   2.0940000e+02   3.1614079e+01
   2.0945000e+02   3.1610782e+01
   2.0950000e+02   3.1607485e+01
   2.0955000e+02   3.1604190e+01
   2.0960000e+02   3.1600895e+01
   2.0965000e+02   3.1597602e+01
   2.0970000e+02   3.1594309e+01
   2.0975000e+02   3.1591017e+01
   2.0980000e+02   3.1587726e+01
   2.0985000e+02   3.1584436e+01
   2.0990000e+02   3.1581147e+01
   2.0995000e+02   3.1577859e+01
   2.1000000e+02   3.1574571e+01
   2.1005000e+02   3.1571285e+01
   2.1010000e+02   3.1567999e+01
   2.1015000e+02   3.1564715e+01
   2.1020000e+02   3.1561431e+01
   2.1025000e+02   3.1558148e+01
   2.1030000e+02   3.1554866e+01
   2.1035000e+02   3.1551585e+01
   2.1040000e+02   3.1548305e+01
   2.1045000e+02   3.1545026e+01
   2.1050000e+02   3.1541748e+01
   2.1055000e+02   3.1538470e+01
   2.1060000e+02   3.1535194e+01
   2.1065000e+02   3.1531918e+01
   2.1070000e+02   3.1528644e+01
   2.1075000e+02   3.1525370e+01
   2.1080000e+02   3.1522097e+01
   2.1085000e+02   3.1518825e+01
   2.1090000e+02   3.1515554e+01
   2.1095000e+02   3.1512284e+01
   2.1100000e+02   3.1509015e+01
   2.1105000e+02   3.1505746e+01
   2.1110000e+02   3.1502479e+01
   2.1115000e+02   3.1499212e+01
   2.1120000e+02   3.1495947e+01
   2.1125000e+02   3.1492682e+01
   2.1130000e+02   3.1489418e+01
   2.1135000e+02   3.1486155e+01
   2.1140000e+02   3.1482893e+01
   2.1145000e+02   3.1479631e+01
   2.1150000e+02   3.1476371e+01
   2.1155000e+02   3.1473112e+01
   2.1160000e+02   3.1469853e+01
   2.1165000e+02   3.1466596e+01
   2.1170000e+02   3.1463339e+01
   2.1175000e+02   3.1460083e+01
   2.1180000e+02   3.1456828e+01
   2.1185000e+02   3.1453574e+01
   2.1190000e+02   3.1450321e+01
   2.1195000e+02   3.1447068e+01
   2.1200000e+02   3.1443817e+01
   2.1205000e+02   3.1440566e+01
   2.1210000e+02   3.1437317e+01
   2.1215000e+02   3.1434068e+01
   2.1220000e+02   3.1430820e+01
   2.1225000e+02   3.1427573e+01
   2.1230000e+02   3.1424327e+01
   2.1235000e+02   3.1421082e+01
   2.1240000e+02   3.1417837e+01
   2.1245000e+02   3.1414594e+01
   2.1250000e+02   3.1411351e+01
   2.1255000e+02   3.1408110e+01
   2.1260000e+02   3.1404869e+01
   2.1265000e+02   3.1401629e+01
   2.1270000e+02   3.1398390e+01
   2.1275000e+02   3.1395152e+01
   2.1280000e+02   3.1391914e+01
   2.1285000e+02   3.1388678e+01
   2.1290000e+02   3.1385442e+01
   2.1295000e+02   3.1382208e+01
   2.1300000e+02   3.1378974e+01
   2.1305000e+02   3.1375741e+01
   2.1310000e+02   3.1372509e+01
   2.1315000e+02   3.1369278e+01
   2.1320000e+02   3.1366048e+01
   2.1325000e+02   3.1362818e+01
   2.1330000e+02   3.1359590e+01
   2.1335000e+02   3.1356362e+01
   2.1340000e+02   3.1353136e+01
   2.1345000e+02   3.1349910e+01
   2.1350000e+02   3.1346685e+01
   2.1355000e+02   3.1343461e+01
   2.1360000e+02   3.1340237e+01
   2.1365000e+02   3.1337015e+01
   2.1370000e+02   3.1333793e+01
   2.1375000e+02   3.1330573e+01
   2.1380000e+02   3.1327353e+01
   2.1385000e+02   3.1324134e+01
   2.1390000e+02   3.1320916e+01
   2.1395000e+02   3.1317699e+01
   2.1400000e+02   3.1314483e+01
   2.1405000e+02   3.1311267e+01
   2.1410000e+02   3.1308053e+01
   2.1415000e+02   3.1304839e+01
   2.1420000e+02   3.1301626e+01
   2.1425000e+02   3.1298414e+01
   2.1430000e+02   3.1295203e+01
   2.1435000e+02   3.1291993e+01
   2.1440000e+02   3.1288784e+01
   2.1445000e+02   3.1285575e+01
   2.1450000e+02   3.1282368e+01
   2.1455000e+02   3.1279161e+01
   2.1460000e+02   3.1275955e+01
   2.1465000e+02   3.1272750e+01
   2.1470000e+02   3.1269546e+01
   2.1475000e+02   3.1266342e+01
   2.1480000e+02   3.1263140e+01
   2.1485000e+02   3.1259938e+01
   2.1490000e+02   3.1256738e+01
   2.1495000e+02   3.1253538e+01
   2.1500000e+02   3.1250339e+01
   2.1505000e+02   3.1247141e+01
   2.1510000e+02   3.1243944e+01
   2.1515000e+02   3.1240747e+01
   2.1520000e+02   3.1237552e+01
   2.1525000e+02   3.1234357e+01
   2.1530000e+02   3.1231163e+01
   2.1535000e+02   3.1227970e+01
   2.1540000e+02   3.1224778e+01
   2.1545000e+02   3.1221587e+01
   2.1550000e+02   3.1218396e+01
   2.1555000e+02   3.1215207e+01
   2.1560000e+02   3.1212018e+01
   2.1565000e+02   3.1208830e+01
   2.1570000e+02   3.1205643e+01
   2.1575000e+02   3.1202457e+01
   2.1580000e+02   3.1199272e+01
   2.1585000e+02   3.1196087e+01
   2.1590000e+02   3.1192904e+01
   2.1595000e+02   3.1189721e+01
   2.1600000e+02   3.1186539e+01
   2.1605000e+02   3.1183358e+01
   2.1610000e+02   3.1180178e+01
   2.1615000e+02   3.1176999e+01
   2.1620000e+02   3.1173820e+01
   2.1625000e+02   3.1170643e+01
   2.1630000e+02   3.1167466e+01
   2.1635000e+02   3.1164290e+01
   2.1640000e+02   3.1161115e+01
   2.1645000e+02   3.1157941e+01
   2.1650000e+02   3.1154767e+01
   2.1655000e+02   3.1151595e+01
   2.1660000e+02   3.1148423e+01
   2.1665000e+02   3.1145252e+01
   2.1670000e+02   3.1142082e+01
   2.1675000e+02   3.1138913e+01
   2.1680000e+02   3.1135745e+01
   2.1685000e+02   3.1132577e+01
   2.1690000e+02   3.1129411e+01
   2.1695000e+02   3.1126245e+01
   2.1700000e+02   3.1123080e+01
   2.1705000e+02   3.1119916e+01
   2.1710000e+02   3.1116753e+01
   2.1715000e+02   3.1113590e+01
   2.1720000e+02   3.1110429e+01
   2.1725000e+02   3.1107268e+01
   2.1730000e+02   3.1104108e+01
   2.1735000e+02   3.1100949e+01
   2.1740000e+02   3.1097791e+01
   2.1745000e+02   3.1094634e+01
   2.1750000e+02   3.1091477e+01
   2.1755000e+02   3.1088322e+01
   2.1760000e+02   3.1085167e+01
   2.1765000e+02   3.1082013e+01
   2.1770000e+02   3.1078859e+01
   2.1775000e+02   3.1075707e+01
   2.1780000e+02   3.1072556e+01
   2.1785000e+02   3.1069405e+01
   2.1790000e+02   3.1066255e+01
   2.1795000e+02   3.1063106e+01
   2.1800000e+02   3.1059958e+01
   2.1805000e+02   3.1056811e+01
   2.1810000e+02   3.1053664e+01
   2.1815000e+02   3.1050519e+01
   2.1820000e+02   3.1047374e+01
   2.1825000e+02   3.1044230e+01
   2.1830000e+02   3.1041087e+01
   2.1835000e+02   3.1037944e+01
   2.1840000e+02   3.1034803e+01
   2.1845000e+02   3.1031662e+01
   2.1850000e+02   3.1028522e+01
   2.1855000e+02   3.1025383e+01
   2.1860000e+02   3.1022245e+01
   2.1865000e+02   3.1019108e+01
   2.1870000e+02   3.1015971e+01
   2.1875000e+02   3.1012836e+01
   2.1880000e+02   3.1009701e+01
   2.1885000e+02   3.1006567e+01
   2.1890000e+02   3.1003433e+01
   2.1895000e+02   3.1000301e+01
   2.1900000e+02   3.0997169e+01
   2.1905000e+02   3.0994039e+01
   2.1910000e+02   3.0990909e+01
   2.1915000e+02   3.0987780e+01
   2.1920000e+02   3.0984651e+01
   2.1925000e+02   3.0981524e+01
   2.1930000e+02   3.0978397e+01
   2.1935000e+02   3.0975272e+01
   2.1940000e+02   3.0972147e+01
   2.1945000e+02   3.0969023e+01
   2.1950000e+02   3.0965899e+01
   2.1955000e+02   3.0962777e+01
   2.1960000e+02   3.0959655e+01
   2.1965000e+02   3.0956534e+01
   2.1970000e+02   3.0953414e+01
   2.1975000e+02   3.0950295e+01
   2.1980000e+02   3.0947176e+01
   2.1985000e+02   3.0944059e+01
   2.1990000e+02   3.0940942e+01
   2.1995000e+02   3.0937826e+01
   2.2000000e+02   3.0934711e+01
   2.2005000e+02   3.0931597e+01
   2.2010000e+02   3.0928483e+01
   2.2015000e+02   3.0925370e+01
   2.2020000e+02   3.0922259e+01
   2.2025000e+02   3.0919148e+01
   2.2030000e+02   3.0916037e+01
   2.2035000e+02   3.0912928e+01
   2.2040000e+02   3.0909819e+01
   2.2045000e+02   3.0906711e+01
   2.2050000e+02   3.0903604e+01
   2.2055000e+02   3.0900498e+01
   2.2060000e+02   3.0897393e+01
   2.2065000e+02   3.0894288e+01
   2.2070000e+02   3.0891185e+01
   2.2075000e+02   3.0888082e+01
   2.2080000e+02   3.0884980e+01
   2.2085000e+02   3.0881878e+01
   2.2090000e+02   3.0878778e+01
   2.2095000e+02   3.0875678e+01
   2.2100000e+02   3.0872579e+01
   2.2105000e+02   3.0869481e+01
   2.2110000e+02   3.0866384e+01
   2.2115000e+02   3.0863287e+01
   2.2120000e+02   3.0860192e+01
   2.2125000e+02   3.0857097e+01
   2.2130000e+02   3.0854003e+01
   2.2135000e+02   3.0850910e+01
   2.2140000e+02   3.0847817e+01
   2.2145000e+02   3.0844726e+01
   2.2150000e+02   3.0841635e+01
   2.2155000e+02   3.0838545e+01
   2.2160000e+02   3.0835456e+01
   2.2165000e+02   3.0832367e+01
   2.2170000e+02   3.0829280e+01
   2.2175000e+02   3.0826193e+01
   2.2180000e+02   3.0823107e+01
   2.2185000e+02   3.0820022e+01
   2.2190000e+02   3.0816937e+01
   2.2195000e+02   3.0813854e+01
   2.2200000e+02   3.0810771e+01
   2.2205000e+02   3.0807689e+01
   2.2210000e+02   3.0804608e+01
   2.2215000e+02   3.0801527e+01
   2.2220000e+02   3.0798448e+01
   2.2225000e+02   3.0795369e+01
   2.2230000e+02   3.0792291e+01
   2.2235000e+02   3.0789214e+01
   2.2240000e+02   3.0786137e+01
   2.2245000e+02   3.0783062e+01
   2.2250000e+02   3.0779987e+01
   2.2255000e+02   3.0776913e+01
   2.2260000e+02   3.0773840e+01
   2.2265000e+02   3.0770767e+01
   2.2270000e+02   3.0767696e+01
   2.2275000e+02   3.0764625e+01
   2.2280000e+02   3.0761555e+01
   2.2285000e+02   3.0758486e+01
   2.2290000e+02   3.0755417e+01
   2.2295000e+02   3.0752349e+01
   2.2300000e+02   3.0749283e+01
   2.2305000e+02   3.0746217e+01
   2.2310000e+02   3.0743151e+01
   2.2315000e+02   3.0740087e+01
   2.2320000e+02   3.0737023e+01
   2.2325000e+02   3.0733960e+01
   2.2330000e+02   3.0730898e+01
   2.2335000e+02   3.0727837e+01
   2.2340000e+02   3.0724776e+01
   2.2345000e+02   3.0721716e+01
   2.2350000e+02   3.0718657e+01
   2.2355000e+02   3.0715599e+01
   2.2360000e+02   3.0712542e+01
   2.2365000e+02   3.0709485e+01
   2.2370000e+02   3.0706429e+01
   2.2375000e+02   3.0703374e+01
   2.2380000e+02   3.0700320e+01
   2.2385000e+02   3.0697267e+01
   2.2390000e+02   3.0694214e+01
   2.2395000e+02   3.0691162e+01
   2.2400000e+02   3.0688111e+01
   2.2405000e+02   3.0685061e+01
   2.2410000e+02   3.0682011e+01
   2.2415000e+02   3.0678962e+01
   2.2420000e+02   3.0675915e+01
   2.2425000e+02   3.0672867e+01
   2.2430000e+02   3.0669821e+01
   2.2435000e+02   3.0666775e+01
   2.2440000e+02   3.0663730e+01
   2.2445000e+02   3.0660686e+01
   2.2450000e+02   3.0657643e+01
   2.2455000e+02   3.0654601e+01
   2.2460000e+02   3.0651559e+01
   2.2465000e+02   3.0648518e+01
   2.2470000e+02   3.0645478e+01
   2.2475000e+02   3.0642438e+01
   2.2480000e+02   3.0639400e+01
   2.2485000e+02   3.0636362e+01
   2.2490000e+02   3.0633325e+01
   2.2495000e+02   3.0630289e+01
   2.2500000e+02   3.0627253e+01
   2.2505000e+02   3.0624218e+01
   2.2510000e+02   3.0621185e+01
   2.2515000e+02   3.0618151e+01
   2.2520000e+02   3.0615119e+01
   2.2525000e+02   3.0612087e+01
   2.2530000e+02   3.0609057e+01
   2.2535000e+02   3.0606026e+01
   2.2540000e+02   3.0602997e+01
   2.2545000e+02   3.0599969e+01
   2.2550000e+02   3.0596941e+01
   2.2555000e+02   3.0593914e+01
   2.2560000e+02   3.0590888e+01
   2.2565000e+02   3.0587862e+01
   2.2570000e+02   3.0584838e+01
   2.2575000e+02   3.0581814e+01
   2.2580000e+02   3.0578791e+01
   2.2585000e+02   3.0575768e+01
   2.2590000e+02   3.0572747e+01
   2.2595000e+02   3.0569726e+01
   2.2600000e+02   3.0566706e+01
   2.2605000e+02   3.0563686e+01
   2.2610000e+02   3.0560668e+01
   2.2615000e+02   3.0557650e+01
   2.2620000e+02   3.0554633e+01
   2.2625000e+02   3.0551617e+01
   2.2630000e+02   3.0548602e+01
   2.2635000e+02   3.0545587e+01
   2.2640000e+02   3.0542573e+01
   2.2645000e+02   3.0539560e+01
   2.2650000e+02   3.0536547e+01
   2.2655000e+02   3.0533536e+01
   2.2660000e+02   3.0530525e+01
   2.2665000e+02   3.0527515e+01
   2.2670000e+02   3.0524506e+01
   2.2675000e+02   3.0521497e+01
   2.2680000e+02   3.0518489e+01
   2.2685000e+02   3.0515482e+01
   2.2690000e+02   3.0512476e+01
   2.2695000e+02   3.0509470e+01
   2.2700000e+02   3.0506466e+01
   2.2705000e+02   3.0503462e+01
   2.2710000e+02   3.0500458e+01
   2.2715000e+02   3.0497456e+01
   2.2720000e+02   3.0494454e+01
   2.2725000e+02   3.0491453e+01
   2.2730000e+02   3.0488453e+01
   2.2735000e+02   3.0485453e+01
   2.2740000e+02   3.0482455e+01
   2.2745000e+02   3.0479457e+01
   2.2750000e+02   3.0476460e+01
   2.2755000e+02   3.0473463e+01
   2.2760000e+02   3.0470468e+01
   2.2765000e+02   3.0467473e+01
   2.2770000e+02   3.0464479e+01
   2.2775000e+02   3.0461485e+01
   2.2780000e+02   3.0458493e+01
   2.2785000e+02   3.0455501e+01
   2.2790000e+02   3.0452510e+01
   2.2795000e+02   3.0449519e+01
   2.2800000e+02   3.0446530e+01
   2.2805000e+02   3.0443541e+01
   2.2810000e+02   3.0440553e+01
   2.2815000e+02   3.0437565e+01
   2.2820000e+02   3.0434579e+01
   2.2825000e+02   3.0431593e+01
   2.2830000e+02   3.0428608e+01
   2.2835000e+02   3.0425623e+01
   2.2840000e+02   3.0422640e+01
   2.2845000e+02   3.0419657e+01
   2.2850000e+02   3.0416675e+01
   2.2855000e+02   3.0413693e+01
   2.2860000e+02   3.0410713e+01
   2.2865000e+02   3.0407733e+01
   2.2870000e+02   3.0404754e+01
   2.2875000e+02   3.0401775e+01
   2.2880000e+02   3.0398798e+01
   2.2885000e+02   3.0395821e+01
   2.2890000e+02   3.0392845e+01
   2.2895000e+02   3.0389869e+01
   2.2900000e+02   3.0386895e+01
   2.2905000e+02   3.0383921e+01
   2.2910000e+02   3.0380948e+01
   2.2915000e+02   3.0377975e+01
   2.2920000e+02   3.0375003e+01
   2.2925000e+02   3.0372033e+01
   2.2930000e+02   3.0369062e+01
   2.2935000e+02   3.0366093e+01
   2.2940000e+02   3.0363124e+01
   2.2945000e+02   3.0360156e+01
   2.2950000e+02   3.0357189e+01
   2.2955000e+02   3.0354223e+01
   2.2960000e+02   3.0351257e+01
   2.2965000e+02   3.0348292e+01
   2.2970000e+02   3.0345328e+01
   2.2975000e+02   3.0342364e+01
   2.2980000e+02   3.0339401e+01
   2.2985000e+02   3.0336439e+01
   2.2990000e+02   3.0333478e+01
   2.2995000e+02   3.0330518e+01
   2.3000000e+02   3.0327558e+01
   2.3005000e+02   3.0324599e+01
   2.3010000e+02   3.0321640e+01
   2.3015000e+02   3.0318683e+01
   2.3020000e+02   3.0315726e+01
   2.3025000e+02   3.0312770e+01
   2.3030000e+02   3.0309814e+01
   2.3035000e+02   3.0306860e+01
   2.3040000e+02   3.0303906e+01
   2.3045000e+02   3.0300953e+01
   2.3050000e+02   3.0298000e+01
   2.3055000e+02   3.0295049e+01
   2.3060000e+02   3.0292098e+01
   2.3065000e+02   3.0289147e+01
   2.3070000e+02   3.0286198e+01
   2.3075000e+02   3.0283249e+01
   2.3080000e+02   3.0280301e+01
   2.3085000e+02   3.0277354e+01
   2.3090000e+02   3.0274407e+01
   2.3095000e+02   3.0271461e+01
   2.3100000e+02   3.0268516e+01
   2.3105000e+02   3.0265572e+01
   2.3110000e+02   3.0262628e+01
   2.3115000e+02   3.0259685e+01
   2.3120000e+02   3.0256743e+01
   2.3125000e+02   3.0253801e+01
   2.3130000e+02   3.0250861e+01
   2.3135000e+02   3.0247921e+01
   2.3140000e+02   3.0244981e+01
   2.3145000e+02   3.0242043e+01
   2.3150000e+02   3.0239105e+01
   2.3155000e+02   3.0236168e+01
   2.3160000e+02   3.0233232e+01
   2.3165000e+02   3.0230296e+01
   2.3170000e+02   3.0227361e+01
   2.3175000e+02   3.0224427e+01
   2.3180000e+02   3.0221493e+01
   2.3185000e+02   3.0218561e+01
   2.3190000e+02   3.0215628e+01
   2.3195000e+02   3.0212697e+01
   2.3200000e+02   3.0209767e+01
   2.3205000e+02   3.0206837e+01
   2.3210000e+02   3.0203908e+01
   2.3215000e+02   3.0200979e+01
   2.3220000e+02   3.0198051e+01
   2.3225000e+02   3.0195125e+01
   2.3230000e+02   3.0192198e+01
   2.3235000e+02   3.0189273e+01
   2.3240000e+02   3.0186348e+01
   2.3245000e+02   3.0183424e+01
   2.3250000e+02   3.0180500e+01
   2.3255000e+02   3.0177578e+01
   2.3260000e+02   3.0174656e+01
   2.3265000e+02   3.0171735e+01
   2.3270000e+02   3.0168814e+01
   2.3275000e+02   3.0165894e+01
   2.3280000e+02   3.0162975e+01
   2.3285000e+02   3.0160057e+01
   2.3290000e+02   3.0157139e+01
   2.3295000e+02   3.0154223e+01
   2.3300000e+02   3.0151306e+01
   2.3305000e+02   3.0148391e+01
   2.3310000e+02   3.0145476e+01
   2.3315000e+02   3.0142562e+01
   2.3320000e+02   3.0139649e+01
   2.3325000e+02   3.0136736e+01
   2.3330000e+02   3.0133824e+01
   2.3335000e+02   3.0130913e+01
   2.3340000e+02   3.0128003e+01
   2.3345000e+02   3.0125093e+01
   2.3350000e+02   3.0122184e+01
   2.3355000e+02   3.0119275e+01
   2.3360000e+02   3.0116368e+01
   2.3365000e+02   3.0113461e+01
   2.3370000e+02   3.0110555e+01
   2.3375000e+02   3.0107649e+01
   2.3380000e+02   3.0104744e+01
   2.3385000e+02   3.0101840e+01
   2.3390000e+02   3.0098937e+01
   2.3395000e+02   3.0096034e+01
   2.3400000e+02   3.0093132e+01
   2.3405000e+02   3.0090231e+01
   2.3410000e+02   3.0087331e+01
   2.3415000e+02   3.0084431e+01
   2.3420000e+02   3.0081532e+01
   2.3425000e+02   3.0078633e+01
   2.3430000e+02   3.0075736e+01
   2.3435000e+02   3.0072839e+01
   2.3440000e+02   3.0069942e+01
   2.3445000e+02   3.0067047e+01
   2.3450000e+02   3.0064152e+01
   2.3455000e+02   3.0061258e+01
   2.3460000e+02   3.0058364e+01
   2.3465000e+02   3.0055472e+01
   2.3470000e+02   3.0052580e+01
   2.3475000e+02   3.0049688e+01
   2.3480000e+02   3.0046798e+01
   2.3485000e+02   3.0043908e+01
   2.3490000e+02   3.0041019e+01
   2.3495000e+02   3.0038130e+01
   2.3500000e+02   3.0035242e+01
   2.3505000e+02   3.0032355e+01
   2.3510000e+02   3.0029469e+01
   2.3515000e+02   3.0026583e+01
   2.3520000e+02   3.0023698e+01
   2.3525000e+02   3.0020814e+01
   2.3530000e+02   3.0017930e+01
   2.3535000e+02   3.0015047e+01
   2.3540000e+02   3.0012165e+01
   2.3545000e+02   3.0009283e+01
   2.3550000e+02   3.0006402e+01
   2.3555000e+02   3.0003522e+01
   2.3560000e+02   3.0000643e+01
   2.3565000e+02   2.9997764e+01
   2.3570000e+02   2.9994886e+01
   2.3575000e+02   2.9992009e+01
   2.3580000e+02   2.9989132e+01
   2.3585000e+02   2.9986256e+01
   2.3590000e+02   2.9983381e+01
   2.3595000e+02   2.9980506e+01
   2.3600000e+02   2.9977633e+01
   2.3605000e+02   2.9974759e+01
   2.3610000e+02   2.9971887e+01
   2.3615000e+02   2.9969015e+01
   2.3620000e+02   2.9966144e+01
   2.3625000e+02   2.9963274e+01
   2.3630000e+02   2.9960404e+01
   2.3635000e+02   2.9957535e+01
   2.3640000e+02   2.9954667e+01
   2.3645000e+02   2.9951799e+01
   2.3650000e+02   2.9948932e+01
   2.3655000e+02   2.9946066e+01
   2.3660000e+02   2.9943200e+01
   2.3665000e+02   2.9940336e+01
   2.3670000e+02   2.9937471e+01
   2.3675000e+02   2.9934608e+01
   2.3680000e+02   2.9931745e+01
   2.3685000e+02   2.9928883e+01
   2.3690000e+02   2.9926022e+01
   2.3695000e+02   2.9923161e+01
   2.3700000e+02   2.9920301e+01
   2.3705000e+02   2.9917442e+01
   2.3710000e+02   2.9914583e+01
   2.3715000e+02   2.9911725e+01
   2.3720000e+02   2.9908868e+01
   2.3725000e+02   2.9906011e+01
   2.3730000e+02   2.9903155e+01
   2.3735000e+02   2.9900300e+01
   2.3740000e+02   2.9897446e+01
   2.3745000e+02   2.9894592e+01
   2.3750000e+02   2.9891739e+01
   2.3755000e+02   2.9888886e+01
   2.3760000e+02   2.9886034e+01
   2.3765000e+02   2.9883183e+01
   2.3770000e+02   2.9880333e+01
   2.3775000e+02   2.9877483e+01
   2.3780000e+02   2.9874634e+01
   2.3785000e+02   2.9871786e+01
   2.3790000e+02   2.9868938e+01
   2.3795000e+02   2.9866091e+01
   2.3800000e+02   2.9863245e+01
   2.3805000e+02   2.9860399e+01
   2.3810000e+02   2.9857554e+01
   2.3815000e+02   2.9854710e+01
   2.3820000e+02   2.9851866e+01
   2.3825000e+02   2.9849023e+01
   2.3830000e+02   2.9846181e+01
   2.3835000e+02   2.9843340e+01
   2.3840000e+02   2.9840499e+01
   2.3845000e+02   2.9837659e+01
   2.3850000e+02   2.9834819e+01
   2.3855000e+02   2.9831980e+01
   2.3860000e+02   2.9829142e+01
   2.3865000e+02   2.9826305e+01
   2.3870000e+02   2.9823468e+01
   2.3875000e+02   2.9820632e+01
   2.3880000e+02   2.9817796e+01
   2.3885000e+02   2.9814961e+01
   2.3890000e+02   2.9812127e+01
   2.3895000e+02   2.9809294e+01
   2.3900000e+02   2.9806461e+01
   2.3905000e+02   2.9803629e+01
   2.3910000e+02   2.9800798e+01
   2.3915000e+02   2.9797967e+01
   2.3920000e+02   2.9795137e+01
   2.3925000e+02   2.9792307e+01
   2.3930000e+02   2.9789479e+01
   2.3935000e+02   2.9786651e+01
   2.3940000e+02   2.9783823e+01
   2.3945000e+02   2.9780997e+01
   2.3950000e+02   2.9778171e+01
   2.3955000e+02   2.9775345e+01
   2.3960000e+02   2.9772521e+01
   2.3965000e+02   2.9769697e+01
   2.3970000e+02   2.9766873e+01
   2.3975000e+02   2.9764051e+01
   2.3980000e+02   2.9761229e+01
   2.3985000e+02   2.9758407e+01
   2.3990000e+02   2.9755587e+01
   2.3995000e+02   2.9752767e+01
   2.4000000e+02   2.9749947e+01
   2.4005000e+02   2.9747129e+01
   2.4010000e+02   2.9744311e+01
   2.4015000e+02   2.9741493e+01
   2.4020000e+02   2.9738677e+01
   2.4025000e+02   2.9735861e+01
   2.4030000e+02   2.9733045e+01
   2.4035000e+02   2.9730231e+01
   2.4040000e+02   2.9727417e+01
   2.4045000e+02   2.9724603e+01
   2.4050000e+02   2.9721791e+01
   2.4055000e+02   2.9718979e+01
   2.4060000e+02   2.9716167e+01
   2.4065000e+02   2.9713357e+01
   2.4070000e+02   2.9710547e+01
   2.4075000e+02   2.9707737e+01
   2.4080000e+02   2.9704929e+01
   2.4085000e+02   2.9702121e+01
   2.4090000e+02   2.9699313e+01
   2.4095000e+02   2.9696507e+01
   2.4100000e+02   2.9693701e+01
   2.4105000e+02   2.9690895e+01
   2.4110000e+02   2.9688091e+01
   2.4115000e+02   2.9685287e+01
   2.4120000e+02   2.9682483e+01
   2.4125000e+02   2.9679681e+01
   2.4130000e+02   2.9676879e+01
   2.4135000e+02   2.9674077e+01
   2.4140000e+02   2.9671276e+01
   2.4145000e+02   2.9668476e+01
   2.4150000e+02   2.9665677e+01
   2.4155000e+02   2.9662878e+01
   2.4160000e+02   2.9660080e+01
   2.4165000e+02   2.9657283e+01
   2.4170000e+02   2.9654486e+01
   2.4175000e+02   2.9651690e+01
   2.4180000e+02   2.9648894e+01
   2.4185000e+02   2.9646099e+01
   2.4190000e+02   2.9643305e+01
   2.4195000e+02   2.9640512e+01
   2.4200000e+02   2.9637719e+01
   2.4205000e+02   2.9634927e+01
   2.4210000e+02   2.9632135e+01
   2.4215000e+02   2.9629344e+01
   2.4220000e+02   2.9626554e+01
   2.4225000e+02   2.9623765e+01
   2.4230000e+02   2.9620976e+01
   2.4235000e+02   2.9618187e+01
   2.4240000e+02   2.9615400e+01
   2.4245000e+02   2.9612613e+01
   2.4250000e+02   2.9609826e+01
   2.4255000e+02   2.9607041e+01
   2.4260000e+02   2.9604256e+01
   2.4265000e+02   2.9601471e+01
   2.4270000e+02   2.9598688e+01
   2.4275000e+02   2.9595905e+01
   2.4280000e+02   2.9593122e+01
   2.4285000e+02   2.9590341e+01
   2.4290000e+02   2.9587559e+01
   2.4295000e+02   2.9584779e+01
   2.4300000e+02   2.9581999e+01
   2.4305000e+02   2.9579220e+01
   2.4310000e+02   2.9576442e+01
   2.4315000e+02   2.9573664e+01
   2.4320000e+02   2.9570887e+01
   2.4325000e+02   2.9568110e+01
   2.4330000e+02   2.9565334e+01
   2.4335000e+02   2.9562559e+01
   2.4340000e+02   2.9559784e+01
   2.4345000e+02   2.9557010e+01
   2.4350000e+02   2.9554237e+01
   2.4355000e+02   2.9551464e+01
   2.4360000e+02   2.9548692e+01
   2.4365000e+02   2.9545921e+01
   2.4370000e+02   2.9543150e+01
   2.4375000e+02   2.9540380e+01
   2.4380000e+02   2.9537611e+01
   2.4385000e+02   2.9534842e+01
   2.4390000e+02   2.9532074e+01
   2.4395000e+02   2.9529306e+01
   2.4400000e+02   2.9526539e+01
   2.4405000e+02   2.9523773e+01
   2.4410000e+02   2.9521007e+01
   2.4415000e+02   2.9518242e+01
   2.4420000e+02   2.9515478e+01
   2.4425000e+02   2.9512714e+01
   2.4430000e+02   2.9509951e+01
   2.4435000e+02   2.9507189e+01
   2.4440000e+02   2.9504427e+01
   2.4445000e+02   2.9501666e+01
   2.4450000e+02   2.9498906e+01
   2.4455000e+02   2.9496146e+01
   2.4460000e+02   2.9493387e+01
   2.4465000e+02   2.9490628e+01
   2.4470000e+02   2.9487870e+01
   2.4475000e+02   2.9485113e+01
   2.4480000e+02   2.9482356e+01
   2.4485000e+02   2.9479600e+01
   2.4490000e+02   2.9476845e+01
   2.4495000e+02   2.9474090e+01
   2.4500000e+02   2.9471336e+01
   2.4505000e+02   2.9468583e+01
   2.4510000e+02   2.9465830e+01
   2.4515000e+02   2.9463078e+01
   2.4520000e+02   2.9460326e+01
   2.4525000e+02   2.9457575e+01
   2.4530000e+02   2.9454825e+01
   2.4535000e+02   2.9452076e+01
   2.4540000e+02   2.9449327e+01
   2.4545000e+02   2.9446578e+01
   2.4550000e+02   2.9443830e+01
   2.4555000e+02   2.9441083e+01
   2.4560000e+02   2.9438337e+01
   2.4565000e+02   2.9435591e+01
   2.4570000e+02   2.9432846e+01
   2.4575000e+02   2.9430101e+01
   2.4580000e+02   2.9427357e+01
   2.4585000e+02   2.9424614e+01
   2.4590000e+02   2.9421871e+01
   2.4595000e+02   2.9419129e+01
   2.4600000e+02   2.9416388e+01
   2.4605000e+02   2.9413647e+01
   2.4610000e+02   2.9410907e+01
   2.4615000e+02   2.9408168e+01
   2.4620000e+02   2.9405429e+01
   2.4625000e+02   2.9402690e+01
   2.4630000e+02   2.9399953e+01
   2.4635000e+02   2.9397216e+01
   2.4640000e+02   2.9394479e+01
   2.4645000e+02   2.9391744e+01
   2.4650000e+02   2.9389009e+01
   2.4655000e+02   2.9386274e+01
   2.4660000e+02   2.9383540e+01
   2.4665000e+02   2.9380807e+01
   2.4670000e+02   2.9378074e+01
   2.4675000e+02   2.9375342e+01
   2.4680000e+02   2.9372611e+01
   2.4685000e+02   2.9369880e+01
   2.4690000e+02   2.9367150e+01
   2.4695000e+02   2.9364421e+01
   2.4700000e+02   2.9361692e+01
   2.4705000e+02   2.9358964e+01
   2.4710000e+02   2.9356236e+01
   2.4715000e+02   2.9353509e+01
   2.4720000e+02   2.9350783e+01
   2.4725000e+02   2.9348057e+01
   2.4730000e+02   2.9345332e+01
   2.4735000e+02   2.9342607e+01
   2.4740000e+02   2.9339884e+01
   2.4745000e+02   2.9337160e+01
   2.4750000e+02   2.9334438e+01
   2.4755000e+02   2.9331716e+01
   2.4760000e+02   2.9328994e+01
   2.4765000e+02   2.9326274e+01
   2.4770000e+02   2.9323553e+01
   2.4775000e+02   2.9320834e+01
   2.4780000e+02   2.9318115e+01
   2.4785000e+02   2.9315397e+01
   2.4790000e+02   2.9312679e+01
   2.4795000e+02   2.9309962e+01
   2.4800000e+02   2.9307246e+01
   2.4805000e+02   2.9304530e+01
   2.4810000e+02   2.9301815e+01
   2.4815000e+02   2.9299100e+01
   2.4820000e+02   2.9296386e+01
   2.4825000e+02   2.9293673e+01
   2.4830000e+02   2.9290960e+01
   2.4835000e+02   2.9288248e+01
   2.4840000e+02   2.9285537e+01
   2.4845000e+02   2.9282826e+01
   2.4850000e+02   2.9280116e+01
   2.4855000e+02   2.9277406e+01
   2.4860000e+02   2.9274697e+01
   2.4865000e+02   2.9271989e+01
   2.4870000e+02   2.9269281e+01
   2.4875000e+02   2.9266574e+01
   2.4880000e+02   2.9263867e+01
   2.4885000e+02   2.9261161e+01
   2.4890000e+02   2.9258456e+01
   2.4895000e+02   2.9255751e+01
   2.4900000e+02   2.9253047e+01
   2.4905000e+02   2.9250343e+01
   2.4910000e+02   2.9247641e+01
   2.4915000e+02   2.9244938e+01
   2.4920000e+02   2.9242237e+01
   2.4925000e+02   2.9239536e+01
   2.4930000e+02   2.9236835e+01
   2.4935000e+02   2.9234135e+01
   2.4940000e+02   2.9231436e+01
   2.4945000e+02   2.9228738e+01
   2.4950000e+02   2.9226040e+01
   2.4955000e+02   2.9223342e+01
   2.4960000e+02   2.9220646e+01
   2.4965000e+02   2.9217949e+01
   2.4970000e+02   2.9215254e+01
   2.4975000e+02   2.9212559e+01
   2.4980000e+02   2.9209865e+01
   2.4985000e+02   2.9207171e+01
   2.4990000e+02   2.9204478e+01
   2.4995000e+02   2.9201785e+01
   2.5000000e+02   2.9199093e+01
   2.5005000e+02   2.9196402e+01
   2.5010000e+02   2.9193711e+01
   2.5015000e+02   2.9191021e+01
   2.5020000e+02   2.9188332e+01
   2.5025000e+02   2.9185643e+01
   2.5030000e+02   2.9182955e+01
   2.5035000e+02   2.9180267e+01
   2.5040000e+02   2.9177580e+01
   2.5045000e+02   2.9174894e+01
   2.5050000e+02   2.9172208e+01
   2.5055000e+02   2.9169522e+01
   2.5060000e+02   2.9166838e+01
   2.5065000e+02   2.9164154e+01
   2.5070000e+02   2.9161470e+01
   2.5075000e+02   2.9158788e+01
   2.5080000e+02   2.9156105e+01
   2.5085000e+02   2.9153424e+01
   2.5090000e+02   2.9150743e+01
   2.5095000e+02   2.9148062e+01
   2.5100000e+02   2.9145382e+01
   2.5105000e+02   2.9142703e+01
   2.5110000e+02   2.9140025e+01
   2.5115000e+02   2.9137347e+01
   2.5120000e+02   2.9134669e+01
   2.5125000e+02   2.9131992e+01
   2.5130000e+02   2.9129316e+01
   2.5135000e+02   2.9126641e+01
   2.5140000e+02   2.9123966e+01
   2.5145000e+02   2.9121291e+01
   2.5150000e+02   2.9118617e+01
   2.5155000e+02   2.9115944e+01
   2.5160000e+02   2.9113272e+01
   2.5165000e+02   2.9110600e+01
   2.5170000e+02   2.9107928e+01
   2.5175000e+02   2.9105257e+01
   2.5180000e+02   2.9102587e+01
   2.5185000e+02   2.9099917e+01
   2.5190000e+02   2.9097248e+01
   2.5195000e+02   2.9094580e+01
   2.5200000e+02   2.9091912e+01
   2.5205000e+02   2.9089245e+01
   2.5210000e+02   2.9086578e+01
   2.5215000e+02   2.9083912e+01
   2.5220000e+02   2.9081247e+01
   2.5225000e+02   2.9078582e+01
   2.5230000e+02   2.9075918e+01
   2.5235000e+02   2.9073254e+01
   2.5240000e+02   2.9070591e+01
   2.5245000e+02   2.9067928e+01
   2.5250000e+02   2.9065267e+01
   2.5255000e+02   2.9062605e+01
   2.5260000e+02   2.9059945e+01
   2.5265000e+02   2.9057284e+01
   2.5270000e+02   2.9054625e+01
   2.5275000e+02   2.9051966e+01
   2.5280000e+02   2.9049308e+01
   2.5285000e+02   2.9046650e+01
   2.5290000e+02   2.9043993e+01
   2.5295000e+02   2.9041336e+01
   2.5300000e+02   2.9038680e+01
   2.5305000e+02   2.9036025e+01
   2.5310000e+02   2.9033370e+01
   2.5315000e+02   2.9030716e+01
   2.5320000e+02   2.9028062e+01
   2.5325000e+02   2.9025409e+01
   2.5330000e+02   2.9022757e+01
   2.5335000e+02   2.9020105e+01
   2.5340000e+02   2.9017454e+01
   2.5345000e+02   2.9014803e+01
   2.5350000e+02   2.9012153e+01
   2.5355000e+02   2.9009503e+01
   2.5360000e+02   2.9006854e+01
   2.5365000e+02   2.9004206e+01
   2.5370000e+02   2.9001558e+01
   2.5375000e+02   2.8998911e+01
   2.5380000e+02   2.8996265e+01
   2.5385000e+02   2.8993619e+01
   2.5390000e+02   2.8990973e+01
   2.5395000e+02   2.8988328e+01
   2.5400000e+02   2.8985684e+01
   2.5405000e+02   2.8983041e+01
   2.5410000e+02   2.8980398e+01
   2.5415000e+02   2.8977755e+01
   2.5420000e+02   2.8975113e+01
   2.5425000e+02   2.8972472e+01
   2.5430000e+02   2.8969831e+01
   2.5435000e+02   2.8967191e+01
   2.5440000e+02   2.8964551e+01
   2.5445000e+02   2.8961912e+01
   2.5450000e+02   2.8959274e+01
   2.5455000e+02   2.8956636e+01
   2.5460000e+02   2.8953999e+01
   2.5465000e+02   2.8951362e+01
   2.5470000e+02   2.8948726e+01
   2.5475000e+02   2.8946091e+01
   2.5480000e+02   2.8943456e+01
   2.5485000e+02   2.8940822e+01
   2.5490000e+02   2.8938188e+01
   2.5495000e+02   2.8935555e+01
   2.5500000e+02   2.8932922e+01
   2.5505000e+02   2.8930290e+01
   2.5510000e+02   2.8927659e+01
   2.5515000e+02   2.8925028e+01
   2.5520000e+02   2.8922398e+01
   2.5525000e+02   2.8919768e+01
   2.5530000e+02   2.8917139e+01
   2.5535000e+02   2.8914510e+01
   2.5540000e+02   2.8911882e+01
   2.5545000e+02   2.8909255e+01
   2.5550000e+02   2.8906628e+01
   2.5555000e+02   2.8904002e+01
   2.5560000e+02   2.8901376e+01
   2.5565000e+02   2.8898751e+01
   2.5570000e+02   2.8896127e+01
   2.5575000e+02   2.8893503e+01
   2.5580000e+02   2.8890879e+01
   2.5585000e+02   2.8888257e+01
   2.5590000e+02   2.8885634e+01
   2.5595000e+02   2.8883013e+01
   2.5600000e+02   2.8880392e+01
   2.5605000e+02   2.8877771e+01
   2.5610000e+02   2.8875151e+01
   2.5615000e+02   2.8872532e+01
   2.5620000e+02   2.8869913e+01
   2.5625000e+02   2.8867295e+01
   2.5630000e+02   2.8864677e+01
   2.5635000e+02   2.8862060e+01
   2.5640000e+02   2.8859444e+01
   2.5645000e+02   2.8856828e+01
   2.5650000e+02   2.8854213e+01
   2.5655000e+02   2.8851598e+01
   2.5660000e+02   2.8848984e+01
   2.5665000e+02   2.8846370e+01
   2.5670000e+02   2.8843757e+01
   2.5675000e+02   2.8841145e+01
   2.5680000e+02   2.8838533e+01
   2.5685000e+02   2.8835921e+01
   2.5690000e+02   2.8833311e+01
   2.5695000e+02   2.8830701e+01
   2.5700000e+02   2.8828091e+01
   2.5705000e+02   2.8825482e+01
   2.5710000e+02   2.8822873e+01
   2.5715000e+02   2.8820265e+01
   2.5720000e+02   2.8817658e+01
   2.5725000e+02   2.8815051e+01
   2.5730000e+02   2.8812445e+01
   2.5735000e+02   2.8809839e+01
   2.5740000e+02   2.8807234e+01
   2.5745000e+02   2.8804630e+01
   2.5750000e+02   2.8802026e+01
   2.5755000e+02   2.8799423e+01
   2.5760000e+02   2.8796820e+01
   2.5765000e+02   2.8794217e+01
   2.5770000e+02   2.8791616e+01
   2.5775000e+02   2.8789015e+01
   2.5780000e+02   2.8786414e+01
   2.5785000e+02   2.8783814e+01
   2.5790000e+02   2.8781215e+01
   2.5795000e+02   2.8778616e+01
   2.5800000e+02   2.8776018e+01
   2.5805000e+02   2.8773420e+01
   2.5810000e+02   2.8770823e+01
   2.5815000e+02   2.8768226e+01
   2.5820000e+02   2.8765630e+01
   2.5825000e+02   2.8763034e+01
   2.5830000e+02   2.8760440e+01
   2.5835000e+02   2.8757845e+01
   2.5840000e+02   2.8755251e+01
   2.5845000e+02   2.8752658e+01
   2.5850000e+02   2.8750065e+01
   2.5855000e+02   2.8747473e+01
   2.5860000e+02   2.8744882e+01
   2.5865000e+02   2.8742291e+01
   2.5870000e+02   2.8739700e+01
   2.5875000e+02   2.8737111e+01
   2.5880000e+02   2.8734521e+01
   2.5885000e+02   2.8731932e+01
   2.5890000e+02   2.8729344e+01
   2.5895000e+02   2.8726757e+01
   2.5900000e+02   2.8724170e+01
   2.5905000e+02   2.8721583e+01
   2.5910000e+02   2.8718997e+01
   2.5915000e+02   2.8716412e+01
   2.5920000e+02   2.8713827e+01
   2.5925000e+02   2.8711242e+01
   2.5930000e+02   2.8708659e+01
   2.5935000e+02   2.8706076e+01
   2.5940000e+02   2.8703493e+01
   2.5945000e+02   2.8700911e+01
   2.5950000e+02   2.8698329e+01
   2.5955000e+02   2.8695748e+01
   2.5960000e+02   2.8693168e+01
   2.5965000e+02   2.8690588e+01
   2.5970000e+02   2.8688009e+01
   2.5975000e+02   2.8685430e+01
   2.5980000e+02   2.8682852e+01
   2.5985000e+02   2.8680274e+01
   2.5990000e+02   2.8677697e+01
   2.5995000e+02   2.8675121e+01
   2.6000000e+02   2.8672545e+01
   2.6005000e+02   2.8669969e+01
   2.6010000e+02   2.8667395e+01
   2.6015000e+02   2.8664820e+01
   2.6020000e+02   2.8662246e+01
   2.6025000e+02   2.8659673e+01
   2.6030000e+02   2.8657101e+01
   2.6035000e+02   2.8654529e+01
   2.6040000e+02   2.8651957e+01
   2.6045000e+02   2.8649386e+01
   2.6050000e+02   2.8646816e+01
   2.6055000e+02   2.8644246e+01
   2.6060000e+02   2.8641676e+01
   2.6065000e+02   2.8639108e+01
   2.6070000e+02   2.8636539e+01
   2.6075000e+02   2.8633972e+01
   2.6080000e+02   2.8631404e+01
   2.6085000e+02   2.8628838e+01
   2.6090000e+02   2.8626272e+01
   2.6095000e+02   2.8623706e+01
   2.6100000e+02   2.8621141e+01
   2.6105000e+02   2.8618577e+01
   2.6110000e+02   2.8616013e+01
   2.6115000e+02   2.8613450e+01
   2.6120000e+02   2.8610887e+01
   2.6125000e+02   2.8608325e+01
   2.6130000e+02   2.8605763e+01
   2.6135000e+02   2.8603202e+01
   2.6140000e+02   2.8600641e+01
   2.6145000e+02   2.8598081e+01
   2.6150000e+02   2.8595522e+01
   2.6155000e+02   2.8592963e+01
   2.6160000e+02   2.8590405e+01
   2.6165000e+02   2.8587847e+01
   2.6170000e+02   2.8585290e+01
   2.6175000e+02   2.8582733e+01
   2.6180000e+02   2.8580177e+01
   2.6185000e+02   2.8577621e+01
   2.6190000e+02   2.8575066e+01
   2.6195000e+02   2.8572511e+01
   2.6200000e+02   2.8569957e+01
   2.6205000e+02   2.8567404e+01
   2.6210000e+02   2.8564851e+01
   2.6215000e+02   2.8562298e+01
   2.6220000e+02   2.8559746e+01
   2.6225000e+02   2.8557195e+01
   2.6230000e+02   2.8554644e+01
   2.6235000e+02   2.8552094e+01
   2.6240000e+02   2.8549544e+01
   2.6245000e+02   2.8546995e+01
   2.6250000e+02   2.8544447e+01
   2.6255000e+02   2.8541899e+01
   2.6260000e+02   2.8539351e+01
   2.6265000e+02   2.8536804e+01
   2.6270000e+02   2.8534258e+01
   2.6275000e+02   2.8531712e+01
   2.6280000e+02   2.8529166e+01
   2.6285000e+02   2.8526622e+01
   2.6290000e+02   2.8524077e+01
   2.6295000e+02   2.8521534e+01
   2.6300000e+02   2.8518990e+01
   2.6305000e+02   2.8516448e+01
   2.6310000e+02   2.8513905e+01
   2.6315000e+02   2.8511364e+01
   2.6320000e+02   2.8508823e+01
   2.6325000e+02   2.8506282e+01
   2.6330000e+02   2.8503742e+01
   2.6335000e+02   2.8501203e+01
   2.6340000e+02   2.8498664e+01
   2.6345000e+02   2.8496126e+01
   2.6350000e+02   2.8493588e+01
   2.6355000e+02   2.8491050e+01
   2.6360000e+02   2.8488514e+01
   2.6365000e+02   2.8485977e+01
   2.6370000e+02   2.8483442e+01
   2.6375000e+02   2.8480907e+01
   2.6380000e+02   2.8478372e+01
   2.6385000e+02   2.8475838e+01
   2.6390000e+02   2.8473304e+01
   2.6395000e+02   2.8470771e+01
   2.6400000e+02   2.8468239e+01
   2.6405000e+02   2.8465707e+01
   2.6410000e+02   2.8463175e+01
   2.6415000e+02   2.8460644e+01
   2.6420000e+02   2.8458114e+01
   2.6425000e+02   2.8455584e+01
   2.6430000e+02   2.8453055e+01
   2.6435000e+02   2.8450526e+01
   2.6440000e+02   2.8447998e+01
   2.6445000e+02   2.8445470e+01
   2.6450000e+02   2.8442943e+01
   2.6455000e+02   2.8440416e+01
   2.6460000e+02   2.8437890e+01
   2.6465000e+02   2.8435365e+01
   2.6470000e+02   2.8432840e+01
   2.6475000e+02   2.8430315e+01
   2.6480000e+02   2.8427791e+01
   2.6485000e+02   2.8425268e+01
   2.6490000e+02   2.8422745e+01
   2.6495000e+02   2.8420222e+01
   2.6500000e+02   2.8417701e+01
   2.6505000e+02   2.8415179e+01
   2.6510000e+02   2.8412658e+01
   2.6515000e+02   2.8410138e+01
   2.6520000e+02   2.8407618e+01
   2.6525000e+02   2.8405099e+01
   2.6530000e+02   2.8402580e+01
   2.6535000e+02   2.8400062e+01
   2.6540000e+02   2.8397545e+01
   2.6545000e+02   2.8395028e+01
   2.6550000e+02   2.8392511e+01
   2.6555000e+02   2.8389995e+01
   2.6560000e+02   2.8387479e+01
   2.6565000e+02   2.8384964e+01
   2.6570000e+02   2.8382450e+01
   2.6575000e+02   2.8379936e+01
   2.6580000e+02   2.8377422e+01
   2.6585000e+02   2.8374910e+01
   2.6590000e+02   2.8372397e+01
   2.6595000e+02   2.8369885e+01
   2.6600000e+02   2.8367374e+01
   2.6605000e+02   2.8364863e+01
   2.6610000e+02   2.8362353e+01
   2.6615000e+02   2.8359843e+01
   2.6620000e+02   2.8357334e+01
   2.6625000e+02   2.8354825e+01
   2.6630000e+02   2.8352317e+01
   2.6635000e+02   2.8349809e+01
   2.6640000e+02   2.8347302e+01
   2.6645000e+02   2.8344795e+01
   2.6650000e+02   2.8342289e+01
   2.6655000e+02   2.8339784e+01
   2.6660000e+02   2.8337279e+01
   2.6665000e+02   2.8334774e+01
   2.6670000e+02   2.8332270e+01
   2.6675000e+02   2.8329767e+01
   2.6680000e+02   2.8327264e+01
   2.6685000e+02   2.8324761e+01
   2.6690000e+02   2.8322259e+01
   2.6695000e+02   2.8319758e+01
   2.6700000e+02   2.8317257e+01
   2.6705000e+02   2.8314757e+01
   2.6710000e+02   2.8312257e+01
   2.6715000e+02   2.8309757e+01
   2.6720000e+02   2.8307258e+01
   2.6725000e+02   2.8304760e+01
   2.6730000e+02   2.8302262e+01
   2.6735000e+02   2.8299765e+01
   2.6740000e+02   2.8297268e+01
   2.6745000e+02   2.8294772e+01
   2.6750000e+02   2.8292276e+01
   2.6755000e+02   2.8289781e+01
   2.6760000e+02   2.8287287e+01
   2.6765000e+02   2.8284792e+01
   2.6770000e+02   2.8282299e+01
   2.6775000e+02   2.8279806e+01
   2.6780000e+02   2.8277313e+01
   2.6785000e+02   2.8274821e+01
   2.6790000e+02   2.8272329e+01
   2.6795000e+02   2.8269838e+01
   2.6800000e+02   2.8267348e+01
   2.6805000e+02   2.8264858e+01
   2.6810000e+02   2.8262368e+01
   2.6815000e+02   2.8259879e+01
   2.6820000e+02   2.8257391e+01
   2.6825000e+02   2.8254903e+01
   2.6830000e+02   2.8252415e+01
   2.6835000e+02   2.8249928e+01
   2.6840000e+02   2.8247442e+01
   2.6845000e+02   2.8244956e+01
   2.6850000e+02   2.8242470e+01
   2.6855000e+02   2.8239985e+01
   2.6860000e+02   2.8237501e+01
   2.6865000e+02   2.8235017e+01
   2.6870000e+02   2.8232534e+01
   2.6875000e+02   2.8230051e+01
   2.6880000e+02   2.8227568e+01
   2.6885000e+02   2.8225087e+01
   2.6890000e+02   2.8222605e+01
   2.6895000e+02   2.8220125e+01
   2.6900000e+02   2.8217644e+01
   2.6905000e+02   2.8215164e+01
   2.6910000e+02   2.8212685e+01
   2.6915000e+02   2.8210206e+01
   2.6920000e+02   2.8207728e+01
   2.6925000e+02   2.8205250e+01
   2.6930000e+02   2.8202773e+01
   2.6935000e+02   2.8200296e+01
   2.6940000e+02   2.8197820e+01
   2.6945000e+02   2.8195344e+01
   2.6950000e+02   2.8192869e+01
   2.6955000e+02   2.8190394e+01
   2.6960000e+02   2.8187920e+01
   2.6965000e+02   2.8185447e+01
   2.6970000e+02   2.8182973e+01
   2.6975000e+02   2.8180501e+01
   2.6980000e+02   2.8178029e+01
   2.6985000e+02   2.8175557e+01
   2.6990000e+02   2.8173086e+01
   2.6995000e+02   2.8170615e+01
   2.7000000e+02   2.8168145e+01
   2.7005000e+02   2.8165675e+01
   2.7010000e+02   2.8163206e+01
   2.7015000e+02   2.8160738e+01
   2.7020000e+02   2.8158269e+01
   2.7025000e+02   2.8155802e+01
   2.7030000e+02   2.8153335e+01
   2.7035000e+02   2.8150868e+01
   2.7040000e+02   2.8148402e+01
   2.7045000e+02   2.8145936e+01
   2.7050000e+02   2.8143471e+01
   2.7055000e+02   2.8141007e+01
   2.7060000e+02   2.8138543e+01
   2.7065000e+02   2.8136079e+01
   2.7070000e+02   2.8133616e+01
   2.7075000e+02   2.8131153e+01
   2.7080000e+02   2.8128691e+01
   2.7085000e+02   2.8126230e+01
   2.7090000e+02   2.8123769e+01
   2.7095000e+02   2.8121308e+01
   2.7100000e+02   2.8118848e+01
   2.7105000e+02   2.8116388e+01
   2.7110000e+02   2.8113929e+01
   2.7115000e+02   2.8111471e+01
   2.7120000e+02   2.8109013e+01
   2.7125000e+02   2.8106555e+01
   2.7130000e+02   2.8104098e+01
   2.7135000e+02   2.8101641e+01
   2.7140000e+02   2.8099185e+01
   2.7145000e+02   2.8096730e+01
   2.7150000e+02   2.8094275e+01
   2.7155000e+02   2.8091820e+01
   2.7160000e+02   2.8089366e+01
   2.7165000e+02   2.8086913e+01
   2.7170000e+02   2.8084459e+01
   2.7175000e+02   2.8082007e+01
   2.7180000e+02   2.8079555e+01
   2.7185000e+02   2.8077103e+01
   2.7190000e+02   2.8074652e+01
   2.7195000e+02   2.8072202e+01
   2.7200000e+02   2.8069752e+01
   2.7205000e+02   2.8067302e+01
   2.7210000e+02   2.8064853e+01
   2.7215000e+02   2.8062404e+01
   2.7220000e+02   2.8059956e+01
   2.7225000e+02   2.8057509e+01
   2.7230000e+02   2.8055061e+01
   2.7235000e+02   2.8052615e+01
   2.7240000e+02   2.8050169e+01
   2.7245000e+02   2.8047723e+01
   2.7250000e+02   2.8045278e+01
   2.7255000e+02   2.8042833e+01
   2.7260000e+02   2.8040389e+01
   2.7265000e+02   2.8037946e+01
   2.7270000e+02   2.8035502e+01
   2.7275000e+02   2.8033060e+01
   2.7280000e+02   2.8030618e+01
   2.7285000e+02   2.8028176e+01
   2.7290000e+02   2.8025735e+01
   2.7295000e+02   2.8023294e+01
   2.7300000e+02   2.8020854e+01
   2.7305000e+02   2.8018414e+01
   2.7310000e+02   2.8015975e+01
   2.7315000e+02   2.8013536e+01
   2.7320000e+02   2.8011098e+01
   2.7325000e+02   2.8008660e+01
   2.7330000e+02   2.8006223e+01
   2.7335000e+02   2.8003786e+01
   2.7340000e+02   2.8001350e+01
   2.7345000e+02   2.7998914e+01
   2.7350000e+02   2.7996479e+01
   2.7355000e+02   2.7994044e+01
   2.7360000e+02   2.7991610e+01
   2.7365000e+02   2.7989176e+01
   2.7370000e+02   2.7986743e+01
   2.7375000e+02   2.7984310e+01
   2.7380000e+02   2.7981878e+01
   2.7385000e+02   2.7979446e+01
   2.7390000e+02   2.7977015e+01
   2.7395000e+02   2.7974584e+01
   2.7400000e+02   2.7972153e+01
   2.7405000e+02   2.7969723e+01
   2.7410000e+02   2.7967294e+01
   2.7415000e+02   2.7964865e+01
   2.7420000e+02   2.7962437e+01
   2.7425000e+02   2.7960009e+01
   2.7430000e+02   2.7957581e+01
   2.7435000e+02   2.7955154e+01
   2.7440000e+02   2.7952728e+01
   2.7445000e+02   2.7950302e+01
   2.7450000e+02   2.7947876e+01
   2.7455000e+02   2.7945451e+01
   2.7460000e+02   2.7943027e+01
   2.7465000e+02   2.7940603e+01
   2.7470000e+02   2.7938179e+01
   2.7475000e+02   2.7935756e+01
   2.7480000e+02   2.7933334e+01
   2.7485000e+02   2.7930912e+01
   2.7490000e+02   2.7928490e+01
   2.7495000e+02   2.7926069e+01
   2.7500000e+02   2.7923648e+01
   2.7505000e+02   2.7921228e+01
   2.7510000e+02   2.7918808e+01
   2.7515000e+02   2.7916389e+01
   2.7520000e+02   2.7913970e+01
   2.7525000e+02   2.7911552e+01
   2.7530000e+02   2.7909134e+01
   2.7535000e+02   2.7906717e+01
   2.7540000e+02   2.7904300e+01
   2.7545000e+02   2.7901884e+01
   2.7550000e+02   2.7899468e+01
   2.7555000e+02   2.7897053e+01
   2.7560000e+02   2.7894638e+01
   2.7565000e+02   2.7892224e+01
   2.7570000e+02   2.7889810e+01
   2.7575000e+02   2.7887396e+01
   2.7580000e+02   2.7884984e+01
   2.7585000e+02   2.7882571e+01
   2.7590000e+02   2.7880159e+01
   2.7595000e+02   2.7877748e+01
   2.7600000e+02   2.7875337e+01
   2.7605000e+02   2.7872926e+01
   2.7610000e+02   2.7870516e+01
   2.7615000e+02   2.7868107e+01
   2.7620000e+02   2.7865697e+01
   2.7625000e+02   2.7863289e+01
   2.7630000e+02   2.7860881e+01
   2.7635000e+02   2.7858473e+01
   2.7640000e+02   2.7856066e+01
   2.7645000e+02   2.7853659e+01
   2.7650000e+02   2.7851253e+01
   2.7655000e+02   2.7848847e+01
   2.7660000e+02   2.7846442e+01
   2.7665000e+02   2.7844037e+01
   2.7670000e+02   2.7841633e+01
   2.7675000e+02   2.7839229e+01
   2.7680000e+02   2.7836826e+01
   2.7685000e+02   2.7834423e+01
   2.7690000e+02   2.7832021e+01
   2.7695000e+02   2.7829619e+01
   2.7700000e+02   2.7827217e+01
   2.7705000e+02   2.7824816e+01
   2.7710000e+02   2.7822416e+01
   2.7715000e+02   2.7820016e+01
   2.7720000e+02   2.7817616e+01
   2.7725000e+02   2.7815217e+01
   2.7730000e+02   2.7812819e+01
   2.7735000e+02   2.7810420e+01
   2.7740000e+02   2.7808023e+01
   2.7745000e+02   2.7805626e+01
   2.7750000e+02   2.7803229e+01
   2.7755000e+02   2.7800833e+01
   2.7760000e+02   2.7798437e+01
   2.7765000e+02   2.7796042e+01
   2.7770000e+02   2.7793647e+01
   2.7775000e+02   2.7791253e+01
   2.7780000e+02   2.7788859e+01
   2.7785000e+02   2.7786465e+01
   2.7790000e+02   2.7784073e+01
   2.7795000e+02   2.7781680e+01
   2.7800000e+02   2.7779288e+01
   2.7805000e+02   2.7776897e+01
   2.7810000e+02   2.7774506e+01
   2.7815000e+02   2.7772115e+01
   2.7820000e+02   2.7769725e+01
   2.7825000e+02   2.7767335e+01
   2.7830000e+02   2.7764946e+01
   2.7835000e+02   2.7762558e+01
   2.7840000e+02   2.7760169e+01
   2.7845000e+02   2.7757782e+01
   2.7850000e+02   2.7755394e+01
   2.7855000e+02   2.7753008e+01
   2.7860000e+02   2.7750621e+01
   2.7865000e+02   2.7748236e+01
   2.7870000e+02   2.7745850e+01
   2.7875000e+02   2.7743465e+01
   2.7880000e+02   2.7741081e+01
   2.7885000e+02   2.7738697e+01
   2.7890000e+02   2.7736313e+01
   2.7895000e+02   2.7733930e+01
   2.7900000e+02   2.7731548e+01
   2.7905000e+02   2.7729166e+01
   2.7910000e+02   2.7726784e+01
   2.7915000e+02   2.7724403e+01
   2.7920000e+02   2.7722022e+01
   2.7925000e+02   2.7719642e+01
   2.7930000e+02   2.7717262e+01
   2.7935000e+02   2.7714883e+01
   2.7940000e+02   2.7712504e+01
   2.7945000e+02   2.7710126e+01
   2.7950000e+02   2.7707748e+01
   2.7955000e+02   2.7705371e+01
   2.7960000e+02   2.7702994e+01
   2.7965000e+02   2.7700617e+01
   2.7970000e+02   2.7698241e+01
   2.7975000e+02   2.7695866e+01
   2.7980000e+02   2.7693490e+01
   2.7985000e+02   2.7691116e+01
   2.7990000e+02   2.7688742e+01
   2.7995000e+02   2.7686368e+01
   2.8000000e+02   2.7683995e+01
   2.8005000e+02   2.7681622e+01
   2.8010000e+02   2.7679250e+01
   2.8015000e+02   2.7676878e+01
   2.8020000e+02   2.7674506e+01
   2.8025000e+02   2.7672135e+01
   2.8030000e+02   2.7669765e+01
   2.8035000e+02   2.7667395e+01
   2.8040000e+02   2.7665025e+01
   2.8045000e+02   2.7662656e+01
   2.8050000e+02   2.7660288e+01
   2.8055000e+02   2.7657920e+01
   2.8060000e+02   2.7655552e+01
   2.8065000e+02   2.7653185e+01
   2.8070000e+02   2.7650818e+01
   2.8075000e+02   2.7648452e+01
   2.8080000e+02   2.7646086e+01
   2.8085000e+02   2.7643721e+01
   2.8090000e+02   2.7641356e+01
   2.8095000e+02   2.7638991e+01
   2.8100000e+02   2.7636627e+01
   2.8105000e+02   2.7634264e+01
   2.8110000e+02   2.7631901e+01
   2.8115000e+02   2.7629538e+01
   2.8120000e+02   2.7627176e+01
   2.8125000e+02   2.7624814e+01
   2.8130000e+02   2.7622453e+01
   2.8135000e+02   2.7620092e+01
   2.8140000e+02   2.7617732e+01
   2.8145000e+02   2.7615372e+01
   2.8150000e+02   2.7613013e+01
   2.8155000e+02   2.7610654e+01
   2.8160000e+02   2.7608295e+01
   2.8165000e+02   2.7605937e+01
   2.8170000e+02   2.7603579e+01
   2.8175000e+02   2.7601222e+01
   2.8180000e+02   2.7598866e+01
   2.8185000e+02   2.7596510e+01
   2.8190000e+02   2.7594154e+01
   2.8195000e+02   2.7591798e+01
   2.8200000e+02   2.7589444e+01
   2.8205000e+02   2.7587089e+01
   2.8210000e+02   2.7584735e+01
   2.8215000e+02   2.7582382e+01
   2.8220000e+02   2.7580029e+01
   2.8225000e+02   2.7577676e+01
   2.8230000e+02   2.7575324e+01
   2.8235000e+02   2.7572973e+01
   2.8240000e+02   2.7570621e+01
   2.8245000e+02   2.7568271e+01
   2.8250000e+02   2.7565920e+01
   2.8255000e+02   2.7563571e+01
   2.8260000e+02   2.7561221e+01
   2.8265000e+02   2.7558872e+01
   2.8270000e+02   2.7556524e+01
   2.8275000e+02   2.7554176e+01
   2.8280000e+02   2.7551828e+01
   2.8285000e+02   2.7549481e+01
   2.8290000e+02   2.7547135e+01
   2.8295000e+02   2.7544788e+01
   2.8300000e+02   2.7542443e+01
   2.8305000e+02   2.7540097e+01
   2.8310000e+02   2.7537753e+01
   2.8315000e+02   2.7535408e+01
   2.8320000e+02   2.7533064e+01
   2.8325000e+02   2.7530721e+01
   2.8330000e+02   2.7528378e+01
   2.8335000e+02   2.7526035e+01
   2.8340000e+02   2.7523693e+01
   2.8345000e+02   2.7521351e+01
   2.8350000e+02   2.7519010e+01
   2.8355000e+02   2.7516669e+01
   2.8360000e+02   2.7514329e+01
   2.8365000e+02   2.7511989e+01
   2.8370000e+02   2.7509650e+01
   2.8375000e+02   2.7507311e+01
   2.8380000e+02   2.7504972e+01
   2.8385000e+02   2.7502634e+01
   2.8390000e+02   2.7500297e+01
   2.8395000e+02   2.7497959e+01
   2.8400000e+02   2.7495623e+01
   2.8405000e+02   2.7493286e+01
   2.8410000e+02   2.7490951e+01
   2.8415000e+02   2.7488615e+01
   2.8420000e+02   2.7486280e+01
   2.8425000e+02   2.7483946e+01
   2.8430000e+02   2.7481612e+01
   2.8435000e+02   2.7479278e+01
   2.8440000e+02   2.7476945e+01
   2.8445000e+02   2.7474612e+01
   2.8450000e+02   2.7472280e+01
   2.8455000e+02   2.7469948e+01
   2.8460000e+02   2.7467617e+01
   2.8465000e+02   2.7465286e+01
   2.8470000e+02   2.7462955e+01
   2.8475000e+02   2.7460625e+01
   2.8480000e+02   2.7458296e+01
   2.8485000e+02   2.7455967e+01
   2.8490000e+02   2.7453638e+01
   2.8495000e+02   2.7451310e+01
   2.8500000e+02   2.7448982e+01
   2.8505000e+02   2.7446655e+01
   2.8510000e+02   2.7444328e+01
   2.8515000e+02   2.7442001e+01
   2.8520000e+02   2.7439675e+01
   2.8525000e+02   2.7437350e+01
   2.8530000e+02   2.7435025e+01
   2.8535000e+02   2.7432700e+01
   2.8540000e+02   2.7430376e+01
   2.8545000e+02   2.7428052e+01
   2.8550000e+02   2.7425729e+01
   2.8555000e+02   2.7423406e+01
   2.8560000e+02   2.7421083e+01
   2.8565000e+02   2.7418761e+01
   2.8570000e+02   2.7416440e+01
   2.8575000e+02   2.7414119e+01
   2.8580000e+02   2.7411798e+01
   2.8585000e+02   2.7409478e+01
   2.8590000e+02   2.7407158e+01
   2.8595000e+02   2.7404838e+01
   2.8600000e+02   2.7402519e+01
   2.8605000e+02   2.7400201e+01
   2.8610000e+02   2.7397883e+01
   2.8615000e+02   2.7395565e+01
   2.8620000e+02   2.7393248e+01
   2.8625000e+02   2.7390931e+01
   2.8630000e+02   2.7388615e+01
   2.8635000e+02   2.7386299e+01
   2.8640000e+02   2.7383984e+01
   2.8645000e+02   2.7381669e+01
   2.8650000e+02   2.7379354e+01
   2.8655000e+02   2.7377040e+01
   2.8660000e+02   2.7374727e+01
   2.8665000e+02   2.7372414e+01
   2.8670000e+02   2.7370101e+01
   2.8675000e+02   2.7367788e+01
   2.8680000e+02   2.7365477e+01
   2.8685000e+02   2.7363165e+01
   2.8690000e+02   2.7360854e+01
   2.8695000e+02   2.7358544e+01
   2.8700000e+02   2.7356233e+01
   2.8705000e+02   2.7353924e+01
   2.8710000e+02   2.7351614e+01
   2.8715000e+02   2.7349306e+01
   2.8720000e+02   2.7346997e+01
   2.8725000e+02   2.7344689e+01
   2.8730000e+02   2.7342382e+01
   2.8735000e+02   2.7340075e+01
   2.8740000e+02   2.7337768e+01
   2.8745000e+02   2.7335462e+01
   2.8750000e+02   2.7333156e+01
   2.8755000e+02   2.7330851e+01
   2.8760000e+02   2.7328546e+01
   2.8765000e+02   2.7326241e+01
   2.8770000e+02   2.7323937e+01
   2.8775000e+02   2.7321634e+01
   2.8780000e+02   2.7319331e+01
   2.8785000e+02   2.7317028e+01
   2.8790000e+02   2.7314726e+01
   2.8795000e+02   2.7312424e+01
   2.8800000e+02   2.7310122e+01
   2.8805000e+02   2.7307821e+01
   2.8810000e+02   2.7305521e+01
   2.8815000e+02   2.7303221e+01
   2.8820000e+02   2.7300921e+01
   2.8825000e+02   2.7298622e+01
   2.8830000e+02   2.7296323e+01
   2.8835000e+02   2.7294025e+01
   2.8840000e+02   2.7291727e+01
   2.8845000e+02   2.7289429e+01
   2.8850000e+02   2.7287132e+01
   2.8855000e+02   2.7284835e+01
   2.8860000e+02   2.7282539e+01
   2.8865000e+02   2.7280243e+01
   2.8870000e+02   2.7277948e+01
   2.8875000e+02   2.7275653e+01
   2.8880000e+02   2.7273359e+01
   2.8885000e+02   2.7271065e+01
   2.8890000e+02   2.7268771e+01
   2.8895000e+02   2.7266478e+01
   2.8900000e+02   2.7264185e+01
   2.8905000e+02   2.7261893e+01
   2.8910000e+02   2.7259601e+01
   2.8915000e+02   2.7257309e+01
   2.8920000e+02   2.7255018e+01
   2.8925000e+02   2.7252728e+01
   2.8930000e+02   2.7250438e+01
   2.8935000e+02   2.7248148e+01
   2.8940000e+02   2.7245858e+01
   2.8945000e+02   2.7243570e+01
   2.8950000e+02   2.7241281e+01
   2.8955000e+02   2.7238993e+01
   2.8960000e+02   2.7236705e+01
   2.8965000e+02   2.7234418e+01
   2.8970000e+02   2.7232131e+01
   2.8975000e+02   2.7229845e+01
   2.8980000e+02   2.7227559e+01
   2.8985000e+02   2.7225274e+01
   2.8990000e+02   2.7222989e+01
   2.8995000e+02   2.7220704e+01
   2.9000000e+02   2.7218420e+01
   2.9005000e+02   2.7216136e+01
   2.9010000e+02   2.7213853e+01
   2.9015000e+02   2.7211570e+01
   2.9020000e+02   2.7209287e+01
   2.9025000e+02   2.7207005e+01
   2.9030000e+02   2.7204724e+01
   2.9035000e+02   2.7202443e+01
   2.9040000e+02   2.7200162e+01
   2.9045000e+02   2.7197881e+01
   2.9050000e+02   2.7195602e+01
   2.9055000e+02   2.7193322e+01
   2.9060000e+02   2.7191043e+01
   2.9065000e+02   2.7188764e+01
   2.9070000e+02   2.7186486e+01
   2.9075000e+02   2.7184208e+01
   2.9080000e+02   2.7181931e+01
   2.9085000e+02   2.7179654e+01
   2.9090000e+02   2.7177377e+01
   2.9095000e+02   2.7175101e+01
   2.9100000e+02   2.7172826e+01
   2.9105000e+02   2.7170550e+01
   2.9110000e+02   2.7168276e+01
   2.9115000e+02   2.7166001e+01
   2.9120000e+02   2.7163727e+01
   2.9125000e+02   2.7161454e+01
   2.9130000e+02   2.7159180e+01
   2.9135000e+02   2.7156908e+01
   2.9140000e+02   2.7154635e+01
   2.9145000e+02   2.7152364e+01
   2.9150000e+02   2.7150092e+01
   2.9155000e+02   2.7147821e+01
   2.9160000e+02   2.7145550e+01
   2.9165000e+02   2.7143280e+01
   2.9170000e+02   2.7141011e+01
   2.9175000e+02   2.7138741e+01
   2.9180000e+02   2.7136472e+01
   2.9185000e+02   2.7134204e+01
   2.9190000e+02   2.7131936e+01
   2.9195000e+02   2.7129668e+01
   2.9200000e+02   2.7127401e+01
   2.9205000e+02   2.7125134e+01
   2.9210000e+02   2.7122868e+01
   2.9215000e+02   2.7120602e+01
   2.9220000e+02   2.7118336e+01
   2.9225000e+02   2.7116071e+01
   2.9230000e+02   2.7113806e+01
   2.9235000e+02   2.7111542e+01
   2.9240000e+02   2.7109278e+01
   2.9245000e+02   2.7107015e+01
   2.9250000e+02   2.7104751e+01
   2.9255000e+02   2.7102489e+01
   2.9260000e+02   2.7100227e+01
   2.9265000e+02   2.7097965e+01
   2.9270000e+02   2.7095703e+01
   2.9275000e+02   2.7093443e+01
   2.9280000e+02   2.7091182e+01
   2.9285000e+02   2.7088922e+01
   2.9290000e+02   2.7086662e+01
   2.9295000e+02   2.7084403e+01
   2.9300000e+02   2.7082144e+01
   2.9305000e+02   2.7079886e+01
   2.9310000e+02   2.7077628e+01
   2.9315000e+02   2.7075370e+01
   2.9320000e+02   2.7073113e+01
   2.9325000e+02   2.7070856e+01
   2.9330000e+02   2.7068600e+01
   2.9335000e+02   2.7066344e+01
   2.9340000e+02   2.7064088e+01
   2.9345000e+02   2.7061833e+01
   2.9350000e+02   2.7059578e+01
   2.9355000e+02   2.7057324e+01
   2.9360000e+02   2.7055070e+01
   2.9365000e+02   2.7052817e+01
   2.9370000e+02   2.7050564e+01
   2.9375000e+02   2.7048311e+01
   2.9380000e+02   2.7046059e+01
   2.9385000e+02   2.7043807e+01
   2.9390000e+02   2.7041556e+01
   2.9395000e+02   2.7039305e+01
   2.9400000e+02   2.7037054e+01
   2.9405000e+02   2.7034804e+01
   2.9410000e+02   2.7032554e+01
   2.9415000e+02   2.7030305e+01
   2.9420000e+02   2.7028056e+01
   2.9425000e+02   2.7025807e+01
   2.9430000e+02   2.7023559e+01
   2.9435000e+02   2.7021312e+01
   2.9440000e+02   2.7019064e+01
   2.9445000e+02   2.7016818e+01
   2.9450000e+02   2.7014571e+01
   2.9455000e+02   2.7012325e+01
   2.9460000e+02   2.7010079e+01
   2.9465000e+02   2.7007834e+01
   2.9470000e+02   2.7005589e+01
   2.9475000e+02   2.7003345e+01
   2.9480000e+02   2.7001101e+01
   2.9485000e+02   2.6998858e+01
   2.9490000e+02   2.6996614e+01
   2.9495000e+02   2.6994372e+01
   2.9500000e+02   2.6992129e+01
   2.9505000e+02   2.6989887e+01
   2.9510000e+02   2.6987646e+01
   2.9515000e+02   2.6985405e+01
   2.9520000e+02   2.6983164e+01
   2.9525000e+02   2.6980924e+01
   2.9530000e+02   2.6978684e+01
   2.9535000e+02   2.6976445e+01
   2.9540000e+02   2.6974206e+01
   2.9545000e+02   2.6971967e+01
   2.9550000e+02   2.6969729e+01
   2.9555000e+02   2.6967491e+01
   2.9560000e+02   2.6965253e+01
   2.9565000e+02   2.6963016e+01
   2.9570000e+02   2.6960780e+01
   2.9575000e+02   2.6958544e+01
   2.9580000e+02   2.6956308e+01
   2.9585000e+02   2.6954073e+01
   2.9590000e+02   2.6951838e+01
   2.9595000e+02   2.6949603e+01
   2.9600000e+02   2.6947369e+01
   2.9605000e+02   2.6945135e+01
   2.9610000e+02   2.6942902e+01
   2.9615000e+02   2.6940669e+01
   2.9620000e+02   2.6938436e+01
   2.9625000e+02   2.6936204e+01
   2.9630000e+02   2.6933973e+01
   2.9635000e+02   2.6931741e+01
   2.9640000e+02   2.6929510e+01
   2.9645000e+02   2.6927280e+01
   2.9650000e+02   2.6925050e+01
   2.9655000e+02   2.6922820e+01
   2.9660000e+02   2.6920591e+01
   2.9665000e+02   2.6918362e+01
   2.9670000e+02   2.6916133e+01
   2.9675000e+02   2.6913905e+01
   2.9680000e+02   2.6911678e+01
   2.9685000e+02   2.6909450e+01
   2.9690000e+02   2.6907224e+01
   2.9695000e+02   2.6904997e+01
   2.9700000e+02   2.6902771e+01
   2.9705000e+02   2.6900546e+01
   2.9710000e+02   2.6898320e+01
   2.9715000e+02   2.6896095e+01
   2.9720000e+02   2.6893871e+01
   2.9725000e+02   2.6891647e+01
   2.9730000e+02   2.6889423e+01
   2.9735000e+02   2.6887200e+01
   2.9740000e+02   2.6884977e+01
   2.9745000e+02   2.6882755e+01
   2.9750000e+02   2.6880533e+01
   2.9755000e+02   2.6878311e+01
   2.9760000e+02   2.6876090e+01
   2.9765000e+02   2.6873869e+01
   2.9770000e+02   2.6871649e+01
   2.9775000e+02   2.6869429e+01
   2.9780000e+02   2.6867209e+01
   2.9785000e+02   2.6864990e+01
   2.9790000e+02   2.6862771e+01
   2.9795000e+02   2.6860553e+01
   2.9800000e+02   2.6858335e+01
   2.9805000e+02   2.6856117e+01
   2.9810000e+02   2.6853900e+01
   2.9815000e+02   2.6851683e+01
   2.9820000e+02   2.6849467e+01
   2.9825000e+02   2.6847251e+01
   2.9830000e+02   2.6845035e+01
   2.9835000e+02   2.6842820e+01
   2.9840000e+02   2.6840605e+01
   2.9845000e+02   2.6838391e+01
   2.9850000e+02   2.6836177e+01
   2.9855000e+02   2.6833963e+01
   2.9860000e+02   2.6831750e+01
   2.9865000e+02   2.6829537e+01
   2.9870000e+02   2.6827325e+01
   2.9875000e+02   2.6825113e+01
   2.9880000e+02   2.6822901e+01
   2.9885000e+02   2.6820690e+01
   2.9890000e+02   2.6818479e+01
   2.9895000e+02   2.6816269e+01
   2.9900000e+02   2.6814059e+01
   2.9905000e+02   2.6811849e+01
   2.9910000e+02   2.6809640e+01
   2.9915000e+02   2.6807431e+01
   2.9920000e+02   2.6805223e+01
   2.9925000e+02   2.6803015e+01
   2.9930000e+02   2.6800807e+01
   2.9935000e+02   2.6798600e+01
   2.9940000e+02   2.6796393e+01
   2.9945000e+02   2.6794187e+01
   2.9950000e+02   2.6791981e+01
   2.9955000e+02   2.6789775e+01
   2.9960000e+02   2.6787570e+01
   2.9965000e+02   2.6785365e+01
   2.9970000e+02   2.6783160e+01
   2.9975000e+02   2.6780956e+01
   2.9980000e+02   2.6778753e+01
   2.9985000e+02   2.6776549e+01
   2.9990000e+02   2.6774347e+01
   2.9995000e+02   2.6772144e+01
   3.0000000e+02   2.6769942e+01
   3.0005000e+02   2.6767740e+01
   3.0010000e+02   2.6765539e+01
   3.0015000e+02   2.6763338e+01
   3.0020000e+02   2.6761138e+01
   3.0025000e+02   2.6758937e+01
   3.0030000e+02   2.6756738e+01
   3.0035000e+02   2.6754538e+01
   3.0040000e+02   2.6752339e+01
   3.0045000e+02   2.6750141e+01
   3.0050000e+02   2.6747943e+01
   3.0055000e+02   2.6745745e+01
   3.0060000e+02   2.6743548e+01
   3.0065000e+02   2.6741351e+01
   3.0070000e+02   2.6739154e+01
   3.0075000e+02   2.6736958e+01
   3.0080000e+02   2.6734762e+01
   3.0085000e+02   2.6732567e+01
   3.0090000e+02   2.6730372e+01
   3.0095000e+02   2.6728177e+01
   3.0100000e+02   2.6725983e+01
   3.0105000e+02   2.6723789e+01
   3.0110000e+02   2.6721595e+01
   3.0115000e+02   2.6719402e+01
   3.0120000e+02   2.6717210e+01
   3.0125000e+02   2.6715017e+01
   3.0130000e+02   2.6712826e+01
   3.0135000e+02   2.6710634e+01
   3.0140000e+02   2.6708443e+01
   3.0145000e+02   2.6706252e+01
   3.0150000e+02   2.6704062e+01
   3.0155000e+02   2.6701872e+01
   3.0160000e+02   2.6699682e+01
   3.0165000e+02   2.6697493e+01
   3.0170000e+02   2.6695305e+01
   3.0175000e+02   2.6693116e+01
   3.0180000e+02   2.6690928e+01
   3.0185000e+02   2.6688741e+01
   3.0190000e+02   2.6686553e+01
   3.0195000e+02   2.6684367e+01
   3.0200000e+02   2.6682180e+01
   3.0205000e+02   2.6679994e+01
   3.0210000e+02   2.6677808e+01
   3.0215000e+02   2.6675623e+01
   3.0220000e+02   2.6673438e+01
   3.0225000e+02   2.6671254e+01
   3.0230000e+02   2.6669070e+01
   3.0235000e+02   2.6666886e+01
   3.0240000e+02   2.6664703e+01
   3.0245000e+02   2.6662520e+01
   3.0250000e+02   2.6660337e+01
   3.0255000e+02   2.6658155e+01
   3.0260000e+02   2.6655973e+01
   3.0265000e+02   2.6653792e+01
   3.0270000e+02   2.6651611e+01
   3.0275000e+02   2.6649430e+01
   3.0280000e+02   2.6647250e+01
   3.0285000e+02   2.6645070e+01
   3.0290000e+02   2.6642891e+01
   3.0295000e+02   2.6640711e+01
   3.0300000e+02   2.6638533e+01
   3.0305000e+02   2.6636354e+01
   3.0310000e+02   2.6634177e+01
   3.0315000e+02   2.6631999e+01
   3.0320000e+02   2.6629822e+01
   3.0325000e+02   2.6627645e+01
   3.0330000e+02   2.6625469e+01
   3.0335000e+02   2.6623293e+01
   3.0340000e+02   2.6621117e+01
   3.0345000e+02   2.6618942e+01
   3.0350000e+02   2.6616767e+01
   3.0355000e+02   2.6614592e+01
   3.0360000e+02   2.6612418e+01
   3.0365000e+02   2.6610245e+01
   3.0370000e+02   2.6608071e+01
   3.0375000e+02   2.6605898e+01
   3.0380000e+02   2.6603726e+01
   3.0385000e+02   2.6601554e+01
   3.0390000e+02   2.6599382e+01
   3.0395000e+02   2.6597211e+01
   3.0400000e+02   2.6595040e+01
   3.0405000e+02   2.6592869e+01
   3.0410000e+02   2.6590699e+01
   3.0415000e+02   2.6588529e+01
   3.0420000e+02   2.6586359e+01
   3.0425000e+02   2.6584190e+01
   3.0430000e+02   2.6582021e+01
   3.0435000e+02   2.6579853e+01
   3.0440000e+02   2.6577685e+01
   3.0445000e+02   2.6575518e+01
   3.0450000e+02   2.6573350e+01
   3.0455000e+02   2.6571184e+01
   3.0460000e+02   2.6569017e+01
   3.0465000e+02   2.6566851e+01
   3.0470000e+02   2.6564685e+01
   3.0475000e+02   2.6562520e+01
   3.0480000e+02   2.6560355e+01
   3.0485000e+02   2.6558191e+01
   3.0490000e+02   2.6556026e+01
   3.0495000e+02   2.6553863e+01
   3.0500000e+02   2.6551699e+01
   3.0505000e+02   2.6549536e+01
   3.0510000e+02   2.6547374e+01
   3.0515000e+02   2.6545211e+01
   3.0520000e+02   2.6543049e+01
   3.0525000e+02   2.6540888e+01
   3.0530000e+02   2.6538727e+01
   3.0535000e+02   2.6536566e+01
   3.0540000e+02   2.6534406e+01
   3.0545000e+02   2.6532246e+01
   3.0550000e+02   2.6530086e+01
   3.0555000e+02   2.6527927e+01
   3.0560000e+02   2.6525768e+01
   3.0565000e+02   2.6523610e+01
   3.0570000e+02   2.6521451e+01
   3.0575000e+02   2.6519294e+01
   3.0580000e+02   2.6517136e+01
   3.0585000e+02   2.6514979e+01
   3.0590000e+02   2.6512823e+01
   3.0595000e+02   2.6510667e+01
   3.0600000e+02   2.6508511e+01
   3.0605000e+02   2.6506355e+01
   3.0610000e+02   2.6504200e+01
   3.0615000e+02   2.6502046e+01
   3.0620000e+02   2.6499891e+01
   3.0625000e+02   2.6497737e+01
   3.0630000e+02   2.6495584e+01
   3.0635000e+02   2.6493430e+01
   3.0640000e+02   2.6491278e+01
   3.0645000e+02   2.6489125e+01
   3.0650000e+02   2.6486973e+01
   3.0655000e+02   2.6484821e+01
   3.0660000e+02   2.6482670e+01
   3.0665000e+02   2.6480519e+01
   3.0670000e+02   2.6478369e+01
   3.0675000e+02   2.6476218e+01
   3.0680000e+02   2.6474069e+01
   3.0685000e+02   2.6471919e+01
   3.0690000e+02   2.6469770e+01
   3.0695000e+02   2.6467621e+01
   3.0700000e+02   2.6465473e+01
   3.0705000e+02   2.6463325e+01
   3.0710000e+02   2.6461177e+01
   3.0715000e+02   2.6459030e+01
   3.0720000e+02   2.6456883e+01
   3.0725000e+02   2.6454737e+01
   3.0730000e+02   2.6452591e+01
   3.0735000e+02   2.6450445e+01
   3.0740000e+02   2.6448300e+01
   3.0745000e+02   2.6446155e+01
   3.0750000e+02   2.6444010e+01
   3.0755000e+02   2.6441866e+01
   3.0760000e+02   2.6439722e+01
   3.0765000e+02   2.6437579e+01
   3.0770000e+02   2.6435435e+01
   3.0775000e+02   2.6433293e+01
   3.0780000e+02   2.6431150e+01
   3.0785000e+02   2.6429008e+01
   3.0790000e+02   2.6426867e+01
   3.0795000e+02   2.6424725e+01
   3.0800000e+02   2.6422585e+01
   3.0805000e+02   2.6420444e+01
   3.0810000e+02   2.6418304e+01
   3.0815000e+02   2.6416164e+01
   3.0820000e+02   2.6414025e+01
   3.0825000e+02   2.6411886e+01
   3.0830000e+02   2.6409747e+01
   3.0835000e+02   2.6407609e+01
   3.0840000e+02   2.6405471e+01
   3.0845000e+02   2.6403333e+01
   3.0850000e+02   2.6401196e+01
   3.0855000e+02   2.6399059e+01
   3.0860000e+02   2.6396923e+01
   3.0865000e+02   2.6394787e+01
   3.0870000e+02   2.6392651e+01
   3.0875000e+02   2.6390516e+01
   3.0880000e+02   2.6388381e+01
   3.0885000e+02   2.6386246e+01
   3.0890000e+02   2.6384112e+01
   3.0895000e+02   2.6381978e+01
   3.0900000e+02   2.6379845e+01
   3.0905000e+02   2.6377711e+01
   3.0910000e+02   2.6375579e+01
   3.0915000e+02   2.6373446e+01
   3.0920000e+02   2.6371314e+01
   3.0925000e+02   2.6369183e+01
   3.0930000e+02   2.6367051e+01
   3.0935000e+02   2.6364920e+01
   3.0940000e+02   2.6362790e+01
   3.0945000e+02   2.6360660e+01
   3.0950000e+02   2.6358530e+01
   3.0955000e+02   2.6356400e+01
   3.0960000e+02   2.6354271e+01
   3.0965000e+02   2.6352143e+01
   3.0970000e+02   2.6350014e+01
   3.0975000e+02   2.6347886e+01
   3.0980000e+02   2.6345759e+01
   3.0985000e+02   2.6343631e+01
   3.0990000e+02   2.6341505e+01
   3.0995000e+02   2.6339378e+01
   3.1000000e+02   2.6337252e+01
   3.1005000e+02   2.6335126e+01
   3.1010000e+02   2.6333001e+01
   3.1015000e+02   2.6330876e+01
   3.1020000e+02   2.6328751e+01
   3.1025000e+02   2.6326627e+01
   3.1030000e+02   2.6324503e+01
   3.1035000e+02   2.6322379e+01
   3.1040000e+02   2.6320256e+01
   3.1045000e+02   2.6318133e+01
   3.1050000e+02   2.6316010e+01
   3.1055000e+02   2.6313888e+01
   3.1060000e+02   2.6311766e+01
   3.1065000e+02   2.6309645e+01
   3.1070000e+02   2.6307524e+01
   3.1075000e+02   2.6305403e+01
   3.1080000e+02   2.6303283e+01
   3.1085000e+02   2.6301163e+01
   3.1090000e+02   2.6299043e+01
   3.1095000e+02   2.6296924e+01
   3.1100000e+02   2.6294805e+01
   3.1105000e+02   2.6292687e+01
   3.1110000e+02   2.6290569e+01
   3.1115000e+02   2.6288451e+01
   3.1120000e+02   2.6286333e+01
   3.1125000e+02   2.6284216e+01
   3.1130000e+02   2.6282100e+01
   3.1135000e+02   2.6279983e+01
   3.1140000e+02   2.6277867e+01
   3.1145000e+02   2.6275752e+01
   3.1150000e+02   2.6273636e+01
   3.1155000e+02   2.6271522e+01
   3.1160000e+02   2.6269407e+01
   3.1165000e+02   2.6267293e+01
   3.1170000e+02   2.6265179e+01
   3.1175000e+02   2.6263066e+01
   3.1180000e+02   2.6260953e+01
   3.1185000e+02   2.6258840e+01
   3.1190000e+02   2.6256727e+01
   3.1195000e+02   2.6254615e+01
   3.1200000e+02   2.6252504e+01
   3.1205000e+02   2.6250392e+01
   3.1210000e+02   2.6248282e+01
   3.1215000e+02   2.6246171e+01
   3.1220000e+02   2.6244061e+01
   3.1225000e+02   2.6241951e+01
   3.1230000e+02   2.6239841e+01
   3.1235000e+02   2.6237732e+01
   3.1240000e+02   2.6235624e+01
   3.1245000e+02   2.6233515e+01
   3.1250000e+02   2.6231407e+01
   3.1255000e+02   2.6229299e+01
   3.1260000e+02   2.6227192e+01
   3.1265000e+02   2.6225085e+01
   3.1270000e+02   2.6222978e+01
   3.1275000e+02   2.6220872e+01
   3.1280000e+02   2.6218766e+01
   3.1285000e+02   2.6216661e+01
   3.1290000e+02   2.6214556e+01
   3.1295000e+02   2.6212451e+01
   3.1300000e+02   2.6210346e+01
   3.1305000e+02   2.6208242e+01
   3.1310000e+02   2.6206138e+01
   3.1315000e+02   2.6204035e+01
   3.1320000e+02   2.6201932e+01
   3.1325000e+02   2.6199829e+01
   3.1330000e+02   2.6197727e+01
   3.1335000e+02   2.6195625e+01
   3.1340000e+02   2.6193523e+01
   3.1345000e+02   2.6191422e+01
   3.1350000e+02   2.6189321e+01
   3.1355000e+02   2.6187221e+01
   3.1360000e+02   2.6185120e+01
   3.1365000e+02   2.6183021e+01
   3.1370000e+02   2.6180921e+01
   3.1375000e+02   2.6178822e+01
   3.1380000e+02   2.6176723e+01
   3.1385000e+02   2.6174625e+01
   3.1390000e+02   2.6172527e+01
   3.1395000e+02   2.6170429e+01
   3.1400000e+02   2.6168332e+01
   3.1405000e+02   2.6166235e+01
   3.1410000e+02   2.6164138e+01
   3.1415000e+02   2.6162042e+01
   3.1420000e+02   2.6159946e+01
   3.1425000e+02   2.6157850e+01
   3.1430000e+02   2.6155755e+01
   3.1435000e+02   2.6153660e+01
   3.1440000e+02   2.6151566e+01
   3.1445000e+02   2.6149471e+01
   3.1450000e+02   2.6147378e+01
   3.1455000e+02   2.6145284e+01
   3.1460000e+02   2.6143191e+01
   3.1465000e+02   2.6141098e+01
   3.1470000e+02   2.6139006e+01
   3.1475000e+02   2.6136914e+01
   3.1480000e+02   2.6134822e+01
   3.1485000e+02   2.6132731e+01
   3.1490000e+02   2.6130640e+01
   3.1495000e+02   2.6128549e+01
   3.1500000e+02   2.6126459e+01
   3.1505000e+02   2.6124369e+01
   3.1510000e+02   2.6122279e+01
   3.1515000e+02   2.6120190e+01
   3.1520000e+02   2.6118101e+01
   3.1525000e+02   2.6116013e+01
   3.1530000e+02   2.6113925e+01
   3.1535000e+02   2.6111837e+01
   3.1540000e+02   2.6109749e+01
   3.1545000e+02   2.6107662e+01
   3.1550000e+02   2.6105575e+01
   3.1555000e+02   2.6103489e+01
   3.1560000e+02   2.6101403e+01
   3.1565000e+02   2.6099317e+01
   3.1570000e+02   2.6097232e+01
   3.1575000e+02   2.6095147e+01
   3.1580000e+02   2.6093062e+01
   3.1585000e+02   2.6090978e+01
   3.1590000e+02   2.6088894e+01
   3.1595000e+02   2.6086810e+01
   3.1600000e+02   2.6084727e+01
   3.1605000e+02   2.6082644e+01
   3.1610000e+02   2.6080562e+01
   3.1615000e+02   2.6078479e+01
   3.1620000e+02   2.6076398e+01
   3.1625000e+02   2.6074316e+01
   3.1630000e+02   2.6072235e+01
   3.1635000e+02   2.6070154e+01
   3.1640000e+02   2.6068074e+01
   3.1645000e+02   2.6065993e+01
   3.1650000e+02   2.6063914e+01
   3.1655000e+02   2.6061834e+01
   3.1660000e+02   2.6059755e+01
   3.1665000e+02   2.6057676e+01
   3.1670000e+02   2.6055598e+01
   3.1675000e+02   2.6053520e+01
   3.1680000e+02   2.6051442e+01
   3.1685000e+02   2.6049365e+01
   3.1690000e+02   2.6047288e+01
   3.1695000e+02   2.6045211e+01
   3.1700000e+02   2.6043135e+01
   3.1705000e+02   2.6041059e+01
   3.1710000e+02   2.6038983e+01
   3.1715000e+02   2.6036908e+01
   3.1720000e+02   2.6034833e+01
   3.1725000e+02   2.6032759e+01
   3.1730000e+02   2.6030685e+01
   3.1735000e+02   2.6028611e+01
   3.1740000e+02   2.6026537e+01
   3.1745000e+02   2.6024464e+01
   3.1750000e+02   2.6022391e+01
   3.1755000e+02   2.6020319e+01
   3.1760000e+02   2.6018246e+01
   3.1765000e+02   2.6016175e+01
   3.1770000e+02   2.6014103e+01
   3.1775000e+02   2.6012032e+01
   3.1780000e+02   2.6009961e+01
   3.1785000e+02   2.6007891e+01
   3.1790000e+02   2.6005821e+01
   3.1795000e+02   2.6003751e+01
   3.1800000e+02   2.6001682e+01
   3.1805000e+02   2.5999613e+01
   3.1810000e+02   2.5997544e+01
   3.1815000e+02   2.5995476e+01
   3.1820000e+02   2.5993408e+01
   3.1825000e+02   2.5991340e+01
   3.1830000e+02   2.5989273e+01
   3.1835000e+02   2.5987206e+01
   3.1840000e+02   2.5985139e+01
   3.1845000e+02   2.5983073e+01
   3.1850000e+02   2.5981007e+01
   3.1855000e+02   2.5978941e+01
   3.1860000e+02   2.5976876e+01
   3.1865000e+02   2.5974811e+01
   3.1870000e+02   2.5972747e+01
   3.1875000e+02   2.5970682e+01
   3.1880000e+02   2.5968618e+01
   3.1885000e+02   2.5966555e+01
   3.1890000e+02   2.5964492e+01
   3.1895000e+02   2.5962429e+01
   3.1900000e+02   2.5960366e+01
   3.1905000e+02   2.5958304e+01
   3.1910000e+02   2.5956242e+01
   3.1915000e+02   2.5954181e+01
   3.1920000e+02   2.5952120e+01
   3.1925000e+02   2.5950059e+01
   3.1930000e+02   2.5947998e+01
   3.1935000e+02   2.5945938e+01
   3.1940000e+02   2.5943878e+01
   3.1945000e+02   2.5941819e+01
   3.1950000e+02   2.5939760e+01
   3.1955000e+02   2.5937701e+01
   3.1960000e+02   2.5935643e+01
   3.1965000e+02   2.5933585e+01
   3.1970000e+02   2.5931527e+01
   3.1975000e+02   2.5929470e+01
   3.1980000e+02   2.5927412e+01
   3.1985000e+02   2.5925356e+01
   3.1990000e+02   2.5923299e+01
   3.1995000e+02   2.5921243e+01
   3.2000000e+02   2.5919188e+01
   3.2005000e+02   2.5917132e+01
   3.2010000e+02   2.5915077e+01
   3.2015000e+02   2.5913023e+01
   3.2020000e+02   2.5910968e+01
   3.2025000e+02   2.5908914e+01
   3.2030000e+02   2.5906861e+01
   3.2035000e+02   2.5904807e+01
   3.2040000e+02   2.5902754e+01
   3.2045000e+02   2.5900702e+01
   3.2050000e+02   2.5898649e+01
   3.2055000e+02   2.5896597e+01
   3.2060000e+02   2.5894546e+01
   3.2065000e+02   2.5892494e+01
   3.2070000e+02   2.5890443e+01
   3.2075000e+02   2.5888393e+01
   3.2080000e+02   2.5886343e+01
   3.2085000e+02   2.5884293e+01
   3.2090000e+02   2.5882243e+01
   3.2095000e+02   2.5880194e+01
   3.2100000e+02   2.5878145e+01
   3.2105000e+02   2.5876096e+01
   3.2110000e+02   2.5874048e+01
   3.2115000e+02   2.5872000e+01
   3.2120000e+02   2.5869952e+01
   3.2125000e+02   2.5867905e+01
   3.2130000e+02   2.5865858e+01
   3.2135000e+02   2.5863812e+01
   3.2140000e+02   2.5861766e+01
   3.2145000e+02   2.5859720e+01
   3.2150000e+02   2.5857674e+01
   3.2155000e+02   2.5855629e+01
   3.2160000e+02   2.5853584e+01
   3.2165000e+02   2.5851539e+01
   3.2170000e+02   2.5849495e+01
   3.2175000e+02   2.5847451e+01
   3.2180000e+02   2.5845408e+01
   3.2185000e+02   2.5843365e+01
   3.2190000e+02   2.5841322e+01
   3.2195000e+02   2.5839279e+01
   3.2200000e+02   2.5837237e+01
   3.2205000e+02   2.5835195e+01
   3.2210000e+02   2.5833153e+01
   3.2215000e+02   2.5831112e+01
   3.2220000e+02   2.5829071e+01
   3.2225000e+02   2.5827031e+01
   3.2230000e+02   2.5824991e+01
   3.2235000e+02   2.5822951e+01
   3.2240000e+02   2.5820911e+01
   3.2245000e+02   2.5818872e+01
   3.2250000e+02   2.5816833e+01
   3.2255000e+02   2.5814795e+01
   3.2260000e+02   2.5812756e+01
   3.2265000e+02   2.5810719e+01
   3.2270000e+02   2.5808681e+01
   3.2275000e+02   2.5806644e+01
   3.2280000e+02   2.5804607e+01
   3.2285000e+02   2.5802570e+01
   3.2290000e+02   2.5800534e+01
   3.2295000e+02   2.5798498e+01
   3.2300000e+02   2.5796463e+01
   3.2305000e+02   2.5794428e+01
   3.2310000e+02   2.5792393e+01
   3.2315000e+02   2.5790358e+01
   3.2320000e+02   2.5788324e+01
   3.2325000e+02   2.5786290e+01
   3.2330000e+02   2.5784257e+01
   3.2335000e+02   2.5782223e+01
   3.2340000e+02   2.5780190e+01
   3.2345000e+02   2.5778158e+01
   3.2350000e+02   2.5776126e+01
   3.2355000e+02   2.5774094e+01
   3.2360000e+02   2.5772062e+01
   3.2365000e+02   2.5770031e+01
   3.2370000e+02   2.5768000e+01
   3.2375000e+02   2.5765970e+01
   3.2380000e+02   2.5763939e+01
   3.2385000e+02   2.5761909e+01
   3.2390000e+02   2.5759880e+01
   3.2395000e+02   2.5757851e+01
   3.2400000e+02   2.5755822e+01
   3.2405000e+02   2.5753793e+01
   3.2410000e+02   2.5751765e+01
   3.2415000e+02   2.5749737e+01
   3.2420000e+02   2.5747709e+01
   3.2425000e+02   2.5745682e+01
   3.2430000e+02   2.5743655e+01
   3.2435000e+02   2.5741629e+01
   3.2440000e+02   2.5739602e+01
   3.2445000e+02   2.5737576e+01
   3.2450000e+02   2.5735551e+01
   3.2455000e+02   2.5733525e+01
   3.2460000e+02   2.5731500e+01
   3.2465000e+02   2.5729476e+01
   3.2470000e+02   2.5727451e+01
   3.2475000e+02   2.5725428e+01
   3.2480000e+02   2.5723404e+01
   3.2485000e+02   2.5721381e+01
   3.2490000e+02   2.5719358e+01
   3.2495000e+02   2.5717335e+01
   3.2500000e+02   2.5715313e+01
   3.2505000e+02   2.5713291e+01
   3.2510000e+02   2.5711269e+01
   3.2515000e+02   2.5709248e+01
   3.2520000e+02   2.5707226e+01
   3.2525000e+02   2.5705206e+01
   3.2530000e+02   2.5703185e+01
   3.2535000e+02   2.5701165e+01
   3.2540000e+02   2.5699146e+01
   3.2545000e+02   2.5697126e+01
   3.2550000e+02   2.5695107e+01
   3.2555000e+02   2.5693088e+01
   3.2560000e+02   2.5691070e+01
   3.2565000e+02   2.5689052e+01
   3.2570000e+02   2.5687034e+01
   3.2575000e+02   2.5685017e+01
   3.2580000e+02   2.5683000e+01
   3.2585000e+02   2.5680983e+01
   3.2590000e+02   2.5678966e+01
   3.2595000e+02   2.5676950e+01
   3.2600000e+02   2.5674935e+01
   3.2605000e+02   2.5672919e+01
   3.2610000e+02   2.5670904e+01
   3.2615000e+02   2.5668889e+01
   3.2620000e+02   2.5666875e+01
   3.2625000e+02   2.5664860e+01
   3.2630000e+02   2.5662847e+01
   3.2635000e+02   2.5660833e+01
   3.2640000e+02   2.5658820e+01
   3.2645000e+02   2.5656807e+01
   3.2650000e+02   2.5654794e+01
   3.2655000e+02   2.5652782e+01
   3.2660000e+02   2.5650770e+01
   3.2665000e+02   2.5648759e+01
   3.2670000e+02   2.5646747e+01
   3.2675000e+02   2.5644736e+01
   3.2680000e+02   2.5642726e+01
   3.2685000e+02   2.5640716e+01
   3.2690000e+02   2.5638706e+01
   3.2695000e+02   2.5636696e+01
   3.2700000e+02   2.5634687e+01
   3.2705000e+02   2.5632678e+01
   3.2710000e+02   2.5630669e+01
   3.2715000e+02   2.5628661e+01
   3.2720000e+02   2.5626653e+01
   3.2725000e+02   2.5624645e+01
   3.2730000e+02   2.5622638e+01
   3.2735000e+02   2.5620630e+01
   3.2740000e+02   2.5618624e+01
   3.2745000e+02   2.5616617e+01
   3.2750000e+02   2.5614611e+01
   3.2755000e+02   2.5612605e+01
   3.2760000e+02   2.5610600e+01
   3.2765000e+02   2.5608595e+01
   3.2770000e+02   2.5606590e+01
   3.2775000e+02   2.5604586e+01
   3.2780000e+02   2.5602581e+01
   3.2785000e+02   2.5600578e+01
   3.2790000e+02   2.5598574e+01
   3.2795000e+02   2.5596571e+01
   3.2800000e+02   2.5594568e+01
   3.2805000e+02   2.5592565e+01
   3.2810000e+02   2.5590563e+01
   3.2815000e+02   2.5588561e+01
   3.2820000e+02   2.5586560e+01
   3.2825000e+02   2.5584558e+01
   3.2830000e+02   2.5582558e+01
   3.2835000e+02   2.5580557e+01
   3.2840000e+02   2.5578557e+01
   3.2845000e+02   2.5576557e+01
   3.2850000e+02   2.5574557e+01
   3.2855000e+02   2.5572558e+01
   3.2860000e+02   2.5570559e+01
   3.2865000e+02   2.5568560e+01
   3.2870000e+02   2.5566561e+01
   3.2875000e+02   2.5564563e+01
   3.2880000e+02   2.5562566e+01
   3.2885000e+02   2.5560568e+01
   3.2890000e+02   2.5558571e+01
   3.2895000e+02   2.5556574e+01
   3.2900000e+02   2.5554578e+01
   3.2905000e+02   2.5552582e+01
   3.2910000e+02   2.5550586e+01
   3.2915000e+02   2.5548590e+01
   3.2920000e+02   2.5546595e+01
   3.2925000e+02   2.5544600e+01
   3.2930000e+02   2.5542606e+01
   3.2935000e+02   2.5540611e+01
   3.2940000e+02   2.5538617e+01
   3.2945000e+02   2.5536624e+01
   3.2950000e+02   2.5534631e+01
   3.2955000e+02   2.5532638e+01
   3.2960000e+02   2.5530645e+01
   3.2965000e+02   2.5528653e+01
   3.2970000e+02   2.5526661e+01
   3.2975000e+02   2.5524669e+01
   3.2980000e+02   2.5522677e+01
   3.2985000e+02   2.5520686e+01
   3.2990000e+02   2.5518696e+01
   3.2995000e+02   2.5516705e+01
   3.3000000e+02   2.5514715e+01
   3.3005000e+02   2.5512725e+01
   3.3010000e+02   2.5510736e+01
   3.3015000e+02   2.5508747e+01
   3.3020000e+02   2.5506758e+01
   3.3025000e+02   2.5504769e+01
   3.3030000e+02   2.5502781e+01
   3.3035000e+02   2.5500793e+01
   3.3040000e+02   2.5498805e+01
   3.3045000e+02   2.5496818e+01
   3.3050000e+02   2.5494831e+01
   3.3055000e+02   2.5492845e+01
   3.3060000e+02   2.5490858e+01
   3.3065000e+02   2.5488872e+01
   3.3070000e+02   2.5486886e+01
   3.3075000e+02   2.5484901e+01
   3.3080000e+02   2.5482916e+01
   3.3085000e+02   2.5480931e+01
   3.3090000e+02   2.5478947e+01
   3.3095000e+02   2.5476963e+01
   3.3100000e+02   2.5474979e+01
   3.3105000e+02   2.5472995e+01
   3.3110000e+02   2.5471012e+01
   3.3115000e+02   2.5469029e+01
   3.3120000e+02   2.5467047e+01
   3.3125000e+02   2.5465064e+01
   3.3130000e+02   2.5463083e+01
   3.3135000e+02   2.5461101e+01
   3.3140000e+02   2.5459120e+01
   3.3145000e+02   2.5457139e+01
   3.3150000e+02   2.5455158e+01
   3.3155000e+02   2.5453178e+01
   3.3160000e+02   2.5451198e+01
   3.3165000e+02   2.5449218e+01
   3.3170000e+02   2.5447238e+01
   3.3175000e+02   2.5445259e+01
   3.3180000e+02   2.5443280e+01
   3.3185000e+02   2.5441302e+01
   3.3190000e+02   2.5439324e+01
   3.3195000e+02   2.5437346e+01
   3.3200000e+02   2.5435368e+01
   3.3205000e+02   2.5433391e+01
   3.3210000e+02   2.5431414e+01
   3.3215000e+02   2.5429438e+01
   3.3220000e+02   2.5427461e+01
   3.3225000e+02   2.5425485e+01
   3.3230000e+02   2.5423510e+01
   3.3235000e+02   2.5421534e+01
   3.3240000e+02   2.5419559e+01
   3.3245000e+02   2.5417585e+01
   3.3250000e+02   2.5415610e+01
   3.3255000e+02   2.5413636e+01
   3.3260000e+02   2.5411662e+01
   3.3265000e+02   2.5409689e+01
   3.3270000e+02   2.5407715e+01
   3.3275000e+02   2.5405743e+01
   3.3280000e+02   2.5403770e+01
   3.3285000e+02   2.5401798e+01
   3.3290000e+02   2.5399826e+01
   3.3295000e+02   2.5397854e+01
   3.3300000e+02   2.5395883e+01
   3.3305000e+02   2.5393912e+01
   3.3310000e+02   2.5391941e+01
   3.3315000e+02   2.5389971e+01
   3.3320000e+02   2.5388001e+01
   3.3325000e+02   2.5386031e+01
   3.3330000e+02   2.5384061e+01
   3.3335000e+02   2.5382092e+01
   3.3340000e+02   2.5380123e+01
   3.3345000e+02   2.5378155e+01
   3.3350000e+02   2.5376187e+01
   3.3355000e+02   2.5374219e+01
   3.3360000e+02   2.5372251e+01
   3.3365000e+02   2.5370284e+01
   3.3370000e+02   2.5368317e+01
   3.3375000e+02   2.5366350e+01
   3.3380000e+02   2.5364384e+01
   3.3385000e+02   2.5362418e+01
   3.3390000e+02   2.5360452e+01
   3.3395000e+02   2.5358486e+01
   3.3400000e+02   2.5356521e+01
   3.3405000e+02   2.5354556e+01
   3.3410000e+02   2.5352592e+01
   3.3415000e+02   2.5350628e+01
   3.3420000e+02   2.5348664e+01
   3.3425000e+02   2.5346700e+01
   3.3430000e+02   2.5344737e+01
   3.3435000e+02   2.5342774e+01
   3.3440000e+02   2.5340811e+01
   3.3445000e+02   2.5338849e+01
   3.3450000e+02   2.5336887e+01
   3.3455000e+02   2.5334925e+01
   3.3460000e+02   2.5332964e+01
   3.3465000e+02   2.5331002e+01
   3.3470000e+02   2.5329042e+01
   3.3475000e+02   2.5327081e+01
   3.3480000e+02   2.5325121e+01
   3.3485000e+02   2.5323161e+01
   3.3490000e+02   2.5321201e+01
   3.3495000e+02   2.5319242e+01
   3.3500000e+02   2.5317283e+01
   3.3505000e+02   2.5315324e+01
   3.3510000e+02   2.5313366e+01
   3.3515000e+02   2.5311408e+01
   3.3520000e+02   2.5309450e+01
   3.3525000e+02   2.5307493e+01
   3.3530000e+02   2.5305535e+01
   3.3535000e+02   2.5303578e+01
   3.3540000e+02   2.5301622e+01
   3.3545000e+02   2.5299666e+01
   3.3550000e+02   2.5297710e+01
   3.3555000e+02   2.5295754e+01
   3.3560000e+02   2.5293799e+01
   3.3565000e+02   2.5291844e+01
   3.3570000e+02   2.5289889e+01
   3.3575000e+02   2.5287935e+01
   3.3580000e+02   2.5285980e+01
   3.3585000e+02   2.5284027e+01
   3.3590000e+02   2.5282073e+01
   3.3595000e+02   2.5280120e+01
   3.3600000e+02   2.5278167e+01
   3.3605000e+02   2.5276214e+01
   3.3610000e+02   2.5274262e+01
   3.3615000e+02   2.5272310e+01
   3.3620000e+02   2.5270358e+01
   3.3625000e+02   2.5268407e+01
   3.3630000e+02   2.5266456e+01
   3.3635000e+02   2.5264505e+01
   3.3640000e+02   2.5262555e+01
   3.3645000e+02   2.5260604e+01
   3.3650000e+02   2.5258655e+01
   3.3655000e+02   2.5256705e+01
   3.3660000e+02   2.5254756e+01
   3.3665000e+02   2.5252807e+01
   3.3670000e+02   2.5250858e+01
   3.3675000e+02   2.5248910e+01
   3.3680000e+02   2.5246962e+01
   3.3685000e+02   2.5245014e+01
   3.3690000e+02   2.5243066e+01
   3.3695000e+02   2.5241119e+01
   3.3700000e+02   2.5239172e+01
   3.3705000e+02   2.5237226e+01
   3.3710000e+02   2.5235280e+01
   3.3715000e+02   2.5233334e+01
   3.3720000e+02   2.5231388e+01
   3.3725000e+02   2.5229443e+01
   3.3730000e+02   2.5227498e+01
   3.3735000e+02   2.5225553e+01
   3.3740000e+02   2.5223609e+01
   3.3745000e+02   2.5221664e+01
   3.3750000e+02   2.5219721e+01
   3.3755000e+02   2.5217777e+01
   3.3760000e+02   2.5215834e+01
   3.3765000e+02   2.5213891e+01
   3.3770000e+02   2.5211948e+01
   3.3775000e+02   2.5210006e+01
   3.3780000e+02   2.5208064e+01
   3.3785000e+02   2.5206122e+01
   3.3790000e+02   2.5204181e+01
   3.3795000e+02   2.5202240e+01
   3.3800000e+02   2.5200299e+01
   3.3805000e+02   2.5198358e+01
   3.3810000e+02   2.5196418e+01
   3.3815000e+02   2.5194478e+01
   3.3820000e+02   2.5192538e+01
   3.3825000e+02   2.5190599e+01
   3.3830000e+02   2.5188660e+01
   3.3835000e+02   2.5186721e+01
   3.3840000e+02   2.5184783e+01
   3.3845000e+02   2.5182845e+01
   3.3850000e+02   2.5180907e+01
   3.3855000e+02   2.5178969e+01
   3.3860000e+02   2.5177032e+01
   3.3865000e+02   2.5175095e+01
   3.3870000e+02   2.5173158e+01
   3.3875000e+02   2.5171222e+01
   3.3880000e+02   2.5169286e+01
   3.3885000e+02   2.5167350e+01
   3.3890000e+02   2.5165415e+01
   3.3895000e+02   2.5163480e+01
   3.3900000e+02   2.5161545e+01
   3.3905000e+02   2.5159610e+01
   3.3910000e+02   2.5157676e+01
   3.3915000e+02   2.5155742e+01
   3.3920000e+02   2.5153808e+01
   3.3925000e+02   2.5151875e+01
   3.3930000e+02   2.5149942e+01
   3.3935000e+02   2.5148009e+01
   3.3940000e+02   2.5146077e+01
   3.3945000e+02   2.5144145e+01
   3.3950000e+02   2.5142213e+01
   3.3955000e+02   2.5140281e+01
   3.3960000e+02   2.5138350e+01
   3.3965000e+02   2.5136419e+01
   3.3970000e+02   2.5134488e+01
   3.3975000e+02   2.5132558e+01
   3.3980000e+02   2.5130628e+01
   3.3985000e+02   2.5128698e+01
   3.3990000e+02   2.5126768e+01
   3.3995000e+02   2.5124839e+01
   3.4000000e+02   2.5122910e+01
   3.4005000e+02   2.5120981e+01
   3.4010000e+02   2.5119053e+01
   3.4015000e+02   2.5117125e+01
   3.4020000e+02   2.5115197e+01
   3.4025000e+02   2.5113270e+01
   3.4030000e+02   2.5111343e+01
   3.4035000e+02   2.5109416e+01
   3.4040000e+02   2.5107489e+01
   3.4045000e+02   2.5105563e+01
   3.4050000e+02   2.5103637e+01
   3.4055000e+02   2.5101712e+01
   3.4060000e+02   2.5099786e+01
   3.4065000e+02   2.5097861e+01
   3.4070000e+02   2.5095936e+01
   3.4075000e+02   2.5094012e+01
   3.4080000e+02   2.5092088e+01
   3.4085000e+02   2.5090164e+01
   3.4090000e+02   2.5088240e+01
   3.4095000e+02   2.5086317e+01
   3.4100000e+02   2.5084394e+01
   3.4105000e+02   2.5082471e+01
   3.4110000e+02   2.5080549e+01
   3.4115000e+02   2.5078626e+01
   3.4120000e+02   2.5076705e+01
   3.4125000e+02   2.5074783e+01
   3.4130000e+02   2.5072862e+01
   3.4135000e+02   2.5070941e+01
   3.4140000e+02   2.5069020e+01
   3.4145000e+02   2.5067100e+01
   3.4150000e+02   2.5065180e+01
   3.4155000e+02   2.5063260e+01
   3.4160000e+02   2.5061340e+01
   3.4165000e+02   2.5059421e+01
   3.4170000e+02   2.5057502e+01
   3.4175000e+02   2.5055584e+01
   3.4180000e+02   2.5053665e+01
   3.4185000e+02   2.5051747e+01
   3.4190000e+02   2.5049829e+01
   3.4195000e+02   2.5047912e+01
   3.4200000e+02   2.5045995e+01
   3.4205000e+02   2.5044078e+01
   3.4210000e+02   2.5042161e+01
   3.4215000e+02   2.5040245e+01
   3.4220000e+02   2.5038329e+01
   3.4225000e+02   2.5036413e+01
   3.4230000e+02   2.5034498e+01
   3.4235000e+02   2.5032583e+01
   3.4240000e+02   2.5030668e+01
   3.4245000e+02   2.5028754e+01
   3.4250000e+02   2.5026839e+01
   3.4255000e+02   2.5024925e+01
   3.4260000e+02   2.5023012e+01
   3.4265000e+02   2.5021098e+01
   3.4270000e+02   2.5019185e+01
   3.4275000e+02   2.5017272e+01
   3.4280000e+02   2.5015360e+01
   3.4285000e+02   2.5013448e+01
   3.4290000e+02   2.5011536e+01
   3.4295000e+02   2.5009624e+01
   3.4300000e+02   2.5007713e+01
   3.4305000e+02   2.5005802e+01
   3.4310000e+02   2.5003891e+01
   3.4315000e+02   2.5001981e+01
   3.4320000e+02   2.5000070e+01
   3.4325000e+02   2.4998160e+01
   3.4330000e+02   2.4996251e+01
   3.4335000e+02   2.4994342e+01
   3.4340000e+02   2.4992433e+01
   3.4345000e+02   2.4990524e+01
   3.4350000e+02   2.4988615e+01
   3.4355000e+02   2.4986707e+01
   3.4360000e+02   2.4984799e+01
   3.4365000e+02   2.4982892e+01
   3.4370000e+02   2.4980984e+01
   3.4375000e+02   2.4979077e+01
   3.4380000e+02   2.4977171e+01
   3.4385000e+02   2.4975264e+01
   3.4390000e+02   2.4973358e+01
   3.4395000e+02   2.4971452e+01
   3.4400000e+02   2.4969547e+01
   3.4405000e+02   2.4967641e+01
   3.4410000e+02   2.4965737e+01
   3.4415000e+02   2.4963832e+01
   3.4420000e+02   2.4961927e+01
   3.4425000e+02   2.4960023e+01
   3.4430000e+02   2.4958119e+01
   3.4435000e+02   2.4956216e+01
   3.4440000e+02   2.4954313e+01
   3.4445000e+02   2.4952410e+01
   3.4450000e+02   2.4950507e+01
   3.4455000e+02   2.4948605e+01
   3.4460000e+02   2.4946703e+01
   3.4465000e+02   2.4944801e+01
   3.4470000e+02   2.4942899e+01
   3.4475000e+02   2.4940998e+01
   3.4480000e+02   2.4939097e+01
   3.4485000e+02   2.4937196e+01
   3.4490000e+02   2.4935296e+01
   3.4495000e+02   2.4933396e+01
   3.4500000e+02   2.4931496e+01
   3.4505000e+02   2.4929596e+01
   3.4510000e+02   2.4927697e+01
   3.4515000e+02   2.4925798e+01
   3.4520000e+02   2.4923900e+01
   3.4525000e+02   2.4922001e+01
   3.4530000e+02   2.4920103e+01
   3.4535000e+02   2.4918205e+01
   3.4540000e+02   2.4916308e+01
   3.4545000e+02   2.4914411e+01
   3.4550000e+02   2.4912514e+01
   3.4555000e+02   2.4910617e+01
   3.4560000e+02   2.4908721e+01
   3.4565000e+02   2.4906824e+01
   3.4570000e+02   2.4904929e+01
   3.4575000e+02   2.4903033e+01
   3.4580000e+02   2.4901138e+01
   3.4585000e+02   2.4899243e+01
   3.4590000e+02   2.4897348e+01
   3.4595000e+02   2.4895454e+01
   3.4600000e+02   2.4893560e+01
   3.4605000e+02   2.4891666e+01
   3.4610000e+02   2.4889772e+01
   3.4615000e+02   2.4887879e+01
   3.4620000e+02   2.4885986e+01
   3.4625000e+02   2.4884093e+01
   3.4630000e+02   2.4882201e+01
   3.4635000e+02   2.4880309e+01
   3.4640000e+02   2.4878417e+01
   3.4645000e+02   2.4876526e+01
   3.4650000e+02   2.4874634e+01
   3.4655000e+02   2.4872743e+01
   3.4660000e+02   2.4870853e+01
   3.4665000e+02   2.4868962e+01
   3.4670000e+02   2.4867072e+01
   3.4675000e+02   2.4865182e+01
   3.4680000e+02   2.4863293e+01
   3.4685000e+02   2.4861403e+01
   3.4690000e+02   2.4859514e+01
   3.4695000e+02   2.4857626e+01
   3.4700000e+02   2.4855737e+01
   3.4705000e+02   2.4853849e+01
   3.4710000e+02   2.4851961e+01
   3.4715000e+02   2.4850074e+01
   3.4720000e+02   2.4848186e+01
   3.4725000e+02   2.4846299e+01
   3.4730000e+02   2.4844413e+01
   3.4735000e+02   2.4842526e+01
   3.4740000e+02   2.4840640e+01
   3.4745000e+02   2.4838754e+01
   3.4750000e+02   2.4836868e+01
   3.4755000e+02   2.4834983e+01
   3.4760000e+02   2.4833098e+01
   3.4765000e+02   2.4831213e+01
   3.4770000e+02   2.4829329e+01
   3.4775000e+02   2.4827445e+01
   3.4780000e+02   2.4825561e+01
   3.4785000e+02   2.4823677e+01
   3.4790000e+02   2.4821794e+01
   3.4795000e+02   2.4819911e+01
   3.4800000e+02   2.4818028e+01
   3.4805000e+02   2.4816145e+01
   3.4810000e+02   2.4814263e+01
   3.4815000e+02   2.4812381e+01
   3.4820000e+02   2.4810499e+01
   3.4825000e+02   2.4808618e+01
   3.4830000e+02   2.4806737e+01
   3.4835000e+02   2.4804856e+01
   3.4840000e+02   2.4802975e+01
   3.4845000e+02   2.4801095e+01
   3.4850000e+02   2.4799215e+01
   3.4855000e+02   2.4797335e+01
   3.4860000e+02   2.4795456e+01
   3.4865000e+02   2.4793577e+01
   3.4870000e+02   2.4791698e+01
   3.4875000e+02   2.4789819e+01
   3.4880000e+02   2.4787941e+01
   3.4885000e+02   2.4786063e+01
   3.4890000e+02   2.4784185e+01
   3.4895000e+02   2.4782308e+01
   3.4900000e+02   2.4780431e+01
   3.4905000e+02   2.4778554e+01
   3.4910000e+02   2.4776677e+01
   3.4915000e+02   2.4774801e+01
   3.4920000e+02   2.4772925e+01
   3.4925000e+02   2.4771049e+01
   3.4930000e+02   2.4769173e+01
   3.4935000e+02   2.4767298e+01
   3.4940000e+02   2.4765423e+01
   3.4945000e+02   2.4763548e+01
   3.4950000e+02   2.4761674e+01
   3.4955000e+02   2.4759800e+01
   3.4960000e+02   2.4757926e+01
   3.4965000e+02   2.4756052e+01
   3.4970000e+02   2.4754179e+01
   3.4975000e+02   2.4752306e+01
   3.4980000e+02   2.4750433e+01
   3.4985000e+02   2.4748561e+01
   3.4990000e+02   2.4746689e+01
   3.4995000e+02   2.4744817e+01
   3.5000000e+02   2.4742945e+01
   3.5005000e+02   2.4741074e+01
   3.5010000e+02   2.4739203e+01
   3.5015000e+02   2.4737332e+01
   3.5020000e+02   2.4735461e+01
   3.5025000e+02   2.4733591e+01
   3.5030000e+02   2.4731721e+01
   3.5035000e+02   2.4729851e+01
   3.5040000e+02   2.4727982e+01
   3.5045000e+02   2.4726113e+01
   3.5050000e+02   2.4724244e+01
   3.5055000e+02   2.4722375e+01
   3.5060000e+02   2.4720507e+01
   3.5065000e+02   2.4718639e+01
   3.5070000e+02   2.4716771e+01
   3.5075000e+02   2.4714904e+01
   3.5080000e+02   2.4713037e+01
   3.5085000e+02   2.4711170e+01
   3.5090000e+02   2.4709303e+01
   3.5095000e+02   2.4707437e+01
   3.5100000e+02   2.4705570e+01
   3.5105000e+02   2.4703705e+01
   3.5110000e+02   2.4701839e+01
   3.5115000e+02   2.4699974e+01
   3.5120000e+02   2.4698109e+01
   3.5125000e+02   2.4696244e+01
   3.5130000e+02   2.4694380e+01
   3.5135000e+02   2.4692515e+01
   3.5140000e+02   2.4690652e+01
   3.5145000e+02   2.4688788e+01
   3.5150000e+02   2.4686925e+01
   3.5155000e+02   2.4685061e+01
   3.5160000e+02   2.4683199e+01
   3.5165000e+02   2.4681336e+01
   3.5170000e+02   2.4679474e+01
   3.5175000e+02   2.4677612e+01
   3.5180000e+02   2.4675750e+01
   3.5185000e+02   2.4673889e+01
   3.5190000e+02   2.4672028e+01
   3.5195000e+02   2.4670167e+01
   3.5200000e+02   2.4668306e+01
   3.5205000e+02   2.4666446e+01
   3.5210000e+02   2.4664586e+01
   3.5215000e+02   2.4662726e+01
   3.5220000e+02   2.4660866e+01
   3.5225000e+02   2.4659007e+01
   3.5230000e+02   2.4657148e+01
   3.5235000e+02   2.4655289e+01
   3.5240000e+02   2.4653431e+01
   3.5245000e+02   2.4651573e+01
   3.5250000e+02   2.4649715e+01
   3.5255000e+02   2.4647857e+01
   3.5260000e+02   2.4646000e+01
   3.5265000e+02   2.4644143e+01
   3.5270000e+02   2.4642286e+01
   3.5275000e+02   2.4640430e+01
   3.5280000e+02   2.4638573e+01
   3.5285000e+02   2.4636717e+01
   3.5290000e+02   2.4634862e+01
   3.5295000e+02   2.4633006e+01
   3.5300000e+02   2.4631151e+01
   3.5305000e+02   2.4629296e+01
   3.5310000e+02   2.4627442e+01
   3.5315000e+02   2.4625587e+01
   3.5320000e+02   2.4623733e+01
   3.5325000e+02   2.4621879e+01
   3.5330000e+02   2.4620026e+01
   3.5335000e+02   2.4618173e+01
   3.5340000e+02   2.4616320e+01
   3.5345000e+02   2.4614467e+01
   3.5350000e+02   2.4612614e+01
   3.5355000e+02   2.4610762e+01
   3.5360000e+02   2.4608910e+01
   3.5365000e+02   2.4607059e+01
   3.5370000e+02   2.4605207e+01
   3.5375000e+02   2.4603356e+01
   3.5380000e+02   2.4601506e+01
   3.5385000e+02   2.4599655e+01
   3.5390000e+02   2.4597805e+01
   3.5395000e+02   2.4595955e+01
   3.5400000e+02   2.4594105e+01
   3.5405000e+02   2.4592255e+01
   3.5410000e+02   2.4590406e+01
   3.5415000e+02   2.4588557e+01
   3.5420000e+02   2.4586709e+01
   3.5425000e+02   2.4584860e+01
   3.5430000e+02   2.4583012e+01
   3.5435000e+02   2.4581164e+01
   3.5440000e+02   2.4579317e+01
   3.5445000e+02   2.4577470e+01
   3.5450000e+02   2.4575622e+01
   3.5455000e+02   2.4573776e+01
   3.5460000e+02   2.4571929e+01
   3.5465000e+02   2.4570083e+01
   3.5470000e+02   2.4568237e+01
   3.5475000e+02   2.4566391e+01
   3.5480000e+02   2.4564546e+01
   3.5485000e+02   2.4562701e+01
   3.5490000e+02   2.4560856e+01
   3.5495000e+02   2.4559011e+01
   3.5500000e+02   2.4557167e+01
   3.5505000e+02   2.4555323e+01
   3.5510000e+02   2.4553479e+01
   3.5515000e+02   2.4551636e+01
   3.5520000e+02   2.4549792e+01
   3.5525000e+02   2.4547949e+01
   3.5530000e+02   2.4546107e+01
   3.5535000e+02   2.4544264e+01
   3.5540000e+02   2.4542422e+01
   3.5545000e+02   2.4540580e+01
   3.5550000e+02   2.4538738e+01
   3.5555000e+02   2.4536897e+01
   3.5560000e+02   2.4535056e+01
   3.5565000e+02   2.4533215e+01
   3.5570000e+02   2.4531374e+01
   3.5575000e+02   2.4529534e+01
   3.5580000e+02   2.4527694e+01
   3.5585000e+02   2.4525854e+01
   3.5590000e+02   2.4524015e+01
   3.5595000e+02   2.4522175e+01
   3.5600000e+02   2.4520336e+01
   3.5605000e+02   2.4518498e+01
   3.5610000e+02   2.4516659e+01
   3.5615000e+02   2.4514821e+01
   3.5620000e+02   2.4512983e+01
   3.5625000e+02   2.4511145e+01
   3.5630000e+02   2.4509308e+01
   3.5635000e+02   2.4507471e+01
   3.5640000e+02   2.4505634e+01
   3.5645000e+02   2.4503798e+01
   3.5650000e+02   2.4501961e+01
   3.5655000e+02   2.4500125e+01
   3.5660000e+02   2.4498289e+01
   3.5665000e+02   2.4496454e+01
   3.5670000e+02   2.4494619e+01
   3.5675000e+02   2.4492784e+01
   3.5680000e+02   2.4490949e+01
   3.5685000e+02   2.4489114e+01
   3.5690000e+02   2.4487280e+01
   3.5695000e+02   2.4485446e+01
   3.5700000e+02   2.4483613e+01
   3.5705000e+02   2.4481779e+01
   3.5710000e+02   2.4479946e+01
   3.5715000e+02   2.4478113e+01
   3.5720000e+02   2.4476281e+01
   3.5725000e+02   2.4474448e+01
   3.5730000e+02   2.4472616e+01
   3.5735000e+02   2.4470784e+01
   3.5740000e+02   2.4468953e+01
   3.5745000e+02   2.4467122e+01
   3.5750000e+02   2.4465291e+01
   3.5755000e+02   2.4463460e+01
   3.5760000e+02   2.4461629e+01
   3.5765000e+02   2.4459799e+01
   3.5770000e+02   2.4457969e+01
   3.5775000e+02   2.4456139e+01
   3.5780000e+02   2.4454310e+01
   3.5785000e+02   2.4452481e+01
   3.5790000e+02   2.4450652e+01
   3.5795000e+02   2.4448823e+01
   3.5800000e+02   2.4446995e+01
   3.5805000e+02   2.4445167e+01
   3.5810000e+02   2.4443339e+01
   3.5815000e+02   2.4441511e+01
   3.5820000e+02   2.4439684e+01
   3.5825000e+02   2.4437857e+01
   3.5830000e+02   2.4436030e+01
   3.5835000e+02   2.4434204e+01
   3.5840000e+02   2.4432378e+01
   3.5845000e+02   2.4430552e+01
   3.5850000e+02   2.4428726e+01
   3.5855000e+02   2.4426900e+01
   3.5860000e+02   2.4425075e+01
   3.5865000e+02   2.4423250e+01
   3.5870000e+02   2.4421425e+01
   3.5875000e+02   2.4419601e+01
   3.5880000e+02   2.4417777e+01
   3.5885000e+02   2.4415953e+01
   3.5890000e+02   2.4414129e+01
   3.5895000e+02   2.4412306e+01
   3.5900000e+02   2.4410483e+01
   3.5905000e+02   2.4408660e+01
   3.5910000e+02   2.4406837e+01
   3.5915000e+02   2.4405015e+01
   3.5920000e+02   2.4403193e+01
   3.5925000e+02   2.4401371e+01
   3.5930000e+02   2.4399550e+01
   3.5935000e+02   2.4397728e+01
   3.5940000e+02   2.4395907e+01
   3.5945000e+02   2.4394087e+01
   3.5950000e+02   2.4392266e+01
   3.5955000e+02   2.4390446e+01
   3.5960000e+02   2.4388626e+01
   3.5965000e+02   2.4386806e+01
   3.5970000e+02   2.4384987e+01
   3.5975000e+02   2.4383168e+01
   3.5980000e+02   2.4381349e+01
   3.5985000e+02   2.4379530e+01
   3.5990000e+02   2.4377712e+01
   3.5995000e+02   2.4375893e+01
   3.6000000e+02   2.4374076e+01
   3.6005000e+02   2.4372258e+01
   3.6010000e+02   2.4370441e+01
   3.6015000e+02   2.4368623e+01
   3.6020000e+02   2.4366807e+01
   3.6025000e+02   2.4364990e+01
   3.6030000e+02   2.4363174e+01
   3.6035000e+02   2.4361358e+01
   3.6040000e+02   2.4359542e+01
   3.6045000e+02   2.4357726e+01
   3.6050000e+02   2.4355911e+01
   3.6055000e+02   2.4354096e+01
   3.6060000e+02   2.4352281e+01
   3.6065000e+02   2.4350467e+01
   3.6070000e+02   2.4348652e+01
   3.6075000e+02   2.4346838e+01
   3.6080000e+02   2.4345025e+01
   3.6085000e+02   2.4343211e+01
   3.6090000e+02   2.4341398e+01
   3.6095000e+02   2.4339585e+01
   3.6100000e+02   2.4337772e+01
   3.6105000e+02   2.4335960e+01
   3.6110000e+02   2.4334148e+01
   3.6115000e+02   2.4332336e+01
   3.6120000e+02   2.4330524e+01
   3.6125000e+02   2.4328713e+01
   3.6130000e+02   2.4326902e+01
   3.6135000e+02   2.4325091e+01
   3.6140000e+02   2.4323280e+01
   3.6145000e+02   2.4321470e+01
   3.6150000e+02   2.4319660e+01
   3.6155000e+02   2.4317850e+01
   3.6160000e+02   2.4316040e+01
   3.6165000e+02   2.4314231e+01
   3.6170000e+02   2.4312422e+01
   3.6175000e+02   2.4310613e+01
   3.6180000e+02   2.4308804e+01
   3.6185000e+02   2.4306996e+01
   3.6190000e+02   2.4305188e+01
   3.6195000e+02   2.4303380e+01
   3.6200000e+02   2.4301573e+01
   3.6205000e+02   2.4299765e+01
   3.6210000e+02   2.4297958e+01
   3.6215000e+02   2.4296152e+01
   3.6220000e+02   2.4294345e+01
   3.6225000e+02   2.4292539e+01
   3.6230000e+02   2.4290733e+01
   3.6235000e+02   2.4288927e+01
   3.6240000e+02   2.4287122e+01
   3.6245000e+02   2.4285317e+01
   3.6250000e+02   2.4283512e+01
   3.6255000e+02   2.4281707e+01
   3.6260000e+02   2.4279902e+01
   3.6265000e+02   2.4278098e+01
   3.6270000e+02   2.4276294e+01
   3.6275000e+02   2.4274491e+01
   3.6280000e+02   2.4272687e+01
   3.6285000e+02   2.4270884e+01
   3.6290000e+02   2.4269081e+01
   3.6295000e+02   2.4267278e+01
   3.6300000e+02   2.4265476e+01
   3.6305000e+02   2.4263674e+01
   3.6310000e+02   2.4261872e+01
   3.6315000e+02   2.4260070e+01
   3.6320000e+02   2.4258269e+01
   3.6325000e+02   2.4256468e+01
   3.6330000e+02   2.4254667e+01
   3.6335000e+02   2.4252866e+01
   3.6340000e+02   2.4251066e+01
   3.6345000e+02   2.4249266e+01
   3.6350000e+02   2.4247466e+01
   3.6355000e+02   2.4245667e+01
   3.6360000e+02   2.4243867e+01
   3.6365000e+02   2.4242068e+01
   3.6370000e+02   2.4240269e+01
   3.6375000e+02   2.4238471e+01
   3.6380000e+02   2.4236672e+01
   3.6385000e+02   2.4234874e+01
   3.6390000e+02   2.4233077e+01
   3.6395000e+02   2.4231279e+01
   3.6400000e+02   2.4229482e+01
   3.6405000e+02   2.4227685e+01
   3.6410000e+02   2.4225888e+01
   3.6415000e+02   2.4224091e+01
   3.6420000e+02   2.4222295e+01
   3.6425000e+02   2.4220499e+01
   3.6430000e+02   2.4218703e+01
   3.6435000e+02   2.4216908e+01
   3.6440000e+02   2.4215112e+01
   3.6445000e+02   2.4213317e+01
   3.6450000e+02   2.4211523e+01
   3.6455000e+02   2.4209728e+01
   3.6460000e+02   2.4207934e+01
   3.6465000e+02   2.4206140e+01
   3.6470000e+02   2.4204346e+01
   3.6475000e+02   2.4202553e+01
   3.6480000e+02   2.4200759e+01
   3.6485000e+02   2.4198966e+01
   3.6490000e+02   2.4197174e+01
   3.6495000e+02   2.4195381e+01
   3.6500000e+02   2.4193589e+01
   3.6505000e+02   2.4191797e+01
   3.6510000e+02   2.4190005e+01
   3.6515000e+02   2.4188214e+01
   3.6520000e+02   2.4186423e+01
   3.6525000e+02   2.4184632e+01
   3.6530000e+02   2.4182841e+01
   3.6535000e+02   2.4181050e+01
   3.6540000e+02   2.4179260e+01
   3.6545000e+02   2.4177470e+01
   3.6550000e+02   2.4175681e+01
   3.6555000e+02   2.4173891e+01
   3.6560000e+02   2.4172102e+01
   3.6565000e+02   2.4170313e+01
   3.6570000e+02   2.4168524e+01
   3.6575000e+02   2.4166736e+01
   3.6580000e+02   2.4164948e+01
   3.6585000e+02   2.4163160e+01
   3.6590000e+02   2.4161372e+01
   3.6595000e+02   2.4159585e+01
   3.6600000e+02   2.4157797e+01
   3.6605000e+02   2.4156010e+01
   3.6610000e+02   2.4154224e+01
   3.6615000e+02   2.4152437e+01
   3.6620000e+02   2.4150651e+01
   3.6625000e+02   2.4148865e+01
   3.6630000e+02   2.4147079e+01
   3.6635000e+02   2.4145294e+01
   3.6640000e+02   2.4143509e+01
   3.6645000e+02   2.4141724e+01
   3.6650000e+02   2.4139939e+01
   3.6655000e+02   2.4138155e+01
   3.6660000e+02   2.4136371e+01
   3.6665000e+02   2.4134587e+01
   3.6670000e+02   2.4132803e+01
   3.6675000e+02   2.4131020e+01
   3.6680000e+02   2.4129236e+01
   3.6685000e+02   2.4127453e+01
   3.6690000e+02   2.4125671e+01
   3.6695000e+02   2.4123888e+01
   3.6700000e+02   2.4122106e+01
   3.6705000e+02   2.4120324e+01
   3.6710000e+02   2.4118543e+01
   3.6715000e+02   2.4116761e+01
   3.6720000e+02   2.4114980e+01
   3.6725000e+02   2.4113199e+01
   3.6730000e+02   2.4111418e+01
   3.6735000e+02   2.4109638e+01
   3.6740000e+02   2.4107858e+01
   3.6745000e+02   2.4106078e+01
   3.6750000e+02   2.4104298e+01
   3.6755000e+02   2.4102519e+01
   3.6760000e+02   2.4100739e+01
   3.6765000e+02   2.4098961e+01
   3.6770000e+02   2.4097182e+01
   3.6775000e+02   2.4095403e+01
   3.6780000e+02   2.4093625e+01
   3.6785000e+02   2.4091847e+01
   3.6790000e+02   2.4090070e+01
   3.6795000e+02   2.4088292e+01
   3.6800000e+02   2.4086515e+01
   3.6805000e+02   2.4084738e+01
   3.6810000e+02   2.4082961e+01
   3.6815000e+02   2.4081185e+01
   3.6820000e+02   2.4079409e+01
   3.6825000e+02   2.4077633e+01
   3.6830000e+02   2.4075857e+01
   3.6835000e+02   2.4074081e+01
   3.6840000e+02   2.4072306e+01
   3.6845000e+02   2.4070531e+01
   3.6850000e+02   2.4068757e+01
   3.6855000e+02   2.4066982e+01
   3.6860000e+02   2.4065208e+01
   3.6865000e+02   2.4063434e+01
   3.6870000e+02   2.4061660e+01
   3.6875000e+02   2.4059887e+01
   3.6880000e+02   2.4058113e+01
   3.6885000e+02   2.4056340e+01
   3.6890000e+02   2.4054568e+01
   3.6895000e+02   2.4052795e+01
   3.6900000e+02   2.4051023e+01
   3.6905000e+02   2.4049251e+01
   3.6910000e+02   2.4047479e+01
   3.6915000e+02   2.4045708e+01
   3.6920000e+02   2.4043936e+01
   3.6925000e+02   2.4042165e+01
   3.6930000e+02   2.4040395e+01
   3.6935000e+02   2.4038624e+01
   3.6940000e+02   2.4036854e+01
   3.6945000e+02   2.4035084e+01
   3.6950000e+02   2.4033314e+01
   3.6955000e+02   2.4031544e+01
   3.6960000e+02   2.4029775e+01
   3.6965000e+02   2.4028006e+01
   3.6970000e+02   2.4026237e+01
   3.6975000e+02   2.4024469e+01
   3.6980000e+02   2.4022700e+01
   3.6985000e+02   2.4020932e+01
   3.6990000e+02   2.4019164e+01
   3.6995000e+02   2.4017397e+01
   3.7000000e+02   2.4015630e+01
   3.7005000e+02   2.4013862e+01
   3.7010000e+02   2.4012096e+01
   3.7015000e+02   2.4010329e+01
   3.7020000e+02   2.4008563e+01
   3.7025000e+02   2.4006797e+01
   3.7030000e+02   2.4005031e+01
   3.7035000e+02   2.4003265e+01
   3.7040000e+02   2.4001500e+01
   3.7045000e+02   2.3999735e+01
   3.7050000e+02   2.3997970e+01
   3.7055000e+02   2.3996205e+01
   3.7060000e+02   2.3994441e+01
   3.7065000e+02   2.3992677e+01
   3.7070000e+02   2.3990913e+01
   3.7075000e+02   2.3989149e+01
   3.7080000e+02   2.3987386e+01
   3.7085000e+02   2.3985622e+01
   3.7090000e+02   2.3983859e+01
   3.7095000e+02   2.3982097e+01
   3.7100000e+02   2.3980334e+01
   3.7105000e+02   2.3978572e+01
   3.7110000e+02   2.3976810e+01
   3.7115000e+02   2.3975048e+01
   3.7120000e+02   2.3973287e+01
   3.7125000e+02   2.3971526e+01
   3.7130000e+02   2.3969765e+01
   3.7135000e+02   2.3968004e+01
   3.7140000e+02   2.3966244e+01
   3.7145000e+02   2.3964483e+01
   3.7150000e+02   2.3962723e+01
   3.7155000e+02   2.3960964e+01
   3.7160000e+02   2.3959204e+01
   3.7165000e+02   2.3957445e+01
   3.7170000e+02   2.3955686e+01
   3.7175000e+02   2.3953927e+01
   3.7180000e+02   2.3952168e+01
   3.7185000e+02   2.3950410e+01
   3.7190000e+02   2.3948652e+01
   3.7195000e+02   2.3946894e+01
   3.7200000e+02   2.3945137e+01
   3.7205000e+02   2.3943379e+01
   3.7210000e+02   2.3941622e+01
   3.7215000e+02   2.3939865e+01
   3.7220000e+02   2.3938109e+01
   3.7225000e+02   2.3936352e+01
   3.7230000e+02   2.3934596e+01
   3.7235000e+02   2.3932840e+01
   3.7240000e+02   2.3931085e+01
   3.7245000e+02   2.3929329e+01
   3.7250000e+02   2.3927574e+01
   3.7255000e+02   2.3925819e+01
   3.7260000e+02   2.3924065e+01
   3.7265000e+02   2.3922310e+01
   3.7270000e+02   2.3920556e+01
   3.7275000e+02   2.3918802e+01
   3.7280000e+02   2.3917048e+01
   3.7285000e+02   2.3915295e+01
   3.7290000e+02   2.3913542e+01
   3.7295000e+02   2.3911789e+01
   3.7300000e+02   2.3910036e+01
   3.7305000e+02   2.3908283e+01
   3.7310000e+02   2.3906531e+01
   3.7315000e+02   2.3904779e+01
   3.7320000e+02   2.3903027e+01
   3.7325000e+02   2.3901276e+01
   3.7330000e+02   2.3899525e+01
   3.7335000e+02   2.3897773e+01
   3.7340000e+02   2.3896023e+01
   3.7345000e+02   2.3894272e+01
   3.7350000e+02   2.3892522e+01
   3.7355000e+02   2.3890772e+01
   3.7360000e+02   2.3889022e+01
   3.7365000e+02   2.3887272e+01
   3.7370000e+02   2.3885523e+01
   3.7375000e+02   2.3883774e+01
   3.7380000e+02   2.3882025e+01
   3.7385000e+02   2.3880276e+01
   3.7390000e+02   2.3878528e+01
   3.7395000e+02   2.3876780e+01
   3.7400000e+02   2.3875032e+01
   3.7405000e+02   2.3873284e+01
   3.7410000e+02   2.3871536e+01
   3.7415000e+02   2.3869789e+01
   3.7420000e+02   2.3868042e+01
   3.7425000e+02   2.3866295e+01
   3.7430000e+02   2.3864549e+01
   3.7435000e+02   2.3862803e+01
   3.7440000e+02   2.3861057e+01
   3.7445000e+02   2.3859311e+01
   3.7450000e+02   2.3857565e+01
   3.7455000e+02   2.3855820e+01
   3.7460000e+02   2.3854075e+01
   3.7465000e+02   2.3852330e+01
   3.7470000e+02   2.3850586e+01
   3.7475000e+02   2.3848841e+01
   3.7480000e+02   2.3847097e+01
   3.7485000e+02   2.3845353e+01
   3.7490000e+02   2.3843610e+01
   3.7495000e+02   2.3841866e+01
   3.7500000e+02   2.3840123e+01
   3.7505000e+02   2.3838380e+01
   3.7510000e+02   2.3836637e+01
   3.7515000e+02   2.3834895e+01
   3.7520000e+02   2.3833153e+01
   3.7525000e+02   2.3831411e+01
   3.7530000e+02   2.3829669e+01
   3.7535000e+02   2.3827928e+01
   3.7540000e+02   2.3826186e+01
   3.7545000e+02   2.3824445e+01
   3.7550000e+02   2.3822705e+01
   3.7555000e+02   2.3820964e+01
   3.7560000e+02   2.3819224e+01
   3.7565000e+02   2.3817484e+01
   3.7570000e+02   2.3815744e+01
   3.7575000e+02   2.3814004e+01
   3.7580000e+02   2.3812265e+01
   3.7585000e+02   2.3810526e+01
   3.7590000e+02   2.3808787e+01
   3.7595000e+02   2.3807048e+01
   3.7600000e+02   2.3805310e+01
   3.7605000e+02   2.3803572e+01
   3.7610000e+02   2.3801834e+01
   3.7615000e+02   2.3800096e+01
   3.7620000e+02   2.3798359e+01
   3.7625000e+02   2.3796621e+01
   3.7630000e+02   2.3794884e+01
   3.7635000e+02   2.3793148e+01
   3.7640000e+02   2.3791411e+01
   3.7645000e+02   2.3789675e+01
   3.7650000e+02   2.3787939e+01
   3.7655000e+02   2.3786203e+01
   3.7660000e+02   2.3784467e+01
   3.7665000e+02   2.3782732e+01
   3.7670000e+02   2.3780997e+01
   3.7675000e+02   2.3779262e+01
   3.7680000e+02   2.3777528e+01
   3.7685000e+02   2.3775793e+01
   3.7690000e+02   2.3774059e+01
   3.7695000e+02   2.3772325e+01
   3.7700000e+02   2.3770591e+01
   3.7705000e+02   2.3768858e+01
   3.7710000e+02   2.3767125e+01
   3.7715000e+02   2.3765392e+01
   3.7720000e+02   2.3763659e+01
   3.7725000e+02   2.3761926e+01
   3.7730000e+02   2.3760194e+01
   3.7735000e+02   2.3758462e+01
   3.7740000e+02   2.3756730e+01
   3.7745000e+02   2.3754999e+01
   3.7750000e+02   2.3753267e+01
   3.7755000e+02   2.3751536e+01
   3.7760000e+02   2.3749806e+01
   3.7765000e+02   2.3748075e+01
   3.7770000e+02   2.3746345e+01
   3.7775000e+02   2.3744614e+01
   3.7780000e+02   2.3742884e+01
   3.7785000e+02   2.3741155e+01
   3.7790000e+02   2.3739425e+01
   3.7795000e+02   2.3737696e+01
   3.7800000e+02   2.3735967e+01
   3.7805000e+02   2.3734238e+01
   3.7810000e+02   2.3732510e+01
   3.7815000e+02   2.3730782e+01
   3.7820000e+02   2.3729053e+01
   3.7825000e+02   2.3727326e+01
   3.7830000e+02   2.3725598e+01
   3.7835000e+02   2.3723871e+01
   3.7840000e+02   2.3722144e+01
   3.7845000e+02   2.3720417e+01
   3.7850000e+02   2.3718690e+01
   3.7855000e+02   2.3716964e+01
   3.7860000e+02   2.3715237e+01
   3.7865000e+02   2.3713512e+01
   3.7870000e+02   2.3711786e+01
   3.7875000e+02   2.3710060e+01
   3.7880000e+02   2.3708335e+01
   3.7885000e+02   2.3706610e+01
   3.7890000e+02   2.3704885e+01
   3.7895000e+02   2.3703161e+01
   3.7900000e+02   2.3701436e+01
   3.7905000e+02   2.3699712e+01
   3.7910000e+02   2.3697988e+01
   3.7915000e+02   2.3696265e+01
   3.7920000e+02   2.3694541e+01
   3.7925000e+02   2.3692818e+01
   3.7930000e+02   2.3691095e+01
   3.7935000e+02   2.3689373e+01
   3.7940000e+02   2.3687650e+01
   3.7945000e+02   2.3685928e+01
   3.7950000e+02   2.3684206e+01
   3.7955000e+02   2.3682484e+01
   3.7960000e+02   2.3680763e+01
   3.7965000e+02   2.3679041e+01
   3.7970000e+02   2.3677320e+01
   3.7975000e+02   2.3675600e+01
   3.7980000e+02   2.3673879e+01
   3.7985000e+02   2.3672159e+01
   3.7990000e+02   2.3670438e+01
   3.7995000e+02   2.3668719e+01
   3.8000000e+02   2.3666999e+01
   3.8005000e+02   2.3665279e+01
   3.8010000e+02   2.3663560e+01
   3.8015000e+02   2.3661841e+01
   3.8020000e+02   2.3660123e+01
   3.8025000e+02   2.3658404e+01
   3.8030000e+02   2.3656686e+01
   3.8035000e+02   2.3654968e+01
   3.8040000e+02   2.3653250e+01
   3.8045000e+02   2.3651532e+01
   3.8050000e+02   2.3649815e+01
   3.8055000e+02   2.3648098e+01
   3.8060000e+02   2.3646381e+01
   3.8065000e+02   2.3644664e+01
   3.8070000e+02   2.3642948e+01
   3.8075000e+02   2.3641232e+01
   3.8080000e+02   2.3639516e+01
   3.8085000e+02   2.3637800e+01
   3.8090000e+02   2.3636084e+01
   3.8095000e+02   2.3634369e+01
   3.8100000e+02   2.3632654e+01
   3.8105000e+02   2.3630939e+01
   3.8110000e+02   2.3629225e+01
   3.8115000e+02   2.3627510e+01
   3.8120000e+02   2.3625796e+01
   3.8125000e+02   2.3624082e+01
   3.8130000e+02   2.3622368e+01
   3.8135000e+02   2.3620655e+01
   3.8140000e+02   2.3618942e+01
   3.8145000e+02   2.3617229e+01
   3.8150000e+02   2.3615516e+01
   3.8155000e+02   2.3613803e+01
   3.8160000e+02   2.3612091e+01
   3.8165000e+02   2.3610379e+01
   3.8170000e+02   2.3608667e+01
   3.8175000e+02   2.3606956e+01
   3.8180000e+02   2.3605244e+01
   3.8185000e+02   2.3603533e+01
   3.8190000e+02   2.3601822e+01
   3.8195000e+02   2.3600112e+01
   3.8200000e+02   2.3598401e+01
   3.8205000e+02   2.3596691e+01
   3.8210000e+02   2.3594981e+01
   3.8215000e+02   2.3593271e+01
   3.8220000e+02   2.3591561e+01
   3.8225000e+02   2.3589852e+01
   3.8230000e+02   2.3588143e+01
   3.8235000e+02   2.3586434e+01
   3.8240000e+02   2.3584726e+01
   3.8245000e+02   2.3583017e+01
   3.8250000e+02   2.3581309e+01
   3.8255000e+02   2.3579601e+01
   3.8260000e+02   2.3577893e+01
   3.8265000e+02   2.3576186e+01
   3.8270000e+02   2.3574479e+01
   3.8275000e+02   2.3572771e+01
   3.8280000e+02   2.3571065e+01
   3.8285000e+02   2.3569358e+01
   3.8290000e+02   2.3567652e+01
   3.8295000e+02   2.3565946e+01
   3.8300000e+02   2.3564240e+01
   3.8305000e+02   2.3562534e+01
   3.8310000e+02   2.3560829e+01
   3.8315000e+02   2.3559123e+01
   3.8320000e+02   2.3557418e+01
   3.8325000e+02   2.3555714e+01
   3.8330000e+02   2.3554009e+01
   3.8335000e+02   2.3552305e+01
   3.8340000e+02   2.3550601e+01
   3.8345000e+02   2.3548897e+01
   3.8350000e+02   2.3547193e+01
   3.8355000e+02   2.3545490e+01
   3.8360000e+02   2.3543787e+01
   3.8365000e+02   2.3542084e+01
   3.8370000e+02   2.3540381e+01
   3.8375000e+02   2.3538678e+01
   3.8380000e+02   2.3536976e+01
   3.8385000e+02   2.3535274e+01
   3.8390000e+02   2.3533572e+01
   3.8395000e+02   2.3531871e+01
   3.8400000e+02   2.3530169e+01
   3.8405000e+02   2.3528468e+01
   3.8410000e+02   2.3526767e+01
   3.8415000e+02   2.3525067e+01
   3.8420000e+02   2.3523366e+01
   3.8425000e+02   2.3521666e+01
   3.8430000e+02   2.3519966e+01
   3.8435000e+02   2.3518266e+01
   3.8440000e+02   2.3516567e+01
   3.8445000e+02   2.3514867e+01
   3.8450000e+02   2.3513168e+01
   3.8455000e+02   2.3511469e+01
   3.8460000e+02   2.3509771e+01
   3.8465000e+02   2.3508072e+01
   3.8470000e+02   2.3506374e+01
   3.8475000e+02   2.3504676e+01
   3.8480000e+02   2.3502978e+01
   3.8485000e+02   2.3501281e+01
   3.8490000e+02   2.3499583e+01
   3.8495000e+02   2.3497886e+01
   3.8500000e+02   2.3496190e+01
   3.8505000e+02   2.3494493e+01
   3.8510000e+02   2.3492797e+01
   3.8515000e+02   2.3491100e+01
   3.8520000e+02   2.3489404e+01
   3.8525000e+02   2.3487709e+01
   3.8530000e+02   2.3486013e+01
   3.8535000e+02   2.3484318e+01
   3.8540000e+02   2.3482623e+01
   3.8545000e+02   2.3480928e+01
   3.8550000e+02   2.3479233e+01
   3.8555000e+02   2.3477539e+01
   3.8560000e+02   2.3475845e+01
   3.8565000e+02   2.3474151e+01
   3.8570000e+02   2.3472457e+01
   3.8575000e+02   2.3470764e+01
   3.8580000e+02   2.3469071e+01
   3.8585000e+02   2.3467378e+01
   3.8590000e+02   2.3465685e+01
   3.8595000e+02   2.3463992e+01
   3.8600000e+02   2.3462300e+01
   3.8605000e+02   2.3460608e+01
   3.8610000e+02   2.3458916e+01
   3.8615000e+02   2.3457224e+01
   3.8620000e+02   2.3455533e+01
   3.8625000e+02   2.3453841e+01
   3.8630000e+02   2.3452150e+01
   3.8635000e+02   2.3450460e+01
   3.8640000e+02   2.3448769e+01
   3.8645000e+02   2.3447079e+01
   3.8650000e+02   2.3445388e+01
   3.8655000e+02   2.3443699e+01
   3.8660000e+02   2.3442009e+01
   3.8665000e+02   2.3440319e+01
   3.8670000e+02   2.3438630e+01
   3.8675000e+02   2.3436941e+01
   3.8680000e+02   2.3435252e+01
   3.8685000e+02   2.3433564e+01
   3.8690000e+02   2.3431875e+01
   3.8695000e+02   2.3430187e+01
   3.8700000e+02   2.3428499e+01
   3.8705000e+02   2.3426812e+01
   3.8710000e+02   2.3425124e+01
   3.8715000e+02   2.3423437e+01
   3.8720000e+02   2.3421750e+01
   3.8725000e+02   2.3420063e+01
   3.8730000e+02   2.3418377e+01
   3.8735000e+02   2.3416690e+01
   3.8740000e+02   2.3415004e+01
   3.8745000e+02   2.3413318e+01
   3.8750000e+02   2.3411633e+01
   3.8755000e+02   2.3409947e+01
   3.8760000e+02   2.3408262e+01
   3.8765000e+02   2.3406577e+01
   3.8770000e+02   2.3404892e+01
   3.8775000e+02   2.3403208e+01
   3.8780000e+02   2.3401523e+01
   3.8785000e+02   2.3399839e+01
   3.8790000e+02   2.3398155e+01
   3.8795000e+02   2.3396472e+01
   3.8800000e+02   2.3394788e+01
   3.8805000e+02   2.3393105e+01
   3.8810000e+02   2.3391422e+01
   3.8815000e+02   2.3389739e+01
   3.8820000e+02   2.3388057e+01
   3.8825000e+02   2.3386374e+01
   3.8830000e+02   2.3384692e+01
   3.8835000e+02   2.3383010e+01
   3.8840000e+02   2.3381329e+01
   3.8845000e+02   2.3379647e+01
   3.8850000e+02   2.3377966e+01
   3.8855000e+02   2.3376285e+01
   3.8860000e+02   2.3374604e+01
   3.8865000e+02   2.3372923e+01
   3.8870000e+02   2.3371243e+01
   3.8875000e+02   2.3369563e+01
   3.8880000e+02   2.3367883e+01
   3.8885000e+02   2.3366203e+01
   3.8890000e+02   2.3364524e+01
   3.8895000e+02   2.3362844e+01
   3.8900000e+02   2.3361165e+01
   3.8905000e+02   2.3359487e+01
   3.8910000e+02   2.3357808e+01
   3.8915000e+02   2.3356130e+01
   3.8920000e+02   2.3354451e+01
   3.8925000e+02   2.3352774e+01
   3.8930000e+02   2.3351096e+01
   3.8935000e+02   2.3349418e+01
   3.8940000e+02   2.3347741e+01
   3.8945000e+02   2.3346064e+01
   3.8950000e+02   2.3344387e+01
   3.8955000e+02   2.3342710e+01
   3.8960000e+02   2.3341034e+01
   3.8965000e+02   2.3339358e+01
   3.8970000e+02   2.3337682e+01
   3.8975000e+02   2.3336006e+01
   3.8980000e+02   2.3334331e+01
   3.8985000e+02   2.3332655e+01
   3.8990000e+02   2.3330980e+01
   3.8995000e+02   2.3329305e+01
   3.9000000e+02   2.3327631e+01
   3.9005000e+02   2.3325956e+01
   3.9010000e+02   2.3324282e+01
   3.9015000e+02   2.3322608e+01
   3.9020000e+02   2.3320934e+01
   3.9025000e+02   2.3319261e+01
   3.9030000e+02   2.3317587e+01
   3.9035000e+02   2.3315914e+01
   3.9040000e+02   2.3314241e+01
   3.9045000e+02   2.3312569e+01
   3.9050000e+02   2.3310896e+01
   3.9055000e+02   2.3309224e+01
   3.9060000e+02   2.3307552e+01
   3.9065000e+02   2.3305880e+01
   3.9070000e+02   2.3304209e+01
   3.9075000e+02   2.3302537e+01
   3.9080000e+02   2.3300866e+01
   3.9085000e+02   2.3299195e+01
   3.9090000e+02   2.3297524e+01
   3.9095000e+02   2.3295854e+01
   3.9100000e+02   2.3294184e+01
   3.9105000e+02   2.3292513e+01
   3.9110000e+02   2.3290844e+01
   3.9115000e+02   2.3289174e+01
   3.9120000e+02   2.3287505e+01
   3.9125000e+02   2.3285835e+01
   3.9130000e+02   2.3284166e+01
   3.9135000e+02   2.3282498e+01
   3.9140000e+02   2.3280829e+01
   3.9145000e+02   2.3279161e+01
   3.9150000e+02   2.3277493e+01
   3.9155000e+02   2.3275825e+01
   3.9160000e+02   2.3274157e+01
   3.9165000e+02   2.3272490e+01
   3.9170000e+02   2.3270822e+01
   3.9175000e+02   2.3269155e+01
   3.9180000e+02   2.3267489e+01
   3.9185000e+02   2.3265822e+01
   3.9190000e+02   2.3264156e+01
   3.9195000e+02   2.3262489e+01
   3.9200000e+02   2.3260823e+01
   3.9205000e+02   2.3259158e+01
   3.9210000e+02   2.3257492e+01
   3.9215000e+02   2.3255827e+01
   3.9220000e+02   2.3254162e+01
   3.9225000e+02   2.3252497e+01
   3.9230000e+02   2.3250832e+01
   3.9235000e+02   2.3249168e+01
   3.9240000e+02   2.3247504e+01
   3.9245000e+02   2.3245840e+01
   3.9250000e+02   2.3244176e+01
   3.9255000e+02   2.3242512e+01
   3.9260000e+02   2.3240849e+01
   3.9265000e+02   2.3239186e+01
   3.9270000e+02   2.3237523e+01
   3.9275000e+02   2.3235860e+01
   3.9280000e+02   2.3234198e+01
   3.9285000e+02   2.3232535e+01
   3.9290000e+02   2.3230873e+01
   3.9295000e+02   2.3229212e+01
   3.9300000e+02   2.3227550e+01
   3.9305000e+02   2.3225889e+01
   3.9310000e+02   2.3224227e+01
   3.9315000e+02   2.3222566e+01
   3.9320000e+02   2.3220906e+01
   3.9325000e+02   2.3219245e+01
   3.9330000e+02   2.3217585e+01
   3.9335000e+02   2.3215925e+01
   3.9340000e+02   2.3214265e+01
   3.9345000e+02   2.3212605e+01
   3.9350000e+02   2.3210946e+01
   3.9355000e+02   2.3209286e+01
   3.9360000e+02   2.3207627e+01
   3.9365000e+02   2.3205968e+01
   3.9370000e+02   2.3204310e+01
   3.9375000e+02   2.3202651e+01
   3.9380000e+02   2.3200993e+01
   3.9385000e+02   2.3199335e+01
   3.9390000e+02   2.3197677e+01
   3.9395000e+02   2.3196020e+01
   3.9400000e+02   2.3194363e+01
   3.9405000e+02   2.3192705e+01
   3.9410000e+02   2.3191049e+01
   3.9415000e+02   2.3189392e+01
   3.9420000e+02   2.3187735e+01
   3.9425000e+02   2.3186079e+01
   3.9430000e+02   2.3184423e+01
   3.9435000e+02   2.3182767e+01
   3.9440000e+02   2.3181112e+01
   3.9445000e+02   2.3179456e+01
   3.9450000e+02   2.3177801e+01
   3.9455000e+02   2.3176146e+01
   3.9460000e+02   2.3174491e+01
   3.9465000e+02   2.3172837e+01
   3.9470000e+02   2.3171182e+01
   3.9475000e+02   2.3169528e+01
   3.9480000e+02   2.3167874e+01
   3.9485000e+02   2.3166221e+01
   3.9490000e+02   2.3164567e+01
   3.9495000e+02   2.3162914e+01
   3.9500000e+02   2.3161261e+01
   3.9505000e+02   2.3159608e+01
   3.9510000e+02   2.3157955e+01
   3.9515000e+02   2.3156303e+01
   3.9520000e+02   2.3154651e+01
   3.9525000e+02   2.3152999e+01
   3.9530000e+02   2.3151347e+01
   3.9535000e+02   2.3149695e+01
   3.9540000e+02   2.3148044e+01
   3.9545000e+02   2.3146393e+01
   3.9550000e+02   2.3144742e+01
   3.9555000e+02   2.3143091e+01
   3.9560000e+02   2.3141441e+01
   3.9565000e+02   2.3139790e+01
   3.9570000e+02   2.3138140e+01
   3.9575000e+02   2.3136490e+01
   3.9580000e+02   2.3134841e+01
   3.9585000e+02   2.3133191e+01
   3.9590000e+02   2.3131542e+01
   3.9595000e+02   2.3129893e+01
   3.9600000e+02   2.3128244e+01
   3.9605000e+02   2.3126596e+01
   3.9610000e+02   2.3124947e+01
   3.9615000e+02   2.3123299e+01
   3.9620000e+02   2.3121651e+01
   3.9625000e+02   2.3120003e+01
   3.9630000e+02   2.3118356e+01
   3.9635000e+02   2.3116709e+01
   3.9640000e+02   2.3115061e+01
   3.9645000e+02   2.3113415e+01
   3.9650000e+02   2.3111768e+01
   3.9655000e+02   2.3110121e+01
   3.9660000e+02   2.3108475e+01
   3.9665000e+02   2.3106829e+01
   3.9670000e+02   2.3105183e+01
   3.9675000e+02   2.3103538e+01
   3.9680000e+02   2.3101892e+01
   3.9685000e+02   2.3100247e+01
   3.9690000e+02   2.3098602e+01
   3.9695000e+02   2.3096957e+01
   3.9700000e+02   2.3095313e+01
   3.9705000e+02   2.3093668e+01
   3.9710000e+02   2.3092024e+01
   3.9715000e+02   2.3090380e+01
   3.9720000e+02   2.3088736e+01
   3.9725000e+02   2.3087093e+01
   3.9730000e+02   2.3085449e+01
   3.9735000e+02   2.3083806e+01
   3.9740000e+02   2.3082163e+01
   3.9745000e+02   2.3080521e+01
   3.9750000e+02   2.3078878e+01
   3.9755000e+02   2.3077236e+01
   3.9760000e+02   2.3075594e+01
   3.9765000e+02   2.3073952e+01
   3.9770000e+02   2.3072310e+01
   3.9775000e+02   2.3070669e+01
   3.9780000e+02   2.3069028e+01
   3.9785000e+02   2.3067387e+01
   3.9790000e+02   2.3065746e+01
   3.9795000e+02   2.3064105e+01
   3.9800000e+02   2.3062465e+01
   3.9805000e+02   2.3060825e+01
   3.9810000e+02   2.3059185e+01
   3.9815000e+02   2.3057545e+01
   3.9820000e+02   2.3055906e+01
   3.9825000e+02   2.3054266e+01
   3.9830000e+02   2.3052627e+01
   3.9835000e+02   2.3050988e+01
   3.9840000e+02   2.3049350e+01
   3.9845000e+02   2.3047711e+01
   3.9850000e+02   2.3046073e+01
   3.9855000e+02   2.3044435e+01
   3.9860000e+02   2.3042797e+01
   3.9865000e+02   2.3041159e+01
   3.9870000e+02   2.3039522e+01
   3.9875000e+02   2.3037884e+01
   3.9880000e+02   2.3036247e+01
   3.9885000e+02   2.3034611e+01
   3.9890000e+02   2.3032974e+01
   3.9895000e+02   2.3031338e+01
   3.9900000e+02   2.3029701e+01
   3.9905000e+02   2.3028065e+01
   3.9910000e+02   2.3026430e+01
   3.9915000e+02   2.3024794e+01
   3.9920000e+02   2.3023159e+01
   3.9925000e+02   2.3021523e+01
   3.9930000e+02   2.3019889e+01
   3.9935000e+02   2.3018254e+01
   3.9940000e+02   2.3016619e+01
   3.9945000e+02   2.3014985e+01
   3.9950000e+02   2.3013351e+01
   3.9955000e+02   2.3011717e+01
   3.9960000e+02   2.3010083e+01
   3.9965000e+02   2.3008450e+01
   3.9970000e+02   2.3006816e+01
   3.9975000e+02   2.3005183e+01
   3.9980000e+02   2.3003550e+01
   3.9985000e+02   2.3001918e+01
   3.9990000e+02   2.3000285e+01
   3.9995000e+02   2.2998653e+01
   4.0000000e+02   2.2997021e+01
   4.0005000e+02   2.2995389e+01
   4.0010000e+02   2.2993758e+01
   4.0015000e+02   2.2992126e+01
   4.0020000e+02   2.2990495e+01
   4.0025000e+02   2.2988864e+01
   4.0030000e+02   2.2987233e+01
   4.0035000e+02   2.2985603e+01
   4.0040000e+02   2.2983972e+01
   4.0045000e+02   2.2982342e+01
   4.0050000e+02   2.2980712e+01
   4.0055000e+02   2.2979082e+01
   4.0060000e+02   2.2977453e+01
   4.0065000e+02   2.2975823e+01
   4.0070000e+02   2.2974194e+01
   4.0075000e+02   2.2972565e+01
   4.0080000e+02   2.2970937e+01
   4.0085000e+02   2.2969308e+01
   4.0090000e+02   2.2967680e+01
   4.0095000e+02   2.2966052e+01
   4.0100000e+02   2.2964424e+01
   4.0105000e+02   2.2962796e+01
   4.0110000e+02   2.2961169e+01
   4.0115000e+02   2.2959541e+01
   4.0120000e+02   2.2957914e+01
   4.0125000e+02   2.2956287e+01
   4.0130000e+02   2.2954661e+01
   4.0135000e+02   2.2953034e+01
   4.0140000e+02   2.2951408e+01
   4.0145000e+02   2.2949782e+01
   4.0150000e+02   2.2948156e+01
   4.0155000e+02   2.2946530e+01
   4.0160000e+02   2.2944905e+01
   4.0165000e+02   2.2943280e+01
   4.0170000e+02   2.2941655e+01
   4.0175000e+02   2.2940030e+01
   4.0180000e+02   2.2938405e+01
   4.0185000e+02   2.2936781e+01
   4.0190000e+02   2.2935157e+01
   4.0195000e+02   2.2933533e+01
   4.0200000e+02   2.2931909e+01
   4.0205000e+02   2.2930285e+01
   4.0210000e+02   2.2928662e+01
   4.0215000e+02   2.2927039e+01
   4.0220000e+02   2.2925416e+01
   4.0225000e+02   2.2923793e+01
   4.0230000e+02   2.2922170e+01
   4.0235000e+02   2.2920548e+01
   4.0240000e+02   2.2918926e+01
   4.0245000e+02   2.2917304e+01
   4.0250000e+02   2.2915682e+01
   4.0255000e+02   2.2914061e+01
   4.0260000e+02   2.2912439e+01
   4.0265000e+02   2.2910818e+01
   4.0270000e+02   2.2909197e+01
   4.0275000e+02   2.2907577e+01
   4.0280000e+02   2.2905956e+01
   4.0285000e+02   2.2904336e+01
   4.0290000e+02   2.2902716e+01
   4.0295000e+02   2.2901096e+01
   4.0300000e+02   2.2899476e+01
   4.0305000e+02   2.2897857e+01
   4.0310000e+02   2.2896237e+01
   4.0315000e+02   2.2894618e+01
   4.0320000e+02   2.2892999e+01
   4.0325000e+02   2.2891381e+01
   4.0330000e+02   2.2889762e+01
   4.0335000e+02   2.2888144e+01
   4.0340000e+02   2.2886526e+01
   4.0345000e+02   2.2884908e+01
   4.0350000e+02   2.2883290e+01
   4.0355000e+02   2.2881673e+01
   4.0360000e+02   2.2880056e+01
   4.0365000e+02   2.2878439e+01
   4.0370000e+02   2.2876822e+01
   4.0375000e+02   2.2875205e+01
   4.0380000e+02   2.2873589e+01
   4.0385000e+02   2.2871972e+01
   4.0390000e+02   2.2870356e+01
   4.0395000e+02   2.2868741e+01
   4.0400000e+02   2.2867125e+01
   4.0405000e+02   2.2865510e+01
   4.0410000e+02   2.2863894e+01
   4.0415000e+02   2.2862279e+01
   4.0420000e+02   2.2860664e+01
   4.0425000e+02   2.2859050e+01
   4.0430000e+02   2.2857435e+01
   4.0435000e+02   2.2855821e+01
   4.0440000e+02   2.2854207e+01
   4.0445000e+02   2.2852593e+01
   4.0450000e+02   2.2850980e+01
   4.0455000e+02   2.2849366e+01
   4.0460000e+02   2.2847753e+01
   4.0465000e+02   2.2846140e+01
   4.0470000e+02   2.2844527e+01
   4.0475000e+02   2.2842915e+01
   4.0480000e+02   2.2841303e+01
   4.0485000e+02   2.2839690e+01
   4.0490000e+02   2.2838078e+01
   4.0495000e+02   2.2836467e+01
   4.0500000e+02   2.2834855e+01
   4.0505000e+02   2.2833244e+01
   4.0510000e+02   2.2831632e+01
   4.0515000e+02   2.2830022e+01
   4.0520000e+02   2.2828411e+01
   4.0525000e+02   2.2826800e+01
   4.0530000e+02   2.2825190e+01
   4.0535000e+02   2.2823580e+01
   4.0540000e+02   2.2821970e+01
   4.0545000e+02   2.2820360e+01
   4.0550000e+02   2.2818750e+01
   4.0555000e+02   2.2817141e+01
   4.0560000e+02   2.2815532e+01
   4.0565000e+02   2.2813923e+01
   4.0570000e+02   2.2812314e+01
   4.0575000e+02   2.2810706e+01
   4.0580000e+02   2.2809097e+01
   4.0585000e+02   2.2807489e+01
   4.0590000e+02   2.2805881e+01
   4.0595000e+02   2.2804273e+01
   4.0600000e+02   2.2802666e+01
   4.0605000e+02   2.2801059e+01
   4.0610000e+02   2.2799451e+01
   4.0615000e+02   2.2797844e+01
   4.0620000e+02   2.2796238e+01
   4.0625000e+02   2.2794631e+01
   4.0630000e+02   2.2793025e+01
   4.0635000e+02   2.2791419e+01
   4.0640000e+02   2.2789813e+01
   4.0645000e+02   2.2788207e+01
   4.0650000e+02   2.2786601e+01
   4.0655000e+02   2.2784996e+01
   4.0660000e+02   2.2783391e+01
   4.0665000e+02   2.2781786e+01
   4.0670000e+02   2.2780181e+01
   4.0675000e+02   2.2778577e+01
   4.0680000e+02   2.2776972e+01
   4.0685000e+02   2.2775368e+01
   4.0690000e+02   2.2773764e+01
   4.0695000e+02   2.2772161e+01
   4.0700000e+02   2.2770557e+01
   4.0705000e+02   2.2768954e+01
   4.0710000e+02   2.2767351e+01
   4.0715000e+02   2.2765748e+01
   4.0720000e+02   2.2764145e+01
   4.0725000e+02   2.2762542e+01
   4.0730000e+02   2.2760940e+01
   4.0735000e+02   2.2759338e+01
   4.0740000e+02   2.2757736e+01
   4.0745000e+02   2.2756134e+01
   4.0750000e+02   2.2754533e+01
   4.0755000e+02   2.2752931e+01
   4.0760000e+02   2.2751330e+01
   4.0765000e+02   2.2749729e+01
   4.0770000e+02   2.2748129e+01
   4.0775000e+02   2.2746528e+01
   4.0780000e+02   2.2744928e+01
   4.0785000e+02   2.2743328e+01
   4.0790000e+02   2.2741728e+01
   4.0795000e+02   2.2740128e+01
   4.0800000e+02   2.2738528e+01
   4.0805000e+02   2.2736929e+01
   4.0810000e+02   2.2735330e+01
   4.0815000e+02   2.2733731e+01
   4.0820000e+02   2.2732132e+01
   4.0825000e+02   2.2730534e+01
   4.0830000e+02   2.2728935e+01
   4.0835000e+02   2.2727337e+01
   4.0840000e+02   2.2725739e+01
   4.0845000e+02   2.2724141e+01
   4.0850000e+02   2.2722544e+01
   4.0855000e+02   2.2720946e+01
   4.0860000e+02   2.2719349e+01
   4.0865000e+02   2.2717752e+01
   4.0870000e+02   2.2716155e+01
   4.0875000e+02   2.2714559e+01
   4.0880000e+02   2.2712962e+01
   4.0885000e+02   2.2711366e+01
   4.0890000e+02   2.2709770e+01
   4.0895000e+02   2.2708175e+01
   4.0900000e+02   2.2706579e+01
   4.0905000e+02   2.2704984e+01
   4.0910000e+02   2.2703388e+01
   4.0915000e+02   2.2701793e+01
   4.0920000e+02   2.2700199e+01
   4.0925000e+02   2.2698604e+01
   4.0930000e+02   2.2697010e+01
   4.0935000e+02   2.2695415e+01
   4.0940000e+02   2.2693821e+01
   4.0945000e+02   2.2692228e+01
   4.0950000e+02   2.2690634e+01
   4.0955000e+02   2.2689041e+01
   4.0960000e+02   2.2687447e+01
   4.0965000e+02   2.2685854e+01
   4.0970000e+02   2.2684262e+01
   4.0975000e+02   2.2682669e+01
   4.0980000e+02   2.2681077e+01
   4.0985000e+02   2.2679484e+01
   4.0990000e+02   2.2677892e+01
   4.0995000e+02   2.2676300e+01
   4.1000000e+02   2.2674709e+01
   4.1005000e+02   2.2673117e+01
   4.1010000e+02   2.2671526e+01
   4.1015000e+02   2.2669935e+01
   4.1020000e+02   2.2668344e+01
   4.1025000e+02   2.2666754e+01
   4.1030000e+02   2.2665163e+01
   4.1035000e+02   2.2663573e+01
   4.1040000e+02   2.2661983e+01
   4.1045000e+02   2.2660393e+01
   4.1050000e+02   2.2658803e+01
   4.1055000e+02   2.2657214e+01
   4.1060000e+02   2.2655625e+01
   4.1065000e+02   2.2654035e+01
   4.1070000e+02   2.2652447e+01
   4.1075000e+02   2.2650858e+01
   4.1080000e+02   2.2649269e+01
   4.1085000e+02   2.2647681e+01
   4.1090000e+02   2.2646093e+01
   4.1095000e+02   2.2644505e+01
   4.1100000e+02   2.2642917e+01
   4.1105000e+02   2.2641330e+01
   4.1110000e+02   2.2639743e+01
   4.1115000e+02   2.2638155e+01
   4.1120000e+02   2.2636568e+01
   4.1125000e+02   2.2634982e+01
   4.1130000e+02   2.2633395e+01
   4.1135000e+02   2.2631809e+01
   4.1140000e+02   2.2630223e+01
   4.1145000e+02   2.2628637e+01
   4.1150000e+02   2.2627051e+01
   4.1155000e+02   2.2625465e+01
   4.1160000e+02   2.2623880e+01
   4.1165000e+02   2.2622295e+01
   4.1170000e+02   2.2620710e+01
   4.1175000e+02   2.2619125e+01
   4.1180000e+02   2.2617541e+01
   4.1185000e+02   2.2615956e+01
   4.1190000e+02   2.2614372e+01
   4.1195000e+02   2.2612788e+01
   4.1200000e+02   2.2611204e+01
   4.1205000e+02   2.2609621e+01
   4.1210000e+02   2.2608037e+01
   4.1215000e+02   2.2606454e+01
   4.1220000e+02   2.2604871e+01
   4.1225000e+02   2.2603288e+01
   4.1230000e+02   2.2601705e+01
   4.1235000e+02   2.2600123e+01
   4.1240000e+02   2.2598541e+01
   4.1245000e+02   2.2596959e+01
   4.1250000e+02   2.2595377e+01
   4.1255000e+02   2.2593795e+01
   4.1260000e+02   2.2592214e+01
   4.1265000e+02   2.2590632e+01
   4.1270000e+02   2.2589051e+01
   4.1275000e+02   2.2587471e+01
   4.1280000e+02   2.2585890e+01
   4.1285000e+02   2.2584309e+01
   4.1290000e+02   2.2582729e+01
   4.1295000e+02   2.2581149e+01
   4.1300000e+02   2.2579569e+01
   4.1305000e+02   2.2577989e+01
   4.1310000e+02   2.2576410e+01
   4.1315000e+02   2.2574830e+01
   4.1320000e+02   2.2573251e+01
   4.1325000e+02   2.2571672e+01
   4.1330000e+02   2.2570094e+01
   4.1335000e+02   2.2568515e+01
   4.1340000e+02   2.2566937e+01
   4.1345000e+02   2.2565358e+01
   4.1350000e+02   2.2563780e+01
   4.1355000e+02   2.2562203e+01
   4.1360000e+02   2.2560625e+01
   4.1365000e+02   2.2559048e+01
   4.1370000e+02   2.2557470e+01
   4.1375000e+02   2.2555893e+01
   4.1380000e+02   2.2554317e+01
   4.1385000e+02   2.2552740e+01
   4.1390000e+02   2.2551164e+01
   4.1395000e+02   2.2549587e+01
   4.1400000e+02   2.2548011e+01
   4.1405000e+02   2.2546435e+01
   4.1410000e+02   2.2544860e+01
   4.1415000e+02   2.2543284e+01
   4.1420000e+02   2.2541709e+01
   4.1425000e+02   2.2540134e+01
   4.1430000e+02   2.2538559e+01
   4.1435000e+02   2.2536984e+01
   4.1440000e+02   2.2535410e+01
   4.1445000e+02   2.2533835e+01
   4.1450000e+02   2.2532261e+01
   4.1455000e+02   2.2530687e+01
   4.1460000e+02   2.2529114e+01
   4.1465000e+02   2.2527540e+01
   4.1470000e+02   2.2525967e+01
   4.1475000e+02   2.2524394e+01
   4.1480000e+02   2.2522821e+01
   4.1485000e+02   2.2521248e+01
   4.1490000e+02   2.2519675e+01
   4.1495000e+02   2.2518103e+01
   4.1500000e+02   2.2516531e+01
   4.1505000e+02   2.2514959e+01
   4.1510000e+02   2.2513387e+01
   4.1515000e+02   2.2511815e+01
   4.1520000e+02   2.2510244e+01
   4.1525000e+02   2.2508673e+01
   4.1530000e+02   2.2507101e+01
   4.1535000e+02   2.2505531e+01
   4.1540000e+02   2.2503960e+01
   4.1545000e+02   2.2502389e+01
   4.1550000e+02   2.2500819e+01
   4.1555000e+02   2.2499249e+01
   4.1560000e+02   2.2497679e+01
   4.1565000e+02   2.2496109e+01
   4.1570000e+02   2.2494540e+01
   4.1575000e+02   2.2492971e+01
   4.1580000e+02   2.2491401e+01
   4.1585000e+02   2.2489833e+01
   4.1590000e+02   2.2488264e+01
   4.1595000e+02   2.2486695e+01
   4.1600000e+02   2.2485127e+01
   4.1605000e+02   2.2483559e+01
   4.1610000e+02   2.2481991e+01
   4.1615000e+02   2.2480423e+01
   4.1620000e+02   2.2478855e+01
   4.1625000e+02   2.2477288e+01
   4.1630000e+02   2.2475721e+01
   4.1635000e+02   2.2474154e+01
   4.1640000e+02   2.2472587e+01
   4.1645000e+02   2.2471020e+01
   4.1650000e+02   2.2469454e+01
   4.1655000e+02   2.2467887e+01
   4.1660000e+02   2.2466321e+01
   4.1665000e+02   2.2464755e+01
   4.1670000e+02   2.2463190e+01
   4.1675000e+02   2.2461624e+01
   4.1680000e+02   2.2460059e+01
   4.1685000e+02   2.2458494e+01
   4.1690000e+02   2.2456929e+01
   4.1695000e+02   2.2455364e+01
   4.1700000e+02   2.2453799e+01
   4.1705000e+02   2.2452235e+01
   4.1710000e+02   2.2450671e+01
   4.1715000e+02   2.2449107e+01
   4.1720000e+02   2.2447543e+01
   4.1725000e+02   2.2445979e+01
   4.1730000e+02   2.2444416e+01
   4.1735000e+02   2.2442853e+01
   4.1740000e+02   2.2441290e+01
   4.1745000e+02   2.2439727e+01
   4.1750000e+02   2.2438164e+01
   4.1755000e+02   2.2436602e+01
   4.1760000e+02   2.2435039e+01
   4.1765000e+02   2.2433477e+01
   4.1770000e+02   2.2431915e+01
   4.1775000e+02   2.2430354e+01
   4.1780000e+02   2.2428792e+01
   4.1785000e+02   2.2427231e+01
   4.1790000e+02   2.2425669e+01
   4.1795000e+02   2.2424109e+01
   4.1800000e+02   2.2422548e+01
   4.1805000e+02   2.2420987e+01
   4.1810000e+02   2.2419427e+01
   4.1815000e+02   2.2417867e+01
   4.1820000e+02   2.2416307e+01
   4.1825000e+02   2.2414747e+01
   4.1830000e+02   2.2413187e+01
   4.1835000e+02   2.2411628e+01
   4.1840000e+02   2.2410068e+01
   4.1845000e+02   2.2408509e+01
   4.1850000e+02   2.2406950e+01
   4.1855000e+02   2.2405392e+01
   4.1860000e+02   2.2403833e+01
   4.1865000e+02   2.2402275e+01
   4.1870000e+02   2.2400717e+01
   4.1875000e+02   2.2399159e+01
   4.1880000e+02   2.2397601e+01
   4.1885000e+02   2.2396043e+01
   4.1890000e+02   2.2394486e+01
   4.1895000e+02   2.2392929e+01
   4.1900000e+02   2.2391372e+01
   4.1905000e+02   2.2389815e+01
   4.1910000e+02   2.2388258e+01
   4.1915000e+02   2.2386702e+01
   4.1920000e+02   2.2385146e+01
   4.1925000e+02   2.2383590e+01
   4.1930000e+02   2.2382034e+01
   4.1935000e+02   2.2380478e+01
   4.1940000e+02   2.2378922e+01
   4.1945000e+02   2.2377367e+01
   4.1950000e+02   2.2375812e+01
   4.1955000e+02   2.2374257e+01
   4.1960000e+02   2.2372702e+01
   4.1965000e+02   2.2371148e+01
   4.1970000e+02   2.2369593e+01
   4.1975000e+02   2.2368039e+01
   4.1980000e+02   2.2366485e+01
   4.1985000e+02   2.2364931e+01
   4.1990000e+02   2.2363378e+01
   4.1995000e+02   2.2361824e+01
   4.2000000e+02   2.2360271e+01
   4.2005000e+02   2.2358718e+01
   4.2010000e+02   2.2357165e+01
   4.2015000e+02   2.2355612e+01
   4.2020000e+02   2.2354060e+01
   4.2025000e+02   2.2352507e+01
   4.2030000e+02   2.2350955e+01
   4.2035000e+02   2.2349403e+01
   4.2040000e+02   2.2347852e+01
   4.2045000e+02   2.2346300e+01
   4.2050000e+02   2.2344749e+01
   4.2055000e+02   2.2343197e+01
   4.2060000e+02   2.2341646e+01
   4.2065000e+02   2.2340096e+01
   4.2070000e+02   2.2338545e+01
   4.2075000e+02   2.2336995e+01
   4.2080000e+02   2.2335444e+01
   4.2085000e+02   2.2333894e+01
   4.2090000e+02   2.2332344e+01
   4.2095000e+02   2.2330795e+01
   4.2100000e+02   2.2329245e+01
   4.2105000e+02   2.2327696e+01
   4.2110000e+02   2.2326147e+01
   4.2115000e+02   2.2324598e+01
   4.2120000e+02   2.2323049e+01
   4.2125000e+02   2.2321500e+01
   4.2130000e+02   2.2319952e+01
   4.2135000e+02   2.2318404e+01
   4.2140000e+02   2.2316856e+01
   4.2145000e+02   2.2315308e+01
   4.2150000e+02   2.2313760e+01
   4.2155000e+02   2.2312213e+01
   4.2160000e+02   2.2310665e+01
   4.2165000e+02   2.2309118e+01
   4.2170000e+02   2.2307571e+01
   4.2175000e+02   2.2306024e+01
   4.2180000e+02   2.2304478e+01
   4.2185000e+02   2.2302932e+01
   4.2190000e+02   2.2301385e+01
   4.2195000e+02   2.2299839e+01
   4.2200000e+02   2.2298294e+01
   4.2205000e+02   2.2296748e+01
   4.2210000e+02   2.2295202e+01
   4.2215000e+02   2.2293657e+01
   4.2220000e+02   2.2292112e+01
   4.2225000e+02   2.2290567e+01
   4.2230000e+02   2.2289023e+01
   4.2235000e+02   2.2287478e+01
   4.2240000e+02   2.2285934e+01
   4.2245000e+02   2.2284390e+01
   4.2250000e+02   2.2282846e+01
   4.2255000e+02   2.2281302e+01
   4.2260000e+02   2.2279758e+01
   4.2265000e+02   2.2278215e+01
   4.2270000e+02   2.2276672e+01
   4.2275000e+02   2.2275129e+01
   4.2280000e+02   2.2273586e+01
   4.2285000e+02   2.2272043e+01
   4.2290000e+02   2.2270501e+01
   4.2295000e+02   2.2268958e+01
   4.2300000e+02   2.2267416e+01
   4.2305000e+02   2.2265874e+01
   4.2310000e+02   2.2264332e+01
   4.2315000e+02   2.2262791e+01
   4.2320000e+02   2.2261250e+01
   4.2325000e+02   2.2259708e+01
   4.2330000e+02   2.2258167e+01
   4.2335000e+02   2.2256626e+01
   4.2340000e+02   2.2255086e+01
   4.2345000e+02   2.2253545e+01
   4.2350000e+02   2.2252005e+01
   4.2355000e+02   2.2250465e+01
   4.2360000e+02   2.2248925e+01
   4.2365000e+02   2.2247385e+01
   4.2370000e+02   2.2245846e+01
   4.2375000e+02   2.2244306e+01
   4.2380000e+02   2.2242767e+01
   4.2385000e+02   2.2241228e+01
   4.2390000e+02   2.2239689e+01
   4.2395000e+02   2.2238151e+01
   4.2400000e+02   2.2236612e+01
   4.2405000e+02   2.2235074e+01
   4.2410000e+02   2.2233536e+01
   4.2415000e+02   2.2231998e+01
   4.2420000e+02   2.2230461e+01
   4.2425000e+02   2.2228923e+01
   4.2430000e+02   2.2227386e+01
   4.2435000e+02   2.2225848e+01
   4.2440000e+02   2.2224312e+01
   4.2445000e+02   2.2222775e+01
   4.2450000e+02   2.2221238e+01
   4.2455000e+02   2.2219702e+01
   4.2460000e+02   2.2218165e+01
   4.2465000e+02   2.2216629e+01
   4.2470000e+02   2.2215094e+01
   4.2475000e+02   2.2213558e+01
   4.2480000e+02   2.2212022e+01
   4.2485000e+02   2.2210487e+01
   4.2490000e+02   2.2208952e+01
   4.2495000e+02   2.2207417e+01
   4.2500000e+02   2.2205882e+01
   4.2505000e+02   2.2204348e+01
   4.2510000e+02   2.2202813e+01
   4.2515000e+02   2.2201279e+01
   4.2520000e+02   2.2199745e+01
   4.2525000e+02   2.2198211e+01
   4.2530000e+02   2.2196677e+01
   4.2535000e+02   2.2195144e+01
   4.2540000e+02   2.2193610e+01
   4.2545000e+02   2.2192077e+01
   4.2550000e+02   2.2190544e+01
   4.2555000e+02   2.2189012e+01
   4.2560000e+02   2.2187479e+01
   4.2565000e+02   2.2185947e+01
   4.2570000e+02   2.2184414e+01
   4.2575000e+02   2.2182882e+01
   4.2580000e+02   2.2181350e+01
   4.2585000e+02   2.2179819e+01
   4.2590000e+02   2.2178287e+01
   4.2595000e+02   2.2176756e+01
   4.2600000e+02   2.2175225e+01
   4.2605000e+02   2.2173694e+01
   4.2610000e+02   2.2172163e+01
   4.2615000e+02   2.2170632e+01
   4.2620000e+02   2.2169102e+01
   4.2625000e+02   2.2167572e+01
   4.2630000e+02   2.2166042e+01
   4.2635000e+02   2.2164512e+01
   4.2640000e+02   2.2162982e+01
   4.2645000e+02   2.2161453e+01
   4.2650000e+02   2.2159923e+01
   4.2655000e+02   2.2158394e+01
   4.2660000e+02   2.2156865e+01
   4.2665000e+02   2.2155336e+01
   4.2670000e+02   2.2153808e+01
   4.2675000e+02   2.2152279e+01
   4.2680000e+02   2.2150751e+01
   4.2685000e+02   2.2149223e+01
   4.2690000e+02   2.2147695e+01
   4.2695000e+02   2.2146168e+01
   4.2700000e+02   2.2144640e+01
   4.2705000e+02   2.2143113e+01
   4.2710000e+02   2.2141586e+01
   4.2715000e+02   2.2140059e+01
   4.2720000e+02   2.2138532e+01
   4.2725000e+02   2.2137005e+01
   4.2730000e+02   2.2135479e+01
   4.2735000e+02   2.2133953e+01
   4.2740000e+02   2.2132426e+01
   4.2745000e+02   2.2130901e+01
   4.2750000e+02   2.2129375e+01
   4.2755000e+02   2.2127849e+01
   4.2760000e+02   2.2126324e+01
   4.2765000e+02   2.2124799e+01
   4.2770000e+02   2.2123274e+01
   4.2775000e+02   2.2121749e+01
   4.2780000e+02   2.2120224e+01
   4.2785000e+02   2.2118700e+01
   4.2790000e+02   2.2117176e+01
   4.2795000e+02   2.2115652e+01
   4.2800000e+02   2.2114128e+01
   4.2805000e+02   2.2112604e+01
   4.2810000e+02   2.2111080e+01
   4.2815000e+02   2.2109557e+01
   4.2820000e+02   2.2108034e+01
   4.2825000e+02   2.2106511e+01
   4.2830000e+02   2.2104988e+01
   4.2835000e+02   2.2103465e+01
   4.2840000e+02   2.2101943e+01
   4.2845000e+02   2.2100421e+01
   4.2850000e+02   2.2098898e+01
   4.2855000e+02   2.2097376e+01
   4.2860000e+02   2.2095855e+01
   4.2865000e+02   2.2094333e+01
   4.2870000e+02   2.2092812e+01
   4.2875000e+02   2.2091291e+01
   4.2880000e+02   2.2089770e+01
   4.2885000e+02   2.2088249e+01
   4.2890000e+02   2.2086728e+01
   4.2895000e+02   2.2085207e+01
   4.2900000e+02   2.2083687e+01
   4.2905000e+02   2.2082167e+01
   4.2910000e+02   2.2080647e+01
   4.2915000e+02   2.2079127e+01
   4.2920000e+02   2.2077608e+01
   4.2925000e+02   2.2076088e+01
   4.2930000e+02   2.2074569e+01
   4.2935000e+02   2.2073050e+01
   4.2940000e+02   2.2071531e+01
   4.2945000e+02   2.2070012e+01
   4.2950000e+02   2.2068494e+01
   4.2955000e+02   2.2066975e+01
   4.2960000e+02   2.2065457e+01
   4.2965000e+02   2.2063939e+01
   4.2970000e+02   2.2062421e+01
   4.2975000e+02   2.2060904e+01
   4.2980000e+02   2.2059386e+01
   4.2985000e+02   2.2057869e+01
   4.2990000e+02   2.2056352e+01
   4.2995000e+02   2.2054835e+01
   4.3000000e+02   2.2053318e+01
   4.3005000e+02   2.2051802e+01
   4.3010000e+02   2.2050285e+01
   4.3015000e+02   2.2048769e+01
   4.3020000e+02   2.2047253e+01
   4.3025000e+02   2.2045737e+01
   4.3030000e+02   2.2044221e+01
   4.3035000e+02   2.2042706e+01
   4.3040000e+02   2.2041191e+01
   4.3045000e+02   2.2039675e+01
   4.3050000e+02   2.2038161e+01
   4.3055000e+02   2.2036646e+01
   4.3060000e+02   2.2035131e+01
   4.3065000e+02   2.2033617e+01
   4.3070000e+02   2.2032102e+01
   4.3075000e+02   2.2030588e+01
   4.3080000e+02   2.2029074e+01
   4.3085000e+02   2.2027561e+01
   4.3090000e+02   2.2026047e+01
   4.3095000e+02   2.2024534e+01
   4.3100000e+02   2.2023021e+01
   4.3105000e+02   2.2021508e+01
   4.3110000e+02   2.2019995e+01
   4.3115000e+02   2.2018482e+01
   4.3120000e+02   2.2016970e+01
   4.3125000e+02   2.2015457e+01
   4.3130000e+02   2.2013945e+01
   4.3135000e+02   2.2012433e+01
   4.3140000e+02   2.2010921e+01
   4.3145000e+02   2.2009410e+01
   4.3150000e+02   2.2007898e+01
   4.3155000e+02   2.2006387e+01
   4.3160000e+02   2.2004876e+01
   4.3165000e+02   2.2003365e+01
   4.3170000e+02   2.2001854e+01
   4.3175000e+02   2.2000344e+01
   4.3180000e+02   2.1998833e+01
   4.3185000e+02   2.1997323e+01
   4.3190000e+02   2.1995813e+01
   4.3195000e+02   2.1994303e+01
   4.3200000e+02   2.1992794e+01
   4.3205000e+02   2.1991284e+01
   4.3210000e+02   2.1989775e+01
   4.3215000e+02   2.1988266e+01
   4.3220000e+02   2.1986757e+01
   4.3225000e+02   2.1985248e+01
   4.3230000e+02   2.1983740e+01
   4.3235000e+02   2.1982231e+01
   4.3240000e+02   2.1980723e+01
   4.3245000e+02   2.1979215e+01
   4.3250000e+02   2.1977707e+01
   4.3255000e+02   2.1976199e+01
   4.3260000e+02   2.1974692e+01
   4.3265000e+02   2.1973184e+01
   4.3270000e+02   2.1971677e+01
   4.3275000e+02   2.1970170e+01
   4.3280000e+02   2.1968663e+01
   4.3285000e+02   2.1967157e+01
   4.3290000e+02   2.1965650e+01
   4.3295000e+02   2.1964144e+01
   4.3300000e+02   2.1962638e+01
   4.3305000e+02   2.1961132e+01
   4.3310000e+02   2.1959626e+01
   4.3315000e+02   2.1958120e+01
   4.3320000e+02   2.1956615e+01
   4.3325000e+02   2.1955109e+01
   4.3330000e+02   2.1953604e+01
   4.3335000e+02   2.1952099e+01
   4.3340000e+02   2.1950595e+01
   4.3345000e+02   2.1949090e+01
   4.3350000e+02   2.1947586e+01
   4.3355000e+02   2.1946082e+01
   4.3360000e+02   2.1944578e+01
   4.3365000e+02   2.1943074e+01
   4.3370000e+02   2.1941570e+01
   4.3375000e+02   2.1940066e+01
   4.3380000e+02   2.1938563e+01
   4.3385000e+02   2.1937060e+01
   4.3390000e+02   2.1935557e+01
   4.3395000e+02   2.1934054e+01
   4.3400000e+02   2.1932552e+01
   4.3405000e+02   2.1931049e+01
   4.3410000e+02   2.1929547e+01
   4.3415000e+02   2.1928045e+01
   4.3420000e+02   2.1926543e+01
   4.3425000e+02   2.1925041e+01
   4.3430000e+02   2.1923539e+01
   4.3435000e+02   2.1922038e+01
   4.3440000e+02   2.1920537e+01
   4.3445000e+02   2.1919036e+01
   4.3450000e+02   2.1917535e+01
   4.3455000e+02   2.1916034e+01
   4.3460000e+02   2.1914534e+01
   4.3465000e+02   2.1913033e+01
   4.3470000e+02   2.1911533e+01
   4.3475000e+02   2.1910033e+01
   4.3480000e+02   2.1908533e+01
   4.3485000e+02   2.1907033e+01
   4.3490000e+02   2.1905534e+01
   4.3495000e+02   2.1904035e+01
   4.3500000e+02   2.1902535e+01
   4.3505000e+02   2.1901036e+01
   4.3510000e+02   2.1899538e+01
   4.3515000e+02   2.1898039e+01
   4.3520000e+02   2.1896541e+01
   4.3525000e+02   2.1895042e+01
   4.3530000e+02   2.1893544e+01
   4.3535000e+02   2.1892046e+01
   4.3540000e+02   2.1890548e+01
   4.3545000e+02   2.1889051e+01
   4.3550000e+02   2.1887553e+01
   4.3555000e+02   2.1886056e+01
   4.3560000e+02   2.1884559e+01
   4.3565000e+02   2.1883062e+01
   4.3570000e+02   2.1881566e+01
   4.3575000e+02   2.1880069e+01
   4.3580000e+02   2.1878573e+01
   4.3585000e+02   2.1877076e+01
   4.3590000e+02   2.1875580e+01
   4.3595000e+02   2.1874084e+01
   4.3600000e+02   2.1872589e+01
   4.3605000e+02   2.1871093e+01
   4.3610000e+02   2.1869598e+01
   4.3615000e+02   2.1868103e+01
   4.3620000e+02   2.1866608e+01
   4.3625000e+02   2.1865113e+01
   4.3630000e+02   2.1863618e+01
   4.3635000e+02   2.1862124e+01
   4.3640000e+02   2.1860630e+01
   4.3645000e+02   2.1859135e+01
   4.3650000e+02   2.1857641e+01
   4.3655000e+02   2.1856148e+01
   4.3660000e+02   2.1854654e+01
   4.3665000e+02   2.1853161e+01
   4.3670000e+02   2.1851667e+01
   4.3675000e+02   2.1850174e+01
   4.3680000e+02   2.1848681e+01
   4.3685000e+02   2.1847189e+01
   4.3690000e+02   2.1845696e+01
   4.3695000e+02   2.1844204e+01
   4.3700000e+02   2.1842711e+01
   4.3705000e+02   2.1841219e+01
   4.3710000e+02   2.1839727e+01
   4.3715000e+02   2.1838236e+01
   4.3720000e+02   2.1836744e+01
   4.3725000e+02   2.1835253e+01
   4.3730000e+02   2.1833762e+01
   4.3735000e+02   2.1832271e+01
   4.3740000e+02   2.1830780e+01
   4.3745000e+02   2.1829289e+01
   4.3750000e+02   2.1827799e+01
   4.3755000e+02   2.1826308e+01
   4.3760000e+02   2.1824818e+01
   4.3765000e+02   2.1823328e+01
   4.3770000e+02   2.1821838e+01
   4.3775000e+02   2.1820349e+01
   4.3780000e+02   2.1818859e+01
   4.3785000e+02   2.1817370e+01
   4.3790000e+02   2.1815881e+01
   4.3795000e+02   2.1814392e+01
   4.3800000e+02   2.1812903e+01
   4.3805000e+02   2.1811414e+01
   4.3810000e+02   2.1809926e+01
   4.3815000e+02   2.1808438e+01
   4.3820000e+02   2.1806949e+01
   4.3825000e+02   2.1805462e+01
   4.3830000e+02   2.1803974e+01
   4.3835000e+02   2.1802486e+01
   4.3840000e+02   2.1800999e+01
   4.3845000e+02   2.1799511e+01
   4.3850000e+02   2.1798024e+01
   4.3855000e+02   2.1796537e+01
   4.3860000e+02   2.1795051e+01
   4.3865000e+02   2.1793564e+01
   4.3870000e+02   2.1792078e+01
   4.3875000e+02   2.1790592e+01
   4.3880000e+02   2.1789105e+01
   4.3885000e+02   2.1787620e+01
   4.3890000e+02   2.1786134e+01
   4.3895000e+02   2.1784648e+01
   4.3900000e+02   2.1783163e+01
   4.3905000e+02   2.1781678e+01
   4.3910000e+02   2.1780193e+01
   4.3915000e+02   2.1778708e+01
   4.3920000e+02   2.1777223e+01
   4.3925000e+02   2.1775739e+01
   4.3930000e+02   2.1774254e+01
   4.3935000e+02   2.1772770e+01
   4.3940000e+02   2.1771286e+01
   4.3945000e+02   2.1769802e+01
   4.3950000e+02   2.1768319e+01
   4.3955000e+02   2.1766835e+01
   4.3960000e+02   2.1765352e+01
   4.3965000e+02   2.1763869e+01
   4.3970000e+02   2.1762386e+01
   4.3975000e+02   2.1760903e+01
   4.3980000e+02   2.1759420e+01
   4.3985000e+02   2.1757938e+01
   4.3990000e+02   2.1756455e+01
   4.3995000e+02   2.1754973e+01
   4.4000000e+02   2.1753491e+01
   4.4005000e+02   2.1752009e+01
   4.4010000e+02   2.1750528e+01
   4.4015000e+02   2.1749046e+01
   4.4020000e+02   2.1747565e+01
   4.4025000e+02   2.1746084e+01
   4.4030000e+02   2.1744603e+01
   4.4035000e+02   2.1743122e+01
   4.4040000e+02   2.1741642e+01
   4.4045000e+02   2.1740161e+01
   4.4050000e+02   2.1738681e+01
   4.4055000e+02   2.1737201e+01
   4.4060000e+02   2.1735721e+01
   4.4065000e+02   2.1734241e+01
   4.4070000e+02   2.1732761e+01
   4.4075000e+02   2.1731282e+01
   4.4080000e+02   2.1729803e+01
   4.4085000e+02   2.1728324e+01
   4.4090000e+02   2.1726845e+01
   4.4095000e+02   2.1725366e+01
   4.4100000e+02   2.1723887e+01
   4.4105000e+02   2.1722409e+01
   4.4110000e+02   2.1720931e+01
   4.4115000e+02   2.1719453e+01
   4.4120000e+02   2.1717975e+01
   4.4125000e+02   2.1716497e+01
   4.4130000e+02   2.1715020e+01
   4.4135000e+02   2.1713542e+01
   4.4140000e+02   2.1712065e+01
   4.4145000e+02   2.1710588e+01
   4.4150000e+02   2.1709111e+01
   4.4155000e+02   2.1707634e+01
   4.4160000e+02   2.1706158e+01
   4.4165000e+02   2.1704681e+01
   4.4170000e+02   2.1703205e+01
   4.4175000e+02   2.1701729e+01
   4.4180000e+02   2.1700253e+01
   4.4185000e+02   2.1698777e+01
   4.4190000e+02   2.1697302e+01
   4.4195000e+02   2.1695826e+01
   4.4200000e+02   2.1694351e+01
   4.4205000e+02   2.1692876e+01
   4.4210000e+02   2.1691401e+01
   4.4215000e+02   2.1689927e+01
   4.4220000e+02   2.1688452e+01
   4.4225000e+02   2.1686978e+01
   4.4230000e+02   2.1685504e+01
   4.4235000e+02   2.1684029e+01
   4.4240000e+02   2.1682556e+01
   4.4245000e+02   2.1681082e+01
   4.4250000e+02   2.1679608e+01
   4.4255000e+02   2.1678135e+01
   4.4260000e+02   2.1676662e+01
   4.4265000e+02   2.1675189e+01
   4.4270000e+02   2.1673716e+01
   4.4275000e+02   2.1672243e+01
   4.4280000e+02   2.1670771e+01
   4.4285000e+02   2.1669298e+01
   4.4290000e+02   2.1667826e+01
   4.4295000e+02   2.1666354e+01
   4.4300000e+02   2.1664882e+01
   4.4305000e+02   2.1663411e+01
   4.4310000e+02   2.1661939e+01
   4.4315000e+02   2.1660468e+01
   4.4320000e+02   2.1658997e+01
   4.4325000e+02   2.1657526e+01
   4.4330000e+02   2.1656055e+01
   4.4335000e+02   2.1654584e+01
   4.4340000e+02   2.1653114e+01
   4.4345000e+02   2.1651643e+01
   4.4350000e+02   2.1650173e+01
   4.4355000e+02   2.1648703e+01
   4.4360000e+02   2.1647233e+01
   4.4365000e+02   2.1645763e+01
   4.4370000e+02   2.1644294e+01
   4.4375000e+02   2.1642825e+01
   4.4380000e+02   2.1641355e+01
   4.4385000e+02   2.1639886e+01
   4.4390000e+02   2.1638418e+01
   4.4395000e+02   2.1636949e+01
   4.4400000e+02   2.1635480e+01
   4.4405000e+02   2.1634012e+01
   4.4410000e+02   2.1632544e+01
   4.4415000e+02   2.1631076e+01
   4.4420000e+02   2.1629608e+01
   4.4425000e+02   2.1628140e+01
   4.4430000e+02   2.1626673e+01
   4.4435000e+02   2.1625205e+01
   4.4440000e+02   2.1623738e+01
   4.4445000e+02   2.1622271e+01
   4.4450000e+02   2.1620804e+01
   4.4455000e+02   2.1619338e+01
   4.4460000e+02   2.1617871e+01
   4.4465000e+02   2.1616405e+01
   4.4470000e+02   2.1614939e+01
   4.4475000e+02   2.1613473e+01
   4.4480000e+02   2.1612007e+01
   4.4485000e+02   2.1610541e+01
   4.4490000e+02   2.1609076e+01
   4.4495000e+02   2.1607610e+01
   4.4500000e+02   2.1606145e+01
   4.4505000e+02   2.1604680e+01
   4.4510000e+02   2.1603215e+01
   4.4515000e+02   2.1601750e+01
   4.4520000e+02   2.1600286e+01
   4.4525000e+02   2.1598822e+01
   4.4530000e+02   2.1597357e+01
   4.4535000e+02   2.1595893e+01
   4.4540000e+02   2.1594430e+01
   4.4545000e+02   2.1592966e+01
   4.4550000e+02   2.1591502e+01
   4.4555000e+02   2.1590039e+01
   4.4560000e+02   2.1588576e+01
   4.4565000e+02   2.1587113e+01
   4.4570000e+02   2.1585650e+01
   4.4575000e+02   2.1584187e+01
   4.4580000e+02   2.1582725e+01
   4.4585000e+02   2.1581262e+01
   4.4590000e+02   2.1579800e+01
   4.4595000e+02   2.1578338e+01
   4.4600000e+02   2.1576876e+01
   4.4605000e+02   2.1575414e+01
   4.4610000e+02   2.1573953e+01
   4.4615000e+02   2.1572491e+01
   4.4620000e+02   2.1571030e+01
   4.4625000e+02   2.1569569e+01
   4.4630000e+02   2.1568108e+01
   4.4635000e+02   2.1566648e+01
   4.4640000e+02   2.1565187e+01
   4.4645000e+02   2.1563727e+01
   4.4650000e+02   2.1562266e+01
   4.4655000e+02   2.1560806e+01
   4.4660000e+02   2.1559346e+01
   4.4665000e+02   2.1557887e+01
   4.4670000e+02   2.1556427e+01
   4.4675000e+02   2.1554968e+01
   4.4680000e+02   2.1553508e+01
   4.4685000e+02   2.1552049e+01
   4.4690000e+02   2.1550590e+01
   4.4695000e+02   2.1549132e+01
   4.4700000e+02   2.1547673e+01
   4.4705000e+02   2.1546215e+01
   4.4710000e+02   2.1544756e+01
   4.4715000e+02   2.1543298e+01
   4.4720000e+02   2.1541840e+01
   4.4725000e+02   2.1540383e+01
   4.4730000e+02   2.1538925e+01
   4.4735000e+02   2.1537468e+01
   4.4740000e+02   2.1536010e+01
   4.4745000e+02   2.1534553e+01
   4.4750000e+02   2.1533096e+01
   4.4755000e+02   2.1531640e+01
   4.4760000e+02   2.1530183e+01
   4.4765000e+02   2.1528727e+01
   4.4770000e+02   2.1527270e+01
   4.4775000e+02   2.1525814e+01
   4.4780000e+02   2.1524358e+01
   4.4785000e+02   2.1522902e+01
   4.4790000e+02   2.1521447e+01
   4.4795000e+02   2.1519991e+01
   4.4800000e+02   2.1518536e+01
   4.4805000e+02   2.1517081e+01
   4.4810000e+02   2.1515626e+01
   4.4815000e+02   2.1514171e+01
   4.4820000e+02   2.1512716e+01
   4.4825000e+02   2.1511262e+01
   4.4830000e+02   2.1509808e+01
   4.4835000e+02   2.1508353e+01
   4.4840000e+02   2.1506899e+01
   4.4845000e+02   2.1505446e+01
   4.4850000e+02   2.1503992e+01
   4.4855000e+02   2.1502538e+01
   4.4860000e+02   2.1501085e+01
   4.4865000e+02   2.1499632e+01
   4.4870000e+02   2.1498179e+01
   4.4875000e+02   2.1496726e+01
   4.4880000e+02   2.1495273e+01
   4.4885000e+02   2.1493821e+01
   4.4890000e+02   2.1492368e+01
   4.4895000e+02   2.1490916e+01
   4.4900000e+02   2.1489464e+01
   4.4905000e+02   2.1488012e+01
   4.4910000e+02   2.1486561e+01
   4.4915000e+02   2.1485109e+01
   4.4920000e+02   2.1483658e+01
   4.4925000e+02   2.1482206e+01
   4.4930000e+02   2.1480755e+01
   4.4935000e+02   2.1479304e+01
   4.4940000e+02   2.1477854e+01
   4.4945000e+02   2.1476403e+01
   4.4950000e+02   2.1474953e+01
   4.4955000e+02   2.1473502e+01
   4.4960000e+02   2.1472052e+01
   4.4965000e+02   2.1470602e+01
   4.4970000e+02   2.1469153e+01
   4.4975000e+02   2.1467703e+01
   4.4980000e+02   2.1466254e+01
   4.4985000e+02   2.1464804e+01
   4.4990000e+02   2.1463355e+01
   4.4995000e+02   2.1461906e+01
   4.5000000e+02   2.1460458e+01
   4.5005000e+02   2.1459009e+01
   4.5010000e+02   2.1457560e+01
   4.5015000e+02   2.1456112e+01
   4.5020000e+02   2.1454664e+01
   4.5025000e+02   2.1453216e+01
   4.5030000e+02   2.1451768e+01
   4.5035000e+02   2.1450321e+01
   4.5040000e+02   2.1448873e+01
   4.5045000e+02   2.1447426e+01
   4.5050000e+02   2.1445979e+01
   4.5055000e+02   2.1444532e+01
   4.5060000e+02   2.1443085e+01
   4.5065000e+02   2.1441638e+01
   4.5070000e+02   2.1440191e+01
   4.5075000e+02   2.1438745e+01
   4.5080000e+02   2.1437299e+01
   4.5085000e+02   2.1435853e+01
   4.5090000e+02   2.1434407e+01
   4.5095000e+02   2.1432961e+01
   4.5100000e+02   2.1431516e+01
   4.5105000e+02   2.1430070e+01
   4.5110000e+02   2.1428625e+01
   4.5115000e+02   2.1427180e+01
   4.5120000e+02   2.1425735e+01
   4.5125000e+02   2.1424290e+01
   4.5130000e+02   2.1422846e+01
   4.5135000e+02   2.1421401e+01
   4.5140000e+02   2.1419957e+01
   4.5145000e+02   2.1418513e+01
   4.5150000e+02   2.1417069e+01
   4.5155000e+02   2.1415625e+01
   4.5160000e+02   2.1414182e+01
   4.5165000e+02   2.1412738e+01
   4.5170000e+02   2.1411295e+01
   4.5175000e+02   2.1409852e+01
   4.5180000e+02   2.1408409e+01
   4.5185000e+02   2.1406966e+01
   4.5190000e+02   2.1405523e+01
   4.5195000e+02   2.1404081e+01
   4.5200000e+02   2.1402638e+01
   4.5205000e+02   2.1401196e+01
   4.5210000e+02   2.1399754e+01
   4.5215000e+02   2.1398312e+01
   4.5220000e+02   2.1396871e+01
   4.5225000e+02   2.1395429e+01
   4.5230000e+02   2.1393988e+01
   4.5235000e+02   2.1392547e+01
   4.5240000e+02   2.1391106e+01
   4.5245000e+02   2.1389665e+01
   4.5250000e+02   2.1388224e+01
   4.5255000e+02   2.1386783e+01
   4.5260000e+02   2.1385343e+01
   4.5265000e+02   2.1383903e+01
   4.5270000e+02   2.1382463e+01
   4.5275000e+02   2.1381023e+01
   4.5280000e+02   2.1379583e+01
   4.5285000e+02   2.1378143e+01
   4.5290000e+02   2.1376704e+01
   4.5295000e+02   2.1375265e+01
   4.5300000e+02   2.1373825e+01
   4.5305000e+02   2.1372386e+01
   4.5310000e+02   2.1370948e+01
   4.5315000e+02   2.1369509e+01
   4.5320000e+02   2.1368070e+01
   4.5325000e+02   2.1366632e+01
   4.5330000e+02   2.1365194e+01
   4.5335000e+02   2.1363756e+01
   4.5340000e+02   2.1362318e+01
   4.5345000e+02   2.1360880e+01
   4.5350000e+02   2.1359443e+01
   4.5355000e+02   2.1358005e+01
   4.5360000e+02   2.1356568e+01
   4.5365000e+02   2.1355131e+01
   4.5370000e+02   2.1353694e+01
   4.5375000e+02   2.1352258e+01
   4.5380000e+02   2.1350821e+01
   4.5385000e+02   2.1349385e+01
   4.5390000e+02   2.1347948e+01
   4.5395000e+02   2.1346512e+01
   4.5400000e+02   2.1345076e+01
   4.5405000e+02   2.1343640e+01
   4.5410000e+02   2.1342205e+01
   4.5415000e+02   2.1340769e+01
   4.5420000e+02   2.1339334e+01
   4.5425000e+02   2.1337899e+01
   4.5430000e+02   2.1336464e+01
   4.5435000e+02   2.1335029e+01
   4.5440000e+02   2.1333594e+01
   4.5445000e+02   2.1332160e+01
   4.5450000e+02   2.1330726e+01
   4.5455000e+02   2.1329291e+01
   4.5460000e+02   2.1327857e+01
   4.5465000e+02   2.1326424e+01
   4.5470000e+02   2.1324990e+01
   4.5475000e+02   2.1323556e+01
   4.5480000e+02   2.1322123e+01
   4.5485000e+02   2.1320690e+01
   4.5490000e+02   2.1319257e+01
   4.5495000e+02   2.1317824e+01
   4.5500000e+02   2.1316391e+01
   4.5505000e+02   2.1314958e+01
   4.5510000e+02   2.1313526e+01
   4.5515000e+02   2.1312093e+01
   4.5520000e+02   2.1310661e+01
   4.5525000e+02   2.1309229e+01
   4.5530000e+02   2.1307798e+01
   4.5535000e+02   2.1306366e+01
   4.5540000e+02   2.1304934e+01
   4.5545000e+02   2.1303503e+01
   4.5550000e+02   2.1302072e+01
   4.5555000e+02   2.1300641e+01
   4.5560000e+02   2.1299210e+01
   4.5565000e+02   2.1297779e+01
   4.5570000e+02   2.1296349e+01
   4.5575000e+02   2.1294918e+01
   4.5580000e+02   2.1293488e+01
   4.5585000e+02   2.1292058e+01
   4.5590000e+02   2.1290628e+01
   4.5595000e+02   2.1289198e+01
   4.5600000e+02   2.1287769e+01
   4.5605000e+02   2.1286339e+01
   4.5610000e+02   2.1284910e+01
   4.5615000e+02   2.1283481e+01
   4.5620000e+02   2.1282052e+01
   4.5625000e+02   2.1280623e+01
   4.5630000e+02   2.1279194e+01
   4.5635000e+02   2.1277766e+01
   4.5640000e+02   2.1276338e+01
   4.5645000e+02   2.1274909e+01
   4.5650000e+02   2.1273481e+01
   4.5655000e+02   2.1272054e+01
   4.5660000e+02   2.1270626e+01
   4.5665000e+02   2.1269198e+01
   4.5670000e+02   2.1267771e+01
   4.5675000e+02   2.1266344e+01
   4.5680000e+02   2.1264917e+01
   4.5685000e+02   2.1263490e+01
   4.5690000e+02   2.1262063e+01
   4.5695000e+02   2.1260636e+01
   4.5700000e+02   2.1259210e+01
   4.5705000e+02   2.1257783e+01
   4.5710000e+02   2.1256357e+01
   4.5715000e+02   2.1254931e+01
   4.5720000e+02   2.1253506e+01
   4.5725000e+02   2.1252080e+01
   4.5730000e+02   2.1250654e+01
   4.5735000e+02   2.1249229e+01
   4.5740000e+02   2.1247804e+01
   4.5745000e+02   2.1246379e+01
   4.5750000e+02   2.1244954e+01
   4.5755000e+02   2.1243529e+01
   4.5760000e+02   2.1242105e+01
   4.5765000e+02   2.1240680e+01
   4.5770000e+02   2.1239256e+01
   4.5775000e+02   2.1237832e+01
   4.5780000e+02   2.1236408e+01
   4.5785000e+02   2.1234984e+01
   4.5790000e+02   2.1233560e+01
   4.5795000e+02   2.1232137e+01
   4.5800000e+02   2.1230714e+01
   4.5805000e+02   2.1229290e+01
   4.5810000e+02   2.1227867e+01
   4.5815000e+02   2.1226445e+01
   4.5820000e+02   2.1225022e+01
   4.5825000e+02   2.1223599e+01
   4.5830000e+02   2.1222177e+01
   4.5835000e+02   2.1220755e+01
   4.5840000e+02   2.1219333e+01
   4.5845000e+02   2.1217911e+01
   4.5850000e+02   2.1216489e+01
   4.5855000e+02   2.1215067e+01
   4.5860000e+02   2.1213646e+01
   4.5865000e+02   2.1212225e+01
   4.5870000e+02   2.1210804e+01
   4.5875000e+02   2.1209383e+01
   4.5880000e+02   2.1207962e+01
   4.5885000e+02   2.1206541e+01
   4.5890000e+02   2.1205121e+01
   4.5895000e+02   2.1203700e+01
   4.5900000e+02   2.1202280e+01
   4.5905000e+02   2.1200860e+01
   4.5910000e+02   2.1199440e+01
   4.5915000e+02   2.1198020e+01
   4.5920000e+02   2.1196601e+01
   4.5925000e+02   2.1195181e+01
   4.5930000e+02   2.1193762e+01
   4.5935000e+02   2.1192343e+01
   4.5940000e+02   2.1190924e+01
   4.5945000e+02   2.1189505e+01
   4.5950000e+02   2.1188086e+01
   4.5955000e+02   2.1186668e+01
   4.5960000e+02   2.1185250e+01
   4.5965000e+02   2.1183831e+01
   4.5970000e+02   2.1182413e+01
   4.5975000e+02   2.1180996e+01
   4.5980000e+02   2.1179578e+01
   4.5985000e+02   2.1178160e+01
   4.5990000e+02   2.1176743e+01
   4.5995000e+02   2.1175326e+01
   4.6000000e+02   2.1173909e+01
   4.6005000e+02   2.1172492e+01
   4.6010000e+02   2.1171075e+01
   4.6015000e+02   2.1169658e+01
   4.6020000e+02   2.1168242e+01
   4.6025000e+02   2.1166825e+01
   4.6030000e+02   2.1165409e+01
   4.6035000e+02   2.1163993e+01
   4.6040000e+02   2.1162577e+01
   4.6045000e+02   2.1161162e+01
   4.6050000e+02   2.1159746e+01
   4.6055000e+02   2.1158331e+01
   4.6060000e+02   2.1156915e+01
   4.6065000e+02   2.1155500e+01
   4.6070000e+02   2.1154085e+01
   4.6075000e+02   2.1152671e+01
   4.6080000e+02   2.1151256e+01
   4.6085000e+02   2.1149842e+01
   4.6090000e+02   2.1148427e+01
   4.6095000e+02   2.1147013e+01
   4.6100000e+02   2.1145599e+01
   4.6105000e+02   2.1144185e+01
   4.6110000e+02   2.1142772e+01
   4.6115000e+02   2.1141358e+01
   4.6120000e+02   2.1139945e+01
   4.6125000e+02   2.1138531e+01
   4.6130000e+02   2.1137118e+01
   4.6135000e+02   2.1135705e+01
   4.6140000e+02   2.1134293e+01
   4.6145000e+02   2.1132880e+01
   4.6150000e+02   2.1131467e+01
   4.6155000e+02   2.1130055e+01
   4.6160000e+02   2.1128643e+01
   4.6165000e+02   2.1127231e+01
   4.6170000e+02   2.1125819e+01
   4.6175000e+02   2.1124407e+01
   4.6180000e+02   2.1122996e+01
   4.6185000e+02   2.1121585e+01
   4.6190000e+02   2.1120173e+01
   4.6195000e+02   2.1118762e+01
   4.6200000e+02   2.1117351e+01
   4.6205000e+02   2.1115941e+01
   4.6210000e+02   2.1114530e+01
   4.6215000e+02   2.1113119e+01
   4.6220000e+02   2.1111709e+01
   4.6225000e+02   2.1110299e+01
   4.6230000e+02   2.1108889e+01
   4.6235000e+02   2.1107479e+01
   4.6240000e+02   2.1106069e+01
   4.6245000e+02   2.1104660e+01
   4.6250000e+02   2.1103250e+01
   4.6255000e+02   2.1101841e+01
   4.6260000e+02   2.1100432e+01
   4.6265000e+02   2.1099023e+01
   4.6270000e+02   2.1097614e+01
   4.6275000e+02   2.1096206e+01
   4.6280000e+02   2.1094797e+01
   4.6285000e+02   2.1093389e+01
   4.6290000e+02   2.1091981e+01
   4.6295000e+02   2.1090573e+01
   4.6300000e+02   2.1089165e+01
   4.6305000e+02   2.1087757e+01
   4.6310000e+02   2.1086350e+01
   4.6315000e+02   2.1084942e+01
   4.6320000e+02   2.1083535e+01
   4.6325000e+02   2.1082128e+01
   4.6330000e+02   2.1080721e+01
   4.6335000e+02   2.1079314e+01
   4.6340000e+02   2.1077908e+01
   4.6345000e+02   2.1076501e+01
   4.6350000e+02   2.1075095e+01
   4.6355000e+02   2.1073689e+01
   4.6360000e+02   2.1072283e+01
   4.6365000e+02   2.1070877e+01
   4.6370000e+02   2.1069471e+01
   4.6375000e+02   2.1068065e+01
   4.6380000e+02   2.1066660e+01
   4.6385000e+02   2.1065255e+01
   4.6390000e+02   2.1063850e+01
   4.6395000e+02   2.1062445e+01
   4.6400000e+02   2.1061040e+01
   4.6405000e+02   2.1059635e+01
   4.6410000e+02   2.1058231e+01
   4.6415000e+02   2.1056826e+01
   4.6420000e+02   2.1055422e+01
   4.6425000e+02   2.1054018e+01
   4.6430000e+02   2.1052614e+01
   4.6435000e+02   2.1051210e+01
   4.6440000e+02   2.1049807e+01
   4.6445000e+02   2.1048403e+01
   4.6450000e+02   2.1047000e+01
   4.6455000e+02   2.1045597e+01
   4.6460000e+02   2.1044194e+01
   4.6465000e+02   2.1042791e+01
   4.6470000e+02   2.1041388e+01
   4.6475000e+02   2.1039986e+01
   4.6480000e+02   2.1038583e+01
   4.6485000e+02   2.1037181e+01
   4.6490000e+02   2.1035779e+01
   4.6495000e+02   2.1034377e+01
   4.6500000e+02   2.1032975e+01
   4.6505000e+02   2.1031574e+01
   4.6510000e+02   2.1030172e+01
   4.6515000e+02   2.1028771e+01
   4.6520000e+02   2.1027370e+01
   4.6525000e+02   2.1025969e+01
   4.6530000e+02   2.1024568e+01
   4.6535000e+02   2.1023167e+01
   4.6540000e+02   2.1021767e+01
   4.6545000e+02   2.1020366e+01
   4.6550000e+02   2.1018966e+01
   4.6555000e+02   2.1017566e+01
   4.6560000e+02   2.1016166e+01
   4.6565000e+02   2.1014766e+01
   4.6570000e+02   2.1013366e+01
   4.6575000e+02   2.1011967e+01
   4.6580000e+02   2.1010568e+01
   4.6585000e+02   2.1009168e+01
   4.6590000e+02   2.1007769e+01
   4.6595000e+02   2.1006370e+01
   4.6600000e+02   2.1004972e+01
   4.6605000e+02   2.1003573e+01
   4.6610000e+02   2.1002175e+01
   4.6615000e+02   2.1000776e+01
   4.6620000e+02   2.0999378e+01
   4.6625000e+02   2.0997980e+01
   4.6630000e+02   2.0996582e+01
   4.6635000e+02   2.0995185e+01
   4.6640000e+02   2.0993787e+01
   4.6645000e+02   2.0992390e+01
   4.6650000e+02   2.0990992e+01
   4.6655000e+02   2.0989595e+01
   4.6660000e+02   2.0988198e+01
   4.6665000e+02   2.0986802e+01
   4.6670000e+02   2.0985405e+01
   4.6675000e+02   2.0984008e+01
   4.6680000e+02   2.0982612e+01
   4.6685000e+02   2.0981216e+01
   4.6690000e+02   2.0979820e+01
   4.6695000e+02   2.0978424e+01
   4.6700000e+02   2.0977028e+01
   4.6705000e+02   2.0975633e+01
   4.6710000e+02   2.0974237e+01
   4.6715000e+02   2.0972842e+01
   4.6720000e+02   2.0971447e+01
   4.6725000e+02   2.0970052e+01
   4.6730000e+02   2.0968657e+01
   4.6735000e+02   2.0967262e+01
   4.6740000e+02   2.0965868e+01
   4.6745000e+02   2.0964473e+01
   4.6750000e+02   2.0963079e+01
   4.6755000e+02   2.0961685e+01
   4.6760000e+02   2.0960291e+01
   4.6765000e+02   2.0958897e+01
   4.6770000e+02   2.0957504e+01
   4.6775000e+02   2.0956110e+01
   4.6780000e+02   2.0954717e+01
   4.6785000e+02   2.0953324e+01
   4.6790000e+02   2.0951931e+01
   4.6795000e+02   2.0950538e+01
   4.6800000e+02   2.0949145e+01
   4.6805000e+02   2.0947752e+01
   4.6810000e+02   2.0946360e+01
   4.6815000e+02   2.0944968e+01
   4.6820000e+02   2.0943575e+01
   4.6825000e+02   2.0942183e+01
   4.6830000e+02   2.0940792e+01
   4.6835000e+02   2.0939400e+01
   4.6840000e+02   2.0938008e+01
   4.6845000e+02   2.0936617e+01
   4.6850000e+02   2.0935226e+01
   4.6855000e+02   2.0933835e+01
   4.6860000e+02   2.0932444e+01
   4.6865000e+02   2.0931053e+01
   4.6870000e+02   2.0929662e+01
   4.6875000e+02   2.0928272e+01
   4.6880000e+02   2.0926881e+01
   4.6885000e+02   2.0925491e+01
   4.6890000e+02   2.0924101e+01
   4.6895000e+02   2.0922711e+01
   4.6900000e+02   2.0921321e+01
   4.6905000e+02   2.0919932e+01
   4.6910000e+02   2.0918542e+01
   4.6915000e+02   2.0917153e+01
   4.6920000e+02   2.0915764e+01
   4.6925000e+02   2.0914375e+01
   4.6930000e+02   2.0912986e+01
   4.6935000e+02   2.0911597e+01
   4.6940000e+02   2.0910209e+01
   4.6945000e+02   2.0908820e+01
   4.6950000e+02   2.0907432e+01
   4.6955000e+02   2.0906044e+01
   4.6960000e+02   2.0904656e+01
   4.6965000e+02   2.0903268e+01
   4.6970000e+02   2.0901880e+01
   4.6975000e+02   2.0900493e+01
   4.6980000e+02   2.0899105e+01
   4.6985000e+02   2.0897718e+01
   4.6990000e+02   2.0896331e+01
   4.6995000e+02   2.0894944e+01
   4.7000000e+02   2.0893557e+01
   4.7005000e+02   2.0892171e+01
   4.7010000e+02   2.0890784e+01
   4.7015000e+02   2.0889398e+01
   4.7020000e+02   2.0888012e+01
   4.7025000e+02   2.0886626e+01
   4.7030000e+02   2.0885240e+01
   4.7035000e+02   2.0883854e+01
   4.7040000e+02   2.0882468e+01
   4.7045000e+02   2.0881083e+01
   4.7050000e+02   2.0879698e+01
   4.7055000e+02   2.0878313e+01
   4.7060000e+02   2.0876928e+01
   4.7065000e+02   2.0875543e+01
   4.7070000e+02   2.0874158e+01
   4.7075000e+02   2.0872773e+01
   4.7080000e+02   2.0871389e+01
   4.7085000e+02   2.0870005e+01
   4.7090000e+02   2.0868621e+01
   4.7095000e+02   2.0867237e+01
   4.7100000e+02   2.0865853e+01
   4.7105000e+02   2.0864469e+01
   4.7110000e+02   2.0863086e+01
   4.7115000e+02   2.0861702e+01
   4.7120000e+02   2.0860319e+01
   4.7125000e+02   2.0858936e+01
   4.7130000e+02   2.0857553e+01
   4.7135000e+02   2.0856170e+01
   4.7140000e+02   2.0854787e+01
   4.7145000e+02   2.0853405e+01
   4.7150000e+02   2.0852023e+01
   4.7155000e+02   2.0850640e+01
   4.7160000e+02   2.0849258e+01
   4.7165000e+02   2.0847876e+01
   4.7170000e+02   2.0846495e+01
   4.7175000e+02   2.0845113e+01
   4.7180000e+02   2.0843732e+01
   4.7185000e+02   2.0842350e+01
   4.7190000e+02   2.0840969e+01
   4.7195000e+02   2.0839588e+01
   4.7200000e+02   2.0838207e+01
   4.7205000e+02   2.0836826e+01
   4.7210000e+02   2.0835446e+01
   4.7215000e+02   2.0834065e+01
   4.7220000e+02   2.0832685e+01
   4.7225000e+02   2.0831305e+01
   4.7230000e+02   2.0829925e+01
   4.7235000e+02   2.0828545e+01
   4.7240000e+02   2.0827165e+01
   4.7245000e+02   2.0825786e+01
   4.7250000e+02   2.0824406e+01
   4.7255000e+02   2.0823027e+01
   4.7260000e+02   2.0821648e+01
   4.7265000e+02   2.0820269e+01
   4.7270000e+02   2.0818890e+01
   4.7275000e+02   2.0817511e+01
   4.7280000e+02   2.0816133e+01
   4.7285000e+02   2.0814755e+01
   4.7290000e+02   2.0813376e+01
   4.7295000e+02   2.0811998e+01
   4.7300000e+02   2.0810620e+01
   4.7305000e+02   2.0809242e+01
   4.7310000e+02   2.0807865e+01
   4.7315000e+02   2.0806487e+01
   4.7320000e+02   2.0805110e+01
   4.7325000e+02   2.0803733e+01
   4.7330000e+02   2.0802356e+01
   4.7335000e+02   2.0800979e+01
   4.7340000e+02   2.0799602e+01
   4.7345000e+02   2.0798225e+01
   4.7350000e+02   2.0796849e+01
   4.7355000e+02   2.0795472e+01
   4.7360000e+02   2.0794096e+01
   4.7365000e+02   2.0792720e+01
   4.7370000e+02   2.0791344e+01
   4.7375000e+02   2.0789969e+01
   4.7380000e+02   2.0788593e+01
   4.7385000e+02   2.0787217e+01
   4.7390000e+02   2.0785842e+01
   4.7395000e+02   2.0784467e+01
   4.7400000e+02   2.0783092e+01
   4.7405000e+02   2.0781717e+01
   4.7410000e+02   2.0780342e+01
   4.7415000e+02   2.0778968e+01
   4.7420000e+02   2.0777593e+01
   4.7425000e+02   2.0776219e+01
   4.7430000e+02   2.0774845e+01
   4.7435000e+02   2.0773471e+01
   4.7440000e+02   2.0772097e+01
   4.7445000e+02   2.0770723e+01
   4.7450000e+02   2.0769350e+01
   4.7455000e+02   2.0767976e+01
   4.7460000e+02   2.0766603e+01
   4.7465000e+02   2.0765230e+01
   4.7470000e+02   2.0763857e+01
   4.7475000e+02   2.0762484e+01
   4.7480000e+02   2.0761111e+01
   4.7485000e+02   2.0759739e+01
   4.7490000e+02   2.0758366e+01
   4.7495000e+02   2.0756994e+01
   4.7500000e+02   2.0755622e+01
   4.7505000e+02   2.0754250e+01
   4.7510000e+02   2.0752878e+01
   4.7515000e+02   2.0751506e+01
   4.7520000e+02   2.0750135e+01
   4.7525000e+02   2.0748763e+01
   4.7530000e+02   2.0747392e+01
   4.7535000e+02   2.0746021e+01
   4.7540000e+02   2.0744650e+01
   4.7545000e+02   2.0743279e+01
   4.7550000e+02   2.0741909e+01
   4.7555000e+02   2.0740538e+01
   4.7560000e+02   2.0739168e+01
   4.7565000e+02   2.0737797e+01
   4.7570000e+02   2.0736427e+01
   4.7575000e+02   2.0735057e+01
   4.7580000e+02   2.0733688e+01
   4.7585000e+02   2.0732318e+01
   4.7590000e+02   2.0730948e+01
   4.7595000e+02   2.0729579e+01
   4.7600000e+02   2.0728210e+01
   4.7605000e+02   2.0726841e+01
   4.7610000e+02   2.0725472e+01
   4.7615000e+02   2.0724103e+01
   4.7620000e+02   2.0722734e+01
   4.7625000e+02   2.0721366e+01
   4.7630000e+02   2.0719997e+01
   4.7635000e+02   2.0718629e+01
   4.7640000e+02   2.0717261e+01
   4.7645000e+02   2.0715893e+01
   4.7650000e+02   2.0714525e+01
   4.7655000e+02   2.0713158e+01
   4.7660000e+02   2.0711790e+01
   4.7665000e+02   2.0710423e+01
   4.7670000e+02   2.0709056e+01
   4.7675000e+02   2.0707689e+01
   4.7680000e+02   2.0706322e+01
   4.7685000e+02   2.0704955e+01
   4.7690000e+02   2.0703588e+01
   4.7695000e+02   2.0702222e+01
   4.7700000e+02   2.0700856e+01
   4.7705000e+02   2.0699489e+01
   4.7710000e+02   2.0698123e+01
   4.7715000e+02   2.0696757e+01
   4.7720000e+02   2.0695392e+01
   4.7725000e+02   2.0694026e+01
   4.7730000e+02   2.0692660e+01
   4.7735000e+02   2.0691295e+01
   4.7740000e+02   2.0689930e+01
   4.7745000e+02   2.0688565e+01
   4.7750000e+02   2.0687200e+01
   4.7755000e+02   2.0685835e+01
   4.7760000e+02   2.0684471e+01
   4.7765000e+02   2.0683106e+01
   4.7770000e+02   2.0681742e+01
   4.7775000e+02   2.0680378e+01
   4.7780000e+02   2.0679014e+01
   4.7785000e+02   2.0677650e+01
   4.7790000e+02   2.0676286e+01
   4.7795000e+02   2.0674922e+01
   4.7800000e+02   2.0673559e+01
   4.7805000e+02   2.0672195e+01
   4.7810000e+02   2.0670832e+01
   4.7815000e+02   2.0669469e+01
   4.7820000e+02   2.0668106e+01
   4.7825000e+02   2.0666744e+01
   4.7830000e+02   2.0665381e+01
   4.7835000e+02   2.0664018e+01
   4.7840000e+02   2.0662656e+01
   4.7845000e+02   2.0661294e+01
   4.7850000e+02   2.0659932e+01
   4.7855000e+02   2.0658570e+01
   4.7860000e+02   2.0657208e+01
   4.7865000e+02   2.0655847e+01
   4.7870000e+02   2.0654485e+01
   4.7875000e+02   2.0653124e+01
   4.7880000e+02   2.0651763e+01
   4.7885000e+02   2.0650402e+01
   4.7890000e+02   2.0649041e+01
   4.7895000e+02   2.0647680e+01
   4.7900000e+02   2.0646319e+01
   4.7905000e+02   2.0644959e+01
   4.7910000e+02   2.0643598e+01
   4.7915000e+02   2.0642238e+01
   4.7920000e+02   2.0640878e+01
   4.7925000e+02   2.0639518e+01
   4.7930000e+02   2.0638159e+01
   4.7935000e+02   2.0636799e+01
   4.7940000e+02   2.0635439e+01
   4.7945000e+02   2.0634080e+01
   4.7950000e+02   2.0632721e+01
   4.7955000e+02   2.0631362e+01
   4.7960000e+02   2.0630003e+01
   4.7965000e+02   2.0628644e+01
   4.7970000e+02   2.0627286e+01
   4.7975000e+02   2.0625927e+01
   4.7980000e+02   2.0624569e+01
   4.7985000e+02   2.0623211e+01
   4.7990000e+02   2.0621853e+01
   4.7995000e+02   2.0620495e+01
   4.8000000e+02   2.0619137e+01
   4.8005000e+02   2.0617779e+01
   4.8010000e+02   2.0616422e+01
   4.8015000e+02   2.0615064e+01
   4.8020000e+02   2.0613707e+01
   4.8025000e+02   2.0612350e+01
   4.8030000e+02   2.0610993e+01
   4.8035000e+02   2.0609636e+01
   4.8040000e+02   2.0608280e+01
   4.8045000e+02   2.0606923e+01
   4.8050000e+02   2.0605567e+01
   4.8055000e+02   2.0604211e+01
   4.8060000e+02   2.0602855e+01
   4.8065000e+02   2.0601499e+01
   4.8070000e+02   2.0600143e+01
   4.8075000e+02   2.0598787e+01
   4.8080000e+02   2.0597432e+01
   4.8085000e+02   2.0596076e+01
   4.8090000e+02   2.0594721e+01
   4.8095000e+02   2.0593366e+01
   4.8100000e+02   2.0592011e+01
   4.8105000e+02   2.0590656e+01
   4.8110000e+02   2.0589302e+01
   4.8115000e+02   2.0587947e+01
   4.8120000e+02   2.0586593e+01
   4.8125000e+02   2.0585239e+01
   4.8130000e+02   2.0583885e+01
   4.8135000e+02   2.0582531e+01
   4.8140000e+02   2.0581177e+01
   4.8145000e+02   2.0579823e+01
   4.8150000e+02   2.0578470e+01
   4.8155000e+02   2.0577116e+01
   4.8160000e+02   2.0575763e+01
   4.8165000e+02   2.0574410e+01
   4.8170000e+02   2.0573057e+01
   4.8175000e+02   2.0571704e+01
   4.8180000e+02   2.0570351e+01
   4.8185000e+02   2.0568999e+01
   4.8190000e+02   2.0567647e+01
   4.8195000e+02   2.0566294e+01
   4.8200000e+02   2.0564942e+01
   4.8205000e+02   2.0563590e+01
   4.8210000e+02   2.0562238e+01
   4.8215000e+02   2.0560887e+01
   4.8220000e+02   2.0559535e+01
   4.8225000e+02   2.0558184e+01
   4.8230000e+02   2.0556832e+01
   4.8235000e+02   2.0555481e+01
   4.8240000e+02   2.0554130e+01
   4.8245000e+02   2.0552779e+01
   4.8250000e+02   2.0551429e+01
   4.8255000e+02   2.0550078e+01
   4.8260000e+02   2.0548728e+01
   4.8265000e+02   2.0547377e+01
   4.8270000e+02   2.0546027e+01
   4.8275000e+02   2.0544677e+01
   4.8280000e+02   2.0543327e+01
   4.8285000e+02   2.0541978e+01
   4.8290000e+02   2.0540628e+01
   4.8295000e+02   2.0539279e+01
   4.8300000e+02   2.0537929e+01
   4.8305000e+02   2.0536580e+01
   4.8310000e+02   2.0535231e+01
   4.8315000e+02   2.0533882e+01
   4.8320000e+02   2.0532534e+01
   4.8325000e+02   2.0531185e+01
   4.8330000e+02   2.0529837e+01
   4.8335000e+02   2.0528488e+01
   4.8340000e+02   2.0527140e+01
   4.8345000e+02   2.0525792e+01
   4.8350000e+02   2.0524444e+01
   4.8355000e+02   2.0523096e+01
   4.8360000e+02   2.0521749e+01
   4.8365000e+02   2.0520401e+01
   4.8370000e+02   2.0519054e+01
   4.8375000e+02   2.0517707e+01
   4.8380000e+02   2.0516360e+01
   4.8385000e+02   2.0515013e+01
   4.8390000e+02   2.0513666e+01
   4.8395000e+02   2.0512319e+01
   4.8400000e+02   2.0510973e+01
   4.8405000e+02   2.0509626e+01
   4.8410000e+02   2.0508280e+01
   4.8415000e+02   2.0506934e+01
   4.8420000e+02   2.0505588e+01
   4.8425000e+02   2.0504242e+01
   4.8430000e+02   2.0502897e+01
   4.8435000e+02   2.0501551e+01
   4.8440000e+02   2.0500206e+01
   4.8445000e+02   2.0498860e+01
   4.8450000e+02   2.0497515e+01
   4.8455000e+02   2.0496170e+01
   4.8460000e+02   2.0494826e+01
   4.8465000e+02   2.0493481e+01
   4.8470000e+02   2.0492136e+01
   4.8475000e+02   2.0490792e+01
   4.8480000e+02   2.0489448e+01
   4.8485000e+02   2.0488103e+01
   4.8490000e+02   2.0486759e+01
   4.8495000e+02   2.0485416e+01
   4.8500000e+02   2.0484072e+01
   4.8505000e+02   2.0482728e+01
   4.8510000e+02   2.0481385e+01
   4.8515000e+02   2.0480042e+01
   4.8520000e+02   2.0478698e+01
   4.8525000e+02   2.0477355e+01
   4.8530000e+02   2.0476012e+01
   4.8535000e+02   2.0474670e+01
   4.8540000e+02   2.0473327e+01
   4.8545000e+02   2.0471985e+01
   4.8550000e+02   2.0470642e+01
   4.8555000e+02   2.0469300e+01
   4.8560000e+02   2.0467958e+01
   4.8565000e+02   2.0466616e+01
   4.8570000e+02   2.0465274e+01
   4.8575000e+02   2.0463933e+01
   4.8580000e+02   2.0462591e+01
   4.8585000e+02   2.0461250e+01
   4.8590000e+02   2.0459909e+01
   4.8595000e+02   2.0458568e+01
   4.8600000e+02   2.0457227e+01
   4.8605000e+02   2.0455886e+01
   4.8610000e+02   2.0454545e+01
   4.8615000e+02   2.0453205e+01
   4.8620000e+02   2.0451864e+01
   4.8625000e+02   2.0450524e+01
   4.8630000e+02   2.0449184e+01
   4.8635000e+02   2.0447844e+01
   4.8640000e+02   2.0446504e+01
   4.8645000e+02   2.0445164e+01
   4.8650000e+02   2.0443825e+01
   4.8655000e+02   2.0442485e+01
   4.8660000e+02   2.0441146e+01
   4.8665000e+02   2.0439807e+01
   4.8670000e+02   2.0438468e+01
   4.8675000e+02   2.0437129e+01
   4.8680000e+02   2.0435790e+01
   4.8685000e+02   2.0434452e+01
   4.8690000e+02   2.0433113e+01
   4.8695000e+02   2.0431775e+01
   4.8700000e+02   2.0430437e+01
   4.8705000e+02   2.0429099e+01
   4.8710000e+02   2.0427761e+01
   4.8715000e+02   2.0426423e+01
   4.8720000e+02   2.0425085e+01
   4.8725000e+02   2.0423748e+01
   4.8730000e+02   2.0422411e+01
   4.8735000e+02   2.0421073e+01
   4.8740000e+02   2.0419736e+01
   4.8745000e+02   2.0418399e+01
   4.8750000e+02   2.0417063e+01
   4.8755000e+02   2.0415726e+01
   4.8760000e+02   2.0414389e+01
   4.8765000e+02   2.0413053e+01
   4.8770000e+02   2.0411717e+01
   4.8775000e+02   2.0410381e+01
   4.8780000e+02   2.0409045e+01
   4.8785000e+02   2.0407709e+01
   4.8790000e+02   2.0406373e+01
   4.8795000e+02   2.0405037e+01
   4.8800000e+02   2.0403702e+01
   4.8805000e+02   2.0402367e+01
   4.8810000e+02   2.0401032e+01
   4.8815000e+02   2.0399697e+01
   4.8820000e+02   2.0398362e+01
   4.8825000e+02   2.0397027e+01
   4.8830000e+02   2.0395692e+01
   4.8835000e+02   2.0394358e+01
   4.8840000e+02   2.0393024e+01
   4.8845000e+02   2.0391689e+01
   4.8850000e+02   2.0390355e+01
   4.8855000e+02   2.0389021e+01
   4.8860000e+02   2.0387688e+01
   4.8865000e+02   2.0386354e+01
   4.8870000e+02   2.0385020e+01
   4.8875000e+02   2.0383687e+01
   4.8880000e+02   2.0382354e+01
   4.8885000e+02   2.0381021e+01
   4.8890000e+02   2.0379688e+01
   4.8895000e+02   2.0378355e+01
   4.8900000e+02   2.0377022e+01
   4.8905000e+02   2.0375690e+01
   4.8910000e+02   2.0374357e+01
   4.8915000e+02   2.0373025e+01
   4.8920000e+02   2.0371693e+01
   4.8925000e+02   2.0370361e+01
   4.8930000e+02   2.0369029e+01
   4.8935000e+02   2.0367697e+01
   4.8940000e+02   2.0366366e+01
   4.8945000e+02   2.0365034e+01
   4.8950000e+02   2.0363703e+01
   4.8955000e+02   2.0362372e+01
   4.8960000e+02   2.0361041e+01
   4.8965000e+02   2.0359710e+01
   4.8970000e+02   2.0358379e+01
   4.8975000e+02   2.0357048e+01
   4.8980000e+02   2.0355718e+01
   4.8985000e+02   2.0354387e+01
   4.8990000e+02   2.0353057e+01
   4.8995000e+02   2.0351727e+01
   4.9000000e+02   2.0350397e+01
   4.9005000e+02   2.0349067e+01
   4.9010000e+02   2.0347738e+01
   4.9015000e+02   2.0346408e+01
   4.9020000e+02   2.0345079e+01
   4.9025000e+02   2.0343749e+01
   4.9030000e+02   2.0342420e+01
   4.9035000e+02   2.0341091e+01
   4.9040000e+02   2.0339762e+01
   4.9045000e+02   2.0338434e+01
   4.9050000e+02   2.0337105e+01
   4.9055000e+02   2.0335777e+01
   4.9060000e+02   2.0334448e+01
   4.9065000e+02   2.0333120e+01
   4.9070000e+02   2.0331792e+01
   4.9075000e+02   2.0330464e+01
   4.9080000e+02   2.0329136e+01
   4.9085000e+02   2.0327809e+01
   4.9090000e+02   2.0326481e+01
   4.9095000e+02   2.0325154e+01
   4.9100000e+02   2.0323826e+01
   4.9105000e+02   2.0322499e+01
   4.9110000e+02   2.0321172e+01
   4.9115000e+02   2.0319846e+01
   4.9120000e+02   2.0318519e+01
   4.9125000e+02   2.0317192e+01
   4.9130000e+02   2.0315866e+01
   4.9135000e+02   2.0314540e+01
   4.9140000e+02   2.0313213e+01
   4.9145000e+02   2.0311887e+01
   4.9150000e+02   2.0310562e+01
   4.9155000e+02   2.0309236e+01
   4.9160000e+02   2.0307910e+01
   4.9165000e+02   2.0306585e+01
   4.9170000e+02   2.0305259e+01
   4.9175000e+02   2.0303934e+01
   4.9180000e+02   2.0302609e+01
   4.9185000e+02   2.0301284e+01
   4.9190000e+02   2.0299959e+01
   4.9195000e+02   2.0298635e+01
   4.9200000e+02   2.0297310e+01
   4.9205000e+02   2.0295986e+01
   4.9210000e+02   2.0294661e+01
   4.9215000e+02   2.0293337e+01
   4.9220000e+02   2.0292013e+01
   4.9225000e+02   2.0290689e+01
   4.9230000e+02   2.0289366e+01
   4.9235000e+02   2.0288042e+01
   4.9240000e+02   2.0286719e+01
   4.9245000e+02   2.0285395e+01
   4.9250000e+02   2.0284072e+01
   4.9255000e+02   2.0282749e+01
   4.9260000e+02   2.0281426e+01
   4.9265000e+02   2.0280103e+01
   4.9270000e+02   2.0278781e+01
   4.9275000e+02   2.0277458e+01
   4.9280000e+02   2.0276136e+01
   4.9285000e+02   2.0274814e+01
   4.9290000e+02   2.0273491e+01
   4.9295000e+02   2.0272170e+01
   4.9300000e+02   2.0270848e+01
   4.9305000e+02   2.0269526e+01
   4.9310000e+02   2.0268204e+01
   4.9315000e+02   2.0266883e+01
   4.9320000e+02   2.0265562e+01
   4.9325000e+02   2.0264240e+01
   4.9330000e+02   2.0262919e+01
   4.9335000e+02   2.0261599e+01
   4.9340000e+02   2.0260278e+01
   4.9345000e+02   2.0258957e+01
   4.9350000e+02   2.0257637e+01
   4.9355000e+02   2.0256316e+01
   4.9360000e+02   2.0254996e+01
   4.9365000e+02   2.0253676e+01
   4.9370000e+02   2.0252356e+01
   4.9375000e+02   2.0251036e+01
   4.9380000e+02   2.0249716e+01
   4.9385000e+02   2.0248397e+01
   4.9390000e+02   2.0247077e+01
   4.9395000e+02   2.0245758e+01
   4.9400000e+02   2.0244439e+01
   4.9405000e+02   2.0243120e+01
   4.9410000e+02   2.0241801e+01
   4.9415000e+02   2.0240482e+01
   4.9420000e+02   2.0239164e+01
   4.9425000e+02   2.0237845e+01
   4.9430000e+02   2.0236527e+01
   4.9435000e+02   2.0235209e+01
   4.9440000e+02   2.0233891e+01
   4.9445000e+02   2.0232573e+01
   4.9450000e+02   2.0231255e+01
   4.9455000e+02   2.0229937e+01
   4.9460000e+02   2.0228620e+01
   4.9465000e+02   2.0227302e+01
   4.9470000e+02   2.0225985e+01
   4.9475000e+02   2.0224668e+01
   4.9480000e+02   2.0223351e+01
   4.9485000e+02   2.0222034e+01
   4.9490000e+02   2.0220717e+01
   4.9495000e+02   2.0219400e+01
   4.9500000e+02   2.0218084e+01
   4.9505000e+02   2.0216768e+01
   4.9510000e+02   2.0215451e+01
   4.9515000e+02   2.0214135e+01
   4.9520000e+02   2.0212819e+01
   4.9525000e+02   2.0211504e+01
   4.9530000e+02   2.0210188e+01
   4.9535000e+02   2.0208872e+01
   4.9540000e+02   2.0207557e+01
   4.9545000e+02   2.0206242e+01
   4.9550000e+02   2.0204926e+01
   4.9555000e+02   2.0203611e+01
   4.9560000e+02   2.0202297e+01
   4.9565000e+02   2.0200982e+01
   4.9570000e+02   2.0199667e+01
   4.9575000e+02   2.0198353e+01
   4.9580000e+02   2.0197038e+01
   4.9585000e+02   2.0195724e+01
   4.9590000e+02   2.0194410e+01
   4.9595000e+02   2.0193096e+01
   4.9600000e+02   2.0191782e+01
   4.9605000e+02   2.0190469e+01
   4.9610000e+02   2.0189155e+01
   4.9615000e+02   2.0187842e+01
   4.9620000e+02   2.0186528e+01
   4.9625000e+02   2.0185215e+01
   4.9630000e+02   2.0183902e+01
   4.9635000e+02   2.0182589e+01
   4.9640000e+02   2.0181276e+01
   4.9645000e+02   2.0179964e+01
   4.9650000e+02   2.0178651e+01
   4.9655000e+02   2.0177339e+01
   4.9660000e+02   2.0176027e+01
   4.9665000e+02   2.0174715e+01
   4.9670000e+02   2.0173403e+01
   4.9675000e+02   2.0172091e+01
   4.9680000e+02   2.0170779e+01
   4.9685000e+02   2.0169468e+01
   4.9690000e+02   2.0168156e+01
   4.9695000e+02   2.0166845e+01
   4.9700000e+02   2.0165534e+01
   4.9705000e+02   2.0164223e+01
   4.9710000e+02   2.0162912e+01
   4.9715000e+02   2.0161601e+01
   4.9720000e+02   2.0160290e+01
   4.9725000e+02   2.0158980e+01
   4.9730000e+02   2.0157669e+01
   4.9735000e+02   2.0156359e+01
   4.9740000e+02   2.0155049e+01
   4.9745000e+02   2.0153739e+01
   4.9750000e+02   2.0152429e+01
   4.9755000e+02   2.0151120e+01
   4.9760000e+02   2.0149810e+01
   4.9765000e+02   2.0148501e+01
   4.9770000e+02   2.0147191e+01
   4.9775000e+02   2.0145882e+01
   4.9780000e+02   2.0144573e+01
   4.9785000e+02   2.0143264e+01
   4.9790000e+02   2.0141955e+01
   4.9795000e+02   2.0140647e+01
   4.9800000e+02   2.0139338e+01
   4.9805000e+02   2.0138030e+01
   4.9810000e+02   2.0136721e+01
   4.9815000e+02   2.0135413e+01
   4.9820000e+02   2.0134105e+01
   4.9825000e+02   2.0132797e+01
   4.9830000e+02   2.0131490e+01
   4.9835000e+02   2.0130182e+01
   4.9840000e+02   2.0128875e+01
   4.9845000e+02   2.0127567e+01
   4.9850000e+02   2.0126260e+01
   4.9855000e+02   2.0124953e+01
   4.9860000e+02   2.0123646e+01
   4.9865000e+02   2.0122339e+01
   4.9870000e+02   2.0121032e+01
   4.9875000e+02   2.0119726e+01
   4.9880000e+02   2.0118419e+01
   4.9885000e+02   2.0117113e+01
   4.9890000e+02   2.0115807e+01
   4.9895000e+02   2.0114501e+01
   4.9900000e+02   2.0113195e+01
   4.9905000e+02   2.0111889e+01
   4.9910000e+02   2.0110584e+01
   4.9915000e+02   2.0109278e+01
   4.9920000e+02   2.0107973e+01
   4.9925000e+02   2.0106668e+01
   4.9930000e+02   2.0105362e+01
   4.9935000e+02   2.0104057e+01
   4.9940000e+02   2.0102753e+01
   4.9945000e+02   2.0101448e+01
   4.9950000e+02   2.0100143e+01
   4.9955000e+02   2.0098839e+01
   4.9960000e+02   2.0097535e+01
   4.9965000e+02   2.0096230e+01
   4.9970000e+02   2.0094926e+01
   4.9975000e+02   2.0093622e+01
   4.9980000e+02   2.0092319e+01
   4.9985000e+02   2.0091015e+01
   4.9990000e+02   2.0089711e+01
   4.9995000e+02   2.0088408e+01
   5.0000000e+02   2.0087105e+01


==> data/apotelesma_pi2_1.dat <==
   3.6255835e+00   7.3833874e-01
   3.9113719e+00   8.3735898e-01
   4.2930831e+00   9.6407319e-01
   4.5752662e+00   1.0756111e+00
   4.8556186e+00   1.1928822e+00
   5.1340540e+00   1.3158606e+00
   5.4104864e+00   1.4445195e+00
   5.7811832e+00   1.6055906e+00
   6.0530804e+00   1.7464872e+00
   6.3227090e+00   1.8929740e+00
   6.4944775e+00   2.0153813e+00
   6.7596169e+00   2.1719988e+00
   7.0222450e+00   2.3341114e+00
   7.2822782e+00   2.5016842e+00
   7.5396340e+00   2.6746812e+00
   7.7942298e+00   2.8530654e+00
   7.9524258e+00   3.0014869e+00
   8.2016143e+00   3.1895960e+00
   8.4478080e+00   3.3829781e+00
   8.6909263e+00   3.5815917e+00
   8.8388185e+00   3.7463698e+00
   9.0759421e+00   3.9543995e+00
   9.3097615e+00   4.1675342e+00
   9.4493394e+00   4.3439596e+00
   9.6767385e+00   4.5662602e+00
   9.8106039e+00   4.7499528e+00
   1.0031310e+01   4.9812459e+00
   1.0248345e+01   5.2174148e+00
   1.0372976e+01   5.4121510e+00
   1.0582909e+01   5.6570343e+00
   1.0701241e+01   5.8586218e+00
   1.0903812e+01   6.1120282e+00
   1.1015622e+01   6.3202910e+00
   1.1210575e+01   6.5820222e+00
   1.1315644e+01   6.7967785e+00
   1.1417523e+01   7.0142840e+00
   1.1600843e+01   7.2876911e+00
   1.1695670e+01   7.5114110e+00
   1.1870763e+01   7.7926231e+00
   1.1958333e+01   8.0223608e+00
   1.2042478e+01   8.2546180e+00
   1.2205071e+01   8.5467094e+00
   1.2281666e+01   8.7846842e+00
   1.2354706e+01   9.0250339e+00
   1.2424151e+01   9.2677110e+00
   1.2569516e+01   9.5732578e+00
   1.2631045e+01   9.8212377e+00
   1.2688855e+01   1.0071393e+01
   1.2742910e+01   1.0323674e+01
   1.2793172e+01   1.0578031e+01
   1.2916033e+01   1.0898904e+01
   1.2957955e+01   1.1158020e+01
   1.2995971e+01   1.1419052e+01
   1.3030047e+01   1.1681946e+01
   1.3060150e+01   1.1946651e+01
   1.3086248e+01   1.2213112e+01
   1.3108308e+01   1.2481277e+01
   1.3126298e+01   1.2751090e+01
   1.3140190e+01   1.3022497e+01
   1.3149951e+01   1.3295443e+01
   1.3155553e+01   1.3569872e+01
   1.3156968e+01   1.3845728e+01
   1.3154168e+01   1.4122955e+01
   1.3147126e+01   1.4401496e+01
   1.3069135e+01   1.4606769e+01
   1.3054278e+01   1.4887103e+01
   1.2969932e+01   1.5092742e+01
   1.2947186e+01   1.5374666e+01
   1.2856441e+01   1.5580499e+01
   1.2825738e+01   1.5863809e+01
   1.2728552e+01   1.6069660e+01
   1.2689828e+01   1.6354151e+01
   1.2586166e+01   1.6559844e+01
   1.2479652e+01   1.6765091e+01
   1.2429192e+01   1.7050665e+01
   1.2316162e+01   1.7255496e+01
   1.2200272e+01   1.7459764e+01
   1.2137979e+01   1.7745970e+01
   1.2015543e+01   1.7949561e+01
   1.1890243e+01   1.8152469e+01
   1.1762081e+01   1.8354657e+01
   1.1684170e+01   1.8640820e+01
   1.1549440e+01   1.8841986e+01
   1.1411851e+01   1.9042312e+01
   1.1271405e+01   1.9241763e+01
   1.1128106e+01   1.9440300e+01
   1.0981958e+01   1.9637887e+01
   1.0832967e+01   1.9834486e+01
   1.0681137e+01   2.0030060e+01
   1.0526475e+01   2.0224572e+01
   1.0368985e+01   2.0417986e+01
   1.0208676e+01   2.0610263e+01
   1.0045554e+01   2.0801367e+01
   9.8796258e+00   2.0991260e+01
   9.7109004e+00   2.1179906e+01
   9.5393860e+00   2.1367267e+01
   9.3650914e+00   2.1553307e+01
   9.1880259e+00   2.1737989e+01
   8.9701903e+00   2.1828781e+01
   8.7885400e+00   2.2010260e+01
   8.6041536e+00   2.2190280e+01
   8.4170420e+00   2.2368804e+01
   8.2272169e+00   2.2545796e+01
   8.0013514e+00   2.2626939e+01
   7.8070802e+00   2.2800428e+01
   7.6101362e+00   2.2972284e+01
   7.3800367e+00   2.3047235e+01
   7.1787413e+00   2.3215419e+01
   6.9748174e+00   2.3381872e+01
   6.7406539e+00   2.3450450e+01
   6.5324794e+00   2.3613062e+01
   6.2960261e+00   2.3677205e+01
   6.0836736e+00   2.3835875e+01
   5.8450146e+00   2.3895518e+01
   5.6285589e+00   2.4050142e+01
   5.3877800e+00   2.4105224e+01
   5.1672983e+00   2.4255701e+01
   4.9244870e+00   2.4306160e+01
   4.7000589e+00   2.4452391e+01
   4.4553041e+00   2.4498169e+01
   4.2101037e+00   2.4541496e+01
   3.9804040e+00   2.4681094e+01
   3.7333981e+00   2.4719663e+01
   3.4860190e+00   2.4755760e+01
   3.2512443e+00   2.4888540e+01
   3.0022005e+00   2.4919807e+01
   2.7528565e+00   2.4948583e+01
   2.5032372e+00   2.4974863e+01
   2.2623451e+00   2.5098243e+01
   2.0112538e+00   2.5119611e+01
   1.7599613e+00   2.5138467e+01
   1.5084928e+00   2.5154810e+01
   1.2568735e+00   2.5168637e+01
   1.0051284e+00   2.5179947e+01
   7.5328292e-01   2.5188739e+01
   5.0136207e-01   2.5195012e+01
   2.4939108e-01   2.5198766e+01
  -2.4939108e-01   2.5198766e+01
  -5.0136207e-01   2.5195012e+01
  -7.5328292e-01   2.5188739e+01
  -1.0051284e+00   2.5179947e+01
  -1.2568735e+00   2.5168637e+01
  -1.5084928e+00   2.5154810e+01
  -1.7599613e+00   2.5138467e+01
  -2.0112538e+00   2.5119611e+01
  -2.2623451e+00   2.5098243e+01
  -2.5032372e+00   2.4974863e+01
  -2.7528565e+00   2.4948583e+01
  -3.0022005e+00   2.4919807e+01
  -3.2512443e+00   2.4888540e+01
  -3.4860190e+00   2.4755760e+01
  -3.7333981e+00   2.4719663e+01
  -3.9804040e+00   2.4681094e+01
  -4.2101037e+00   2.4541496e+01
  -4.4553041e+00   2.4498169e+01
  -4.7000589e+00   2.4452391e+01
  -4.9244870e+00   2.4306160e+01
  -5.1672983e+00   2.4255701e+01
  -5.3877800e+00   2.4105224e+01
  -5.6285589e+00   2.4050142e+01
  -5.8450146e+00   2.3895518e+01
  -6.0836736e+00   2.3835875e+01
  -6.2960261e+00   2.3677205e+01
  -6.5324794e+00   2.3613062e+01
  -6.7406539e+00   2.3450450e+01
  -6.9748174e+00   2.3381872e+01
  -7.1787413e+00   2.3215419e+01
  -7.3800367e+00   2.3047235e+01
  -7.6101362e+00   2.2972284e+01
  -7.8070802e+00   2.2800428e+01
  -8.0013514e+00   2.2626939e+01
  -8.2272169e+00   2.2545796e+01
  -8.4170420e+00   2.2368804e+01
  -8.6041536e+00   2.2190280e+01
  -8.7885400e+00   2.2010260e+01
  -8.9701903e+00   2.1828781e+01
  -9.1880259e+00   2.1737989e+01
  -9.3650914e+00   2.1553307e+01
  -9.5393860e+00   2.1367267e+01
  -9.7109004e+00   2.1179906e+01
  -9.8796258e+00   2.0991260e+01
  -1.0045554e+01   2.0801367e+01
  -1.0208676e+01   2.0610263e+01
  -1.0368985e+01   2.0417986e+01
  -1.0526475e+01   2.0224572e+01
  -1.0681137e+01   2.0030060e+01
  -1.0832967e+01   1.9834486e+01
  -1.0981958e+01   1.9637887e+01
  -1.1128106e+01   1.9440300e+01
  -1.1271405e+01   1.9241763e+01
  -1.1411851e+01   1.9042312e+01
  -1.1549440e+01   1.8841986e+01
  -1.1684170e+01   1.8640820e+01
  -1.1762081e+01   1.8354657e+01
  -1.1890243e+01   1.8152469e+01
  -1.2015543e+01   1.7949561e+01
  -1.2137979e+01   1.7745970e+01
  -1.2200272e+01   1.7459764e+01
  -1.2316162e+01   1.7255496e+01
  -1.2429192e+01   1.7050665e+01
  -1.2479652e+01   1.6765091e+01
  -1.2586166e+01   1.6559844e+01
  -1.2689828e+01   1.6354151e+01
  -1.2728552e+01   1.6069660e+01
  -1.2825738e+01   1.5863809e+01
  -1.2856441e+01   1.5580499e+01
  -1.2947186e+01   1.5374666e+01
  -1.2969932e+01   1.5092742e+01
  -1.3054278e+01   1.4887103e+01
  -1.3069135e+01   1.4606769e+01
  -1.3147126e+01   1.4401496e+01
  -1.3154168e+01   1.4122955e+01
  -1.3156968e+01   1.3845728e+01
  -1.3155553e+01   1.3569872e+01
  -1.3149951e+01   1.3295443e+01
  -1.3140190e+01   1.3022497e+01
  -1.3126298e+01   1.2751090e+01
  -1.3108308e+01   1.2481277e+01
  -1.3086248e+01   1.2213112e+01
  -1.3060150e+01   1.1946651e+01
  -1.3030047e+01   1.1681946e+01
  -1.2995971e+01   1.1419052e+01
  -1.2957955e+01   1.1158020e+01
  -1.2916033e+01   1.0898904e+01
  -1.2793172e+01   1.0578031e+01
  -1.2742910e+01   1.0323674e+01
  -1.2688855e+01   1.0071393e+01
  -1.2631045e+01   9.8212377e+00
  -1.2569516e+01   9.5732578e+00
  -1.2424151e+01   9.2677110e+00
  -1.2354706e+01   9.0250339e+00
  -1.2281666e+01   8.7846842e+00
  -1.2205071e+01   8.5467094e+00
  -1.2042478e+01   8.2546180e+00
  -1.1958333e+01   8.0223608e+00
  -1.1870763e+01   7.7926231e+00
  -1.1695670e+01   7.5114110e+00
  -1.1600843e+01   7.2876911e+00
  -1.1417523e+01   7.0142840e+00
  -1.1315644e+01   6.7967785e+00
  -1.1210575e+01   6.5820222e+00
  -1.1015622e+01   6.3202910e+00
  -1.0903812e+01   6.1120282e+00
  -1.0701241e+01   5.8586218e+00
  -1.0582909e+01   5.6570343e+00
  -1.0372976e+01   5.4121510e+00
  -1.0248345e+01   5.2174148e+00
  -1.0031310e+01   4.9812459e+00
  -9.8106039e+00   4.7499528e+00
  -9.6767385e+00   4.5662602e+00
  -9.4493394e+00   4.3439596e+00
  -9.3097615e+00   4.1675342e+00
  -9.0759421e+00   3.9543995e+00
  -8.8388185e+00   3.7463698e+00
  -8.6909263e+00   3.5815917e+00
  -8.4478080e+00   3.3829781e+00
  -8.2016143e+00   3.1895960e+00
  -7.9524258e+00   3.0014869e+00
  -7.7942298e+00   2.8530654e+00
  -7.5396340e+00   2.6746812e+00
  -7.2822782e+00   2.5016842e+00
  -7.0222450e+00   2.3341114e+00
  -6.7596169e+00   2.1719988e+00
  -6.4944775e+00   2.0153813e+00
  -6.3227090e+00   1.8929740e+00
  -6.0530804e+00   1.7464872e+00
  -5.7811832e+00   1.6055906e+00
  -5.4104864e+00   1.4445195e+00
  -5.1340540e+00   1.3158606e+00
  -4.8556186e+00   1.1928822e+00
  -4.5752662e+00   1.0756111e+00
  -4.2930831e+00   9.6407319e-01
  -3.9113719e+00   8.3735898e-01
  -3.6255835e+00   7.3833874e-01


==> data/apotelesma_pi2_1_3.dat <==
   3.1809703e+00   1.2005948e+00
   3.3552059e+00   1.3048347e+00
   3.4348230e+00   1.3754966e+00
   3.5133532e+00   1.4478775e+00
   3.5907700e+00   1.5219627e+00
   3.6670473e+00   1.5977372e+00
   3.7421590e+00   1.6751853e+00
   3.8160794e+00   1.7542914e+00
   3.9792196e+00   1.8777145e+00
   4.0502493e+00   1.9609897e+00
   4.1200025e+00   2.0458689e+00
   4.1884542e+00   2.1323347e+00
   4.2555797e+00   2.2203697e+00
   4.3213545e+00   2.3099557e+00
   4.3857544e+00   2.4010745e+00
   4.4487552e+00   2.4937075e+00
   4.5103333e+00   2.5878357e+00
   4.5704650e+00   2.6834398e+00
   4.6291272e+00   2.7805003e+00
   4.7715019e+00   2.9313426e+00
   4.8266281e+00   3.0321050e+00
   4.8802078e+00   3.1342578e+00
   4.9322186e+00   3.2377800e+00
   4.9826387e+00   3.3426503e+00
   5.0314464e+00   3.4488472e+00
   5.0786201e+00   3.5563489e+00
   5.1241389e+00   3.6651332e+00
   5.1679816e+00   3.7751776e+00
   5.2101279e+00   3.8864595e+00
   5.2505574e+00   3.9989558e+00
   5.2892500e+00   4.1126433e+00
   5.2478598e+00   4.1653293e+00
   5.2836454e+00   4.2805480e+00
   5.3176438e+00   4.3968926e+00
   5.3498360e+00   4.5143389e+00
   5.3802033e+00   4.6328622e+00
   5.4087277e+00   4.7524378e+00
   5.4353911e+00   4.8730405e+00
   5.4601759e+00   4.9946451e+00
   5.4830648e+00   5.1172259e+00
   5.5040408e+00   5.2407571e+00
   5.5230873e+00   5.3652126e+00
   5.4691600e+00   5.4201743e+00
   5.4850063e+00   5.5456926e+00
   5.4988821e+00   5.6720627e+00
   5.5107721e+00   5.7992577e+00
   5.5206613e+00   5.9272505e+00
   5.5285349e+00   6.0560137e+00
   5.4676994e+00   6.1109953e+00
   5.4722477e+00   6.2405532e+00
   5.4747452e+00   6.3708057e+00
   5.4751783e+00   6.5017246e+00
   5.4735341e+00   6.6332815e+00
   5.4069287e+00   6.6876843e+00
   5.4018732e+00   6.8198069e+00
   5.3947097e+00   6.9524893e+00
   5.3249162e+00   7.0060879e+00
   5.3143015e+00   7.1392016e+00
   5.3015511e+00   7.2727956e+00
   5.2866544e+00   7.4068405e+00
   5.2123229e+00   7.4593358e+00
   5.1939259e+00   7.5936246e+00
   5.1733587e+00   7.7282831e+00
   5.0958185e+00   7.7796294e+00
   5.0717232e+00   7.9143935e+00
   5.0454369e+00   8.0494451e+00
   4.9646915e+00   8.0994962e+00
   4.9348544e+00   8.2345135e+00
   4.8522639e+00   8.2834495e+00
   4.8188672e+00   8.4183442e+00
   4.7832529e+00   8.5533907e+00
   4.6974813e+00   8.6007947e+00
   4.6582933e+00   8.7355769e+00
   4.5707061e+00   8.7817222e+00
   4.5279412e+00   8.9161510e+00
   4.4385548e+00   8.9609838e+00
   4.3922118e+00   9.0949698e+00
   4.3436286e+00   9.2289160e+00
   4.2511238e+00   9.2718901e+00
   4.1989605e+00   9.4052502e+00
   4.1046996e+00   9.4467688e+00
   4.0100283e+00   9.4873428e+00
   3.9529652e+00   9.6194629e+00
   3.8565745e+00   9.6585109e+00
   3.7959501e+00   9.7898296e+00
   3.6978636e+00   9.8272989e+00
   3.6336875e+00   9.9577264e+00
   3.5339302e+00   9.9935648e+00
   3.4338195e+00   1.0028404e+01
   3.3648123e+00   1.0157167e+01
   3.2630741e+00   1.0190307e+01
   3.1905517e+00   1.0317964e+01
   3.0872143e+00   1.0349353e+01
   2.9835681e+00   1.0379707e+01
   2.9062868e+00   1.0505403e+01
   2.8010892e+00   1.0533940e+01
   2.6956115e+00   1.0561424e+01
   2.5898642e+00   1.0587852e+01
   2.5066456e+00   1.0710590e+01
   2.3994162e+00   1.0735120e+01
   2.2919468e+00   1.0758577e+01
   2.2041051e+00   1.0878967e+01
   2.0952070e+00   1.0900464e+01
   1.9860994e+00   1.0920870e+01
   1.8767932e+00   1.0940185e+01
   1.7672994e+00   1.0958406e+01
   1.6725624e+00   1.1074409e+01
   1.5617365e+00   1.1090581e+01
   1.4507544e+00   1.1105643e+01
   1.3396273e+00   1.1119595e+01
   1.2283662e+00   1.1132435e+01
   1.1169823e+00   1.1144162e+01
   1.0054867e+00   1.1154775e+01
   9.0187172e-01   1.1263953e+01
   7.8918898e-01   1.1272408e+01
   6.7642732e-01   1.1279736e+01
   5.6359802e-01   1.1285936e+01
   4.5071236e-01   1.1291008e+01
   3.3778163e-01   1.1294950e+01
   2.2481712e-01   1.1297763e+01
   1.1183013e-01   1.1299447e+01
  -1.1183013e-01   1.1299447e+01
  -2.2481712e-01   1.1297763e+01
  -3.3778163e-01   1.1294950e+01
  -4.5071236e-01   1.1291008e+01
  -5.6359802e-01   1.1285936e+01
  -6.7642732e-01   1.1279736e+01
  -7.8918898e-01   1.1272408e+01
  -9.0187172e-01   1.1263953e+01
  -1.0054867e+00   1.1154775e+01
  -1.1169823e+00   1.1144162e+01
  -1.2283662e+00   1.1132435e+01
  -1.3396273e+00   1.1119595e+01
  -1.4507544e+00   1.1105643e+01
  -1.5617365e+00   1.1090581e+01
  -1.6725624e+00   1.1074409e+01
  -1.7672994e+00   1.0958406e+01
  -1.8767932e+00   1.0940185e+01
  -1.9860994e+00   1.0920870e+01
  -2.0952070e+00   1.0900464e+01
  -2.2041051e+00   1.0878967e+01
  -2.2919468e+00   1.0758577e+01
  -2.3994162e+00   1.0735120e+01
  -2.5066456e+00   1.0710590e+01
  -2.5898642e+00   1.0587852e+01
  -2.6956115e+00   1.0561424e+01
  -2.8010892e+00   1.0533940e+01
  -2.9062868e+00   1.0505403e+01
  -2.9835681e+00   1.0379707e+01
  -3.0872143e+00   1.0349353e+01
  -3.1905517e+00   1.0317964e+01
  -3.2630741e+00   1.0190307e+01
  -3.3648123e+00   1.0157167e+01
  -3.4338195e+00   1.0028404e+01
  -3.5339302e+00   9.9935648e+00
  -3.6336875e+00   9.9577264e+00
  -3.6978636e+00   9.8272989e+00
  -3.7959501e+00   9.7898296e+00
  -3.8565745e+00   9.6585109e+00
  -3.9529652e+00   9.6194629e+00
  -4.0100283e+00   9.4873428e+00
  -4.1046996e+00   9.4467688e+00
  -4.1989605e+00   9.4052502e+00
  -4.2511238e+00   9.2718901e+00
  -4.3436286e+00   9.2289160e+00
  -4.3922118e+00   9.0949698e+00
  -4.4385548e+00   8.9609838e+00
  -4.5279412e+00   8.9161510e+00
  -4.5707061e+00   8.7817222e+00
  -4.6582933e+00   8.7355769e+00
  -4.6974813e+00   8.6007947e+00
  -4.7832529e+00   8.5533907e+00
  -4.8188672e+00   8.4183442e+00
  -4.8522639e+00   8.2834495e+00
  -4.9348544e+00   8.2345135e+00
  -4.9646915e+00   8.0994962e+00
  -5.0454369e+00   8.0494451e+00
  -5.0717232e+00   7.9143935e+00
  -5.0958185e+00   7.7796294e+00
  -5.1733587e+00   7.7282831e+00
  -5.1939259e+00   7.5936246e+00
  -5.2123229e+00   7.4593358e+00
  -5.2866544e+00   7.4068405e+00
  -5.3015511e+00   7.2727956e+00
  -5.3143015e+00   7.1392016e+00
  -5.3249162e+00   7.0060879e+00
  -5.3947097e+00   6.9524893e+00
  -5.4018732e+00   6.8198069e+00
  -5.4069287e+00   6.6876843e+00
  -5.4735341e+00   6.6332815e+00
  -5.4751783e+00   6.5017246e+00
  -5.4747452e+00   6.3708057e+00
  -5.4722477e+00   6.2405532e+00
  -5.4676994e+00   6.1109953e+00
  -5.5285349e+00   6.0560137e+00
  -5.5206613e+00   5.9272505e+00
  -5.5107721e+00   5.7992577e+00
  -5.4988821e+00   5.6720627e+00
  -5.4850063e+00   5.5456926e+00
  -5.4691600e+00   5.4201743e+00
  -5.5230873e+00   5.3652126e+00
  -5.5040408e+00   5.2407571e+00
  -5.4830648e+00   5.1172259e+00
  -5.4601759e+00   4.9946451e+00
  -5.4353911e+00   4.8730405e+00
  -5.4087277e+00   4.7524378e+00
  -5.3802033e+00   4.6328622e+00
  -5.3498360e+00   4.5143389e+00
  -5.3176438e+00   4.3968926e+00
  -5.2836454e+00   4.2805480e+00
  -5.2478598e+00   4.1653293e+00
  -5.2892500e+00   4.1126433e+00
  -5.2505574e+00   3.9989558e+00
  -5.2101279e+00   3.8864595e+00
  -5.1679816e+00   3.7751776e+00
  -5.1241389e+00   3.6651332e+00
  -5.0786201e+00   3.5563489e+00
  -5.0314464e+00   3.4488472e+00
  -4.9826387e+00   3.3426503e+00
  -4.9322186e+00   3.2377800e+00
  -4.8802078e+00   3.1342578e+00
  -4.8266281e+00   3.0321050e+00
  -4.7715019e+00   2.9313426e+00
  -4.6291272e+00   2.7805003e+00
  -4.5704650e+00   2.6834398e+00
  -4.5103333e+00   2.5878357e+00
  -4.4487552e+00   2.4937075e+00
  -4.3857544e+00   2.4010745e+00
  -4.3213545e+00   2.3099557e+00
  -4.2555797e+00   2.2203697e+00
  -4.1884542e+00   2.1323347e+00
  -4.1200025e+00   2.0458689e+00
  -4.0502493e+00   1.9609897e+00
  -3.9792196e+00   1.8777145e+00
  -3.8160794e+00   1.7542914e+00
  -3.7421590e+00   1.6751853e+00
  -3.6670473e+00   1.5977372e+00
  -3.5907700e+00   1.5219627e+00
  -3.5133532e+00   1.4478775e+00
  -3.4348230e+00   1.3754966e+00
  -3.3552059e+00   1.3048347e+00
  -3.1809703e+00   1.2005948e+00


==> data/apotelesma_pi2_3.dat <==
   4.5544142e+00   6.4599617e-01
   6.7227264e+00   1.0222281e+00
   8.4889185e+00   1.3777746e+00
   1.0051408e+01   1.7347039e+00
   1.1410714e+01   2.0870100e+00
   1.2763841e+01   2.4666502e+00
   1.4012390e+01   2.8535794e+00
   1.5156566e+01   3.2447660e+00
   1.6294202e+01   3.6590960e+00
   1.7424950e+01   4.0964764e+00
   1.8548463e+01   4.5568099e+00
   1.9567527e+01   5.0151668e+00
   2.0579172e+01   5.4943329e+00
   2.1583084e+01   5.9942048e+00
   2.2482870e+01   6.4869525e+00
   2.3470662e+01   7.0269488e+00
   2.4354291e+01   7.5576797e+00
   2.5324762e+01   8.1373476e+00
   2.6191076e+01   8.7056045e+00
   2.7048462e+01   9.2919697e+00
   2.7896646e+01   9.8963204e+00
   2.8735353e+01   1.0518530e+01
   2.9564312e+01   1.1158469e+01
   3.0383253e+01   1.1816003e+01
   3.1099073e+01   1.2453820e+01
   3.1897549e+01   1.3145204e+01
   3.2685214e+01   1.3853763e+01
   3.3370130e+01   1.4539408e+01
   3.4135792e+01   1.5280959e+01
   3.4799009e+01   1.5997467e+01
   3.5451229e+01   1.6728729e+01
   3.6182227e+01   1.7518174e+01
   3.6811327e+01   1.8279394e+01
   3.7428740e+01   1.9054906e+01
   3.8034244e+01   1.9844554e+01
   3.8627618e+01   2.0648175e+01
   3.9208644e+01   2.1465606e+01
   3.9777105e+01   2.2296679e+01
   4.0332788e+01   2.3141223e+01
   4.0789245e+01   2.3948435e+01
   4.1319246e+01   2.4818540e+01
   4.1835847e+01   2.5701593e+01
   4.2254165e+01   2.6544218e+01
   4.2743889e+01   2.7451776e+01
   4.3136014e+01   2.8316856e+01
   4.3515045e+01   2.9192480e+01
   4.3963294e+01   3.0135010e+01
   4.4315056e+01   3.1032012e+01
   4.4653210e+01   3.1939017e+01
   4.4977590e+01   3.2855842e+01
   4.5288035e+01   3.3782301e+01
   4.5584384e+01   3.4718207e+01
   4.5866481e+01   3.5663369e+01
   4.6134170e+01   3.6617596e+01
   4.6387299e+01   3.7580693e+01
   4.6625717e+01   3.8552464e+01
   4.6772851e+01   3.9468220e+01
   4.6982057e+01   4.0455980e+01
   4.7101004e+01   4.1385812e+01
   4.7280457e+01   4.2388777e+01
   4.7370715e+01   4.3331921e+01
   4.7519895e+01   4.4349291e+01
   4.7580985e+01   4.5304966e+01
   4.7627662e+01   4.6266249e+01
   4.7659823e+01   4.7232947e+01
   4.7677362e+01   4.8204866e+01
   4.7680180e+01   4.9181810e+01
   4.7668179e+01   5.0163580e+01
   4.7641262e+01   5.1149977e+01
   4.7531916e+01   5.2066947e+01
   4.7475633e+01   5.3061325e+01
   4.7404170e+01   5.4059732e+01
   4.7252265e+01   5.4986121e+01
   4.7150947e+01   5.5991322e+01
   4.6970560e+01   5.6922811e+01
   4.6776221e+01   5.7856246e+01
   4.6567872e+01   5.8791439e+01
   4.6406764e+01   5.9807209e+01
   4.6169444e+01   6.0745967e+01
   4.5917953e+01   6.1685911e+01
   4.5593339e+01   6.2546042e+01
   4.5314180e+01   6.3487204e+01
   4.5020723e+01   6.4428988e+01
   4.4712927e+01   6.5371203e+01
   4.4335128e+01   6.6230555e+01
   4.3999379e+01   6.7172499e+01
   4.3595238e+01   6.8030105e+01
   4.3178318e+01   6.8886304e+01
   4.2748607e+01   6.9740925e+01
   4.2357500e+01   7.0679574e+01
   4.1901320e+01   7.1531038e+01
   4.1432322e+01   7.2380403e+01
   4.0901693e+01   7.3140218e+01
   4.0407926e+01   7.3984387e+01
   3.9901341e+01   7.4825951e+01
   3.9335774e+01   7.5576034e+01
   3.8804456e+01   7.6411414e+01
   3.8215957e+01   7.7154071e+01
   3.7659955e+01   7.7982612e+01
   3.7048597e+01   7.8717225e+01
   3.6426296e+01   7.9447372e+01
   3.5793081e+01   8.0172909e+01
   3.5148981e+01   8.0893690e+01
   3.4494030e+01   8.1609570e+01
   3.3828260e+01   8.2320403e+01
   3.3151708e+01   8.3026046e+01
   3.2428260e+01   8.3633115e+01
   3.1731192e+01   8.4327584e+01
   3.0989184e+01   8.4922497e+01
   3.0238440e+01   8.5510974e+01
   2.9511411e+01   8.6187508e+01
   2.8742415e+01   8.6763089e+01
   2.7964850e+01   8.7331879e+01
   2.7178774e+01   8.7893767e+01
   2.6384248e+01   8.8448637e+01
   2.5581334e+01   8.8996378e+01
   2.4743432e+01   8.9440497e+01
   2.3924899e+01   8.9973380e+01
   2.3073445e+01   9.0401914e+01
   2.2239568e+01   9.0919534e+01
   2.1374851e+01   9.1332118e+01
   2.0504102e+01   9.1736480e+01
   1.9627399e+01   9.2132541e+01
   1.8744821e+01   9.2520223e+01
   1.7856449e+01   9.2899447e+01
   1.6962363e+01   9.3270136e+01
   1.6062645e+01   9.3632214e+01
   1.5141457e+01   9.3886880e+01
   1.4231714e+01   9.4231355e+01
   1.3302648e+01   9.4467982e+01
   1.2383225e+01   9.4794598e+01
   1.1446637e+01   9.5012970e+01
   1.0506918e+01   9.5222081e+01
   9.5641612e+00   9.5421889e+01
   8.6184576e+00   9.5612354e+01
   7.6699002e+00   9.5793437e+01
   6.7115983e+00   9.5865345e+01
   5.7586114e+00   9.6027488e+01
   4.8030522e+00   9.6180147e+01
   3.8410266e+00   9.6223368e+01
   2.8786169e+00   9.6256966e+01
   1.9179089e+00   9.6380919e+01
   9.5401984e-01   9.6395279e+01
  -9.5401984e-01   9.6395279e+01
  -1.9179089e+00   9.6380919e+01
  -2.8786169e+00   9.6256966e+01
  -3.8410266e+00   9.6223368e+01
  -4.8030522e+00   9.6180147e+01
  -5.7586114e+00   9.6027488e+01
  -6.7115983e+00   9.5865345e+01
  -7.6699002e+00   9.5793437e+01
  -8.6184576e+00   9.5612354e+01
  -9.5641612e+00   9.5421889e+01
  -1.0506918e+01   9.5222081e+01
  -1.1446637e+01   9.5012970e+01
  -1.2383225e+01   9.4794598e+01
  -1.3302648e+01   9.4467982e+01
  -1.4231714e+01   9.4231355e+01
  -1.5141457e+01   9.3886880e+01
  -1.6062645e+01   9.3632214e+01
  -1.6962363e+01   9.3270136e+01
  -1.7856449e+01   9.2899447e+01
  -1.8744821e+01   9.2520223e+01
  -1.9627399e+01   9.2132541e+01
  -2.0504102e+01   9.1736480e+01
  -2.1374851e+01   9.1332118e+01
  -2.2239568e+01   9.0919534e+01
  -2.3073445e+01   9.0401914e+01
  -2.3924899e+01   8.9973380e+01
  -2.4743432e+01   8.9440497e+01
  -2.5581334e+01   8.8996378e+01
  -2.6384248e+01   8.8448637e+01
  -2.7178774e+01   8.7893767e+01
  -2.7964850e+01   8.7331879e+01
  -2.8742415e+01   8.6763089e+01
  -2.9511411e+01   8.6187508e+01
  -3.0238440e+01   8.5510974e+01
  -3.0989184e+01   8.4922497e+01
  -3.1731192e+01   8.4327584e+01
  -3.2428260e+01   8.3633115e+01
  -3.3151708e+01   8.3026046e+01
  -3.3828260e+01   8.2320403e+01
  -3.4494030e+01   8.1609570e+01
  -3.5148981e+01   8.0893690e+01
  -3.5793081e+01   8.0172909e+01
  -3.6426296e+01   7.9447372e+01
  -3.7048597e+01   7.8717225e+01
  -3.7659955e+01   7.7982612e+01
  -3.8215957e+01   7.7154071e+01
  -3.8804456e+01   7.6411414e+01
  -3.9335774e+01   7.5576034e+01
  -3.9901341e+01   7.4825951e+01
  -4.0407926e+01   7.3984387e+01
  -4.0901693e+01   7.3140218e+01
  -4.1432322e+01   7.2380403e+01
  -4.1901320e+01   7.1531038e+01
  -4.2357500e+01   7.0679574e+01
  -4.2748607e+01   6.9740925e+01
  -4.3178318e+01   6.8886304e+01
  -4.3595238e+01   6.8030105e+01
  -4.3999379e+01   6.7172499e+01
  -4.4335128e+01   6.6230555e+01
  -4.4712927e+01   6.5371203e+01
  -4.5020723e+01   6.4428988e+01
  -4.5314180e+01   6.3487204e+01
  -4.5593339e+01   6.2546042e+01
  -4.5917953e+01   6.1685911e+01
  -4.6169444e+01   6.0745967e+01
  -4.6406764e+01   5.9807209e+01
  -4.6567872e+01   5.8791439e+01
  -4.6776221e+01   5.7856246e+01
  -4.6970560e+01   5.6922811e+01
  -4.7150947e+01   5.5991322e+01
  -4.7252265e+01   5.4986121e+01
  -4.7404170e+01   5.4059732e+01
  -4.7475633e+01   5.3061325e+01
  -4.7531916e+01   5.2066947e+01
  -4.7641262e+01   5.1149977e+01
  -4.7668179e+01   5.0163580e+01
  -4.7680180e+01   4.9181810e+01
  -4.7677362e+01   4.8204866e+01
  -4.7659823e+01   4.7232947e+01
  -4.7627662e+01   4.6266249e+01
  -4.7580985e+01   4.5304966e+01
  -4.7519895e+01   4.4349291e+01
  -4.7370715e+01   4.3331921e+01
  -4.7280457e+01   4.2388777e+01
  -4.7101004e+01   4.1385812e+01
  -4.6982057e+01   4.0455980e+01
  -4.6772851e+01   3.9468220e+01
  -4.6625717e+01   3.8552464e+01
  -4.6387299e+01   3.7580693e+01
  -4.6134170e+01   3.6617596e+01
  -4.5866481e+01   3.5663369e+01
  -4.5584384e+01   3.4718207e+01
  -4.5288035e+01   3.3782301e+01
  -4.4977590e+01   3.2855842e+01
  -4.4653210e+01   3.1939017e+01
  -4.4315056e+01   3.1032012e+01
  -4.3963294e+01   3.0135010e+01
  -4.3515045e+01   2.9192480e+01
  -4.3136014e+01   2.8316856e+01
  -4.2743889e+01   2.7451776e+01
  -4.2254165e+01   2.6544218e+01
  -4.1835847e+01   2.5701593e+01
  -4.1319246e+01   2.4818540e+01
  -4.0789245e+01   2.3948435e+01
  -4.0332788e+01   2.3141223e+01
  -3.9777105e+01   2.2296679e+01
  -3.9208644e+01   2.1465606e+01
  -3.8627618e+01   2.0648175e+01
  -3.8034244e+01   1.9844554e+01
  -3.7428740e+01   1.9054906e+01
  -3.6811327e+01   1.8279394e+01
  -3.6182227e+01   1.7518174e+01
  -3.5451229e+01   1.6728729e+01
  -3.4799009e+01   1.5997467e+01
  -3.4135792e+01   1.5280959e+01
  -3.3370130e+01   1.4539408e+01
  -3.2685214e+01   1.3853763e+01
  -3.1897549e+01   1.3145204e+01
  -3.1099073e+01   1.2453820e+01
  -3.0383253e+01   1.1816003e+01
  -2.9564312e+01   1.1158469e+01
  -2.8735353e+01   1.0518530e+01
  -2.7896646e+01   9.8963204e+00
  -2.7048462e+01   9.2919697e+00
  -2.6191076e+01   8.7056045e+00
  -2.5324762e+01   8.1373476e+00
  -2.4354291e+01   7.5576797e+00
  -2.3470662e+01   7.0269488e+00
  -2.2482870e+01   6.4869525e+00
  -2.1583084e+01   5.9942048e+00
  -2.0579172e+01   5.4943329e+00
  -1.9567527e+01   5.0151668e+00
  -1.8548463e+01   4.5568099e+00
  -1.7424950e+01   4.0964764e+00
  -1.6294202e+01   3.6590960e+00
  -1.5156566e+01   3.2447660e+00
  -1.4012390e+01   2.8535794e+00
  -1.2763841e+01   2.4666502e+00
  -1.1410714e+01   2.0870100e+00
  -1.0051408e+01   1.7347039e+00
  -8.4889185e+00   1.3777746e+00
  -6.7227264e+00   1.0222281e+00
  -4.5544142e+00   6.4599617e-01


==> data/apotelesma_pi2_3_3.dat <==
   5.3464863e+00   7.5834333e-01
   7.8102262e+00   1.1875885e+00
   9.8708355e+00   1.6020634e+00
   1.1628099e+01   2.0068143e+00
   1.3279710e+01   2.4288479e+00
   1.4727509e+01   2.8461348e+00
   1.6168143e+01   3.2925917e+00
   1.7601173e+01   3.7681154e+00
   1.8831024e+01   4.2287756e+00
   2.0150640e+01   4.7372661e+00
   2.1364722e+01   5.2486816e+00
   2.2570464e+01   5.7848211e+00
   2.3767494e+01   6.3455676e+00
   2.4859088e+01   6.9040394e+00
   2.6037854e+01   7.5126672e+00
   2.7111010e+01   8.1168429e+00
   2.8174572e+01   8.7431981e+00
   2.9228203e+01   9.3916004e+00
   3.0176674e+01   1.0030370e+01
   3.1209764e+01   1.0721504e+01
   3.2231935e+01   1.1434262e+01
   3.3148953e+01   1.2134121e+01
   3.4148652e+01   1.2888738e+01
   3.5043261e+01   1.3628274e+01
   3.5926392e+01   1.4386951e+01
   3.6797752e+01   1.5164612e+01
   3.7657050e+01   1.5961096e+01
   3.8503997e+01   1.6776240e+01
   3.9338306e+01   1.7609875e+01
   4.0159692e+01   1.8461828e+01
   4.0877437e+01   1.9289249e+01
   4.1672565e+01   2.0176405e+01
   4.2453939e+01   2.1081344e+01
   4.3132167e+01   2.1958511e+01
   4.3885666e+01   2.2897562e+01
   4.4536409e+01   2.3806686e+01
   4.5173270e+01   2.4731067e+01
   4.5796010e+01   2.5670518e+01
   4.6491128e+01   2.6674614e+01
   4.7084414e+01   2.7644493e+01
   4.7662865e+01   2.8628855e+01
   4.8226252e+01   2.9627498e+01
   4.8774347e+01   3.0640219e+01
   4.9222785e+01   3.1612773e+01
   4.9740171e+01   3.2652188e+01
   5.0241607e+01   3.3705058e+01
   5.0644395e+01   3.4714626e+01
   5.1113854e+01   3.5792931e+01
   5.1485395e+01   3.6825862e+01
   5.1922066e+01   3.7928737e+01
   5.2261591e+01   3.8984178e+01
   5.2585127e+01   4.0050148e+01
   5.2892500e+01   4.1126433e+01
   5.3183534e+01   4.2212814e+01
   5.3458060e+01   4.3309073e+01
   5.3715909e+01   4.4414987e+01
   5.3956917e+01   4.5530332e+01
   5.4180921e+01   4.6654880e+01
   5.4312641e+01   4.7722396e+01
   5.4502826e+01   4.8863913e+01
   5.4601759e+01   4.9946451e+01
   5.4757540e+01   5.1104029e+01
   5.4823144e+01   5.2200699e+01
   5.4872231e+01   5.3303736e+01
   5.4904684e+01   5.4412919e+01
   5.4990704e+01   5.5599123e+01
   5.4988821e+01   5.6720627e+01
   5.4969952e+01   5.7847596e+01
   5.4865831e+01   5.8906626e+01
   5.4813401e+01   6.0043160e+01
   5.4743673e+01   6.1184477e+01
   5.4590616e+01   6.2255158e+01
   5.4486750e+01   6.3404685e+01
   5.4300886e+01   6.4481810e+01
   5.4162530e+01   6.5638635e+01
   5.3943545e+01   6.6721316e+01
   5.3708279e+01   6.7806126e+01
   5.3456669e+01   6.8892849e+01
   5.3188652e+01   6.9981264e+01
   5.2904170e+01   7.1071153e+01
   5.2544262e+01   7.2081485e+01
   5.2227498e+01   7.3173072e+01
   5.1894116e+01   7.4265475e+01
   5.1487613e+01   7.5275931e+01
   5.1121684e+01   7.6368733e+01
   5.0684216e+01   7.7378035e+01
   5.0231641e+01   7.8386174e+01
   4.9763940e+01   7.9392948e+01
   4.9281095e+01   8.0398157e+01
   4.8783092e+01   8.1401597e+01
   4.8269917e+01   8.2403065e+01
   4.7741560e+01   8.3402359e+01
   4.7149207e+01   8.4311994e+01
   4.6591345e+01   8.5305841e+01
   4.5971238e+01   8.6208673e+01
   4.5337711e+01   8.7107588e+01
   4.4736059e+01   8.8091572e+01
   4.4074849e+01   8.8982569e+01
   4.3400271e+01   8.9869107e+01
   4.2712348e+01   9.0751007e+01
   4.1969428e+01   9.1537190e+01
   4.1255806e+01   9.2408866e+01
   4.0528927e+01   9.3275378e+01
   3.9749892e+01   9.4044437e+01
   3.8959513e+01   9.4807206e+01
   3.8194921e+01   9.5656406e+01
   3.7381071e+01   9.6406512e+01
   3.6556024e+01   9.7149870e+01
   3.5719834e+01   9.7886329e+01
   3.4872556e+01   9.8615743e+01
   3.3981855e+01   9.9243355e+01
   3.3113527e+01   9.9957913e+01
   3.2234293e+01   1.0066499e+02
   3.1314674e+01   1.0126891e+02
   3.0386192e+01   1.0186447e+02
   2.9448922e+01   1.0245155e+02
   2.8529604e+01   1.0312644e+02
   2.7574025e+01   1.0369650e+02
   2.6585159e+01   1.0416083e+02
   2.5613519e+01   1.0471288e+02
   2.4633490e+01   1.0525588e+02
   2.3623343e+01   1.0569214e+02
   2.2627766e+01   1.0621650e+02
   2.1604201e+01   1.0663348e+02
   2.0574555e+01   1.0704059e+02
   1.9538924e+01   1.0743775e+02
   1.8497404e+01   1.0782489e+02
   1.7450091e+01   1.0820191e+02
   1.6397085e+01   1.0856876e+02
   1.5338483e+01   1.0892535e+02
   1.4261434e+01   1.0917244e+02
   1.3180976e+01   1.0940887e+02
   1.2108182e+01   1.0973401e+02
   1.1020227e+01   1.0994910e+02
   9.9291814e+00   1.1015340e+02
   8.8351504e+00   1.1034686e+02
   7.7382424e+00   1.1052945e+02
   6.6385655e+00   1.1070113e+02
   5.5312408e+00   1.1076198e+02
   4.4273515e+00   1.1091167e+02
   3.3180319e+00   1.1095040e+02
   2.2083805e+00   1.1097803e+02
   1.0994980e+00   1.1109456e+02
  -1.0994980e+00   1.1109456e+02
  -2.2083805e+00   1.1097803e+02
  -3.3180319e+00   1.1095040e+02
  -4.4273515e+00   1.1091167e+02
  -5.5312408e+00   1.1076198e+02
  -6.6385655e+00   1.1070113e+02
  -7.7382424e+00   1.1052945e+02
  -8.8351504e+00   1.1034686e+02
  -9.9291814e+00   1.1015340e+02
  -1.1020227e+01   1.0994910e+02
  -1.2108182e+01   1.0973401e+02
  -1.3180976e+01   1.0940887e+02
  -1.4261434e+01   1.0917244e+02
  -1.5338483e+01   1.0892535e+02
  -1.6397085e+01   1.0856876e+02
  -1.7450091e+01   1.0820191e+02
  -1.8497404e+01   1.0782489e+02
  -1.9538924e+01   1.0743775e+02
  -2.0574555e+01   1.0704059e+02
  -2.1604201e+01   1.0663348e+02
  -2.2627766e+01   1.0621650e+02
  -2.3623343e+01   1.0569214e+02
  -2.4633490e+01   1.0525588e+02
  -2.5613519e+01   1.0471288e+02
  -2.6585159e+01   1.0416083e+02
  -2.7574025e+01   1.0369650e+02
  -2.8529604e+01   1.0312644e+02
  -2.9448922e+01   1.0245155e+02
  -3.0386192e+01   1.0186447e+02
  -3.1314674e+01   1.0126891e+02
  -3.2234293e+01   1.0066499e+02
  -3.3113527e+01   9.9957913e+01
  -3.3981855e+01   9.9243355e+01
  -3.4872556e+01   9.8615743e+01
  -3.5719834e+01   9.7886329e+01
  -3.6556024e+01   9.7149870e+01
  -3.7381071e+01   9.6406512e+01
  -3.8194921e+01   9.5656406e+01
  -3.8959513e+01   9.4807206e+01
  -3.9749892e+01   9.4044437e+01
  -4.0528927e+01   9.3275378e+01
  -4.1255806e+01   9.2408866e+01
  -4.1969428e+01   9.1537190e+01
  -4.2712348e+01   9.0751007e+01
  -4.3400271e+01   8.9869107e+01
  -4.4074849e+01   8.8982569e+01
  -4.4736059e+01   8.8091572e+01
  -4.5337711e+01   8.7107588e+01
  -4.5971238e+01   8.6208673e+01
  -4.6591345e+01   8.5305841e+01
  -4.7149207e+01   8.4311994e+01
  -4.7741560e+01   8.3402359e+01
  -4.8269917e+01   8.2403065e+01
  -4.8783092e+01   8.1401597e+01
  -4.9281095e+01   8.0398157e+01
  -4.9763940e+01   7.9392948e+01
  -5.0231641e+01   7.8386174e+01
  -5.0684216e+01   7.7378035e+01
  -5.1121684e+01   7.6368733e+01
  -5.1487613e+01   7.5275931e+01
  -5.1894116e+01   7.4265475e+01
  -5.2227498e+01   7.3173072e+01
  -5.2544262e+01   7.2081485e+01
  -5.2904170e+01   7.1071153e+01
  -5.3188652e+01   6.9981264e+01
  -5.3456669e+01   6.8892849e+01
  -5.3708279e+01   6.7806126e+01
  -5.3943545e+01   6.6721316e+01
  -5.4162530e+01   6.5638635e+01
  -5.4300886e+01   6.4481810e+01
  -5.4486750e+01   6.3404685e+01
  -5.4590616e+01   6.2255158e+01
  -5.4743673e+01   6.1184477e+01
  -5.4813401e+01   6.0043160e+01
  -5.4865831e+01   5.8906626e+01
  -5.4969952e+01   5.7847596e+01
  -5.4988821e+01   5.6720627e+01
  -5.4990704e+01   5.5599123e+01
  -5.4904684e+01   5.4412919e+01
  -5.4872231e+01   5.3303736e+01
  -5.4823144e+01   5.2200699e+01
  -5.4757540e+01   5.1104029e+01
  -5.4601759e+01   4.9946451e+01
  -5.4502826e+01   4.8863913e+01
  -5.4312641e+01   4.7722396e+01
  -5.4180921e+01   4.6654880e+01
  -5.3956917e+01   4.5530332e+01
  -5.3715909e+01   4.4414987e+01
  -5.3458060e+01   4.3309073e+01
  -5.3183534e+01   4.2212814e+01
  -5.2892500e+01   4.1126433e+01
  -5.2585127e+01   4.0050148e+01
  -5.2261591e+01   3.8984178e+01
  -5.1922066e+01   3.7928737e+01
  -5.1485395e+01   3.6825862e+01
  -5.1113854e+01   3.5792931e+01
  -5.0644395e+01   3.4714626e+01
  -5.0241607e+01   3.3705058e+01
  -4.9740171e+01   3.2652188e+01
  -4.9222785e+01   3.1612773e+01
  -4.8774347e+01   3.0640219e+01
  -4.8226252e+01   2.9627498e+01
  -4.7662865e+01   2.8628855e+01
  -4.7084414e+01   2.7644493e+01
  -4.6491128e+01   2.6674614e+01
  -4.5796010e+01   2.5670518e+01
  -4.5173270e+01   2.4731067e+01
  -4.4536409e+01   2.3806686e+01
  -4.3885666e+01   2.2897562e+01
  -4.3132167e+01   2.1958511e+01
  -4.2453939e+01   2.1081344e+01
  -4.1672565e+01   2.0176405e+01
  -4.0877437e+01   1.9289249e+01
  -4.0159692e+01   1.8461828e+01
  -3.9338306e+01   1.7609875e+01
  -3.8503997e+01   1.6776240e+01
  -3.7657050e+01   1.5961096e+01
  -3.6797752e+01   1.5164612e+01
  -3.5926392e+01   1.4386951e+01
  -3.5043261e+01   1.3628274e+01
  -3.4148652e+01   1.2888738e+01
  -3.3148953e+01   1.2134121e+01
  -3.2231935e+01   1.1434262e+01
  -3.1209764e+01   1.0721504e+01
  -3.0176674e+01   1.0030370e+01
  -2.9228203e+01   9.3916004e+00
  -2.8174572e+01   8.7431981e+00
  -2.7111010e+01   8.1168429e+00
  -2.6037854e+01   7.5126672e+00
  -2.4859088e+01   6.9040394e+00
  -2.3767494e+01   6.3455676e+00
  -2.2570464e+01   5.7848211e+00
  -2.1364722e+01   5.2486816e+00
  -2.0150640e+01   4.7372661e+00
  -1.8831024e+01   4.2287756e+00
  -1.7601173e+01   3.7681154e+00
  -1.6168143e+01   3.2925917e+00
  -1.4727509e+01   2.8461348e+00
  -1.3279710e+01   2.4288479e+00
  -1.1628099e+01   2.0068143e+00
  -9.8708355e+00   1.6020634e+00
  -7.8102262e+00   1.1875885e+00
  -5.3464863e+00   7.5834333e-01


==> data/apotelesma_pi2_6.dat <==
   9.9009005e-01   1.4043395e-01
   1.5323862e+00   2.3300788e-01
   1.9741671e+00   3.2041269e-01
   2.3157656e+00   3.9966216e-01
   2.6559420e+00   4.8576958e-01
   2.9945935e+00   5.7871408e-01
   3.2826229e+00   6.6849588e-01
   3.5691268e+00   7.6409006e-01
   3.8540178e+00   8.6547480e-01
   4.1372088e+00   9.7262709e-01
   4.3700567e+00   1.0735940e+00
   4.6497093e+00   1.1917228e+00
   4.8790994e+00   1.3026470e+00
   5.1548883e+00   1.4316516e+00
   5.3805159e+00   1.5524331e+00
   5.6042194e+00   1.6778633e+00
   5.8259284e+00   1.8079155e+00
   6.0455729e+00   1.9425623e+00
   6.2630833e+00   2.0817750e+00
   6.4783904e+00   2.2255242e+00
   6.6914252e+00   2.3737795e+00
   6.9021191e+00   2.5265097e+00
   7.1104042e+00   2.6836824e+00
   7.2696127e+00   2.8271419e+00
   7.4730609e+00   2.9926345e+00
   7.6739030e+00   3.1624693e+00
   7.8260372e+00   3.3170983e+00
   8.0216660e+00   3.4950501e+00
   8.2144954e+00   3.6772361e+00
   8.3590310e+00   3.8427335e+00
   8.5462784e+00   4.0328186e+00
   8.6855346e+00   4.2052334e+00
   8.8669619e+00   4.4030656e+00
   9.0007207e+00   4.5822512e+00
   9.1760937e+00   4.7876721e+00
   9.3041408e+00   4.9734760e+00
   9.4293719e+00   5.1623102e+00
   9.5953544e+00   5.3785848e+00
   9.7145640e+00   5.5737999e+00
   9.8308116e+00   5.7719271e+00
   9.9440509e+00   5.9729265e+00
   1.0096839e+01   6.2029302e+00
   1.0203661e+01   6.4099764e+00
   1.0307335e+01   6.6197687e+00
   1.0407817e+01   6.8322646e+00
   1.0505063e+01   7.0474211e+00
   1.0599030e+01   7.2651946e+00
   1.0689676e+01   7.4855408e+00
   1.0776959e+01   7.7084150e+00
   1.0860836e+01   7.9337716e+00
   1.0941269e+01   8.1615649e+00
   1.1018215e+01   8.3917481e+00
   1.1091636e+01   8.6242743e+00
   1.1161493e+01   8.8590958e+00
   1.1188896e+01   9.0646898e+00
   1.1251826e+01   9.3035698e+00
   1.1311082e+01   9.5446021e+00
   1.1328738e+01   9.7551112e+00
   1.1380865e+01   9.9999211e+00
   1.1429213e+01   1.0246736e+01
   1.1436855e+01   1.0461757e+01
   1.1477882e+01   1.0712059e+01
   1.1478822e+01   1.0929737e+01
   1.1512409e+01   1.1183333e+01
   1.1506544e+01   1.1403484e+01
   1.1532577e+01   1.1660174e+01
   1.1519810e+01   1.1882612e+01
   1.1538179e+01   1.2142196e+01
   1.1518417e+01   1.2366733e+01
   1.1495307e+01   1.2592077e+01
   1.1468833e+01   1.2818185e+01
   1.1471941e+01   1.3082606e+01
   1.1438307e+01   1.3310433e+01
   1.1401254e+01   1.3538885e+01
   1.1360766e+01   1.3767916e+01
   1.1316828e+01   1.3997479e+01
   1.1269425e+01   1.4227528e+01
   1.1218544e+01   1.4458018e+01
   1.1164171e+01   1.4688900e+01
   1.1106293e+01   1.4920129e+01
   1.1044898e+01   1.5151658e+01
   1.0979974e+01   1.5383438e+01
   1.0882872e+01   1.5574437e+01
   1.0811270e+01   1.5806295e+01
   1.0736110e+01   1.6038265e+01
   1.0629987e+01   1.6228474e+01
   1.0548105e+01   1.6460254e+01
   1.0462643e+01   1.6692007e+01
   1.0347462e+01   1.6881055e+01
   1.0255244e+01   1.7112348e+01
   1.0134155e+01   1.7300329e+01
   1.0010327e+01   1.7487591e+01
   9.9081667e+00   1.7717738e+01
   9.7784304e+00   1.7903695e+01
   9.6459610e+00   1.8088821e+01
   9.5338466e+00   1.8317431e+01
   9.3954781e+00   1.8501013e+01
   9.2543868e+00   1.8683651e+01
   9.1105779e+00   1.8865309e+01
   8.9640571e+00   1.9045949e+01
   8.8148302e+00   1.9225537e+01
   8.6629039e+00   1.9404036e+01
   8.5082851e+00   1.9581409e+01
   8.3509812e+00   1.9757622e+01
   8.1910000e+00   1.9932637e+01
   8.0283499e+00   2.0106419e+01
   7.8449636e+00   2.0232314e+01
   7.6774693e+00   2.0403344e+01
   7.5073354e+00   2.0573039e+01
   7.3179026e+00   2.0694221e+01
   7.1429925e+00   2.0860972e+01
   6.9654759e+00   2.1026285e+01
   6.7701163e+00   2.1142505e+01
   6.5878984e+00   2.1304685e+01
   6.3888184e+00   2.1417411e+01
   6.1881412e+00   2.1528282e+01
   5.9992158e+00   2.1685465e+01
   5.7949138e+00   2.1792693e+01
   5.5890660e+00   2.1897999e+01
   5.3816903e+00   2.2001362e+01
   5.1728051e+00   2.2102762e+01
   4.9624290e+00   2.2202180e+01
   4.7505807e+00   2.2299596e+01
   4.5372793e+00   2.2394990e+01
   4.3225442e+00   2.2488344e+01
   4.1063947e+00   2.2579637e+01
   3.8888508e+00   2.2668852e+01
   3.6699325e+00   2.2755968e+01
   3.4496599e+00   2.2840969e+01
   3.2210815e+00   2.2874323e+01
   2.9986576e+00   2.2954968e+01
   2.7689618e+00   2.2983806e+01
   2.5444729e+00   2.3060045e+01
   2.3187356e+00   2.3134087e+01
   2.0872827e+00   2.3156117e+01
   1.8556210e+00   2.3175832e+01
   1.6272658e+00   2.3243107e+01
   1.3947572e+00   2.3258217e+01
   1.1621092e+00   2.3271001e+01
   9.3133926e-01   2.3331419e+01
   6.9798239e-01   2.3339566e+01
   4.6455573e-01   2.3345378e+01
   2.3108261e-01   2.3348857e+01
  -2.3108261e-01   2.3348857e+01
  -4.6455573e-01   2.3345378e+01
  -6.9798239e-01   2.3339566e+01
  -9.3133926e-01   2.3331419e+01
  -1.1621092e+00   2.3271001e+01
  -1.3947572e+00   2.3258217e+01
  -1.6272658e+00   2.3243107e+01
  -1.8556210e+00   2.3175832e+01
  -2.0872827e+00   2.3156117e+01
  -2.3187356e+00   2.3134087e+01
  -2.5444729e+00   2.3060045e+01
  -2.7689618e+00   2.2983806e+01
  -2.9986576e+00   2.2954968e+01
  -3.2210815e+00   2.2874323e+01
  -3.4496599e+00   2.2840969e+01
  -3.6699325e+00   2.2755968e+01
  -3.8888508e+00   2.2668852e+01
  -4.1063947e+00   2.2579637e+01
  -4.3225442e+00   2.2488344e+01
  -4.5372793e+00   2.2394990e+01
  -4.7505807e+00   2.2299596e+01
  -4.9624290e+00   2.2202180e+01
  -5.1728051e+00   2.2102762e+01
  -5.3816903e+00   2.2001362e+01
  -5.5890660e+00   2.1897999e+01
  -5.7949138e+00   2.1792693e+01
  -5.9992158e+00   2.1685465e+01
  -6.1881412e+00   2.1528282e+01
  -6.3888184e+00   2.1417411e+01
  -6.5878984e+00   2.1304685e+01
  -6.7701163e+00   2.1142505e+01
  -6.9654759e+00   2.1026285e+01
  -7.1429925e+00   2.0860972e+01
  -7.3179026e+00   2.0694221e+01
  -7.5073354e+00   2.0573039e+01
  -7.6774693e+00   2.0403344e+01
  -7.8449636e+00   2.0232314e+01
  -8.0283499e+00   2.0106419e+01
  -8.1910000e+00   1.9932637e+01
  -8.3509812e+00   1.9757622e+01
  -8.5082851e+00   1.9581409e+01
  -8.6629039e+00   1.9404036e+01
  -8.8148302e+00   1.9225537e+01
  -8.9640571e+00   1.9045949e+01
  -9.1105779e+00   1.8865309e+01
  -9.2543868e+00   1.8683651e+01
  -9.3954781e+00   1.8501013e+01
  -9.5338466e+00   1.8317431e+01
  -9.6459610e+00   1.8088821e+01
  -9.7784304e+00   1.7903695e+01
  -9.9081667e+00   1.7717738e+01
  -1.0010327e+01   1.7487591e+01
  -1.0134155e+01   1.7300329e+01
  -1.0255244e+01   1.7112348e+01
  -1.0347462e+01   1.6881055e+01
  -1.0462643e+01   1.6692007e+01
  -1.0548105e+01   1.6460254e+01
  -1.0629987e+01   1.6228474e+01
  -1.0736110e+01   1.6038265e+01
  -1.0811270e+01   1.5806295e+01
  -1.0882872e+01   1.5574437e+01
  -1.0979974e+01   1.5383438e+01
  -1.1044898e+01   1.5151658e+01
  -1.1106293e+01   1.4920129e+01
  -1.1164171e+01   1.4688900e+01
  -1.1218544e+01   1.4458018e+01
  -1.1269425e+01   1.4227528e+01
  -1.1316828e+01   1.3997479e+01
  -1.1360766e+01   1.3767916e+01
  -1.1401254e+01   1.3538885e+01
  -1.1438307e+01   1.3310433e+01
  -1.1471941e+01   1.3082606e+01
  -1.1468833e+01   1.2818185e+01
  -1.1495307e+01   1.2592077e+01
  -1.1518417e+01   1.2366733e+01
  -1.1538179e+01   1.2142196e+01
  -1.1519810e+01   1.1882612e+01
  -1.1532577e+01   1.1660174e+01
  -1.1506544e+01   1.1403484e+01
  -1.1512409e+01   1.1183333e+01
  -1.1478822e+01   1.0929737e+01
  -1.1477882e+01   1.0712059e+01
  -1.1436855e+01   1.0461757e+01
  -1.1429213e+01   1.0246736e+01
  -1.1380865e+01   9.9999211e+00
  -1.1328738e+01   9.7551112e+00
  -1.1311082e+01   9.5446021e+00
  -1.1251826e+01   9.3035698e+00
  -1.1188896e+01   9.0646898e+00
  -1.1161493e+01   8.8590958e+00
  -1.1091636e+01   8.6242743e+00
  -1.1018215e+01   8.3917481e+00
  -1.0941269e+01   8.1615649e+00
  -1.0860836e+01   7.9337716e+00
  -1.0776959e+01   7.7084150e+00
  -1.0689676e+01   7.4855408e+00
  -1.0599030e+01   7.2651946e+00
  -1.0505063e+01   7.0474211e+00
  -1.0407817e+01   6.8322646e+00
  -1.0307335e+01   6.6197687e+00
  -1.0203661e+01   6.4099764e+00
  -1.0096839e+01   6.2029302e+00
  -9.9440509e+00   5.9729265e+00
  -9.8308116e+00   5.7719271e+00
  -9.7145640e+00   5.5737999e+00
  -9.5953544e+00   5.3785848e+00
  -9.4293719e+00   5.1623102e+00
  -9.3041408e+00   4.9734760e+00
  -9.1760937e+00   4.7876721e+00
  -9.0007207e+00   4.5822512e+00
  -8.8669619e+00   4.4030656e+00
  -8.6855346e+00   4.2052334e+00
  -8.5462784e+00   4.0328186e+00
  -8.3590310e+00   3.8427335e+00
  -8.2144954e+00   3.6772361e+00
  -8.0216660e+00   3.4950501e+00
  -7.8260372e+00   3.3170983e+00
  -7.6739030e+00   3.1624693e+00
  -7.4730609e+00   2.9926345e+00
  -7.2696127e+00   2.8271419e+00
  -7.1104042e+00   2.6836824e+00
  -6.9021191e+00   2.5265097e+00
  -6.6914252e+00   2.3737795e+00
  -6.4783904e+00   2.2255242e+00
  -6.2630833e+00   2.0817750e+00
  -6.0455729e+00   1.9425623e+00
  -5.8259284e+00   1.8079155e+00
  -5.6042194e+00   1.6778633e+00
  -5.3805159e+00   1.5524331e+00
  -5.1548883e+00   1.4316516e+00
  -4.8790994e+00   1.3026470e+00
  -4.6497093e+00   1.1917228e+00
  -4.3700567e+00   1.0735940e+00
  -4.1372088e+00   9.7262709e-01
  -3.8540178e+00   8.6547480e-01
  -3.5691268e+00   7.6409006e-01
  -3.2826229e+00   6.6849588e-01
  -2.9945935e+00   5.7871408e-01
  -2.6559420e+00   4.8576958e-01
  -2.3157656e+00   3.9966216e-01
  -1.9741671e+00   3.2041269e-01
  -1.5323862e+00   2.3300788e-01
  -9.9009005e-01   1.4043395e-01


==> data/apotelesma_pi2_6_3.dat <==
   1.0890991e+00   1.5447734e-01
   1.6806816e+00   2.5555703e-01
   2.1222296e+00   3.4444364e-01
   2.5128520e+00   4.3367596e-01
   2.9018626e+00   5.3074824e-01
   3.2400519e+00   6.2614966e-01
   3.5765892e+00   7.2836119e-01
   3.8624797e+00   8.2689199e-01
   4.1467280e+00   9.3120706e-01
   4.4779201e+00   1.0527258e+00
   4.7585062e+00   1.1690245e+00
   4.9887506e+00   1.2786193e+00
   5.2655627e+00   1.4058270e+00
   5.5403005e+00   1.5386910e+00
   5.8128788e+00   1.6771822e+00
   6.0353132e+00   1.8069297e+00
   6.3034635e+00   1.9561053e+00
   6.5216023e+00   2.0955200e+00
   6.7375593e+00   2.2394852e+00
   6.9985531e+00   2.4042159e+00
   7.2097750e+00   2.5576639e+00
   7.4186043e+00   2.7155683e+00
   7.6249730e+00   2.8778963e+00
   7.8288137e+00   3.0446144e+00
   8.0764757e+00   3.2342757e+00
   8.2748714e+00   3.4101325e+00
   8.4705344e+00   3.5902711e+00
   8.6633992e+00   3.7746541e+00
   8.8077645e+00   3.9428143e+00
   8.9950442e+00   4.1351154e+00
   9.1793360e+00   4.3315459e+00
   9.3605762e+00   4.5320650e+00
   9.5387014e+00   4.7366312e+00
   9.7136491e+00   4.9452018e+00
   9.8410281e+00   5.1346048e+00
   1.0009668e+01   5.3506116e+00
   1.0174950e+01   5.5704928e+00
   1.0293198e+01   5.7697546e+00
   1.0451830e+01   5.9968115e+00
   1.0606928e+01   6.2276056e+00
   1.0715572e+01   6.4363432e+00
   1.0863687e+01   6.6740389e+00
   1.0965760e+01   6.8887299e+00
   1.1106680e+01   7.1331385e+00
   1.1201988e+01   7.3536021e+00
   1.1293981e+01   7.5766741e+00
   1.1423858e+01   7.8305794e+00
   1.1508809e+01   8.0591455e+00
   1.1590314e+01   8.2901821e+00
   1.1708708e+01   8.5531367e+00
   1.1782905e+01   8.7893776e+00
   1.1853531e+01   9.0279456e+00
   1.1920548e+01   9.2687931e+00
   1.1983919e+01   9.5118713e+00
   1.2043604e+01   9.7571314e+00
   1.2099566e+01   1.0004524e+01
   1.2151770e+01   1.0253998e+01
   1.2200179e+01   1.0505504e+01
   1.2244759e+01   1.0758991e+01
   1.2285473e+01   1.1014407e+01
   1.2322289e+01   1.1271699e+01
   1.2355173e+01   1.1530816e+01
   1.2384092e+01   1.1791703e+01
   1.2409014e+01   1.2054309e+01
   1.2394395e+01   1.2283382e+01
   1.2411585e+01   1.2548907e+01
   1.2424689e+01   1.2815990e+01
   1.2399237e+01   1.3048330e+01
   1.2404449e+01   1.3318020e+01
   1.2371782e+01   1.3552177e+01
   1.2369003e+01   1.3824264e+01
   1.2329040e+01   1.4060042e+01
   1.2318177e+01   1.4334313e+01
   1.2270841e+01   1.4571512e+01
   1.2219983e+01   1.4809187e+01
   1.2197025e+01   1.5086172e+01
   1.2138692e+01   1.5324968e+01
   1.2076793e+01   1.5564095e+01
   1.2011317e+01   1.5803505e+01
   1.1942251e+01   1.6043150e+01
   1.1869584e+01   1.6282981e+01
   1.1793306e+01   1.6522952e+01
   1.1713407e+01   1.6763013e+01
   1.1629877e+01   1.7003116e+01
   1.1542709e+01   1.7243212e+01
   1.1451893e+01   1.7483253e+01
   1.1357423e+01   1.7723190e+01
   1.1259291e+01   1.7962972e+01
   1.1131361e+01   1.8159923e+01
   1.1026315e+01   1.8398991e+01
   1.0917594e+01   1.8637761e+01
   1.0780352e+01   1.8832791e+01
   1.0664702e+01   1.9070570e+01
   1.0521399e+01   1.9264025e+01
   1.0398816e+01   1.9500631e+01
   1.0249462e+01   1.9692347e+01
   1.0119949e+01   1.9927597e+01
   9.9645556e+00   2.0117409e+01
   9.8063739e+00   2.0306096e+01
   9.6454106e+00   2.0493622e+01
   9.5025120e+00   2.0725401e+01
   9.3355529e+00   2.0910702e+01
   9.1658341e+00   2.1094726e+01
   8.9933644e+00   2.1277439e+01
   8.8181531e+00   2.1458802e+01
   8.6402102e+00   2.1638779e+01
   8.4595460e+00   2.1817334e+01
   8.2585622e+00   2.1947634e+01
   8.0729566e+00   2.2123062e+01
   7.8846650e+00   2.2296963e+01
   7.6936994e+00   2.2469301e+01
   7.4843489e+00   2.2592577e+01
   7.2885487e+00   2.2761526e+01
   7.0753438e+00   2.2881040e+01
   6.8747688e+00   2.3046476e+01
   6.6577770e+00   2.3162124e+01
   6.4524899e+00   2.3323923e+01
   6.2317809e+00   2.3435601e+01
   6.0094824e+00   2.3545193e+01
   5.7974942e+00   2.3701246e+01
   5.5715896e+00   2.3806719e+01
   5.3441543e+00   2.3910040e+01
   5.1152086e+00   2.4011188e+01
   4.8847734e+00   2.4110143e+01
   4.6528696e+00   2.4206885e+01
   4.4195185e+00   2.4301396e+01
   4.1847417e+00   2.4393656e+01
   3.9485607e+00   2.4483645e+01
   3.7109977e+00   2.4571345e+01
   3.4651028e+00   2.4607226e+01
   3.2253380e+00   2.4690225e+01
   2.9842591e+00   2.4770884e+01
   2.7364052e+00   2.4799488e+01
   2.4932641e+00   2.4875362e+01
   2.2443900e+00   2.4899050e+01
   1.9992820e+00   2.4970090e+01
   1.7494853e+00   2.4988834e+01
   1.5025067e+00   2.5054989e+01
   1.2518859e+00   2.5068761e+01
   1.0011398e+00   2.5080026e+01
   7.5029370e-01   2.5088784e+01
   4.9937254e-01   2.5095032e+01
   2.4840143e-01   2.5098771e+01
  -2.4840143e-01   2.5098771e+01
  -4.9937254e-01   2.5095032e+01
  -7.5029370e-01   2.5088784e+01
  -1.0011398e+00   2.5080026e+01
  -1.2518859e+00   2.5068761e+01
  -1.5025067e+00   2.5054989e+01
  -1.7494853e+00   2.4988834e+01
  -1.9992820e+00   2.4970090e+01
  -2.2443900e+00   2.4899050e+01
  -2.4932641e+00   2.4875362e+01
  -2.7364052e+00   2.4799488e+01
  -2.9842591e+00   2.4770884e+01
  -3.2253380e+00   2.4690225e+01
  -3.4651028e+00   2.4607226e+01
  -3.7109977e+00   2.4571345e+01
  -3.9485607e+00   2.4483645e+01
  -4.1847417e+00   2.4393656e+01
  -4.4195185e+00   2.4301396e+01
  -4.6528696e+00   2.4206885e+01
  -4.8847734e+00   2.4110143e+01
  -5.1152086e+00   2.4011188e+01
  -5.3441543e+00   2.3910040e+01
  -5.5715896e+00   2.3806719e+01
  -5.7974942e+00   2.3701246e+01
  -6.0094824e+00   2.3545193e+01
  -6.2317809e+00   2.3435601e+01
  -6.4524899e+00   2.3323923e+01
  -6.6577770e+00   2.3162124e+01
  -6.8747688e+00   2.3046476e+01
  -7.0753438e+00   2.2881040e+01
  -7.2885487e+00   2.2761526e+01
  -7.4843489e+00   2.2592577e+01
  -7.6936994e+00   2.2469301e+01
  -7.8846650e+00   2.2296963e+01
  -8.0729566e+00   2.2123062e+01
  -8.2585622e+00   2.1947634e+01
  -8.4595460e+00   2.1817334e+01
  -8.6402102e+00   2.1638779e+01
  -8.8181531e+00   2.1458802e+01
  -8.9933644e+00   2.1277439e+01
  -9.1658341e+00   2.1094726e+01
  -9.3355529e+00   2.0910702e+01
  -9.5025120e+00   2.0725401e+01
  -9.6454106e+00   2.0493622e+01
  -9.8063739e+00   2.0306096e+01
  -9.9645556e+00   2.0117409e+01
  -1.0119949e+01   1.9927597e+01
  -1.0249462e+01   1.9692347e+01
  -1.0398816e+01   1.9500631e+01
  -1.0521399e+01   1.9264025e+01
  -1.0664702e+01   1.9070570e+01
  -1.0780352e+01   1.8832791e+01
  -1.0917594e+01   1.8637761e+01
  -1.1026315e+01   1.8398991e+01
  -1.1131361e+01   1.8159923e+01
  -1.1259291e+01   1.7962972e+01
  -1.1357423e+01   1.7723190e+01
  -1.1451893e+01   1.7483253e+01
  -1.1542709e+01   1.7243212e+01
  -1.1629877e+01   1.7003116e+01
  -1.1713407e+01   1.6763013e+01
  -1.1793306e+01   1.6522952e+01
  -1.1869584e+01   1.6282981e+01
  -1.1942251e+01   1.6043150e+01
  -1.2011317e+01   1.5803505e+01
  -1.2076793e+01   1.5564095e+01
  -1.2138692e+01   1.5324968e+01
  -1.2197025e+01   1.5086172e+01
  -1.2219983e+01   1.4809187e+01
  -1.2270841e+01   1.4571512e+01
  -1.2318177e+01   1.4334313e+01
  -1.2329040e+01   1.4060042e+01
  -1.2369003e+01   1.3824264e+01
  -1.2371782e+01   1.3552177e+01
  -1.2404449e+01   1.3318020e+01
  -1.2399237e+01   1.3048330e+01
  -1.2424689e+01   1.2815990e+01
  -1.2411585e+01   1.2548907e+01
  -1.2394395e+01   1.2283382e+01
  -1.2409014e+01   1.2054309e+01
  -1.2384092e+01   1.1791703e+01
  -1.2355173e+01   1.1530816e+01
  -1.2322289e+01   1.1271699e+01
  -1.2285473e+01   1.1014407e+01
  -1.2244759e+01   1.0758991e+01
  -1.2200179e+01   1.0505504e+01
  -1.2151770e+01   1.0253998e+01
  -1.2099566e+01   1.0004524e+01
  -1.2043604e+01   9.7571314e+00
  -1.1983919e+01   9.5118713e+00
  -1.1920548e+01   9.2687931e+00
  -1.1853531e+01   9.0279456e+00
  -1.1782905e+01   8.7893776e+00
  -1.1708708e+01   8.5531367e+00
  -1.1590314e+01   8.2901821e+00
  -1.1508809e+01   8.0591455e+00
  -1.1423858e+01   7.8305794e+00
  -1.1293981e+01   7.5766741e+00
  -1.1201988e+01   7.3536021e+00
  -1.1106680e+01   7.1331385e+00
  -1.0965760e+01   6.8887299e+00
  -1.0863687e+01   6.6740389e+00
  -1.0715572e+01   6.4363432e+00
  -1.0606928e+01   6.2276056e+00
  -1.0451830e+01   5.9968115e+00
  -1.0293198e+01   5.7697546e+00
  -1.0174950e+01   5.5704928e+00
  -1.0009668e+01   5.3506116e+00
  -9.8410281e+00   5.1346048e+00
  -9.7136491e+00   4.9452018e+00
  -9.5387014e+00   4.7366312e+00
  -9.3605762e+00   4.5320650e+00
  -9.1793360e+00   4.3315459e+00
  -8.9950442e+00   4.1351154e+00
  -8.8077645e+00   3.9428143e+00
  -8.6633992e+00   3.7746541e+00
  -8.4705344e+00   3.5902711e+00
  -8.2748714e+00   3.4101325e+00
  -8.0764757e+00   3.2342757e+00
  -7.8288137e+00   3.0446144e+00
  -7.6249730e+00   2.8778963e+00
  -7.4186043e+00   2.7155683e+00
  -7.2097750e+00   2.5576639e+00
  -6.9985531e+00   2.4042159e+00
  -6.7375593e+00   2.2394852e+00
  -6.5216023e+00   2.0955200e+00
  -6.3034635e+00   1.9561053e+00
  -6.0353132e+00   1.8069297e+00
  -5.8128788e+00   1.6771822e+00
  -5.5403005e+00   1.5386910e+00
  -5.2655627e+00   1.4058270e+00
  -4.9887506e+00   1.2786193e+00
  -4.7585062e+00   1.1690245e+00
  -4.4779201e+00   1.0527258e+00
  -4.1467280e+00   9.3120706e-01
  -3.8624797e+00   8.2689199e-01
  -3.5765892e+00   7.2836119e-01
  -3.2400519e+00   6.2614966e-01
  -2.9018626e+00   5.3074824e-01
  -2.5128520e+00   4.3367596e-01
  -2.1222296e+00   3.4444364e-01
  -1.6806816e+00   2.5555703e-01
  -1.0890991e+00   1.5447734e-01


==> data/apotelesma_pi3_3.dat <==
   2.7523925e+01   3.9039817e+00
   3.6045350e+01   5.4808969e+00
   4.2143584e+01   6.8400183e+00
   4.6937510e+01   8.1006243e+00
   5.1113628e+01   9.3486399e+00
   5.4673848e+01   1.0565883e+01
   5.7959886e+01   1.1803349e+01
   6.0972253e+01   1.3053135e+01
   6.3711613e+01   1.4307353e+01
   6.6263090e+01   1.5577961e+01
   6.8627054e+01   1.6859642e+01
   7.0887867e+01   1.8168595e+01
   7.3045449e+01   1.9502049e+01
   7.5099772e+01   2.0857233e+01
   7.7050864e+01   2.2231383e+01
   7.8815838e+01   2.3596899e+01
   8.0561009e+01   2.4999878e+01
   8.2285803e+01   2.6440058e+01
   8.3907470e+01   2.7889853e+01
   8.5426278e+01   2.9346526e+01
   8.6842544e+01   3.0807347e+01
   8.8237965e+01   3.2299366e+01
   8.9612060e+01   3.3822312e+01
   9.0883636e+01   3.5344515e+01
   9.2133568e+01   3.6895469e+01
   9.3281339e+01   3.8441894e+01
   9.4407244e+01   4.0014901e+01
   9.5510865e+01   4.1614206e+01
   9.6512747e+01   4.3204134e+01
   9.7492239e+01   4.4818197e+01
   9.8448961e+01   4.6456104e+01
   9.9382532e+01   4.8117562e+01
   1.0021501e+02   4.9763751e+01
   1.0102438e+02   5.1431335e+01
   1.0173350e+02   5.3079956e+01
   1.0249601e+02   5.4788665e+01
   1.0315842e+02   5.6476274e+01
   1.0379721e+02   5.8182543e+01
   1.0441207e+02   5.9907167e+01
   1.0492802e+02   6.1605991e+01
   1.0542032e+02   6.3321057e+01
   1.0588870e+02   6.5052064e+01
   1.0633289e+02   6.6798702e+01
   1.0675263e+02   6.8560659e+01
   1.0707525e+02   7.0290095e+01
   1.0744578e+02   7.2081021e+01
   1.0771966e+02   7.3837349e+01
   1.0796906e+02   7.5606295e+01
   1.0819375e+02   7.7387542e+01
   1.0832359e+02   7.9129689e+01
   1.0849873e+02   8.0933886e+01
   1.0857962e+02   8.2696954e+01
   1.0863601e+02   8.4469664e+01
   1.0866772e+02   8.6251703e+01
   1.0860727e+02   8.7988237e+01
   1.0858963e+02   8.9787308e+01
   1.0848058e+02   9.1538902e+01
   1.0841291e+02   9.3353737e+01
   1.0825465e+02   9.5119136e+01
   1.0807185e+02   9.6890636e+01
   1.0780046e+02   9.8609470e+01
   1.0756875e+02   1.0039159e+02
   1.0731210e+02   1.0217887e+02
   1.0696827e+02   1.0391063e+02
   1.0660046e+02   1.0564567e+02
   1.0620859e+02   1.0738368e+02
   1.0579255e+02   1.0912435e+02
   1.0535225e+02   1.1086737e+02
   1.0482857e+02   1.1254906e+02
   1.0434013e+02   1.1429525e+02
   1.0376944e+02   1.1597832e+02
   1.0317547e+02   1.1766134e+02
   1.0255815e+02   1.1934401e+02
   1.0191744e+02   1.2102604e+02
   1.0125330e+02   1.2270712e+02
   1.0051122e+02   1.2431961e+02
   9.9800734e+01   1.2599736e+02
   9.9013605e+01   1.2760483e+02
   9.8204259e+01   1.2920911e+02
   9.7372683e+01   1.3080989e+02
   9.6518865e+01   1.3240691e+02
   9.5642798e+01   1.3399986e+02
   9.4694875e+01   1.3551748e+02
   9.3775017e+01   1.3710097e+02
   9.2784740e+01   1.3860758e+02
   9.1773671e+01   1.4010804e+02
   9.0741833e+01   1.4160208e+02
   8.9689254e+01   1.4308944e+02
   8.8615967e+01   1.4456985e+02
   8.7477486e+01   1.4596875e+02
   8.6363631e+01   1.4743402e+02
   8.5186160e+01   1.4881639e+02
   8.3989649e+01   1.5018990e+02
   8.2774157e+01   1.5155431e+02
   8.1539747e+01   1.5290938e+02
   8.0286485e+01   1.5425486e+02
   7.9014440e+01   1.5559051e+02
   7.7685244e+01   1.5683849e+02
   7.6338967e+01   1.5807539e+02
   7.5012578e+01   1.5937937e+02
   7.3631624e+01   1.6059385e+02
   7.2233860e+01   1.6179660e+02
   7.0784871e+01   1.6290798e+02
   6.9354578e+01   1.6408629e+02
   6.7907777e+01   1.6525224e+02
   6.6412458e+01   1.6632518e+02
   6.4902456e+01   1.6738470e+02
   6.3377889e+01   1.6843062e+02
   6.1838879e+01   1.6946274e+02
   6.0285550e+01   1.7048089e+02
   5.8718028e+01   1.7148487e+02
   5.7109207e+01   1.7239230e+02
   5.5514509e+01   1.7336715e+02
   5.3880427e+01   1.7424457e+02
   5.2234339e+01   1.7510661e+02
   5.0576388e+01   1.7595312e+02
   4.8906722e+01   1.7678394e+02
   4.7203232e+01   1.7751525e+02
   4.5511418e+01   1.7831404e+02
   4.3787762e+01   1.7901260e+02
   4.2074415e+01   1.7977882e+02
   4.0331225e+01   1.8044412e+02
   3.8578931e+01   1.8109251e+02
   3.6817696e+01   1.8172387e+02
   3.5031341e+01   1.8225305e+02
   3.3253576e+01   1.8284986e+02
   3.1467374e+01   1.8342931e+02
   2.9659115e+01   1.8390580e+02
   2.7844470e+01   1.8436446e+02
   2.6023616e+01   1.8480519e+02
   2.4196729e+01   1.8522793e+02
   2.2363988e+01   1.8563259e+02
   2.0516073e+01   1.8593303e+02
   1.8673022e+01   1.8630123e+02
   1.6816882e+01   1.8656489e+02
   1.4957335e+01   1.8681006e+02
   1.3094566e+01   1.8703668e+02
   1.1228760e+01   1.8724472e+02
   9.3601015e+00   1.8743414e+02
   7.4887776e+00   1.8760490e+02
   5.6123855e+00   1.8767041e+02
   3.7354321e+00   1.8771715e+02
   1.8589622e+00   1.8783171e+02
  -1.8589622e+00   1.8783171e+02
  -3.7354321e+00   1.8771715e+02
  -5.6123855e+00   1.8767041e+02
  -7.4887776e+00   1.8760490e+02
  -9.3601015e+00   1.8743414e+02
  -1.1228760e+01   1.8724472e+02
  -1.3094566e+01   1.8703668e+02
  -1.4957335e+01   1.8681006e+02
  -1.6816882e+01   1.8656489e+02
  -1.8673022e+01   1.8630123e+02
  -2.0516073e+01   1.8593303e+02
  -2.2363988e+01   1.8563259e+02
  -2.4196729e+01   1.8522793e+02
  -2.6023616e+01   1.8480519e+02
  -2.7844470e+01   1.8436446e+02
  -2.9659115e+01   1.8390580e+02
  -3.1467374e+01   1.8342931e+02
  -3.3253576e+01   1.8284986e+02
  -3.5031341e+01   1.8225305e+02
  -3.6817696e+01   1.8172387e+02
  -3.8578931e+01   1.8109251e+02
  -4.0331225e+01   1.8044412e+02
  -4.2074415e+01   1.7977882e+02
  -4.3787762e+01   1.7901260e+02
  -4.5511418e+01   1.7831404e+02
  -4.7203232e+01   1.7751525e+02
  -4.8906722e+01   1.7678394e+02
  -5.0576388e+01   1.7595312e+02
  -5.2234339e+01   1.7510661e+02
  -5.3880427e+01   1.7424457e+02
  -5.5514509e+01   1.7336715e+02
  -5.7109207e+01   1.7239230e+02
  -5.8718028e+01   1.7148487e+02
  -6.0285550e+01   1.7048089e+02
  -6.1838879e+01   1.6946274e+02
  -6.3377889e+01   1.6843062e+02
  -6.4902456e+01   1.6738470e+02
  -6.6412458e+01   1.6632518e+02
  -6.7907777e+01   1.6525224e+02
  -6.9354578e+01   1.6408629e+02
  -7.0784871e+01   1.6290798e+02
  -7.2233860e+01   1.6179660e+02
  -7.3631624e+01   1.6059385e+02
  -7.5012578e+01   1.5937937e+02
  -7.6338967e+01   1.5807539e+02
  -7.7685244e+01   1.5683849e+02
  -7.9014440e+01   1.5559051e+02
  -8.0286485e+01   1.5425486e+02
  -8.1539747e+01   1.5290938e+02
  -8.2774157e+01   1.5155431e+02
  -8.3989649e+01   1.5018990e+02
  -8.5186160e+01   1.4881639e+02
  -8.6363631e+01   1.4743402e+02
  -8.7477486e+01   1.4596875e+02
  -8.8615967e+01   1.4456985e+02
  -8.9689254e+01   1.4308944e+02
  -9.0741833e+01   1.4160208e+02
  -9.1773671e+01   1.4010804e+02
  -9.2784740e+01   1.3860758e+02
  -9.3775017e+01   1.3710097e+02
  -9.4694875e+01   1.3551748e+02
  -9.5642798e+01   1.3399986e+02
  -9.6518865e+01   1.3240691e+02
  -9.7372683e+01   1.3080989e+02
  -9.8204259e+01   1.2920911e+02
  -9.9013605e+01   1.2760483e+02
  -9.9800734e+01   1.2599736e+02
  -1.0051122e+02   1.2431961e+02
  -1.0125330e+02   1.2270712e+02
  -1.0191744e+02   1.2102604e+02
  -1.0255815e+02   1.1934401e+02
  -1.0317547e+02   1.1766134e+02
  -1.0376944e+02   1.1597832e+02
  -1.0434013e+02   1.1429525e+02
  -1.0482857e+02   1.1254906e+02
  -1.0535225e+02   1.1086737e+02
  -1.0579255e+02   1.0912435e+02
  -1.0620859e+02   1.0738368e+02
  -1.0660046e+02   1.0564567e+02
  -1.0696827e+02   1.0391063e+02
  -1.0731210e+02   1.0217887e+02
  -1.0756875e+02   1.0039159e+02
  -1.0780046e+02   9.8609470e+01
  -1.0807185e+02   9.6890636e+01
  -1.0825465e+02   9.5119136e+01
  -1.0841291e+02   9.3353737e+01
  -1.0848058e+02   9.1538902e+01
  -1.0858963e+02   8.9787308e+01
  -1.0860727e+02   8.7988237e+01
  -1.0866772e+02   8.6251703e+01
  -1.0863601e+02   8.4469664e+01
  -1.0857962e+02   8.2696954e+01
  -1.0849873e+02   8.0933886e+01
  -1.0832359e+02   7.9129689e+01
  -1.0819375e+02   7.7387542e+01
  -1.0796906e+02   7.5606295e+01
  -1.0771966e+02   7.3837349e+01
  -1.0744578e+02   7.2081021e+01
  -1.0707525e+02   7.0290095e+01
  -1.0675263e+02   6.8560659e+01
  -1.0633289e+02   6.6798702e+01
  -1.0588870e+02   6.5052064e+01
  -1.0542032e+02   6.3321057e+01
  -1.0492802e+02   6.1605991e+01
  -1.0441207e+02   5.9907167e+01
  -1.0379721e+02   5.8182543e+01
  -1.0315842e+02   5.6476274e+01
  -1.0249601e+02   5.4788665e+01
  -1.0173350e+02   5.3079956e+01
  -1.0102438e+02   5.1431335e+01
  -1.0021501e+02   4.9763751e+01
  -9.9382532e+01   4.8117562e+01
  -9.8448961e+01   4.6456104e+01
  -9.7492239e+01   4.4818197e+01
  -9.6512747e+01   4.3204134e+01
  -9.5510865e+01   4.1614206e+01
  -9.4407244e+01   4.0014901e+01
  -9.3281339e+01   3.8441894e+01
  -9.2133568e+01   3.6895469e+01
  -9.0883636e+01   3.5344515e+01
  -8.9612060e+01   3.3822312e+01
  -8.8237965e+01   3.2299366e+01
  -8.6842544e+01   3.0807347e+01
  -8.5426278e+01   2.9346526e+01
  -8.3907470e+01   2.7889853e+01
  -8.2285803e+01   2.6440058e+01
  -8.0561009e+01   2.4999878e+01
  -7.8815838e+01   2.3596899e+01
  -7.7050864e+01   2.2231383e+01
  -7.5099772e+01   2.0857233e+01
  -7.3045449e+01   1.9502049e+01
  -7.0887867e+01   1.8168595e+01
  -6.8627054e+01   1.6859642e+01
  -6.6263090e+01   1.5577961e+01
  -6.3711613e+01   1.4307353e+01
  -6.0972253e+01   1.3053135e+01
  -5.7959886e+01   1.1803349e+01
  -5.4673848e+01   1.0565883e+01
  -5.1113628e+01   9.3486399e+00
  -4.6937510e+01   8.1006243e+00
  -4.2143584e+01   6.8400183e+00
  -3.6045350e+01   5.4808969e+00
  -2.7523925e+01   3.9039817e+00


==> data/apotelesma_pi4_3.dat <==
   4.5544142e+00   6.4599617e-01
   6.7227264e+00   1.0222281e+00
   8.4889185e+00   1.3777746e+00
   1.0051408e+01   1.7347039e+00
   1.1410714e+01   2.0870100e+00
   1.2763841e+01   2.4666502e+00
   1.4012390e+01   2.8535794e+00
   1.5156566e+01   3.2447660e+00
   1.6294202e+01   3.6590960e+00
   1.7424950e+01   4.0964764e+00
   1.8548463e+01   4.5568099e+00
   1.9567527e+01   5.0151668e+00
   2.0579172e+01   5.4943329e+00
   2.1583084e+01   5.9942048e+00
   2.2482870e+01   6.4869525e+00
   2.3470662e+01   7.0269488e+00
   2.4354291e+01   7.5576797e+00
   2.5324762e+01   8.1373476e+00
   2.6191076e+01   8.7056045e+00
   2.7048462e+01   9.2919697e+00
   2.7896646e+01   9.8963204e+00
   2.8735353e+01   1.0518530e+01
   2.9564312e+01   1.1158469e+01
   3.0383253e+01   1.1816003e+01
   3.1099073e+01   1.2453820e+01
   3.1897549e+01   1.3145204e+01
   3.2685214e+01   1.3853763e+01
   3.3370130e+01   1.4539408e+01
   3.4135792e+01   1.5280959e+01
   3.4799009e+01   1.5997467e+01
   3.5451229e+01   1.6728729e+01
   3.6182227e+01   1.7518174e+01
   3.6811327e+01   1.8279394e+01
   3.7428740e+01   1.9054906e+01
   3.8034244e+01   1.9844554e+01
   3.8627618e+01   2.0648175e+01
   3.9208644e+01   2.1465606e+01
   3.9777105e+01   2.2296679e+01
   4.0332788e+01   2.3141223e+01
   4.0789245e+01   2.3948435e+01
   4.1319246e+01   2.4818540e+01
   4.1835847e+01   2.5701593e+01
   4.2254165e+01   2.6544218e+01
   4.2743889e+01   2.7451776e+01
   4.3136014e+01   2.8316856e+01
   4.3515045e+01   2.9192480e+01
   4.3963294e+01   3.0135010e+01
   4.4315056e+01   3.1032012e+01
   4.4653210e+01   3.1939017e+01
   4.4977590e+01   3.2855842e+01
   4.5288035e+01   3.3782301e+01
   4.5584384e+01   3.4718207e+01
   4.5866481e+01   3.5663369e+01
   4.6134170e+01   3.6617596e+01
   4.6387299e+01   3.7580693e+01
   4.6625717e+01   3.8552464e+01
   4.6772851e+01   3.9468220e+01
   4.6982057e+01   4.0455980e+01
   4.7101004e+01   4.1385812e+01
   4.7280457e+01   4.2388777e+01
   4.7370715e+01   4.3331921e+01
   4.7519895e+01   4.4349291e+01
   4.7580985e+01   4.5304966e+01
   4.7627662e+01   4.6266249e+01
   4.7659823e+01   4.7232947e+01
   4.7677362e+01   4.8204866e+01
   4.7680180e+01   4.9181810e+01
   4.7668179e+01   5.0163580e+01
   4.7641262e+01   5.1149977e+01
   4.7531916e+01   5.2066947e+01
   4.7475633e+01   5.3061325e+01
   4.7404170e+01   5.4059732e+01
   4.7252265e+01   5.4986121e+01
   4.7150947e+01   5.5991322e+01
   4.6970560e+01   5.6922811e+01
   4.6776221e+01   5.7856246e+01
   4.6567872e+01   5.8791439e+01
   4.6406764e+01   5.9807209e+01
   4.6169444e+01   6.0745967e+01
   4.5917953e+01   6.1685911e+01
   4.5593339e+01   6.2546042e+01
   4.5314180e+01   6.3487204e+01
   4.5020723e+01   6.4428988e+01
   4.4712927e+01   6.5371203e+01
   4.4335128e+01   6.6230555e+01
   4.3999379e+01   6.7172499e+01
   4.3595238e+01   6.8030105e+01
   4.3178318e+01   6.8886304e+01
   4.2748607e+01   6.9740925e+01
   4.2357500e+01   7.0679574e+01
   4.1901320e+01   7.1531038e+01
   4.1432322e+01   7.2380403e+01
   4.0901693e+01   7.3140218e+01
   4.0407926e+01   7.3984387e+01
   3.9901341e+01   7.4825951e+01
   3.9335774e+01   7.5576034e+01
   3.8804456e+01   7.6411414e+01
   3.8215957e+01   7.7154071e+01
   3.7659955e+01   7.7982612e+01
   3.7048597e+01   7.8717225e+01
   3.6426296e+01   7.9447372e+01
   3.5793081e+01   8.0172909e+01
   3.5148981e+01   8.0893690e+01
   3.4494030e+01   8.1609570e+01
   3.3828260e+01   8.2320403e+01
   3.3151708e+01   8.3026046e+01
   3.2428260e+01   8.3633115e+01
   3.1731192e+01   8.4327584e+01
   3.0989184e+01   8.4922497e+01
   3.0238440e+01   8.5510974e+01
   2.9511411e+01   8.6187508e+01
   2.8742415e+01   8.6763089e+01
   2.7964850e+01   8.7331879e+01
   2.7178774e+01   8.7893767e+01
   2.6384248e+01   8.8448637e+01
   2.5581334e+01   8.8996378e+01
   2.4743432e+01   8.9440497e+01
   2.3924899e+01   8.9973380e+01
   2.3073445e+01   9.0401914e+01
   2.2239568e+01   9.0919534e+01
   2.1374851e+01   9.1332118e+01
   2.0504102e+01   9.1736480e+01
   1.9627399e+01   9.2132541e+01
   1.8744821e+01   9.2520223e+01
   1.7856449e+01   9.2899447e+01
   1.6962363e+01   9.3270136e+01
   1.6062645e+01   9.3632214e+01
   1.5141457e+01   9.3886880e+01
   1.4231714e+01   9.4231355e+01
   1.3302648e+01   9.4467982e+01
   1.2383225e+01   9.4794598e+01
   1.1446637e+01   9.5012970e+01
   1.0506918e+01   9.5222081e+01
   9.5641612e+00   9.5421889e+01
   8.6184576e+00   9.5612354e+01
   7.6699002e+00   9.5793437e+01
   6.7115983e+00   9.5865345e+01
   5.7586114e+00   9.6027488e+01
   4.8030522e+00   9.6180147e+01
   3.8410266e+00   9.6223368e+01
   2.8786169e+00   9.6256966e+01
   1.9179089e+00   9.6380919e+01
   9.5401984e-01   9.6395279e+01
  -9.5401984e-01   9.6395279e+01
  -1.9179089e+00   9.6380919e+01
  -2.8786169e+00   9.6256966e+01
  -3.8410266e+00   9.6223368e+01
  -4.8030522e+00   9.6180147e+01
  -5.7586114e+00   9.6027488e+01
  -6.7115983e+00   9.5865345e+01
  -7.6699002e+00   9.5793437e+01
  -8.6184576e+00   9.5612354e+01
  -9.5641612e+00   9.5421889e+01
  -1.0506918e+01   9.5222081e+01
  -1.1446637e+01   9.5012970e+01
  -1.2383225e+01   9.4794598e+01
  -1.3302648e+01   9.4467982e+01
  -1.4231714e+01   9.4231355e+01
  -1.5141457e+01   9.3886880e+01
  -1.6062645e+01   9.3632214e+01
  -1.6962363e+01   9.3270136e+01
  -1.7856449e+01   9.2899447e+01
  -1.8744821e+01   9.2520223e+01
  -1.9627399e+01   9.2132541e+01
  -2.0504102e+01   9.1736480e+01
  -2.1374851e+01   9.1332118e+01
  -2.2239568e+01   9.0919534e+01
  -2.3073445e+01   9.0401914e+01
  -2.3924899e+01   8.9973380e+01
  -2.4743432e+01   8.9440497e+01
  -2.5581334e+01   8.8996378e+01
  -2.6384248e+01   8.8448637e+01
  -2.7178774e+01   8.7893767e+01
  -2.7964850e+01   8.7331879e+01
  -2.8742415e+01   8.6763089e+01
  -2.9511411e+01   8.6187508e+01
  -3.0238440e+01   8.5510974e+01
  -3.0989184e+01   8.4922497e+01
  -3.1731192e+01   8.4327584e+01
  -3.2428260e+01   8.3633115e+01
  -3.3151708e+01   8.3026046e+01
  -3.3828260e+01   8.2320403e+01
  -3.4494030e+01   8.1609570e+01
  -3.5148981e+01   8.0893690e+01
  -3.5793081e+01   8.0172909e+01
  -3.6426296e+01   7.9447372e+01
  -3.7048597e+01   7.8717225e+01
  -3.7659955e+01   7.7982612e+01
  -3.8215957e+01   7.7154071e+01
  -3.8804456e+01   7.6411414e+01
  -3.9335774e+01   7.5576034e+01
  -3.9901341e+01   7.4825951e+01
  -4.0407926e+01   7.3984387e+01
  -4.0901693e+01   7.3140218e+01
  -4.1432322e+01   7.2380403e+01
  -4.1901320e+01   7.1531038e+01
  -4.2357500e+01   7.0679574e+01
  -4.2748607e+01   6.9740925e+01
  -4.3178318e+01   6.8886304e+01
  -4.3595238e+01   6.8030105e+01
  -4.3999379e+01   6.7172499e+01
  -4.4335128e+01   6.6230555e+01
  -4.4712927e+01   6.5371203e+01
  -4.5020723e+01   6.4428988e+01
  -4.5314180e+01   6.3487204e+01
  -4.5593339e+01   6.2546042e+01
  -4.5917953e+01   6.1685911e+01
  -4.6169444e+01   6.0745967e+01
  -4.6406764e+01   5.9807209e+01
  -4.6567872e+01   5.8791439e+01
  -4.6776221e+01   5.7856246e+01
  -4.6970560e+01   5.6922811e+01
  -4.7150947e+01   5.5991322e+01
  -4.7252265e+01   5.4986121e+01
  -4.7404170e+01   5.4059732e+01
  -4.7475633e+01   5.3061325e+01
  -4.7531916e+01   5.2066947e+01
  -4.7641262e+01   5.1149977e+01
  -4.7668179e+01   5.0163580e+01
  -4.7680180e+01   4.9181810e+01
  -4.7677362e+01   4.8204866e+01
  -4.7659823e+01   4.7232947e+01
  -4.7627662e+01   4.6266249e+01
  -4.7580985e+01   4.5304966e+01
  -4.7519895e+01   4.4349291e+01
  -4.7370715e+01   4.3331921e+01
  -4.7280457e+01   4.2388777e+01
  -4.7101004e+01   4.1385812e+01
  -4.6982057e+01   4.0455980e+01
  -4.6772851e+01   3.9468220e+01
  -4.6625717e+01   3.8552464e+01
  -4.6387299e+01   3.7580693e+01
  -4.6134170e+01   3.6617596e+01
  -4.5866481e+01   3.5663369e+01
  -4.5584384e+01   3.4718207e+01
  -4.5288035e+01   3.3782301e+01
  -4.4977590e+01   3.2855842e+01
  -4.4653210e+01   3.1939017e+01
  -4.4315056e+01   3.1032012e+01
  -4.3963294e+01   3.0135010e+01
  -4.3515045e+01   2.9192480e+01
  -4.3136014e+01   2.8316856e+01
  -4.2743889e+01   2.7451776e+01
  -4.2254165e+01   2.6544218e+01
  -4.1835847e+01   2.5701593e+01
  -4.1319246e+01   2.4818540e+01
  -4.0789245e+01   2.3948435e+01
  -4.0332788e+01   2.3141223e+01
  -3.9777105e+01   2.2296679e+01
  -3.9208644e+01   2.1465606e+01
  -3.8627618e+01   2.0648175e+01
  -3.8034244e+01   1.9844554e+01
  -3.7428740e+01   1.9054906e+01
  -3.6811327e+01   1.8279394e+01
  -3.6182227e+01   1.7518174e+01
  -3.5451229e+01   1.6728729e+01
  -3.4799009e+01   1.5997467e+01
  -3.4135792e+01   1.5280959e+01
  -3.3370130e+01   1.4539408e+01
  -3.2685214e+01   1.3853763e+01
  -3.1897549e+01   1.3145204e+01
  -3.1099073e+01   1.2453820e+01
  -3.0383253e+01   1.1816003e+01
  -2.9564312e+01   1.1158469e+01
  -2.8735353e+01   1.0518530e+01
  -2.7896646e+01   9.8963204e+00
  -2.7048462e+01   9.2919697e+00
  -2.6191076e+01   8.7056045e+00
  -2.5324762e+01   8.1373476e+00
  -2.4354291e+01   7.5576797e+00
  -2.3470662e+01   7.0269488e+00
  -2.2482870e+01   6.4869525e+00
  -2.1583084e+01   5.9942048e+00
  -2.0579172e+01   5.4943329e+00
  -1.9567527e+01   5.0151668e+00
  -1.8548463e+01   4.5568099e+00
  -1.7424950e+01   4.0964764e+00
  -1.6294202e+01   3.6590960e+00
  -1.5156566e+01   3.2447660e+00
  -1.4012390e+01   2.8535794e+00
  -1.2763841e+01   2.4666502e+00
  -1.1410714e+01   2.0870100e+00
  -1.0051408e+01   1.7347039e+00
  -8.4889185e+00   1.3777746e+00
  -6.7227264e+00   1.0222281e+00
  -4.5544142e+00   6.4599617e-01


==> data/apotelesma_pi6_3.dat <==
   9.9009005e-01   1.4043395e-01
   1.5323862e+00   2.3300788e-01
   1.9741671e+00   3.2041269e-01
   2.3157656e+00   3.9966216e-01
   2.6559420e+00   4.8576958e-01
   2.9945935e+00   5.7871408e-01
   3.2826229e+00   6.6849588e-01
   3.5691268e+00   7.6409006e-01
   3.8540178e+00   8.6547480e-01
   4.1372088e+00   9.7262709e-01
   4.3700567e+00   1.0735940e+00
   4.6497093e+00   1.1917228e+00
   4.8790994e+00   1.3026470e+00
   5.1548883e+00   1.4316516e+00
   5.3805159e+00   1.5524331e+00
   5.6042194e+00   1.6778633e+00
   5.8259284e+00   1.8079155e+00
   6.0455729e+00   1.9425623e+00
   6.2630833e+00   2.0817750e+00
   6.4783904e+00   2.2255242e+00
   6.6914252e+00   2.3737795e+00
   6.9021191e+00   2.5265097e+00
   7.1104042e+00   2.6836824e+00
   7.2696127e+00   2.8271419e+00
   7.4730609e+00   2.9926345e+00
   7.6739030e+00   3.1624693e+00
   7.8260372e+00   3.3170983e+00
   8.0216660e+00   3.4950501e+00
   8.2144954e+00   3.6772361e+00
   8.3590310e+00   3.8427335e+00
   8.5462784e+00   4.0328186e+00
   8.6855346e+00   4.2052334e+00
   8.8669619e+00   4.4030656e+00
   9.0007207e+00   4.5822512e+00
   9.1760937e+00   4.7876721e+00
   9.3041408e+00   4.9734760e+00
   9.4293719e+00   5.1623102e+00
   9.5953544e+00   5.3785848e+00
   9.7145640e+00   5.5737999e+00
   9.8308116e+00   5.7719271e+00
   9.9440509e+00   5.9729265e+00
   1.0096839e+01   6.2029302e+00
   1.0203661e+01   6.4099764e+00
   1.0307335e+01   6.6197687e+00
   1.0407817e+01   6.8322646e+00
   1.0505063e+01   7.0474211e+00
   1.0599030e+01   7.2651946e+00
   1.0689676e+01   7.4855408e+00
   1.0776959e+01   7.7084150e+00
   1.0860836e+01   7.9337716e+00
   1.0941269e+01   8.1615649e+00
   1.1018215e+01   8.3917481e+00
   1.1091636e+01   8.6242743e+00
   1.1161493e+01   8.8590958e+00
   1.1188896e+01   9.0646898e+00
   1.1251826e+01   9.3035698e+00
   1.1311082e+01   9.5446021e+00
   1.1328738e+01   9.7551112e+00
   1.1380865e+01   9.9999211e+00
   1.1429213e+01   1.0246736e+01
   1.1436855e+01   1.0461757e+01
   1.1477882e+01   1.0712059e+01
   1.1478822e+01   1.0929737e+01
   1.1512409e+01   1.1183333e+01
   1.1506544e+01   1.1403484e+01
   1.1532577e+01   1.1660174e+01
   1.1519810e+01   1.1882612e+01
   1.1538179e+01   1.2142196e+01
   1.1518417e+01   1.2366733e+01
   1.1495307e+01   1.2592077e+01
   1.1468833e+01   1.2818185e+01
   1.1471941e+01   1.3082606e+01
   1.1438307e+01   1.3310433e+01
   1.1401254e+01   1.3538885e+01
   1.1360766e+01   1.3767916e+01
   1.1316828e+01   1.3997479e+01
   1.1269425e+01   1.4227528e+01
   1.1218544e+01   1.4458018e+01
   1.1164171e+01   1.4688900e+01
   1.1106293e+01   1.4920129e+01
   1.1044898e+01   1.5151658e+01
   1.0979974e+01   1.5383438e+01
   1.0882872e+01   1.5574437e+01
   1.0811270e+01   1.5806295e+01
   1.0736110e+01   1.6038265e+01
   1.0629987e+01   1.6228474e+01
   1.0548105e+01   1.6460254e+01
   1.0462643e+01   1.6692007e+01
   1.0347462e+01   1.6881055e+01
   1.0255244e+01   1.7112348e+01
   1.0134155e+01   1.7300329e+01
   1.0010327e+01   1.7487591e+01
   9.9081667e+00   1.7717738e+01
   9.7784304e+00   1.7903695e+01
   9.6459610e+00   1.8088821e+01
   9.5338466e+00   1.8317431e+01
   9.3954781e+00   1.8501013e+01
   9.2543868e+00   1.8683651e+01
   9.1105779e+00   1.8865309e+01
   8.9640571e+00   1.9045949e+01
   8.8148302e+00   1.9225537e+01
   8.6629039e+00   1.9404036e+01
   8.5082851e+00   1.9581409e+01
   8.3509812e+00   1.9757622e+01
   8.1910000e+00   1.9932637e+01
   8.0283499e+00   2.0106419e+01
   7.8449636e+00   2.0232314e+01
   7.6774693e+00   2.0403344e+01
   7.5073354e+00   2.0573039e+01
   7.3179026e+00   2.0694221e+01
   7.1429925e+00   2.0860972e+01
   6.9654759e+00   2.1026285e+01
   6.7701163e+00   2.1142505e+01
   6.5878984e+00   2.1304685e+01
   6.3888184e+00   2.1417411e+01
   6.1881412e+00   2.1528282e+01
   5.9992158e+00   2.1685465e+01
   5.7949138e+00   2.1792693e+01
   5.5890660e+00   2.1897999e+01
   5.3816903e+00   2.2001362e+01
   5.1728051e+00   2.2102762e+01
   4.9624290e+00   2.2202180e+01
   4.7505807e+00   2.2299596e+01
   4.5372793e+00   2.2394990e+01
   4.3225442e+00   2.2488344e+01
   4.1063947e+00   2.2579637e+01
   3.8888508e+00   2.2668852e+01
   3.6699325e+00   2.2755968e+01
   3.4496599e+00   2.2840969e+01
   3.2210815e+00   2.2874323e+01
   2.9986576e+00   2.2954968e+01
   2.7689618e+00   2.2983806e+01
   2.5444729e+00   2.3060045e+01
   2.3187356e+00   2.3134087e+01
   2.0872827e+00   2.3156117e+01
   1.8556210e+00   2.3175832e+01
   1.6272658e+00   2.3243107e+01
   1.3947572e+00   2.3258217e+01
   1.1621092e+00   2.3271001e+01
   9.3133926e-01   2.3331419e+01
   6.9798239e-01   2.3339566e+01
   4.6455573e-01   2.3345378e+01
   2.3108261e-01   2.3348857e+01
  -2.3108261e-01   2.3348857e+01
  -4.6455573e-01   2.3345378e+01
  -6.9798239e-01   2.3339566e+01
  -9.3133926e-01   2.3331419e+01
  -1.1621092e+00   2.3271001e+01
  -1.3947572e+00   2.3258217e+01
  -1.6272658e+00   2.3243107e+01
  -1.8556210e+00   2.3175832e+01
  -2.0872827e+00   2.3156117e+01
  -2.3187356e+00   2.3134087e+01
  -2.5444729e+00   2.3060045e+01
  -2.7689618e+00   2.2983806e+01
  -2.9986576e+00   2.2954968e+01
  -3.2210815e+00   2.2874323e+01
  -3.4496599e+00   2.2840969e+01
  -3.6699325e+00   2.2755968e+01
  -3.8888508e+00   2.2668852e+01
  -4.1063947e+00   2.2579637e+01
  -4.3225442e+00   2.2488344e+01
  -4.5372793e+00   2.2394990e+01
  -4.7505807e+00   2.2299596e+01
  -4.9624290e+00   2.2202180e+01
  -5.1728051e+00   2.2102762e+01
  -5.3816903e+00   2.2001362e+01
  -5.5890660e+00   2.1897999e+01
  -5.7949138e+00   2.1792693e+01
  -5.9992158e+00   2.1685465e+01
  -6.1881412e+00   2.1528282e+01
  -6.3888184e+00   2.1417411e+01
  -6.5878984e+00   2.1304685e+01
  -6.7701163e+00   2.1142505e+01
  -6.9654759e+00   2.1026285e+01
  -7.1429925e+00   2.0860972e+01
  -7.3179026e+00   2.0694221e+01
  -7.5073354e+00   2.0573039e+01
  -7.6774693e+00   2.0403344e+01
  -7.8449636e+00   2.0232314e+01
  -8.0283499e+00   2.0106419e+01
  -8.1910000e+00   1.9932637e+01
  -8.3509812e+00   1.9757622e+01
  -8.5082851e+00   1.9581409e+01
  -8.6629039e+00   1.9404036e+01
  -8.8148302e+00   1.9225537e+01
  -8.9640571e+00   1.9045949e+01
  -9.1105779e+00   1.8865309e+01
  -9.2543868e+00   1.8683651e+01
  -9.3954781e+00   1.8501013e+01
  -9.5338466e+00   1.8317431e+01
  -9.6459610e+00   1.8088821e+01
  -9.7784304e+00   1.7903695e+01
  -9.9081667e+00   1.7717738e+01
  -1.0010327e+01   1.7487591e+01
  -1.0134155e+01   1.7300329e+01
  -1.0255244e+01   1.7112348e+01
  -1.0347462e+01   1.6881055e+01
  -1.0462643e+01   1.6692007e+01
  -1.0548105e+01   1.6460254e+01
  -1.0629987e+01   1.6228474e+01
  -1.0736110e+01   1.6038265e+01
  -1.0811270e+01   1.5806295e+01
  -1.0882872e+01   1.5574437e+01
  -1.0979974e+01   1.5383438e+01
  -1.1044898e+01   1.5151658e+01
  -1.1106293e+01   1.4920129e+01
  -1.1164171e+01   1.4688900e+01
  -1.1218544e+01   1.4458018e+01
  -1.1269425e+01   1.4227528e+01
  -1.1316828e+01   1.3997479e+01
  -1.1360766e+01   1.3767916e+01
  -1.1401254e+01   1.3538885e+01
  -1.1438307e+01   1.3310433e+01
  -1.1471941e+01   1.3082606e+01
  -1.1468833e+01   1.2818185e+01
  -1.1495307e+01   1.2592077e+01
  -1.1518417e+01   1.2366733e+01
  -1.1538179e+01   1.2142196e+01
  -1.1519810e+01   1.1882612e+01
  -1.1532577e+01   1.1660174e+01
  -1.1506544e+01   1.1403484e+01
  -1.1512409e+01   1.1183333e+01
  -1.1478822e+01   1.0929737e+01
  -1.1477882e+01   1.0712059e+01
  -1.1436855e+01   1.0461757e+01
  -1.1429213e+01   1.0246736e+01
  -1.1380865e+01   9.9999211e+00
  -1.1328738e+01   9.7551112e+00
  -1.1311082e+01   9.5446021e+00
  -1.1251826e+01   9.3035698e+00
  -1.1188896e+01   9.0646898e+00
  -1.1161493e+01   8.8590958e+00
  -1.1091636e+01   8.6242743e+00
  -1.1018215e+01   8.3917481e+00
  -1.0941269e+01   8.1615649e+00
  -1.0860836e+01   7.9337716e+00
  -1.0776959e+01   7.7084150e+00
  -1.0689676e+01   7.4855408e+00
  -1.0599030e+01   7.2651946e+00
  -1.0505063e+01   7.0474211e+00
  -1.0407817e+01   6.8322646e+00
  -1.0307335e+01   6.6197687e+00
  -1.0203661e+01   6.4099764e+00
  -1.0096839e+01   6.2029302e+00
  -9.9440509e+00   5.9729265e+00
  -9.8308116e+00   5.7719271e+00
  -9.7145640e+00   5.5737999e+00
  -9.5953544e+00   5.3785848e+00
  -9.4293719e+00   5.1623102e+00
  -9.3041408e+00   4.9734760e+00
  -9.1760937e+00   4.7876721e+00
  -9.0007207e+00   4.5822512e+00
  -8.8669619e+00   4.4030656e+00
  -8.6855346e+00   4.2052334e+00
  -8.5462784e+00   4.0328186e+00
  -8.3590310e+00   3.8427335e+00
  -8.2144954e+00   3.6772361e+00
  -8.0216660e+00   3.4950501e+00
  -7.8260372e+00   3.3170983e+00
  -7.6739030e+00   3.1624693e+00
  -7.4730609e+00   2.9926345e+00
  -7.2696127e+00   2.8271419e+00
  -7.1104042e+00   2.6836824e+00
  -6.9021191e+00   2.5265097e+00
  -6.6914252e+00   2.3737795e+00
  -6.4783904e+00   2.2255242e+00
  -6.2630833e+00   2.0817750e+00
  -6.0455729e+00   1.9425623e+00
  -5.8259284e+00   1.8079155e+00
  -5.6042194e+00   1.6778633e+00
  -5.3805159e+00   1.5524331e+00
  -5.1548883e+00   1.4316516e+00
  -4.8790994e+00   1.3026470e+00
  -4.6497093e+00   1.1917228e+00
  -4.3700567e+00   1.0735940e+00
  -4.1372088e+00   9.7262709e-01
  -3.8540178e+00   8.6547480e-01
  -3.5691268e+00   7.6409006e-01
  -3.2826229e+00   6.6849588e-01
  -2.9945935e+00   5.7871408e-01
  -2.6559420e+00   4.8576958e-01
  -2.3157656e+00   3.9966216e-01
  -1.9741671e+00   3.2041269e-01
  -1.5323862e+00   2.3300788e-01
  -9.9009005e-01   1.4043395e-01


==> data/apotelesma_pi6_3_3.dat <==
   1.0890991e+00   1.5447734e-01
   1.6806816e+00   2.5555703e-01
   2.1222296e+00   3.4444364e-01
   2.5128520e+00   4.3367596e-01
   2.9018626e+00   5.3074824e-01
   3.2400519e+00   6.2614966e-01
   3.5765892e+00   7.2836119e-01
   3.8624797e+00   8.2689199e-01
   4.1467280e+00   9.3120706e-01
   4.4779201e+00   1.0527258e+00
   4.7585062e+00   1.1690245e+00
   4.9887506e+00   1.2786193e+00
   5.2655627e+00   1.4058270e+00
   5.5403005e+00   1.5386910e+00
   5.8128788e+00   1.6771822e+00
   6.0353132e+00   1.8069297e+00
   6.3034635e+00   1.9561053e+00
   6.5216023e+00   2.0955200e+00
   6.7375593e+00   2.2394852e+00
   6.9985531e+00   2.4042159e+00
   7.2097750e+00   2.5576639e+00
   7.4186043e+00   2.7155683e+00
   7.6249730e+00   2.8778963e+00
   7.8288137e+00   3.0446144e+00
   8.0764757e+00   3.2342757e+00
   8.2748714e+00   3.4101325e+00
   8.4705344e+00   3.5902711e+00
   8.6633992e+00   3.7746541e+00
   8.8077645e+00   3.9428143e+00
   8.9950442e+00   4.1351154e+00
   9.1793360e+00   4.3315459e+00
   9.3605762e+00   4.5320650e+00
   9.5387014e+00   4.7366312e+00
   9.7136491e+00   4.9452018e+00
   9.8410281e+00   5.1346048e+00
   1.0009668e+01   5.3506116e+00
   1.0174950e+01   5.5704928e+00
   1.0293198e+01   5.7697546e+00
   1.0451830e+01   5.9968115e+00
   1.0606928e+01   6.2276056e+00
   1.0715572e+01   6.4363432e+00
   1.0863687e+01   6.6740389e+00
   1.0965760e+01   6.8887299e+00
   1.1106680e+01   7.1331385e+00
   1.1201988e+01   7.3536021e+00
   1.1293981e+01   7.5766741e+00
   1.1423858e+01   7.8305794e+00
   1.1508809e+01   8.0591455e+00
   1.1590314e+01   8.2901821e+00
   1.1708708e+01   8.5531367e+00
   1.1782905e+01   8.7893776e+00
   1.1853531e+01   9.0279456e+00
   1.1920548e+01   9.2687931e+00
   1.1983919e+01   9.5118713e+00
   1.2043604e+01   9.7571314e+00
   1.2099566e+01   1.0004524e+01
   1.2151770e+01   1.0253998e+01
   1.2200179e+01   1.0505504e+01
   1.2244759e+01   1.0758991e+01
   1.2285473e+01   1.1014407e+01
   1.2322289e+01   1.1271699e+01
   1.2355173e+01   1.1530816e+01
   1.2384092e+01   1.1791703e+01
   1.2409014e+01   1.2054309e+01
   1.2394395e+01   1.2283382e+01
   1.2411585e+01   1.2548907e+01
   1.2424689e+01   1.2815990e+01
   1.2399237e+01   1.3048330e+01
   1.2404449e+01   1.3318020e+01
   1.2371782e+01   1.3552177e+01
   1.2369003e+01   1.3824264e+01
   1.2329040e+01   1.4060042e+01
   1.2318177e+01   1.4334313e+01
   1.2270841e+01   1.4571512e+01
   1.2219983e+01   1.4809187e+01
   1.2197025e+01   1.5086172e+01
   1.2138692e+01   1.5324968e+01
   1.2076793e+01   1.5564095e+01
   1.2011317e+01   1.5803505e+01
   1.1942251e+01   1.6043150e+01
   1.1869584e+01   1.6282981e+01
   1.1793306e+01   1.6522952e+01
   1.1713407e+01   1.6763013e+01
   1.1629877e+01   1.7003116e+01
   1.1542709e+01   1.7243212e+01
   1.1451893e+01   1.7483253e+01
   1.1357423e+01   1.7723190e+01
   1.1259291e+01   1.7962972e+01
   1.1131361e+01   1.8159923e+01
   1.1026315e+01   1.8398991e+01
   1.0917594e+01   1.8637761e+01
   1.0780352e+01   1.8832791e+01
   1.0664702e+01   1.9070570e+01
   1.0521399e+01   1.9264025e+01
   1.0398816e+01   1.9500631e+01
   1.0249462e+01   1.9692347e+01
   1.0119949e+01   1.9927597e+01
   9.9645556e+00   2.0117409e+01
   9.8063739e+00   2.0306096e+01
   9.6454106e+00   2.0493622e+01
   9.5025120e+00   2.0725401e+01
   9.3355529e+00   2.0910702e+01
   9.1658341e+00   2.1094726e+01
   8.9933644e+00   2.1277439e+01
   8.8181531e+00   2.1458802e+01
   8.6402102e+00   2.1638779e+01
   8.4595460e+00   2.1817334e+01
   8.2585622e+00   2.1947634e+01
   8.0729566e+00   2.2123062e+01
   7.8846650e+00   2.2296963e+01
   7.6936994e+00   2.2469301e+01
   7.4843489e+00   2.2592577e+01
   7.2885487e+00   2.2761526e+01
   7.0753438e+00   2.2881040e+01
   6.8747688e+00   2.3046476e+01
   6.6577770e+00   2.3162124e+01
   6.4524899e+00   2.3323923e+01
   6.2317809e+00   2.3435601e+01
   6.0094824e+00   2.3545193e+01
   5.7974942e+00   2.3701246e+01
   5.5715896e+00   2.3806719e+01
   5.3441543e+00   2.3910040e+01
   5.1152086e+00   2.4011188e+01
   4.8847734e+00   2.4110143e+01
   4.6528696e+00   2.4206885e+01
   4.4195185e+00   2.4301396e+01
   4.1847417e+00   2.4393656e+01
   3.9485607e+00   2.4483645e+01
   3.7109977e+00   2.4571345e+01
   3.4651028e+00   2.4607226e+01
   3.2253380e+00   2.4690225e+01
   2.9842591e+00   2.4770884e+01
   2.7364052e+00   2.4799488e+01
   2.4932641e+00   2.4875362e+01
   2.2443900e+00   2.4899050e+01
   1.9992820e+00   2.4970090e+01
   1.7494853e+00   2.4988834e+01
   1.5025067e+00   2.5054989e+01
   1.2518859e+00   2.5068761e+01
   1.0011398e+00   2.5080026e+01
   7.5029370e-01   2.5088784e+01
   4.9937254e-01   2.5095032e+01
   2.4840143e-01   2.5098771e+01
  -2.4840143e-01   2.5098771e+01
  -4.9937254e-01   2.5095032e+01
  -7.5029370e-01   2.5088784e+01
  -1.0011398e+00   2.5080026e+01
  -1.2518859e+00   2.5068761e+01
  -1.5025067e+00   2.5054989e+01
  -1.7494853e+00   2.4988834e+01
  -1.9992820e+00   2.4970090e+01
  -2.2443900e+00   2.4899050e+01
  -2.4932641e+00   2.4875362e+01
  -2.7364052e+00   2.4799488e+01
  -2.9842591e+00   2.4770884e+01
  -3.2253380e+00   2.4690225e+01
  -3.4651028e+00   2.4607226e+01
  -3.7109977e+00   2.4571345e+01
  -3.9485607e+00   2.4483645e+01
  -4.1847417e+00   2.4393656e+01
  -4.4195185e+00   2.4301396e+01
  -4.6528696e+00   2.4206885e+01
  -4.8847734e+00   2.4110143e+01
  -5.1152086e+00   2.4011188e+01
  -5.3441543e+00   2.3910040e+01
  -5.5715896e+00   2.3806719e+01
  -5.7974942e+00   2.3701246e+01
  -6.0094824e+00   2.3545193e+01
  -6.2317809e+00   2.3435601e+01
  -6.4524899e+00   2.3323923e+01
  -6.6577770e+00   2.3162124e+01
  -6.8747688e+00   2.3046476e+01
  -7.0753438e+00   2.2881040e+01
  -7.2885487e+00   2.2761526e+01
  -7.4843489e+00   2.2592577e+01
  -7.6936994e+00   2.2469301e+01
  -7.8846650e+00   2.2296963e+01
  -8.0729566e+00   2.2123062e+01
  -8.2585622e+00   2.1947634e+01
  -8.4595460e+00   2.1817334e+01
  -8.6402102e+00   2.1638779e+01
  -8.8181531e+00   2.1458802e+01
  -8.9933644e+00   2.1277439e+01
  -9.1658341e+00   2.1094726e+01
  -9.3355529e+00   2.0910702e+01
  -9.5025120e+00   2.0725401e+01
  -9.6454106e+00   2.0493622e+01
  -9.8063739e+00   2.0306096e+01
  -9.9645556e+00   2.0117409e+01
  -1.0119949e+01   1.9927597e+01
  -1.0249462e+01   1.9692347e+01
  -1.0398816e+01   1.9500631e+01
  -1.0521399e+01   1.9264025e+01
  -1.0664702e+01   1.9070570e+01
  -1.0780352e+01   1.8832791e+01
  -1.0917594e+01   1.8637761e+01
  -1.1026315e+01   1.8398991e+01
  -1.1131361e+01   1.8159923e+01
  -1.1259291e+01   1.7962972e+01
  -1.1357423e+01   1.7723190e+01
  -1.1451893e+01   1.7483253e+01
  -1.1542709e+01   1.7243212e+01
  -1.1629877e+01   1.7003116e+01
  -1.1713407e+01   1.6763013e+01
  -1.1793306e+01   1.6522952e+01
  -1.1869584e+01   1.6282981e+01
  -1.1942251e+01   1.6043150e+01
  -1.2011317e+01   1.5803505e+01
  -1.2076793e+01   1.5564095e+01
  -1.2138692e+01   1.5324968e+01
  -1.2197025e+01   1.5086172e+01
  -1.2219983e+01   1.4809187e+01
  -1.2270841e+01   1.4571512e+01
  -1.2318177e+01   1.4334313e+01
  -1.2329040e+01   1.4060042e+01
  -1.2369003e+01   1.3824264e+01
  -1.2371782e+01   1.3552177e+01
  -1.2404449e+01   1.3318020e+01
  -1.2399237e+01   1.3048330e+01
  -1.2424689e+01   1.2815990e+01
  -1.2411585e+01   1.2548907e+01
  -1.2394395e+01   1.2283382e+01
  -1.2409014e+01   1.2054309e+01
  -1.2384092e+01   1.1791703e+01
  -1.2355173e+01   1.1530816e+01
  -1.2322289e+01   1.1271699e+01
  -1.2285473e+01   1.1014407e+01
  -1.2244759e+01   1.0758991e+01
  -1.2200179e+01   1.0505504e+01
  -1.2151770e+01   1.0253998e+01
  -1.2099566e+01   1.0004524e+01
  -1.2043604e+01   9.7571314e+00
  -1.1983919e+01   9.5118713e+00
  -1.1920548e+01   9.2687931e+00
  -1.1853531e+01   9.0279456e+00
  -1.1782905e+01   8.7893776e+00
  -1.1708708e+01   8.5531367e+00
  -1.1590314e+01   8.2901821e+00
  -1.1508809e+01   8.0591455e+00
  -1.1423858e+01   7.8305794e+00
  -1.1293981e+01   7.5766741e+00
  -1.1201988e+01   7.3536021e+00
  -1.1106680e+01   7.1331385e+00
  -1.0965760e+01   6.8887299e+00
  -1.0863687e+01   6.6740389e+00
  -1.0715572e+01   6.4363432e+00
  -1.0606928e+01   6.2276056e+00
  -1.0451830e+01   5.9968115e+00
  -1.0293198e+01   5.7697546e+00
  -1.0174950e+01   5.5704928e+00
  -1.0009668e+01   5.3506116e+00
  -9.8410281e+00   5.1346048e+00
  -9.7136491e+00   4.9452018e+00
  -9.5387014e+00   4.7366312e+00
  -9.3605762e+00   4.5320650e+00
  -9.1793360e+00   4.3315459e+00
  -8.9950442e+00   4.1351154e+00
  -8.8077645e+00   3.9428143e+00
  -8.6633992e+00   3.7746541e+00
  -8.4705344e+00   3.5902711e+00
  -8.2748714e+00   3.4101325e+00
  -8.0764757e+00   3.2342757e+00
  -7.8288137e+00   3.0446144e+00
  -7.6249730e+00   2.8778963e+00
  -7.4186043e+00   2.7155683e+00
  -7.2097750e+00   2.5576639e+00
  -6.9985531e+00   2.4042159e+00
  -6.7375593e+00   2.2394852e+00
  -6.5216023e+00   2.0955200e+00
  -6.3034635e+00   1.9561053e+00
  -6.0353132e+00   1.8069297e+00
  -5.8128788e+00   1.6771822e+00
  -5.5403005e+00   1.5386910e+00
  -5.2655627e+00   1.4058270e+00
  -4.9887506e+00   1.2786193e+00
  -4.7585062e+00   1.1690245e+00
  -4.4779201e+00   1.0527258e+00
  -4.1467280e+00   9.3120706e-01
  -3.8624797e+00   8.2689199e-01
  -3.5765892e+00   7.2836119e-01
  -3.2400519e+00   6.2614966e-01
  -2.9018626e+00   5.3074824e-01
  -2.5128520e+00   4.3367596e-01
  -2.1222296e+00   3.4444364e-01
  -1.6806816e+00   2.5555703e-01
  -1.0890991e+00   1.5447734e-01


==> data/apotelesmapi2n.dat <==
   8.3167564e+00   1.1796452e+00
   1.0380680e+01   1.5784405e+00
   1.2042419e+01   1.9545174e+00
   1.3401877e+01   2.3129385e+00
   1.4755233e+01   2.6987199e+00
   1.5905710e+01   3.0738256e+00
   1.7148030e+01   3.4921427e+00
   1.8285664e+01   3.9146532e+00
   1.9318874e+01   4.3383294e+00
   2.0247987e+01   4.7601514e+00
   2.1170497e+01   5.2009663e+00
   2.2086119e+01   5.6606833e+00
   2.2994567e+01   6.1392077e+00
   2.3799204e+01   6.6096812e+00
   2.4596644e+01   7.0968369e+00
   2.5482433e+01   7.6292587e+00
   2.6168924e+01   8.1208010e+00
   2.6943262e+01   8.6574036e+00
   2.7709399e+01   9.2102773e+00
   2.8467088e+01   9.7793108e+00
   2.9121836e+01   1.0330956e+01
   2.9768323e+01   1.0896647e+01
   3.0406334e+01   1.1476274e+01
   3.1128854e+01   1.2105967e+01
   3.1748905e+01   1.2714049e+01
   3.2267375e+01   1.3297612e+01
   3.2869356e+01   1.3931813e+01
   3.3461807e+01   1.4579352e+01
   3.4044520e+01   1.5240101e+01
   3.4526432e+01   1.5872160e+01
   3.4999045e+01   1.6515352e+01
   3.5552188e+01   1.7213132e+01
   3.6005239e+01   1.7879115e+01
   3.6448463e+01   1.8555849e+01
   3.6881691e+01   1.9243204e+01
   3.7304754e+01   1.9941046e+01
   3.7717487e+01   2.0649241e+01
   3.8119726e+01   2.1367650e+01
   3.8511307e+01   2.2096135e+01
   3.8892071e+01   2.2834554e+01
   3.9176132e+01   2.3531271e+01
   3.9535302e+01   2.4288267e+01
   3.9798513e+01   2.5001568e+01
   4.0135502e+01   2.5776569e+01
   4.0377315e+01   2.6505894e+01
   4.0608506e+01   2.7242600e+01
   4.0828950e+01   2.7986547e+01
   4.1038527e+01   2.8737593e+01
   4.1237117e+01   2.9495595e+01
   4.1424603e+01   3.0260408e+01
   4.1600867e+01   3.1031884e+01
   4.1765797e+01   3.1809876e+01
   4.1919280e+01   3.2594233e+01
   4.2061204e+01   3.3384803e+01
   4.2113762e+01   3.4118485e+01
   4.2232881e+01   3.4920248e+01
   4.2263704e+01   3.5663277e+01
   4.2359629e+01   3.6475633e+01
   4.2368367e+01   3.7227429e+01
   4.2366268e+01   3.7983014e+01
   4.2353256e+01   3.8742247e+01
   4.2402368e+01   3.9573213e+01
   4.2366630e+01   4.0340038e+01
   4.2319760e+01   4.1110071e+01
   4.2261691e+01   4.1883165e+01
   4.2192356e+01   4.2659174e+01
   4.2042086e+01   4.3366150e+01
   4.1950753e+01   4.4146850e+01
   4.1847976e+01   4.4930022e+01
   4.1666275e+01   4.5641664e+01
   4.1541179e+01   4.6428660e+01
   4.1338546e+01   4.7142493e+01
   4.1190940e+01   4.7932729e+01
   4.0967217e+01   4.8648198e+01
   4.0796923e+01   4.9441087e+01
   4.0551966e+01   5.0157632e+01
   4.0296732e+01   5.0874192e+01
   4.0031198e+01   5.1590631e+01
   3.9755340e+01   5.2306815e+01
   3.9469138e+01   5.3022610e+01
   3.9172572e+01   5.3737879e+01
   3.8865624e+01   5.4452486e+01
   3.8548278e+01   5.5166297e+01
   3.8164064e+01   5.5796633e+01
   3.7826709e+01   5.6507877e+01
   3.7478923e+01   5.7217920e+01
   3.7066743e+01   5.7842429e+01
   3.6698914e+01   5.8549122e+01
   3.6268378e+01   5.9168951e+01
   3.5829099e+01   5.9785999e+01
   3.5431635e+01   6.0486438e+01
   3.4974046e+01   6.1098086e+01
   3.4507753e+01   6.1706604e+01
   3.4032772e+01   6.2311880e+01
   3.3549123e+01   6.2913801e+01
   3.3056824e+01   6.3512254e+01
   3.2555898e+01   6.4107125e+01
   3.2046366e+01   6.4698303e+01
   3.1528253e+01   6.5285674e+01
   3.1001585e+01   6.5869126e+01
   3.0424710e+01   6.6357645e+01
   2.9881923e+01   6.6932508e+01
   2.9290818e+01   6.7411409e+01
   2.8732047e+01   6.7977272e+01
   2.8126868e+01   6.8446178e+01
   2.7552258e+01   6.9002631e+01
   2.6933170e+01   6.9461172e+01
   2.6307659e+01   6.9914212e+01
   2.5675773e+01   7.0361671e+01
   2.5070901e+01   7.0897743e+01
   2.4425471e+01   7.1334118e+01
   2.3773814e+01   7.1764655e+01
   2.3115983e+01   7.2189274e+01
   2.2422488e+01   7.2512358e+01
   2.1753426e+01   7.2924608e+01
   2.1078356e+01   7.3330709e+01
   2.0397334e+01   7.3730582e+01
   1.9684718e+01   7.4027507e+01
   1.8992932e+01   7.4414438e+01
   1.8271611e+01   7.4697779e+01
   1.7569307e+01   7.5071496e+01
   1.6839539e+01   7.5341024e+01
   1.6126971e+01   7.5701260e+01
   1.5389022e+01   7.5956751e+01
   1.4647573e+01   7.6205043e+01
   1.3902696e+01   7.6446092e+01
   1.3154461e+01   7.6679855e+01
   1.2402939e+01   7.6906288e+01
   1.1648202e+01   7.7125349e+01
   1.0890323e+01   7.7336995e+01
   1.0129375e+01   7.7541188e+01
   9.3654303e+00   7.7737885e+01
   8.5875962e+00   7.7827651e+01
   7.8188763e+00   7.8009135e+01
   7.0473846e+00   7.8183018e+01
   6.2652151e+00   7.8249582e+01
   5.4894030e+00   7.8408076e+01
   4.7050608e+00   7.8459049e+01
   3.9202482e+00   7.8502176e+01
   3.1390321e+00   7.8637373e+01
   2.3525145e+00   7.8664831e+01
   1.5657617e+00   7.8684423e+01
   7.7885229e-01   7.8696146e+01
  -7.7885229e-01   7.8696146e+01
  -1.5657617e+00   7.8684423e+01
  -2.3525145e+00   7.8664831e+01
  -3.1390321e+00   7.8637373e+01
  -3.9202482e+00   7.8502176e+01
  -4.7050608e+00   7.8459049e+01
  -5.4894030e+00   7.8408076e+01
  -6.2652151e+00   7.8249582e+01
  -7.0473846e+00   7.8183018e+01
  -7.8188763e+00   7.8009135e+01
  -8.5875962e+00   7.7827651e+01
  -9.3654303e+00   7.7737885e+01
  -1.0129375e+01   7.7541188e+01
  -1.0890323e+01   7.7336995e+01
  -1.1648202e+01   7.7125349e+01
  -1.2402939e+01   7.6906288e+01
  -1.3154461e+01   7.6679855e+01
  -1.3902696e+01   7.6446092e+01
  -1.4647573e+01   7.6205043e+01
  -1.5389022e+01   7.5956751e+01
  -1.6126971e+01   7.5701260e+01
  -1.6839539e+01   7.5341024e+01
  -1.7569307e+01   7.5071496e+01
  -1.8271611e+01   7.4697779e+01
  -1.8992932e+01   7.4414438e+01
  -1.9684718e+01   7.4027507e+01
  -2.0397334e+01   7.3730582e+01
  -2.1078356e+01   7.3330709e+01
  -2.1753426e+01   7.2924608e+01
  -2.2422488e+01   7.2512358e+01
  -2.3115983e+01   7.2189274e+01
  -2.3773814e+01   7.1764655e+01
  -2.4425471e+01   7.1334118e+01
  -2.5070901e+01   7.0897743e+01
  -2.5675773e+01   7.0361671e+01
  -2.6307659e+01   6.9914212e+01
  -2.6933170e+01   6.9461172e+01
  -2.7552258e+01   6.9002631e+01
  -2.8126868e+01   6.8446178e+01
  -2.8732047e+01   6.7977272e+01
  -2.9290818e+01   6.7411409e+01
  -2.9881923e+01   6.6932508e+01
  -3.0424710e+01   6.6357645e+01
  -3.1001585e+01   6.5869126e+01
  -3.1528253e+01   6.5285674e+01
  -3.2046366e+01   6.4698303e+01
  -3.2555898e+01   6.4107125e+01
  -3.3056824e+01   6.3512254e+01
  -3.3549123e+01   6.2913801e+01
  -3.4032772e+01   6.2311880e+01
  -3.4507753e+01   6.1706604e+01
  -3.4974046e+01   6.1098086e+01
  -3.5431635e+01   6.0486438e+01
  -3.5829099e+01   5.9785999e+01
  -3.6268378e+01   5.9168951e+01
  -3.6698914e+01   5.8549122e+01
  -3.7066743e+01   5.7842429e+01
  -3.7478923e+01   5.7217920e+01
  -3.7826709e+01   5.6507877e+01
  -3.8164064e+01   5.5796633e+01
  -3.8548278e+01   5.5166297e+01
  -3.8865624e+01   5.4452486e+01
  -3.9172572e+01   5.3737879e+01
  -3.9469138e+01   5.3022610e+01
  -3.9755340e+01   5.2306815e+01
  -4.0031198e+01   5.1590631e+01
  -4.0296732e+01   5.0874192e+01
  -4.0551966e+01   5.0157632e+01
  -4.0796923e+01   4.9441087e+01
  -4.0967217e+01   4.8648198e+01
  -4.1190940e+01   4.7932729e+01
  -4.1338546e+01   4.7142493e+01
  -4.1541179e+01   4.6428660e+01
  -4.1666275e+01   4.5641664e+01
  -4.1847976e+01   4.4930022e+01
  -4.1950753e+01   4.4146850e+01
  -4.2042086e+01   4.3366150e+01
  -4.2192356e+01   4.2659174e+01
  -4.2261691e+01   4.1883165e+01
  -4.2319760e+01   4.1110071e+01
  -4.2366630e+01   4.0340038e+01
  -4.2402368e+01   3.9573213e+01
  -4.2353256e+01   3.8742247e+01
  -4.2366268e+01   3.7983014e+01
  -4.2368367e+01   3.7227429e+01
  -4.2359629e+01   3.6475633e+01
  -4.2263704e+01   3.5663277e+01
  -4.2232881e+01   3.4920248e+01
  -4.2113762e+01   3.4118485e+01
  -4.2061204e+01   3.3384803e+01
  -4.1919280e+01   3.2594233e+01
  -4.1765797e+01   3.1809876e+01
  -4.1600867e+01   3.1031884e+01
  -4.1424603e+01   3.0260408e+01
  -4.1237117e+01   2.9495595e+01
  -4.1038527e+01   2.8737593e+01
  -4.0828950e+01   2.7986547e+01
  -4.0608506e+01   2.7242600e+01
  -4.0377315e+01   2.6505894e+01
  -4.0135502e+01   2.5776569e+01
  -3.9798513e+01   2.5001568e+01
  -3.9535302e+01   2.4288267e+01
  -3.9176132e+01   2.3531271e+01
  -3.8892071e+01   2.2834554e+01
  -3.8511307e+01   2.2096135e+01
  -3.8119726e+01   2.1367650e+01
  -3.7717487e+01   2.0649241e+01
  -3.7304754e+01   1.9941046e+01
  -3.6881691e+01   1.9243204e+01
  -3.6448463e+01   1.8555849e+01
  -3.6005239e+01   1.7879115e+01
  -3.5552188e+01   1.7213132e+01
  -3.4999045e+01   1.6515352e+01
  -3.4526432e+01   1.5872160e+01
  -3.4044520e+01   1.5240101e+01
  -3.3461807e+01   1.4579352e+01
  -3.2869356e+01   1.3931813e+01
  -3.2267375e+01   1.3297612e+01
  -3.1748905e+01   1.2714049e+01
  -3.1128854e+01   1.2105967e+01
  -3.0406334e+01   1.1476274e+01
  -2.9768323e+01   1.0896647e+01
  -2.9121836e+01   1.0330956e+01
  -2.8467088e+01   9.7793108e+00
  -2.7709399e+01   9.2102773e+00
  -2.6943262e+01   8.6574036e+00
  -2.6168924e+01   8.1208010e+00
  -2.5482433e+01   7.6292587e+00
  -2.4596644e+01   7.0968369e+00
  -2.3799204e+01   6.6096812e+00
  -2.2994567e+01   6.1392077e+00
  -2.2086119e+01   5.6606833e+00
  -2.1170497e+01   5.2009663e+00
  -2.0247987e+01   4.7601514e+00
  -1.9318874e+01   4.3383294e+00
  -1.8285664e+01   3.9146532e+00
  -1.7148030e+01   3.4921427e+00
  -1.5905710e+01   3.0738256e+00
  -1.4755233e+01   2.6987199e+00
  -1.3401877e+01   2.3129385e+00
  -1.2042419e+01   1.9545174e+00
  -1.0380680e+01   1.5784405e+00
  -8.3167564e+00   1.1796452e+00


==> data/apotelesmapi2n3.dat <==
   8.6137834e+00   1.2217754e+00
   1.0776135e+01   1.6385715e+00
   1.2437253e+01   2.0185999e+00
   1.3894593e+01   2.3979730e+00
   1.5247074e+01   2.7886772e+00
   1.6592993e+01   3.2066452e+00
   1.7735963e+01   3.6118733e+00
   1.8970154e+01   4.0611910e+00
   2.0001865e+01   4.4917046e+00
   2.0929409e+01   4.9203488e+00
   2.1947396e+01   5.3918275e+00
   2.2861071e+01   5.8593038e+00
   2.3767494e+01   6.3455676e+00
   2.4570029e+01   6.8237599e+00
   2.5461370e+01   7.3463351e+00
   2.6248822e+01   7.8587101e+00
   2.7123994e+01   8.4171806e+00
   2.7895321e+01   8.9633189e+00
   2.8658351e+01   9.5256977e+00
   2.9318263e+01   1.0071715e+01
   3.0064291e+01   1.0665291e+01
   3.0801294e+01   1.1274764e+01
   3.1435471e+01   1.1864701e+01
   3.2060856e+01   1.2468421e+01
   3.2677235e+01   1.3085805e+01
   3.3376855e+01   1.3754836e+01
   3.3974209e+01   1.4400109e+01
   3.4561921e+01   1.5058673e+01
   3.5048514e+01   1.5689541e+01
   3.5616741e+01   1.6373386e+01
   3.6174723e+01   1.7070132e+01
   3.6632255e+01   1.7736062e+01
   3.7169588e+01   1.8457295e+01
   3.7606972e+01   1.9145644e+01
   3.8034244e+01   1.9844554e+01
   3.8539427e+01   2.0601033e+01
   3.8945499e+01   2.1321542e+01
   3.9340953e+01   2.2052198e+01
   3.9725628e+01   2.2792860e+01
   4.0099363e+01   2.3543387e+01
   4.0376276e+01   2.4252141e+01
   4.0728177e+01   2.5021103e+01
   4.1068678e+01   2.5799490e+01
   4.1313483e+01   2.6533114e+01
   4.1631269e+01   2.7329059e+01
   4.1854165e+01   2.8078263e+01
   4.2066191e+01   2.8834625e+01
   4.2349139e+01   2.9655361e+01
   4.2538486e+01   3.0426423e+01
   4.2716598e+01   3.1204202e+01
   4.2883361e+01   3.1988551e+01
   4.3038660e+01   3.2779319e+01
   4.3182384e+01   3.3576356e+01
   4.3314425e+01   3.4379509e+01
   4.3356973e+01   3.5125673e+01
   4.3465958e+01   3.5939818e+01
   4.3562950e+01   3.6759616e+01
   4.3572069e+01   3.7519659e+01
   4.3645428e+01   3.8349532e+01
   4.3632044e+01   3.9117832e+01
   4.3681407e+01   3.9957160e+01
   4.3645196e+01   4.0733118e+01
   4.3597797e+01   4.1512312e+01
   4.3539143e+01   4.2294598e+01
   4.3469167e+01   4.3079827e+01
   4.3387806e+01   4.3867850e+01
   4.3294996e+01   4.4658519e+01
   4.3190677e+01   4.5451683e+01
   4.3074789e+01   4.6247189e+01
   4.2947277e+01   4.7044887e+01
   4.2741406e+01   4.7770098e+01
   4.2591229e+01   4.8571053e+01
   4.2364100e+01   4.9297901e+01
   4.2191080e+01   5.0101525e+01
   4.1942546e+01   5.0829448e+01
   4.1746520e+01   5.1635144e+01
   4.1476451e+01   5.2363575e+01
   4.1195965e+01   5.3091737e+01
   4.0905038e+01   5.3819493e+01
   4.0603652e+01   5.4546709e+01
   4.0291788e+01   5.5273247e+01
   3.9969431e+01   5.5998970e+01
   3.9636565e+01   5.6723740e+01
   3.9293178e+01   5.7447421e+01
   3.8939259e+01   5.8169873e+01
   3.8574798e+01   5.8890958e+01
   3.8145833e+01   5.9526342e+01
   3.7761112e+01   6.0243742e+01
   3.7313576e+01   6.0874108e+01
   3.6908598e+01   6.1587299e+01
   3.6442523e+01   6.2212157e+01
   3.5967627e+01   6.2833827e+01
   3.5532736e+01   6.3539473e+01
   3.5039376e+01   6.4154908e+01
   3.4537246e+01   6.4766802e+01
   3.4026368e+01   6.5375043e+01
   3.3506765e+01   6.5979517e+01
   3.2978462e+01   6.6580110e+01
   3.2441485e+01   6.7176708e+01
   3.1895861e+01   6.7769197e+01
   3.1299941e+01   6.8266564e+01
   3.0738021e+01   6.8850084e+01
   3.0167550e+01   6.9429165e+01
   2.9549626e+01   6.9911584e+01
   2.8963072e+01   7.0481065e+01
   2.8330990e+01   7.0952907e+01
   2.7692360e+01   7.1419138e+01
   2.7082449e+01   7.1973266e+01
   2.6429934e+01   7.2428369e+01
   2.5771019e+01   7.2877600e+01
   2.5105756e+01   7.3320877e+01
   2.4434198e+01   7.3758118e+01
   2.3756399e+01   7.4189241e+01
   2.3072416e+01   7.4614165e+01
   2.2382303e+01   7.5032809e+01
   2.1686120e+01   7.5445094e+01
   2.0983924e+01   7.5850939e+01
   2.0250076e+01   7.6153624e+01
   1.9537001e+01   7.6546101e+01
   1.8794336e+01   7.6834777e+01
   1.8070636e+01   7.7213613e+01
   1.7319422e+01   7.7488048e+01
   1.6585361e+01   7.7852976e+01
   1.5825871e+01   7.8112943e+01
   1.5062839e+01   7.8365495e+01
   1.4296337e+01   7.8610589e+01
   1.3526438e+01   7.8848180e+01
   1.2769136e+01   7.9176948e+01
   1.1991675e+01   7.9399558e+01
   1.1197093e+01   7.9515502e+01
   1.0414344e+01   7.9722653e+01
   9.6285714e+00   7.9922091e+01
   8.8398500e+00   8.0113776e+01
   8.0382836e+00   8.0198167e+01
   7.2448909e+00   8.0374135e+01
   6.4487819e+00   8.0542245e+01
   5.6430504e+00   8.0602705e+01
   4.8367547e+00   8.0655104e+01
   4.0349628e+00   8.0799314e+01
   3.2267814e+00   8.0835623e+01
   2.4182773e+00   8.0863848e+01
   1.6095314e+00   8.0883987e+01
   8.0161418e-01   8.0996033e+01
  -8.0161418e-01   8.0996033e+01
  -1.6095314e+00   8.0883987e+01
  -2.4182773e+00   8.0863848e+01
  -3.2267814e+00   8.0835623e+01
  -4.0349628e+00   8.0799314e+01
  -4.8367547e+00   8.0655104e+01
  -5.6430504e+00   8.0602705e+01
  -6.4487819e+00   8.0542245e+01
  -7.2448909e+00   8.0374135e+01
  -8.0382836e+00   8.0198167e+01
  -8.8398500e+00   8.0113776e+01
  -9.6285714e+00   7.9922091e+01
  -1.0414344e+01   7.9722653e+01
  -1.1197093e+01   7.9515502e+01
  -1.1991675e+01   7.9399558e+01
  -1.2769136e+01   7.9176948e+01
  -1.3526438e+01   7.8848180e+01
  -1.4296337e+01   7.8610589e+01
  -1.5062839e+01   7.8365495e+01
  -1.5825871e+01   7.8112943e+01
  -1.6585361e+01   7.7852976e+01
  -1.7319422e+01   7.7488048e+01
  -1.8070636e+01   7.7213613e+01
  -1.8794336e+01   7.6834777e+01
  -1.9537001e+01   7.6546101e+01
  -2.0250076e+01   7.6153624e+01
  -2.0983924e+01   7.5850939e+01
  -2.1686120e+01   7.5445094e+01
  -2.2382303e+01   7.5032809e+01
  -2.3072416e+01   7.4614165e+01
  -2.3756399e+01   7.4189241e+01
  -2.4434198e+01   7.3758118e+01
  -2.5105756e+01   7.3320877e+01
  -2.5771019e+01   7.2877600e+01
  -2.6429934e+01   7.2428369e+01
  -2.7082449e+01   7.1973266e+01
  -2.7692360e+01   7.1419138e+01
  -2.8330990e+01   7.0952907e+01
  -2.8963072e+01   7.0481065e+01
  -2.9549626e+01   6.9911584e+01
  -3.0167550e+01   6.9429165e+01
  -3.0738021e+01   6.8850084e+01
  -3.1299941e+01   6.8266564e+01
  -3.1895861e+01   6.7769197e+01
  -3.2441485e+01   6.7176708e+01
  -3.2978462e+01   6.6580110e+01
  -3.3506765e+01   6.5979517e+01
  -3.4026368e+01   6.5375043e+01
  -3.4537246e+01   6.4766802e+01
  -3.5039376e+01   6.4154908e+01
  -3.5532736e+01   6.3539473e+01
  -3.5967627e+01   6.2833827e+01
  -3.6442523e+01   6.2212157e+01
  -3.6908598e+01   6.1587299e+01
  -3.7313576e+01   6.0874108e+01
  -3.7761112e+01   6.0243742e+01
  -3.8145833e+01   5.9526342e+01
  -3.8574798e+01   5.8890958e+01
  -3.8939259e+01   5.8169873e+01
  -3.9293178e+01   5.7447421e+01
  -3.9636565e+01   5.6723740e+01
  -3.9969431e+01   5.5998970e+01
  -4.0291788e+01   5.5273247e+01
  -4.0603652e+01   5.4546709e+01
  -4.0905038e+01   5.3819493e+01
  -4.1195965e+01   5.3091737e+01
  -4.1476451e+01   5.2363575e+01
  -4.1746520e+01   5.1635144e+01
  -4.1942546e+01   5.0829448e+01
  -4.2191080e+01   5.0101525e+01
  -4.2364100e+01   4.9297901e+01
  -4.2591229e+01   4.8571053e+01
  -4.2741406e+01   4.7770098e+01
  -4.2947277e+01   4.7044887e+01
  -4.3074789e+01   4.6247189e+01
  -4.3190677e+01   4.5451683e+01
  -4.3294996e+01   4.4658519e+01
  -4.3387806e+01   4.3867850e+01
  -4.3469167e+01   4.3079827e+01
  -4.3539143e+01   4.2294598e+01
  -4.3597797e+01   4.1512312e+01
  -4.3645196e+01   4.0733118e+01
  -4.3681407e+01   3.9957160e+01
  -4.3632044e+01   3.9117832e+01
  -4.3645428e+01   3.8349532e+01
  -4.3572069e+01   3.7519659e+01
  -4.3562950e+01   3.6759616e+01
  -4.3465958e+01   3.5939818e+01
  -4.3356973e+01   3.5125673e+01
  -4.3314425e+01   3.4379509e+01
  -4.3182384e+01   3.3576356e+01
  -4.3038660e+01   3.2779319e+01
  -4.2883361e+01   3.1988551e+01
  -4.2716598e+01   3.1204202e+01
  -4.2538486e+01   3.0426423e+01
  -4.2349139e+01   2.9655361e+01
  -4.2066191e+01   2.8834625e+01
  -4.1854165e+01   2.8078263e+01
  -4.1631269e+01   2.7329059e+01
  -4.1313483e+01   2.6533114e+01
  -4.1068678e+01   2.5799490e+01
  -4.0728177e+01   2.5021103e+01
  -4.0376276e+01   2.4252141e+01
  -4.0099363e+01   2.3543387e+01
  -3.9725628e+01   2.2792860e+01
  -3.9340953e+01   2.2052198e+01
  -3.8945499e+01   2.1321542e+01
  -3.8539427e+01   2.0601033e+01
  -3.8034244e+01   1.9844554e+01
  -3.7606972e+01   1.9145644e+01
  -3.7169588e+01   1.8457295e+01
  -3.6632255e+01   1.7736062e+01
  -3.6174723e+01   1.7070132e+01
  -3.5616741e+01   1.6373386e+01
  -3.5048514e+01   1.5689541e+01
  -3.4561921e+01   1.5058673e+01
  -3.3974209e+01   1.4400109e+01
  -3.3376855e+01   1.3754836e+01
  -3.2677235e+01   1.3085805e+01
  -3.2060856e+01   1.2468421e+01
  -3.1435471e+01   1.1864701e+01
  -3.0801294e+01   1.1274764e+01
  -3.0064291e+01   1.0665291e+01
  -2.9318263e+01   1.0071715e+01
  -2.8658351e+01   9.5256977e+00
  -2.7895321e+01   8.9633189e+00
  -2.7123994e+01   8.4171806e+00
  -2.6248822e+01   7.8587101e+00
  -2.5461370e+01   7.3463351e+00
  -2.4570029e+01   6.8237599e+00
  -2.3767494e+01   6.3455676e+00
  -2.2861071e+01   5.8593038e+00
  -2.1947396e+01   5.3918275e+00
  -2.0929409e+01   4.9203488e+00
  -2.0001865e+01   4.4917046e+00
  -1.8970154e+01   4.0611910e+00
  -1.7735963e+01   3.6118733e+00
  -1.6592993e+01   3.2066452e+00
  -1.5247074e+01   2.7886772e+00
  -1.3894593e+01   2.3979730e+00
  -1.2437253e+01   2.0185999e+00
  -1.0776135e+01   1.6385715e+00
  -8.6137834e+00   1.2217754e+00


==> data/apotelesmapi2r.dat <==
   3.2672972e+00   4.6343203e-01
   3.4602268e+00   5.2614682e-01
   4.0470425e+00   6.5684601e-01
   4.6315311e+00   7.9932432e-01
   5.1151476e+00   9.3555623e-01
   5.4982700e+00   1.0625570e+00
   5.9773134e+00   1.2172612e+00
   6.3559793e+00   1.3607083e+00
   6.7323349e+00   1.5118421e+00
   7.2036106e+00   1.6935154e+00
   7.5747650e+00   1.8608962e+00
   7.9432534e+00   2.0358598e+00
   8.3089613e+00   2.2183692e+00
   8.6717748e+00   2.4083858e+00
   9.0315803e+00   2.6058698e+00
   9.2924663e+00   2.7820981e+00
   9.6462093e+00   2.9934339e+00
   9.9966166e+00   3.2121109e+00
   1.0343577e+01   3.4380830e+00
   1.0686980e+01   3.6713027e+00
   1.0932469e+01   3.8782877e+00
   1.1268766e+01   4.1249138e+00
   1.1601186e+01   4.3786398e+00
   1.1836421e+01   4.6031670e+00
   1.2161130e+01   4.8700014e+00
   1.2481650e+01   5.1437753e+00
   1.2705802e+01   5.3854066e+00
   1.3018018e+01   5.6719670e+00
   1.3234465e+01   5.9244359e+00
   1.3537996e+01   6.2235575e+00
   1.3746395e+01   6.4866500e+00
   1.4040864e+01   6.7980976e+00
   1.4240878e+01   7.0715902e+00
   1.4525916e+01   7.3951183e+00
   1.4717213e+01   7.6787784e+00
   1.4992454e+01   8.0141320e+00
   1.5174710e+01   8.3077178e+00
   1.5352567e+01   8.6057356e+00
   1.5612692e+01   8.9578927e+00
   1.5781040e+01   9.2654620e+00
   1.5944771e+01   9.5772787e+00
   1.6103819e+01   9.8932811e+00
   1.6342793e+01   1.0266601e+01
   1.6491737e+01   1.0591630e+01
   1.6635788e+01   1.0920648e+01
   1.6774884e+01   1.1253589e+01
   1.6908959e+01   1.1590388e+01
   1.6956038e+01   1.1873616e+01
   1.7080463e+01   1.2217111e+01
   1.7199689e+01   1.2564263e+01
   1.7313656e+01   1.2915004e+01
   1.7342750e+01   1.3208672e+01
   1.7446631e+01   1.3565585e+01
   1.7545083e+01   1.3925877e+01
   1.7560351e+01   1.4226527e+01
   1.7648412e+01   1.4592586e+01
   1.7730885e+01   1.4961809e+01
   1.7731938e+01   1.5268870e+01
   1.7803729e+01   1.5643441e+01
   1.7795322e+01   1.5954201e+01
   1.7856251e+01   1.6333839e+01
   1.7838237e+01   1.6648041e+01
   1.7815711e+01   1.6963503e+01
   1.7860373e+01   1.7349843e+01
   1.7828041e+01   1.7668360e+01
   1.7791110e+01   1.7987952e+01
   1.7819162e+01   1.8380355e+01
   1.7772240e+01   1.8702606e+01
   1.7720641e+01   1.9025742e+01
   1.7664343e+01   1.9349702e+01
   1.7670004e+01   1.9748948e+01
   1.7603496e+01   2.0075033e+01
   1.7532220e+01   2.0401747e+01
   1.7456157e+01   2.0729028e+01
   1.7375289e+01   2.1056812e+01
   1.7289598e+01   2.1385037e+01
   1.7199067e+01   2.1713638e+01
   1.7103682e+01   2.2042551e+01
   1.7003426e+01   2.2371712e+01
   1.6898285e+01   2.2701057e+01
   1.6788245e+01   2.3030519e+01
   1.6673295e+01   2.3360035e+01
   1.6496143e+01   2.3607568e+01
   1.6372158e+01   2.3936425e+01
   1.6243234e+01   2.4265147e+01
   1.6109362e+01   2.4593667e+01
   1.5916578e+01   2.4837724e+01
   1.5773629e+01   2.5165107e+01
   1.5625713e+01   2.5492099e+01
   1.5421420e+01   2.5732855e+01
   1.5264413e+01   2.6058352e+01
   1.5102429e+01   2.6383264e+01
   1.4886654e+01   2.6620246e+01
   1.4715579e+01   2.6943306e+01
   1.4492468e+01   2.7177350e+01
   1.4312312e+01   2.7498322e+01
   1.4081897e+01   2.7729230e+01
   1.3848291e+01   2.7958270e+01
   1.3654995e+01   2.8275451e+01
   1.3414147e+01   2.8501064e+01
   1.3170148e+01   2.8724679e+01
   1.2963781e+01   2.9037568e+01
   1.2712613e+01   2.9257468e+01
   1.2458340e+01   2.9475240e+01
   1.2200979e+01   2.9690842e+01
   1.1940548e+01   2.9904236e+01
   1.1713217e+01   3.0208617e+01
   1.1445768e+01   3.0417830e+01
   1.1175303e+01   3.0624706e+01
   1.0901841e+01   3.0829205e+01
   1.0625404e+01   3.1031287e+01
   1.0346012e+01   3.1230915e+01
   1.0063686e+01   3.1428048e+01
   9.7784502e+00   3.1622649e+01
   9.4903253e+00   3.1814678e+01
   9.1717093e+00   3.1907989e+01
   8.8788394e+00   3.2094489e+01
   8.5831540e+00   3.2278313e+01
   8.2846774e+00   3.2459423e+01
   7.9596744e+00   3.2540645e+01
   7.6566631e+00   3.2715982e+01
   7.3509387e+00   3.2888504e+01
   7.0425275e+00   3.3058173e+01
   6.7115992e+00   3.3126944e+01
   6.3988754e+00   3.3290605e+01
   6.0656550e+00   3.3352928e+01
   5.7487360e+00   3.3510476e+01
   5.4133494e+00   3.3566287e+01
   5.0923551e+00   3.3717620e+01
   4.7549299e+00   3.3766857e+01
   4.4299823e+00   3.3911875e+01
   4.0906477e+00   3.3954478e+01
   3.7509041e+00   3.3993686e+01
   3.4207584e+00   3.4128997e+01
   3.0793031e+00   3.4161497e+01
   2.7375398e+00   3.4190582e+01
   2.3955028e+00   3.4216247e+01
   2.0592124e+00   3.4338312e+01
   1.7157320e+00   3.4357186e+01
   1.3720801e+00   3.4372626e+01
   1.0282910e+00   3.4384628e+01
   6.8439901e-01   3.4393191e+01
   3.4043861e-01   3.4398315e+01
  -3.4043861e-01   3.4398315e+01
  -6.8439901e-01   3.4393191e+01
  -1.0282910e+00   3.4384628e+01
  -1.3720801e+00   3.4372626e+01
  -1.7157320e+00   3.4357186e+01
  -2.0592124e+00   3.4338312e+01
  -2.3955028e+00   3.4216247e+01
  -2.7375398e+00   3.4190582e+01
  -3.0793031e+00   3.4161497e+01
  -3.4207584e+00   3.4128997e+01
  -3.7509041e+00   3.3993686e+01
  -4.0906477e+00   3.3954478e+01
  -4.4299823e+00   3.3911875e+01
  -4.7549299e+00   3.3766857e+01
  -5.0923551e+00   3.3717620e+01
  -5.4133494e+00   3.3566287e+01
  -5.7487360e+00   3.3510476e+01
  -6.0656550e+00   3.3352928e+01
  -6.3988754e+00   3.3290605e+01
  -6.7115992e+00   3.3126944e+01
  -7.0425275e+00   3.3058173e+01
  -7.3509387e+00   3.2888504e+01
  -7.6566631e+00   3.2715982e+01
  -7.9596744e+00   3.2540645e+01
  -8.2846774e+00   3.2459423e+01
  -8.5831540e+00   3.2278313e+01
  -8.8788394e+00   3.2094489e+01
  -9.1717093e+00   3.1907989e+01
  -9.4903253e+00   3.1814678e+01
  -9.7784502e+00   3.1622649e+01
  -1.0063686e+01   3.1428048e+01
  -1.0346012e+01   3.1230915e+01
  -1.0625404e+01   3.1031287e+01
  -1.0901841e+01   3.0829205e+01
  -1.1175303e+01   3.0624706e+01
  -1.1445768e+01   3.0417830e+01
  -1.1713217e+01   3.0208617e+01
  -1.1940548e+01   2.9904236e+01
  -1.2200979e+01   2.9690842e+01
  -1.2458340e+01   2.9475240e+01
  -1.2712613e+01   2.9257468e+01
  -1.2963781e+01   2.9037568e+01
  -1.3170148e+01   2.8724679e+01
  -1.3414147e+01   2.8501064e+01
  -1.3654995e+01   2.8275451e+01
  -1.3848291e+01   2.7958270e+01
  -1.4081897e+01   2.7729230e+01
  -1.4312312e+01   2.7498322e+01
  -1.4492468e+01   2.7177350e+01
  -1.4715579e+01   2.6943306e+01
  -1.4886654e+01   2.6620246e+01
  -1.5102429e+01   2.6383264e+01
  -1.5264413e+01   2.6058352e+01
  -1.5421420e+01   2.5732855e+01
  -1.5625713e+01   2.5492099e+01
  -1.5773629e+01   2.5165107e+01
  -1.5916578e+01   2.4837724e+01
  -1.6109362e+01   2.4593667e+01
  -1.6243234e+01   2.4265147e+01
  -1.6372158e+01   2.3936425e+01
  -1.6496143e+01   2.3607568e+01
  -1.6673295e+01   2.3360035e+01
  -1.6788245e+01   2.3030519e+01
  -1.6898285e+01   2.2701057e+01
  -1.7003426e+01   2.2371712e+01
  -1.7103682e+01   2.2042551e+01
  -1.7199067e+01   2.1713638e+01
  -1.7289598e+01   2.1385037e+01
  -1.7375289e+01   2.1056812e+01
  -1.7456157e+01   2.0729028e+01
  -1.7532220e+01   2.0401747e+01
  -1.7603496e+01   2.0075033e+01
  -1.7670004e+01   1.9748948e+01
  -1.7664343e+01   1.9349702e+01
  -1.7720641e+01   1.9025742e+01
  -1.7772240e+01   1.8702606e+01
  -1.7819162e+01   1.8380355e+01
  -1.7791110e+01   1.7987952e+01
  -1.7828041e+01   1.7668360e+01
  -1.7860373e+01   1.7349843e+01
  -1.7815711e+01   1.6963503e+01
  -1.7838237e+01   1.6648041e+01
  -1.7856251e+01   1.6333839e+01
  -1.7795322e+01   1.5954201e+01
  -1.7803729e+01   1.5643441e+01
  -1.7731938e+01   1.5268870e+01
  -1.7730885e+01   1.4961809e+01
  -1.7648412e+01   1.4592586e+01
  -1.7560351e+01   1.4226527e+01
  -1.7545083e+01   1.3925877e+01
  -1.7446631e+01   1.3565585e+01
  -1.7342750e+01   1.3208672e+01
  -1.7313656e+01   1.2915004e+01
  -1.7199689e+01   1.2564263e+01
  -1.7080463e+01   1.2217111e+01
  -1.6956038e+01   1.1873616e+01
  -1.6908959e+01   1.1590388e+01
  -1.6774884e+01   1.1253589e+01
  -1.6635788e+01   1.0920648e+01
  -1.6491737e+01   1.0591630e+01
  -1.6342793e+01   1.0266601e+01
  -1.6103819e+01   9.8932811e+00
  -1.5944771e+01   9.5772787e+00
  -1.5781040e+01   9.2654620e+00
  -1.5612692e+01   8.9578927e+00
  -1.5352567e+01   8.6057356e+00
  -1.5174710e+01   8.3077178e+00
  -1.4992454e+01   8.0141320e+00
  -1.4717213e+01   7.6787784e+00
  -1.4525916e+01   7.3951183e+00
  -1.4240878e+01   7.0715902e+00
  -1.4040864e+01   6.7980976e+00
  -1.3746395e+01   6.4866500e+00
  -1.3537996e+01   6.2235575e+00
  -1.3234465e+01   5.9244359e+00
  -1.3018018e+01   5.6719670e+00
  -1.2705802e+01   5.3854066e+00
  -1.2481650e+01   5.1437753e+00
  -1.2161130e+01   4.8700014e+00
  -1.1836421e+01   4.6031670e+00
  -1.1601186e+01   4.3786398e+00
  -1.1268766e+01   4.1249138e+00
  -1.0932469e+01   3.8782877e+00
  -1.0686980e+01   3.6713027e+00
  -1.0343577e+01   3.4380830e+00
  -9.9966166e+00   3.2121109e+00
  -9.6462093e+00   2.9934339e+00
  -9.2924663e+00   2.7820981e+00
  -9.0315803e+00   2.6058698e+00
  -8.6717748e+00   2.4083858e+00
  -8.3089613e+00   2.2183692e+00
  -7.9432534e+00   2.0358598e+00
  -7.5747650e+00   1.8608962e+00
  -7.2036106e+00   1.6935154e+00
  -6.7323349e+00   1.5118421e+00
  -6.3559793e+00   1.3607083e+00
  -5.9773134e+00   1.2172612e+00
  -5.4982700e+00   1.0625570e+00
  -5.1151476e+00   9.3555623e-01
  -4.6315311e+00   7.9932432e-01
  -4.0470425e+00   6.5684601e-01
  -3.4602268e+00   5.2614682e-01
  -3.2672972e+00   4.6343203e-01


==> data/apotelesmapi2r33.dat <==
   4.6534232e+00   6.6003956e-01
   5.8329538e+00   8.8693321e-01
   6.8108765e+00   1.1054238e+00
   7.5878276e+00   1.3095313e+00
   8.3612989e+00   1.5292746e+00
   9.0328721e+00   1.7456294e+00
   9.7008857e+00   1.9755550e+00
   1.0365135e+01   2.2190013e+00
   1.1025418e+01   2.4759152e+00
   1.1681531e+01   2.7462412e+00
   1.2236159e+01   3.0060631e+00
   1.2883570e+01   3.3020653e+00
   1.3429600e+01   3.5855037e+00
   1.3971193e+01   3.8801772e+00
   1.4508177e+01   4.1860249e+00
   1.5136182e+01   4.5316649e+00
   1.5663152e+01   4.8606254e+00
   1.6184998e+01   5.2005605e+00
   1.6701556e+01   5.5514000e+00
   1.7212658e+01   5.9130716e+00
   1.7718140e+01   6.2855008e+00
   1.8217838e+01   6.6686106e+00
   1.8618032e+01   7.0270106e+00
   1.9012833e+01   7.3940635e+00
   1.9402108e+01   7.7696969e+00
   1.9878183e+01   8.1919385e+00
   2.0255626e+01   8.5854309e+00
   2.0627141e+01   8.9872716e+00
   2.0992599e+01   9.3973811e+00
   2.1351873e+01   9.8156780e+00
   2.1704834e+01   1.0242079e+01
   2.1961352e+01   1.0632922e+01
   2.2301753e+01   1.1074377e+01
   2.2635476e+01   1.1523681e+01
   2.2962399e+01   1.1980745e+01
   2.3194209e+01   1.2398334e+01
   2.3507643e+01   1.2869759e+01
   2.3726694e+01   1.3299773e+01
   2.4026199e+01   1.3785202e+01
   2.4232088e+01   1.4227294e+01
   2.4517229e+01   1.4726353e+01
   2.4709564e+01   1.5180167e+01
   2.4895240e+01   1.5639279e+01
   2.5158312e+01   1.6157640e+01
   2.5329869e+01   1.6627921e+01
   2.5494501e+01   1.7103228e+01
   2.5652128e+01   1.7583467e+01
   2.5802667e+01   1.8068547e+01
   2.5946036e+01   1.8558373e+01
   2.6082157e+01   1.9052849e+01
   2.6210951e+01   1.9551881e+01
   2.6332341e+01   2.0055369e+01
   2.6446250e+01   2.0563216e+01
   2.6552604e+01   2.1075323e+01
   2.6651329e+01   2.1591587e+01
   2.6665286e+01   2.2048186e+01
   2.6749180e+01   2.2571694e+01
   2.6825239e+01   2.3099059e+01
   2.6818275e+01   2.3564171e+01
   2.6879126e+01   2.4098187e+01
   2.6858163e+01   2.4568254e+01
   2.6903571e+01   2.5108522e+01
   2.6868410e+01   2.5583169e+01
   2.6898153e+01   2.6129282e+01
   2.6848603e+01   2.6608128e+01
   2.6792146e+01   2.7088575e+01
   2.6798350e+01   2.7642331e+01
   2.6727245e+01   2.8126400e+01
   2.6649118e+01   2.8611790e+01
   2.6563936e+01   2.9098407e+01
   2.6471666e+01   2.9586160e+01
   2.6372278e+01   3.0074955e+01
   2.6265742e+01   3.0564699e+01
   2.6152028e+01   3.1055296e+01
   2.6031110e+01   3.1546653e+01
   2.5902961e+01   3.2038674e+01
   2.5767556e+01   3.2531263e+01
   2.5624871e+01   3.3024324e+01
   2.5474883e+01   3.3517761e+01
   2.5257860e+01   3.3931262e+01
   2.5094008e+01   3.4424566e+01
   2.4922799e+01   3.4917962e+01
   2.4686936e+01   3.5329382e+01
   2.4501781e+01   3.5822099e+01
   2.4253596e+01   3.6231521e+01
   2.4054455e+01   3.6723197e+01
   2.3793935e+01   3.7130293e+01
   2.3580779e+01   3.7620565e+01
   2.3307920e+01   3.8025003e+01
   2.3029320e+01   3.8427730e+01
   2.2744987e+01   3.8828669e+01
   2.2504607e+01   3.9314535e+01
   2.2207960e+01   3.9712171e+01
   2.1905601e+01   4.0107788e+01
   2.1597542e+01   4.0501311e+01
   2.1283793e+01   4.0892666e+01
   2.0964368e+01   4.1281779e+01
   2.0639280e+01   4.1668575e+01
   2.0308544e+01   4.2052979e+01
   1.9972175e+01   4.2434918e+01
   1.9630189e+01   4.2814316e+01
   1.9282605e+01   4.3191100e+01
   1.8889589e+01   4.3473480e+01
   1.8531781e+01   4.3844419e+01
   1.8168436e+01   4.4212531e+01
   1.7762492e+01   4.4484872e+01
   1.7389067e+01   4.4846743e+01
   1.6974955e+01   4.5111982e+01
   1.6591554e+01   4.5467355e+01
   1.6169398e+01   4.5725273e+01
   1.5776133e+01   4.6073893e+01
   1.5346060e+01   4.6324275e+01
   1.4912554e+01   4.6570653e+01
   1.4505193e+01   4.6908521e+01
   1.4063976e+01   4.7147053e+01
   1.3619436e+01   4.7381441e+01
   1.3171612e+01   4.7611644e+01
   1.2720543e+01   4.7837619e+01
   1.2290999e+01   4.8156218e+01
   1.1832591e+01   4.8373855e+01
   1.1371056e+01   4.8587129e+01
   1.0906437e+01   4.8796000e+01
   1.0417940e+01   4.8902623e+01
   9.9482580e+00   4.9102364e+01
   9.4756208e+00   4.9297592e+01
   9.0000721e+00   4.9488268e+01
   8.5216557e+00   4.9674353e+01
   8.0244944e+00   4.9757085e+01
   7.5414642e+00   4.9933719e+01
   7.0557024e+00   5.0105659e+01
   6.5543013e+00   5.0173710e+01
   6.0642059e+00   5.0336025e+01
   5.5605508e+00   5.0394149e+01
   5.0663127e+00   5.0546736e+01
   4.5606005e+00   5.0594871e+01
   4.0544322e+00   5.0637946e+01
   3.5548424e+00   5.0775714e+01
   3.0469160e+00   5.0808723e+01
   2.5386849e+00   5.0836651e+01
   2.0301999e+00   5.0859496e+01
   1.5245012e+00   5.0977210e+01
   1.0146613e+00   5.0989905e+01
   5.0472004e-01   5.0997502e+01
  -5.0472004e-01   5.0997502e+01
  -1.0146613e+00   5.0989905e+01
  -1.5245012e+00   5.0977210e+01
  -2.0301999e+00   5.0859496e+01
  -2.5386849e+00   5.0836651e+01
  -3.0469160e+00   5.0808723e+01
  -3.5548424e+00   5.0775714e+01
  -4.0544322e+00   5.0637946e+01
  -4.5606005e+00   5.0594871e+01
  -5.0663127e+00   5.0546736e+01
  -5.5605508e+00   5.0394149e+01
  -6.0642059e+00   5.0336025e+01
  -6.5543013e+00   5.0173710e+01
  -7.0557024e+00   5.0105659e+01
  -7.5414642e+00   4.9933719e+01
  -8.0244944e+00   4.9757085e+01
  -8.5216557e+00   4.9674353e+01
  -9.0000721e+00   4.9488268e+01
  -9.4756208e+00   4.9297592e+01
  -9.9482580e+00   4.9102364e+01
  -1.0417940e+01   4.8902623e+01
  -1.0906437e+01   4.8796000e+01
  -1.1371056e+01   4.8587129e+01
  -1.1832591e+01   4.8373855e+01
  -1.2290999e+01   4.8156218e+01
  -1.2720543e+01   4.7837619e+01
  -1.3171612e+01   4.7611644e+01
  -1.3619436e+01   4.7381441e+01
  -1.4063976e+01   4.7147053e+01
  -1.4505193e+01   4.6908521e+01
  -1.4912554e+01   4.6570653e+01
  -1.5346060e+01   4.6324275e+01
  -1.5776133e+01   4.6073893e+01
  -1.6169398e+01   4.5725273e+01
  -1.6591554e+01   4.5467355e+01
  -1.6974955e+01   4.5111982e+01
  -1.7389067e+01   4.4846743e+01
  -1.7762492e+01   4.4484872e+01
  -1.8168436e+01   4.4212531e+01
  -1.8531781e+01   4.3844419e+01
  -1.8889589e+01   4.3473480e+01
  -1.9282605e+01   4.3191100e+01
  -1.9630189e+01   4.2814316e+01
  -1.9972175e+01   4.2434918e+01
  -2.0308544e+01   4.2052979e+01
  -2.0639280e+01   4.1668575e+01
  -2.0964368e+01   4.1281779e+01
  -2.1283793e+01   4.0892666e+01
  -2.1597542e+01   4.0501311e+01
  -2.1905601e+01   4.0107788e+01
  -2.2207960e+01   3.9712171e+01
  -2.2504607e+01   3.9314535e+01
  -2.2744987e+01   3.8828669e+01
  -2.3029320e+01   3.8427730e+01
  -2.3307920e+01   3.8025003e+01
  -2.3580779e+01   3.7620565e+01
  -2.3793935e+01   3.7130293e+01
  -2.4054455e+01   3.6723197e+01
  -2.4253596e+01   3.6231521e+01
  -2.4501781e+01   3.5822099e+01
  -2.4686936e+01   3.5329382e+01
  -2.4922799e+01   3.4917962e+01
  -2.5094008e+01   3.4424566e+01
  -2.5257860e+01   3.3931262e+01
  -2.5474883e+01   3.3517761e+01
  -2.5624871e+01   3.3024324e+01
  -2.5767556e+01   3.2531263e+01
  -2.5902961e+01   3.2038674e+01
  -2.6031110e+01   3.1546653e+01
  -2.6152028e+01   3.1055296e+01
  -2.6265742e+01   3.0564699e+01
  -2.6372278e+01   3.0074955e+01
  -2.6471666e+01   2.9586160e+01
  -2.6563936e+01   2.9098407e+01
  -2.6649118e+01   2.8611790e+01
  -2.6727245e+01   2.8126400e+01
  -2.6798350e+01   2.7642331e+01
  -2.6792146e+01   2.7088575e+01
  -2.6848603e+01   2.6608128e+01
  -2.6898153e+01   2.6129282e+01
  -2.6868410e+01   2.5583169e+01
  -2.6903571e+01   2.5108522e+01
  -2.6858163e+01   2.4568254e+01
  -2.6879126e+01   2.4098187e+01
  -2.6818275e+01   2.3564171e+01
  -2.6825239e+01   2.3099059e+01
  -2.6749180e+01   2.2571694e+01
  -2.6665286e+01   2.2048186e+01
  -2.6651329e+01   2.1591587e+01
  -2.6552604e+01   2.1075323e+01
  -2.6446250e+01   2.0563216e+01
  -2.6332341e+01   2.0055369e+01
  -2.6210951e+01   1.9551881e+01
  -2.6082157e+01   1.9052849e+01
  -2.5946036e+01   1.8558373e+01
  -2.5802667e+01   1.8068547e+01
  -2.5652128e+01   1.7583467e+01
  -2.5494501e+01   1.7103228e+01
  -2.5329869e+01   1.6627921e+01
  -2.5158312e+01   1.6157640e+01
  -2.4895240e+01   1.5639279e+01
  -2.4709564e+01   1.5180167e+01
  -2.4517229e+01   1.4726353e+01
  -2.4232088e+01   1.4227294e+01
  -2.4026199e+01   1.3785202e+01
  -2.3726694e+01   1.3299773e+01
  -2.3507643e+01   1.2869759e+01
  -2.3194209e+01   1.2398334e+01
  -2.2962399e+01   1.1980745e+01
  -2.2635476e+01   1.1523681e+01
  -2.2301753e+01   1.1074377e+01
  -2.1961352e+01   1.0632922e+01
  -2.1704834e+01   1.0242079e+01
  -2.1351873e+01   9.8156780e+00
  -2.0992599e+01   9.3973811e+00
  -2.0627141e+01   8.9872716e+00
  -2.0255626e+01   8.5854309e+00
  -1.9878183e+01   8.1919385e+00
  -1.9402108e+01   7.7696969e+00
  -1.9012833e+01   7.3940635e+00
  -1.8618032e+01   7.0270106e+00
  -1.8217838e+01   6.6686106e+00
  -1.7718140e+01   6.2855008e+00
  -1.7212658e+01   5.9130716e+00
  -1.6701556e+01   5.5514000e+00
  -1.6184998e+01   5.2005605e+00
  -1.5663152e+01   4.8606254e+00
  -1.5136182e+01   4.5316649e+00
  -1.4508177e+01   4.1860249e+00
  -1.3971193e+01   3.8801772e+00
  -1.3429600e+01   3.5855037e+00
  -1.2883570e+01   3.3020653e+00
  -1.2236159e+01   3.0060631e+00
  -1.1681531e+01   2.7462412e+00
  -1.1025418e+01   2.4759152e+00
  -1.0365135e+01   2.2190013e+00
  -9.7008857e+00   1.9755550e+00
  -9.0328721e+00   1.7456294e+00
  -8.3612989e+00   1.5292746e+00
  -7.5878276e+00   1.3095313e+00
  -6.8108765e+00   1.1054238e+00
  -5.8329538e+00   8.8693321e-01
  -4.6534232e+00   6.6003956e-01


==> data/apotelesmapi2r333.dat <==
   2.0296846e+00   2.8788960e-01
   2.5210224e+00   3.8333554e-01
   2.9612506e+00   4.8061903e-01
   3.3011977e+00   5.6973117e-01
   3.6396242e+00   6.6568424e-01
   3.9764274e+00   7.6845640e-01
   4.2625104e+00   8.6804689e-01
   4.5469698e+00   9.7342981e-01
   4.8297185e+00   1.0845823e+00
   5.1106697e+00   1.2014805e+00
   5.3897367e+00   1.3240992e+00
   5.6668332e+00   1.4524122e+00
   5.8935656e+00   1.5734944e+00
   6.1665954e+00   1.7126299e+00
   6.3893627e+00   1.8435143e+00
   6.6580042e+00   1.9933589e+00
   6.8765056e+00   2.1339331e+00
   7.0928375e+00   2.2790691e+00
   7.3543782e+00   2.4445085e+00
   7.5660034e+00   2.5991524e+00
   7.7752475e+00   2.7582650e+00
   7.9820426e+00   2.9218139e+00
   8.1863207e+00   3.0897660e+00
   8.4346147e+00   3.2802096e+00
   8.6334741e+00   3.4573292e+00
   8.8296113e+00   3.6387448e+00
   9.0229606e+00   3.8244192e+00
   9.1676183e+00   3.9943429e+00
   9.3553975e+00   4.1879633e+00
   9.4947689e+00   4.3648440e+00
   9.6767385e+00   4.5662602e+00
   9.8106039e+00   4.7499528e+00
   9.9417452e+00   4.9367705e+00
   1.0114671e+01   5.1493615e+00
   1.0239989e+01   5.3427645e+00
   1.0362432e+01   5.5391794e+00
   1.0481953e+01   5.7385681e+00
   1.0598505e+01   5.9408914e+00
   1.0712042e+01   6.1461097e+00
   1.0822516e+01   6.3541830e+00
   1.0929884e+01   6.5650701e+00
   1.1034098e+01   6.7787297e+00
   1.1135116e+01   6.9951195e+00
   1.1232892e+01   7.2141969e+00
   1.1327383e+01   7.4359185e+00
   1.1418547e+01   7.6602404e+00
   1.1465099e+01   7.8588486e+00
   1.1549765e+01   8.0878257e+00
   1.1630982e+01   8.3192705e+00
   1.1668334e+01   8.5236431e+00
   1.1742827e+01   8.7594817e+00
   1.1813754e+01   8.9976505e+00
   1.1841604e+01   9.2074103e+00
   1.1905592e+01   9.4497022e+00
   1.1927053e+01   9.6627075e+00
   1.1945432e+01   9.8770776e+00
   1.1998918e+01   1.0125017e+01
   1.2010736e+01   1.0342375e+01
   1.2019395e+01   1.0560973e+01
   1.2062101e+01   1.0814145e+01
   1.2064037e+01   1.1035466e+01
   1.2062743e+01   1.1257897e+01
   1.2058195e+01   1.1481395e+01
   1.2050372e+01   1.1705918e+01
   1.2039255e+01   1.1931423e+01
   1.2024821e+01   1.2157865e+01
   1.2007053e+01   1.2385200e+01
   1.1985929e+01   1.2613386e+01
   1.1961433e+01   1.2842376e+01
   1.1933545e+01   1.3072127e+01
   1.1902248e+01   1.3302593e+01
   1.1867525e+01   1.3533730e+01
   1.1796772e+01   1.3727569e+01
   1.1755530e+01   1.3959585e+01
   1.1710817e+01   1.4192137e+01
   1.1631184e+01   1.4386298e+01
   1.1579878e+01   1.4619471e+01
   1.1525062e+01   1.4853045e+01
   1.1436468e+01   1.5047166e+01
   1.1374994e+01   1.5281100e+01
   1.1280523e+01   1.5474893e+01
   1.1183307e+01   1.5668316e+01
   1.1111985e+01   1.5902320e+01
   1.1008865e+01   1.6095183e+01
   1.0902993e+01   1.6287564e+01
   1.0821765e+01   1.6521256e+01
   1.0709969e+01   1.6712842e+01
   1.0595417e+01   1.6903835e+01
   1.0478112e+01   1.7094200e+01
   1.0358054e+01   1.7283901e+01
   1.0235244e+01   1.7472901e+01
   1.0109685e+01   1.7661165e+01
   9.9813798e+00   1.7848657e+01
   9.8503306e+00   1.8035340e+01
   9.7165412e+00   1.8221178e+01
   9.5800154e+00   1.8406135e+01
   9.4407575e+00   1.8590175e+01
   9.2987724e+00   1.8773261e+01
   9.1323216e+00   1.8910333e+01
   8.9853494e+00   1.9091189e+01
   8.8356691e+00   1.9270987e+01
   8.6629039e+00   1.9404036e+01
   8.5082851e+00   1.9581409e+01
   8.3509812e+00   1.9757622e+01
   8.1719954e+00   1.9886390e+01
   8.0098086e+00   2.0059984e+01
   7.8268876e+00   2.0185696e+01
   7.6422515e+00   2.0309751e+01
   7.4730554e+00   2.0479098e+01
   7.2845636e+00   2.0599943e+01
   7.0944007e+00   2.0719061e+01
   6.9183057e+00   2.0883894e+01
   6.7243723e+00   2.0999650e+01
   6.5288141e+00   2.1113611e+01
   6.3316478e+00   2.1225756e+01
   6.1328900e+00   2.1336065e+01
   5.9325578e+00   2.1444516e+01
   5.7306687e+00   2.1551089e+01
   5.5272400e+00   2.1655764e+01
   5.3222897e+00   2.1758521e+01
   5.1158359e+00   2.1859339e+01
   4.9078968e+00   2.1958200e+01
   4.6984910e+00   2.2055083e+01
   4.4876373e+00   2.2149969e+01
   4.2753548e+00   2.2242838e+01
   4.0527164e+00   2.2284479e+01
   3.8381267e+00   2.2373171e+01
   3.6221676e+00   2.2459795e+01
   3.3973923e+00   2.2494893e+01
   3.1792493e+00   2.2577253e+01
   2.9533216e+00   2.2607917e+01
   2.7330790e+00   2.2685960e+01
   2.5060865e+00   2.2712156e+01
   2.2838299e+00   2.2785832e+01
   2.0558612e+00   2.2807530e+01
   1.8276869e+00   2.2826948e+01
   1.6028219e+00   2.2893961e+01
   1.3738059e+00   2.2908845e+01
   1.1446526e+00   2.2921437e+01
   9.1538484e-01   2.2931737e+01
   6.8602552e-01   2.2939744e+01
   4.5659760e-01   2.2945457e+01
   2.2712402e-01   2.2948876e+01
  -2.2712402e-01   2.2948876e+01
  -4.5659760e-01   2.2945457e+01
  -6.8602552e-01   2.2939744e+01
  -9.1538484e-01   2.2931737e+01
  -1.1446526e+00   2.2921437e+01
  -1.3738059e+00   2.2908845e+01
  -1.6028219e+00   2.2893961e+01
  -1.8276869e+00   2.2826948e+01
  -2.0558612e+00   2.2807530e+01
  -2.2838299e+00   2.2785832e+01
  -2.5060865e+00   2.2712156e+01
  -2.7330790e+00   2.2685960e+01
  -2.9533216e+00   2.2607917e+01
  -3.1792493e+00   2.2577253e+01
  -3.3973923e+00   2.2494893e+01
  -3.6221676e+00   2.2459795e+01
  -3.8381267e+00   2.2373171e+01
  -4.0527164e+00   2.2284479e+01
  -4.2753548e+00   2.2242838e+01
  -4.4876373e+00   2.2149969e+01
  -4.6984910e+00   2.2055083e+01
  -4.9078968e+00   2.1958200e+01
  -5.1158359e+00   2.1859339e+01
  -5.3222897e+00   2.1758521e+01
  -5.5272400e+00   2.1655764e+01
  -5.7306687e+00   2.1551089e+01
  -5.9325578e+00   2.1444516e+01
  -6.1328900e+00   2.1336065e+01
  -6.3316478e+00   2.1225756e+01
  -6.5288141e+00   2.1113611e+01
  -6.7243723e+00   2.0999650e+01
  -6.9183057e+00   2.0883894e+01
  -7.0944007e+00   2.0719061e+01
  -7.2845636e+00   2.0599943e+01
  -7.4730554e+00   2.0479098e+01
  -7.6422515e+00   2.0309751e+01
  -7.8268876e+00   2.0185696e+01
  -8.0098086e+00   2.0059984e+01
  -8.1719954e+00   1.9886390e+01
  -8.3509812e+00   1.9757622e+01
  -8.5082851e+00   1.9581409e+01
  -8.6629039e+00   1.9404036e+01
  -8.8356691e+00   1.9270987e+01
  -8.9853494e+00   1.9091189e+01
  -9.1323216e+00   1.8910333e+01
  -9.2987724e+00   1.8773261e+01
  -9.4407575e+00   1.8590175e+01
  -9.5800154e+00   1.8406135e+01
  -9.7165412e+00   1.8221178e+01
  -9.8503306e+00   1.8035340e+01
  -9.9813798e+00   1.7848657e+01
  -1.0109685e+01   1.7661165e+01
  -1.0235244e+01   1.7472901e+01
  -1.0358054e+01   1.7283901e+01
  -1.0478112e+01   1.7094200e+01
  -1.0595417e+01   1.6903835e+01
  -1.0709969e+01   1.6712842e+01
  -1.0821765e+01   1.6521256e+01
  -1.0902993e+01   1.6287564e+01
  -1.1008865e+01   1.6095183e+01
  -1.1111985e+01   1.5902320e+01
  -1.1183307e+01   1.5668316e+01
  -1.1280523e+01   1.5474893e+01
  -1.1374994e+01   1.5281100e+01
  -1.1436468e+01   1.5047166e+01
  -1.1525062e+01   1.4853045e+01
  -1.1579878e+01   1.4619471e+01
  -1.1631184e+01   1.4386298e+01
  -1.1710817e+01   1.4192137e+01
  -1.1755530e+01   1.3959585e+01
  -1.1796772e+01   1.3727569e+01
  -1.1867525e+01   1.3533730e+01
  -1.1902248e+01   1.3302593e+01
  -1.1933545e+01   1.3072127e+01
  -1.1961433e+01   1.2842376e+01
  -1.1985929e+01   1.2613386e+01
  -1.2007053e+01   1.2385200e+01
  -1.2024821e+01   1.2157865e+01
  -1.2039255e+01   1.1931423e+01
  -1.2050372e+01   1.1705918e+01
  -1.2058195e+01   1.1481395e+01
  -1.2062743e+01   1.1257897e+01
  -1.2064037e+01   1.1035466e+01
  -1.2062101e+01   1.0814145e+01
  -1.2019395e+01   1.0560973e+01
  -1.2010736e+01   1.0342375e+01
  -1.1998918e+01   1.0125017e+01
  -1.1945432e+01   9.8770776e+00
  -1.1927053e+01   9.6627075e+00
  -1.1905592e+01   9.4497022e+00
  -1.1841604e+01   9.2074103e+00
  -1.1813754e+01   8.9976505e+00
  -1.1742827e+01   8.7594817e+00
  -1.1668334e+01   8.5236431e+00
  -1.1630982e+01   8.3192705e+00
  -1.1549765e+01   8.0878257e+00
  -1.1465099e+01   7.8588486e+00
  -1.1418547e+01   7.6602404e+00
  -1.1327383e+01   7.4359185e+00
  -1.1232892e+01   7.2141969e+00
  -1.1135116e+01   6.9951195e+00
  -1.1034098e+01   6.7787297e+00
  -1.0929884e+01   6.5650701e+00
  -1.0822516e+01   6.3541830e+00
  -1.0712042e+01   6.1461097e+00
  -1.0598505e+01   5.9408914e+00
  -1.0481953e+01   5.7385681e+00
  -1.0362432e+01   5.5391794e+00
  -1.0239989e+01   5.3427645e+00
  -1.0114671e+01   5.1493615e+00
  -9.9417452e+00   4.9367705e+00
  -9.8106039e+00   4.7499528e+00
  -9.6767385e+00   4.5662602e+00
  -9.4947689e+00   4.3648440e+00
  -9.3553975e+00   4.1879633e+00
  -9.1676183e+00   3.9943429e+00
  -9.0229606e+00   3.8244192e+00
  -8.8296113e+00   3.6387448e+00
  -8.6334741e+00   3.4573292e+00
  -8.4346147e+00   3.2802096e+00
  -8.1863207e+00   3.0897660e+00
  -7.9820426e+00   2.9218139e+00
  -7.7752475e+00   2.7582650e+00
  -7.5660034e+00   2.5991524e+00
  -7.3543782e+00   2.4445085e+00
  -7.0928375e+00   2.2790691e+00
  -6.8765056e+00   2.1339331e+00
  -6.6580042e+00   1.9933589e+00
  -6.3893627e+00   1.8435143e+00
  -6.1665954e+00   1.7126299e+00
  -5.8935656e+00   1.5734944e+00
  -5.6668332e+00   1.4524122e+00
  -5.3897367e+00   1.3240992e+00
  -5.1106697e+00   1.2014805e+00
  -4.8297185e+00   1.0845823e+00
  -4.5469698e+00   9.7342981e-01
  -4.2625104e+00   8.6804689e-01
  -3.9764274e+00   7.6845640e-01
  -3.6396242e+00   6.6568424e-01
  -3.3011977e+00   5.6973117e-01
  -2.9612506e+00   4.8061903e-01
  -2.5210224e+00   3.8333554e-01
  -2.0296846e+00   2.8788960e-01


==> data/apotelesmapi6n.dat <==
   1.9306756e+00   2.7384620e-01
   2.4221588e+00   3.6830277e-01
   2.8625423e+00   4.6459840e-01
   3.2026545e+00   5.5272427e-01
   3.5412560e+00   6.4769277e-01
   3.8291523e+00   7.3999505e-01
   4.1155272e+00   8.3811424e-01
   4.4002934e+00   9.4202885e-01
   4.6833634e+00   1.0517162e+00
   4.9159775e+00   1.1557098e+00
   5.1955119e+00   1.2763839e+00
   5.4246609e+00   1.3903433e+00
   5.7003339e+00   1.5219044e+00
   5.9257128e+00   1.6457303e+00
   6.1491610e+00   1.7742092e+00
   6.3706084e+00   1.9073147e+00
   6.6377381e+00   2.0598382e+00
   6.8548228e+00   2.2025903e+00
   7.0696926e+00   2.3498824e+00
   7.2822782e+00   2.5016842e+00
   7.4925113e+00   2.6579644e+00
   7.7003234e+00   2.8186911e+00
   7.9056468e+00   2.9838311e+00
   8.1084141e+00   3.1533506e+00
   8.3085584e+00   3.3272147e+00
   8.5060130e+00   3.5053876e+00
   8.7007120e+00   3.6878328e+00
   8.8467516e+00   3.8545409e+00
   9.0359449e+00   4.0449597e+00
   9.1767623e+00   4.2186531e+00
   9.3602096e+00   4.4168966e+00
   9.4955845e+00   4.5974314e+00
   9.6282667e+00   4.7811066e+00
   9.7582071e+00   4.9678862e+00
   9.8853570e+00   5.1577337e+00
   1.0009668e+01   5.3506116e+00
   1.0131093e+01   5.5464821e+00
   1.0249583e+01   5.7453065e+00
   1.0365093e+01   5.9470455e+00
   1.0477576e+01   6.1516592e+00
   1.0586985e+01   6.3591071e+00
   1.0693277e+01   6.5693481e+00
   1.0796405e+01   6.7823402e+00
   1.0854255e+01   6.9710218e+00
   1.0951197e+01   7.1889692e+00
   1.1044849e+01   7.4095416e+00
   1.1135168e+01   7.6326947e+00
   1.1181156e+01   7.8297036e+00
   1.1264972e+01   8.0574753e+00
   1.1304960e+01   8.2582010e+00
   1.1382126e+01   8.4904191e+00
   1.1415985e+01   8.6946993e+00
   1.1486356e+01   8.9311880e+00
   1.1513961e+01   9.1388567e+00
   1.1538549e+01   9.3479614e+00
   1.1598629e+01   9.5903237e+00
   1.1616787e+01   9.8025644e+00
   1.1631848e+01   1.0016118e+01
   1.1643789e+01   1.0230942e+01
   1.1652585e+01   1.0446998e+01
   1.1695106e+01   1.0697990e+01
   1.1697205e+01   1.0916748e+01
   1.1696087e+01   1.1136609e+01
   1.1691730e+01   1.1357528e+01
   1.1684114e+01   1.1579463e+01
   1.1673218e+01   1.1802371e+01
   1.1659022e+01   1.2026209e+01
   1.1607064e+01   1.2214687e+01
   1.1586573e+01   1.2439909e+01
   1.1562729e+01   1.2665931e+01
   1.1535512e+01   1.2892710e+01
   1.1471941e+01   1.3082606e+01
   1.1438307e+01   1.3310433e+01
   1.1401254e+01   1.3538885e+01
   1.1328943e+01   1.3729350e+01
   1.1285392e+01   1.3958597e+01
   1.1207335e+01   1.4149140e+01
   1.1157240e+01   1.4379012e+01
   1.1073405e+01   1.4569478e+01
   1.1016726e+01   1.4799806e+01
   1.0927086e+01   1.4990040e+01
   1.0863784e+01   1.5220650e+01
   1.0768315e+01   1.5410496e+01
   1.0670130e+01   1.5599946e+01
   1.0569227e+01   1.5788965e+01
   1.0493003e+01   1.6019344e+01
   1.0386242e+01   1.6207667e+01
   1.0276758e+01   1.6395449e+01
   1.0164553e+01   1.6582653e+01
   1.0049625e+01   1.6769244e+01
   9.9319776e+00   1.6955186e+01
   9.8116110e+00   1.7140443e+01
   9.6885276e+00   1.7324980e+01
   9.5627297e+00   1.7508761e+01
   9.4342204e+00   1.7691749e+01
   9.2799185e+00   1.7829557e+01
   9.1464413e+00   1.8010625e+01
   9.0102663e+00   1.8190797e+01
   8.8713981e+00   1.8370038e+01
   8.7085495e+00   1.8503072e+01
   8.5647641e+00   1.8680132e+01
   8.4183043e+00   1.8856157e+01
   8.2492507e+00   1.8985254e+01
   8.0979212e+00   1.9158906e+01
   7.9249350e+00   1.9285173e+01
   7.7687727e+00   1.9456327e+01
   7.5919002e+00   1.9579659e+01
   7.4133362e+00   1.9701395e+01
   7.2502349e+00   1.9868482e+01
   7.0678604e+00   1.9987130e+01
   6.8838363e+00   2.0104111e+01
   6.6981778e+00   2.0219407e+01
   6.5261482e+00   2.0380613e+01
   6.3367902e+00   2.0492623e+01
   6.1458432e+00   2.0602879e+01
   5.9533234e+00   2.0711360e+01
   5.7592472e+00   2.0818047e+01
   5.5636312e+00   2.0922918e+01
   5.3664926e+00   2.1025954e+01
   5.1678483e+00   2.1127135e+01
   4.9677159e+00   2.1226441e+01
   4.7661131e+00   2.1323852e+01
   4.5526398e+00   2.1370446e+01
   4.3486397e+00   2.1463908e+01
   4.1432246e+00   2.1555421e+01
   3.9364133e+00   2.1644968e+01
   3.7197704e+00   2.1683249e+01
   3.5107163e+00   2.1768725e+01
   3.2928572e+00   2.1802743e+01
   3.0816408e+00   2.1884092e+01
   2.8691260e+00   2.1963393e+01
   2.6493523e+00   2.1990985e+01
   2.4293136e+00   2.2016379e+01
   2.2140186e+00   2.2089321e+01
   1.9930183e+00   2.2110357e+01
   1.7758094e+00   2.2179022e+01
   1.5539341e+00   2.2195670e+01
   1.3319034e+00   2.2210100e+01
   1.1097395e+00   2.2222308e+01
   8.8746460e-01   2.2232294e+01
   6.6659560e-01   2.2290035e+01
   4.4366564e-01   2.2295586e+01
   2.2069131e-01   2.2298908e+01
  -2.2069131e-01   2.2298908e+01
  -4.4366564e-01   2.2295586e+01
  -6.6659560e-01   2.2290035e+01
  -8.8746460e-01   2.2232294e+01
  -1.1097395e+00   2.2222308e+01
  -1.3319034e+00   2.2210100e+01
  -1.5539341e+00   2.2195670e+01
  -1.7758094e+00   2.2179022e+01
  -1.9930183e+00   2.2110357e+01
  -2.2140186e+00   2.2089321e+01
  -2.4293136e+00   2.2016379e+01
  -2.6493523e+00   2.1990985e+01
  -2.8691260e+00   2.1963393e+01
  -3.0816408e+00   2.1884092e+01
  -3.2928572e+00   2.1802743e+01
  -3.5107163e+00   2.1768725e+01
  -3.7197704e+00   2.1683249e+01
  -3.9364133e+00   2.1644968e+01
  -4.1432246e+00   2.1555421e+01
  -4.3486397e+00   2.1463908e+01
  -4.5526398e+00   2.1370446e+01
  -4.7661131e+00   2.1323852e+01
  -4.9677159e+00   2.1226441e+01
  -5.1678483e+00   2.1127135e+01
  -5.3664926e+00   2.1025954e+01
  -5.5636312e+00   2.0922918e+01
  -5.7592472e+00   2.0818047e+01
  -5.9533234e+00   2.0711360e+01
  -6.1458432e+00   2.0602879e+01
  -6.3367902e+00   2.0492623e+01
  -6.5261482e+00   2.0380613e+01
  -6.6981778e+00   2.0219407e+01
  -6.8838363e+00   2.0104111e+01
  -7.0678604e+00   1.9987130e+01
  -7.2502349e+00   1.9868482e+01
  -7.4133362e+00   1.9701395e+01
  -7.5919002e+00   1.9579659e+01
  -7.7687727e+00   1.9456327e+01
  -7.9249350e+00   1.9285173e+01
  -8.0979212e+00   1.9158906e+01
  -8.2492507e+00   1.8985254e+01
  -8.4183043e+00   1.8856157e+01
  -8.5647641e+00   1.8680132e+01
  -8.7085495e+00   1.8503072e+01
  -8.8713981e+00   1.8370038e+01
  -9.0102663e+00   1.8190797e+01
  -9.1464413e+00   1.8010625e+01
  -9.2799185e+00   1.7829557e+01
  -9.4342204e+00   1.7691749e+01
  -9.5627297e+00   1.7508761e+01
  -9.6885276e+00   1.7324980e+01
  -9.8116110e+00   1.7140443e+01
  -9.9319776e+00   1.6955186e+01
  -1.0049625e+01   1.6769244e+01
  -1.0164553e+01   1.6582653e+01
  -1.0276758e+01   1.6395449e+01
  -1.0386242e+01   1.6207667e+01
  -1.0493003e+01   1.6019344e+01
  -1.0569227e+01   1.5788965e+01
  -1.0670130e+01   1.5599946e+01
  -1.0768315e+01   1.5410496e+01
  -1.0863784e+01   1.5220650e+01
  -1.0927086e+01   1.4990040e+01
  -1.1016726e+01   1.4799806e+01
  -1.1073405e+01   1.4569478e+01
  -1.1157240e+01   1.4379012e+01
  -1.1207335e+01   1.4149140e+01
  -1.1285392e+01   1.3958597e+01
  -1.1328943e+01   1.3729350e+01
  -1.1401254e+01   1.3538885e+01
  -1.1438307e+01   1.3310433e+01
  -1.1471941e+01   1.3082606e+01
  -1.1535512e+01   1.2892710e+01
  -1.1562729e+01   1.2665931e+01
  -1.1586573e+01   1.2439909e+01
  -1.1607064e+01   1.2214687e+01
  -1.1659022e+01   1.2026209e+01
  -1.1673218e+01   1.1802371e+01
  -1.1684114e+01   1.1579463e+01
  -1.1691730e+01   1.1357528e+01
  -1.1696087e+01   1.1136609e+01
  -1.1697205e+01   1.0916748e+01
  -1.1695106e+01   1.0697990e+01
  -1.1652585e+01   1.0446998e+01
  -1.1643789e+01   1.0230942e+01
  -1.1631848e+01   1.0016118e+01
  -1.1616787e+01   9.8025644e+00
  -1.1598629e+01   9.5903237e+00
  -1.1538549e+01   9.3479614e+00
  -1.1513961e+01   9.1388567e+00
  -1.1486356e+01   8.9311880e+00
  -1.1415985e+01   8.6946993e+00
  -1.1382126e+01   8.4904191e+00
  -1.1304960e+01   8.2582010e+00
  -1.1264972e+01   8.0574753e+00
  -1.1181156e+01   7.8297036e+00
  -1.1135168e+01   7.6326947e+00
  -1.1044849e+01   7.4095416e+00
  -1.0951197e+01   7.1889692e+00
  -1.0854255e+01   6.9710218e+00
  -1.0796405e+01   6.7823402e+00
  -1.0693277e+01   6.5693481e+00
  -1.0586985e+01   6.3591071e+00
  -1.0477576e+01   6.1516592e+00
  -1.0365093e+01   5.9470455e+00
  -1.0249583e+01   5.7453065e+00
  -1.0131093e+01   5.5464821e+00
  -1.0009668e+01   5.3506116e+00
  -9.8853570e+00   5.1577337e+00
  -9.7582071e+00   4.9678862e+00
  -9.6282667e+00   4.7811066e+00
  -9.4955845e+00   4.5974314e+00
  -9.3602096e+00   4.4168966e+00
  -9.1767623e+00   4.2186531e+00
  -9.0359449e+00   4.0449597e+00
  -8.8467516e+00   3.8545409e+00
  -8.7007120e+00   3.6878328e+00
  -8.5060130e+00   3.5053876e+00
  -8.3085584e+00   3.3272147e+00
  -8.1084141e+00   3.1533506e+00
  -7.9056468e+00   2.9838311e+00
  -7.7003234e+00   2.8186911e+00
  -7.4925113e+00   2.6579644e+00
  -7.2822782e+00   2.5016842e+00
  -7.0696926e+00   2.3498824e+00
  -6.8548228e+00   2.2025903e+00
  -6.6377381e+00   2.0598382e+00
  -6.3706084e+00   1.9073147e+00
  -6.1491610e+00   1.7742092e+00
  -5.9257128e+00   1.6457303e+00
  -5.7003339e+00   1.5219044e+00
  -5.4246609e+00   1.3903433e+00
  -5.1955119e+00   1.2763839e+00
  -4.9159775e+00   1.1557098e+00
  -4.6833634e+00   1.0517162e+00
  -4.4002934e+00   9.4202885e-01
  -4.1155272e+00   8.3811424e-01
  -3.8291523e+00   7.3999505e-01
  -3.5412560e+00   6.4769277e-01
  -3.2026545e+00   5.5272427e-01
  -2.8625423e+00   4.6459840e-01
  -2.4221588e+00   3.6830277e-01
  -1.9306756e+00   2.7384620e-01


==> data/apotelesmapi6n3.dat <==
   2.0296846e+00   2.8788960e-01
   2.5210224e+00   3.8333554e-01
   2.9612506e+00   4.8061903e-01
   3.3011977e+00   5.6973117e-01
   3.6396242e+00   6.6568424e-01
   3.9764274e+00   7.6845640e-01
   4.2625104e+00   8.6804689e-01
   4.5469698e+00   9.7342981e-01
   4.8297185e+00   1.0845823e+00
   5.1106697e+00   1.2014805e+00
   5.3897367e+00   1.3240992e+00
   5.6668332e+00   1.4524122e+00
   5.8935656e+00   1.5734944e+00
   6.1665954e+00   1.7126299e+00
   6.3893627e+00   1.8435143e+00
   6.6580042e+00   1.9933589e+00
   6.8765056e+00   2.1339331e+00
   7.0928375e+00   2.2790691e+00
   7.3543782e+00   2.4445085e+00
   7.5660034e+00   2.5991524e+00
   7.7752475e+00   2.7582650e+00
   7.9820426e+00   2.9218139e+00
   8.1863207e+00   3.0897660e+00
   8.4346147e+00   3.2802096e+00
   8.6334741e+00   3.4573292e+00
   8.8296113e+00   3.6387448e+00
   9.0229606e+00   3.8244192e+00
   9.1676183e+00   3.9943429e+00
   9.3553975e+00   4.1879633e+00
   9.4947689e+00   4.3648440e+00
   9.6767385e+00   4.5662602e+00
   9.8106039e+00   4.7499528e+00
   9.9417452e+00   4.9367705e+00
   1.0114671e+01   5.1493615e+00
   1.0239989e+01   5.3427645e+00
   1.0362432e+01   5.5391794e+00
   1.0481953e+01   5.7385681e+00
   1.0598505e+01   5.9408914e+00
   1.0712042e+01   6.1461097e+00
   1.0822516e+01   6.3541830e+00
   1.0929884e+01   6.5650701e+00
   1.1034098e+01   6.7787297e+00
   1.1135116e+01   6.9951195e+00
   1.1232892e+01   7.2141969e+00
   1.1327383e+01   7.4359185e+00
   1.1418547e+01   7.6602404e+00
   1.1465099e+01   7.8588486e+00
   1.1549765e+01   8.0878257e+00
   1.1630982e+01   8.3192705e+00
   1.1668334e+01   8.5236431e+00
   1.1742827e+01   8.7594817e+00
   1.1813754e+01   8.9976505e+00
   1.1841604e+01   9.2074103e+00
   1.1905592e+01   9.4497022e+00
   1.1927053e+01   9.6627075e+00
   1.1945432e+01   9.8770776e+00
   1.1998918e+01   1.0125017e+01
   1.2010736e+01   1.0342375e+01
   1.2019395e+01   1.0560973e+01
   1.2062101e+01   1.0814145e+01
   1.2064037e+01   1.1035466e+01
   1.2062743e+01   1.1257897e+01
   1.2058195e+01   1.1481395e+01
   1.2050372e+01   1.1705918e+01
   1.2039255e+01   1.1931423e+01
   1.2024821e+01   1.2157865e+01
   1.2007053e+01   1.2385200e+01
   1.1985929e+01   1.2613386e+01
   1.1961433e+01   1.2842376e+01
   1.1933545e+01   1.3072127e+01
   1.1902248e+01   1.3302593e+01
   1.1867525e+01   1.3533730e+01
   1.1796772e+01   1.3727569e+01
   1.1755530e+01   1.3959585e+01
   1.1710817e+01   1.4192137e+01
   1.1631184e+01   1.4386298e+01
   1.1579878e+01   1.4619471e+01
   1.1525062e+01   1.4853045e+01
   1.1436468e+01   1.5047166e+01
   1.1374994e+01   1.5281100e+01
   1.1280523e+01   1.5474893e+01
   1.1183307e+01   1.5668316e+01
   1.1111985e+01   1.5902320e+01
   1.1008865e+01   1.6095183e+01
   1.0902993e+01   1.6287564e+01
   1.0821765e+01   1.6521256e+01
   1.0709969e+01   1.6712842e+01
   1.0595417e+01   1.6903835e+01
   1.0478112e+01   1.7094200e+01
   1.0358054e+01   1.7283901e+01
   1.0235244e+01   1.7472901e+01
   1.0109685e+01   1.7661165e+01
   9.9813798e+00   1.7848657e+01
   9.8503306e+00   1.8035340e+01
   9.7165412e+00   1.8221178e+01
   9.5800154e+00   1.8406135e+01
   9.4407575e+00   1.8590175e+01
   9.2987724e+00   1.8773261e+01
   9.1323216e+00   1.8910333e+01
   8.9853494e+00   1.9091189e+01
   8.8356691e+00   1.9270987e+01
   8.6629039e+00   1.9404036e+01
   8.5082851e+00   1.9581409e+01
   8.3509812e+00   1.9757622e+01
   8.1719954e+00   1.9886390e+01
   8.0098086e+00   2.0059984e+01
   7.8268876e+00   2.0185696e+01
   7.6422515e+00   2.0309751e+01
   7.4730554e+00   2.0479098e+01
   7.2845636e+00   2.0599943e+01
   7.0944007e+00   2.0719061e+01
   6.9183057e+00   2.0883894e+01
   6.7243723e+00   2.0999650e+01
   6.5288141e+00   2.1113611e+01
   6.3316478e+00   2.1225756e+01
   6.1328900e+00   2.1336065e+01
   5.9325578e+00   2.1444516e+01
   5.7306687e+00   2.1551089e+01
   5.5272400e+00   2.1655764e+01
   5.3222897e+00   2.1758521e+01
   5.1158359e+00   2.1859339e+01
   4.9078968e+00   2.1958200e+01
   4.6984910e+00   2.2055083e+01
   4.4876373e+00   2.2149969e+01
   4.2753548e+00   2.2242838e+01
   4.0527164e+00   2.2284479e+01
   3.8381267e+00   2.2373171e+01
   3.6221676e+00   2.2459795e+01
   3.3973923e+00   2.2494893e+01
   3.1792493e+00   2.2577253e+01
   2.9533216e+00   2.2607917e+01
   2.7330790e+00   2.2685960e+01
   2.5060865e+00   2.2712156e+01
   2.2838299e+00   2.2785832e+01
   2.0558612e+00   2.2807530e+01
   1.8276869e+00   2.2826948e+01
   1.6028219e+00   2.2893961e+01
   1.3738059e+00   2.2908845e+01
   1.1446526e+00   2.2921437e+01
   9.1538484e-01   2.2931737e+01
   6.8602552e-01   2.2939744e+01
   4.5659760e-01   2.2945457e+01
   2.2712402e-01   2.2948876e+01
  -2.2712402e-01   2.2948876e+01
  -4.5659760e-01   2.2945457e+01
  -6.8602552e-01   2.2939744e+01
  -9.1538484e-01   2.2931737e+01
  -1.1446526e+00   2.2921437e+01
  -1.3738059e+00   2.2908845e+01
  -1.6028219e+00   2.2893961e+01
  -1.8276869e+00   2.2826948e+01
  -2.0558612e+00   2.2807530e+01
  -2.2838299e+00   2.2785832e+01
  -2.5060865e+00   2.2712156e+01
  -2.7330790e+00   2.2685960e+01
  -2.9533216e+00   2.2607917e+01
  -3.1792493e+00   2.2577253e+01
  -3.3973923e+00   2.2494893e+01
  -3.6221676e+00   2.2459795e+01
  -3.8381267e+00   2.2373171e+01
  -4.0527164e+00   2.2284479e+01
  -4.2753548e+00   2.2242838e+01
  -4.4876373e+00   2.2149969e+01
  -4.6984910e+00   2.2055083e+01
  -4.9078968e+00   2.1958200e+01
  -5.1158359e+00   2.1859339e+01
  -5.3222897e+00   2.1758521e+01
  -5.5272400e+00   2.1655764e+01
  -5.7306687e+00   2.1551089e+01
  -5.9325578e+00   2.1444516e+01
  -6.1328900e+00   2.1336065e+01
  -6.3316478e+00   2.1225756e+01
  -6.5288141e+00   2.1113611e+01
  -6.7243723e+00   2.0999650e+01
  -6.9183057e+00   2.0883894e+01
  -7.0944007e+00   2.0719061e+01
  -7.2845636e+00   2.0599943e+01
  -7.4730554e+00   2.0479098e+01
  -7.6422515e+00   2.0309751e+01
  -7.8268876e+00   2.0185696e+01
  -8.0098086e+00   2.0059984e+01
  -8.1719954e+00   1.9886390e+01
  -8.3509812e+00   1.9757622e+01
  -8.5082851e+00   1.9581409e+01
  -8.6629039e+00   1.9404036e+01
  -8.8356691e+00   1.9270987e+01
  -8.9853494e+00   1.9091189e+01
  -9.1323216e+00   1.8910333e+01
  -9.2987724e+00   1.8773261e+01
  -9.4407575e+00   1.8590175e+01
  -9.5800154e+00   1.8406135e+01
  -9.7165412e+00   1.8221178e+01
  -9.8503306e+00   1.8035340e+01
  -9.9813798e+00   1.7848657e+01
  -1.0109685e+01   1.7661165e+01
  -1.0235244e+01   1.7472901e+01
  -1.0358054e+01   1.7283901e+01
  -1.0478112e+01   1.7094200e+01
  -1.0595417e+01   1.6903835e+01
  -1.0709969e+01   1.6712842e+01
  -1.0821765e+01   1.6521256e+01
  -1.0902993e+01   1.6287564e+01
  -1.1008865e+01   1.6095183e+01
  -1.1111985e+01   1.5902320e+01
  -1.1183307e+01   1.5668316e+01
  -1.1280523e+01   1.5474893e+01
  -1.1374994e+01   1.5281100e+01
  -1.1436468e+01   1.5047166e+01
  -1.1525062e+01   1.4853045e+01
  -1.1579878e+01   1.4619471e+01
  -1.1631184e+01   1.4386298e+01
  -1.1710817e+01   1.4192137e+01
  -1.1755530e+01   1.3959585e+01
  -1.1796772e+01   1.3727569e+01
  -1.1867525e+01   1.3533730e+01
  -1.1902248e+01   1.3302593e+01
  -1.1933545e+01   1.3072127e+01
  -1.1961433e+01   1.2842376e+01
  -1.1985929e+01   1.2613386e+01
  -1.2007053e+01   1.2385200e+01
  -1.2024821e+01   1.2157865e+01
  -1.2039255e+01   1.1931423e+01
  -1.2050372e+01   1.1705918e+01
  -1.2058195e+01   1.1481395e+01
  -1.2062743e+01   1.1257897e+01
  -1.2064037e+01   1.1035466e+01
  -1.2062101e+01   1.0814145e+01
  -1.2019395e+01   1.0560973e+01
  -1.2010736e+01   1.0342375e+01
  -1.1998918e+01   1.0125017e+01
  -1.1945432e+01   9.8770776e+00
  -1.1927053e+01   9.6627075e+00
  -1.1905592e+01   9.4497022e+00
  -1.1841604e+01   9.2074103e+00
  -1.1813754e+01   8.9976505e+00
  -1.1742827e+01   8.7594817e+00
  -1.1668334e+01   8.5236431e+00
  -1.1630982e+01   8.3192705e+00
  -1.1549765e+01   8.0878257e+00
  -1.1465099e+01   7.8588486e+00
  -1.1418547e+01   7.6602404e+00
  -1.1327383e+01   7.4359185e+00
  -1.1232892e+01   7.2141969e+00
  -1.1135116e+01   6.9951195e+00
  -1.1034098e+01   6.7787297e+00
  -1.0929884e+01   6.5650701e+00
  -1.0822516e+01   6.3541830e+00
  -1.0712042e+01   6.1461097e+00
  -1.0598505e+01   5.9408914e+00
  -1.0481953e+01   5.7385681e+00
  -1.0362432e+01   5.5391794e+00
  -1.0239989e+01   5.3427645e+00
  -1.0114671e+01   5.1493615e+00
  -9.9417452e+00   4.9367705e+00
  -9.8106039e+00   4.7499528e+00
  -9.6767385e+00   4.5662602e+00
  -9.4947689e+00   4.3648440e+00
  -9.3553975e+00   4.1879633e+00
  -9.1676183e+00   3.9943429e+00
  -9.0229606e+00   3.8244192e+00
  -8.8296113e+00   3.6387448e+00
  -8.6334741e+00   3.4573292e+00
  -8.4346147e+00   3.2802096e+00
  -8.1863207e+00   3.0897660e+00
  -7.9820426e+00   2.9218139e+00
  -7.7752475e+00   2.7582650e+00
  -7.5660034e+00   2.5991524e+00
  -7.3543782e+00   2.4445085e+00
  -7.0928375e+00   2.2790691e+00
  -6.8765056e+00   2.1339331e+00
  -6.6580042e+00   1.9933589e+00
  -6.3893627e+00   1.8435143e+00
  -6.1665954e+00   1.7126299e+00
  -5.8935656e+00   1.5734944e+00
  -5.6668332e+00   1.4524122e+00
  -5.3897367e+00   1.3240992e+00
  -5.1106697e+00   1.2014805e+00
  -4.8297185e+00   1.0845823e+00
  -4.5469698e+00   9.7342981e-01
  -4.2625104e+00   8.6804689e-01
  -3.9764274e+00   7.6845640e-01
  -3.6396242e+00   6.6568424e-01
  -3.3011977e+00   5.6973117e-01
  -2.9612506e+00   4.8061903e-01
  -2.5210224e+00   3.8333554e-01
  -2.0296846e+00   2.8788960e-01


==> data/apotelesmapi6r.dat <==
   5.4454953e-01   7.7238672e-02
   7.4147717e-01   1.1274575e-01
   8.8837519e-01   1.4418571e-01
   1.0347038e+00   1.7857246e-01
   1.1312346e+00   2.0690186e-01
   1.2763841e+00   2.4666502e-01
   1.3718424e+00   2.7937141e-01
   1.4667645e+00   3.1400962e-01
   1.5611211e+00   3.5057207e-01
   1.6548835e+00   3.8905084e-01
   1.7480227e+00   4.2943759e-01
   1.8405099e+00   4.7172361e-01
   1.9323166e+00   5.1589981e-01
   2.0234141e+00   5.6195670e-01
   2.1137741e+00   6.0988442e-01
   2.2033683e+00   6.5967274e-01
   2.2921685e+00   7.1131103e-01
   2.3801468e+00   7.6478830e-01
   2.4198277e+00   8.0432216e-01
   2.5062386e+00   8.6096922e-01
   2.5917492e+00   9.1942166e-01
   2.6763319e+00   9.7966703e-01
   2.7599595e+00   1.0416925e+00
   2.8426050e+00   1.1054850e+00
   2.8778247e+00   1.1524431e+00
   2.9586132e+00   1.2192653e+00
   3.0383439e+00   1.2878146e+00
   3.1169902e+00   1.3580766e+00
   3.1488899e+00   1.4096072e+00
   3.2254957e+00   1.4827939e+00
   3.3009435e+00   1.5576495e+00
   3.3752078e+00   1.6341581e+00
   3.4034803e+00   1.6900656e+00
   3.4755258e+00   1.7693841e+00
   3.5463164e+00   1.8503080e+00
   3.5717318e+00   1.9092491e+00
   3.6401761e+00   1.9928918e+00
   3.7072960e+00   2.0780896e+00
   3.7296987e+00   2.1399410e+00
   3.7943483e+00   2.2277614e+00
   3.8576060e+00   2.3170836e+00
   3.8768453e+00   2.3817158e+00
   3.9375124e+00   2.4735594e+00
   3.9546511e+00   2.5398296e+00
   4.0126524e+00   2.6341261e+00
   4.0691550e+00   2.7298311e+00
   4.0828950e+00   2.7986547e+00
   4.1366180e+00   2.8967035e+00
   4.1481124e+00   2.9670126e+00
   4.1989851e+00   3.0673318e+00
   4.2081802e+00   3.1390634e+00
   4.2561336e+00   3.2415778e+00
   4.2629776e+00   3.3146677e+00
   4.3079446e+00   3.4193001e+00
   4.3123871e+00   3.4936825e+00
   4.3543025e+00   3.6003541e+00
   4.3562950e+00   3.6759616e+00
   4.3572069e+00   3.7519659e+00
   4.3945913e+00   3.8613557e+00
   4.3929873e+00   3.9384848e+00
   4.4271696e+00   4.0497122e+00
   4.4230056e+00   4.1278955e+00
   4.4177170e+00   4.2063971e+00
   4.4471612e+00   4.3200413e+00
   4.4392532e+00   4.3994921e+00
   4.4301974e+00   4.4792133e+00
   4.4547906e+00   4.5950888e+00
   4.4430600e+00   4.6756516e+00
   4.4301603e+00   4.7564356e+00
   4.4497964e+00   4.8743525e+00
   4.4341708e+00   4.9558681e+00
   4.4173566e+00   5.0375550e+00
   4.3993488e+00   5.1193974e+00
   4.4123496e+00   5.2396251e+00
   4.3915565e+00   5.3220515e+00
   4.3695529e+00   5.4045821e+00
   4.3463347e+00   5.4872010e+00
   4.3218981e+00   5.5698920e+00
   4.2962392e+00   5.6526391e+00
   4.2992102e+00   5.7755339e+00
   4.2706939e+00   5.8586409e+00
   4.2409425e+00   5.9417511e+00
   4.2099531e+00   6.0248481e+00
   4.1777230e+00   6.1079154e+00
   4.1442497e+00   6.1909365e+00
   4.1095310e+00   6.2738947e+00
   4.0735649e+00   6.3567735e+00
   4.0363495e+00   6.4395561e+00
   3.9978831e+00   6.5222259e+00
   3.9581644e+00   6.6047660e+00
   3.9171922e+00   6.6871597e+00
   3.8749654e+00   6.7693902e+00
   3.8314832e+00   6.8514405e+00
   3.7867451e+00   6.9332937e+00
   3.7407507e+00   7.0149329e+00
   3.6704155e+00   7.0519891e+00
   3.6223530e+00   7.1329208e+00
   3.5730366e+00   7.2135920e+00
   3.5224669e+00   7.2939857e+00
   3.4706444e+00   7.3740848e+00
   3.3967313e+00   7.4084220e+00
   3.3428618e+00   7.4876749e+00
   3.2877448e+00   7.5665867e+00
   3.2313820e+00   7.6451403e+00
   3.1547703e+00   7.6770713e+00
   3.0963844e+00   7.7546698e+00
   3.0367601e+00   7.8318636e+00
   2.9758998e+00   7.9086358e+00
   2.8966660e+00   7.9379989e+00
   2.8338119e+00   8.0137076e+00
   2.7535345e+00   8.0416446e+00
   2.6887052e+00   8.1162408e+00
   2.6226577e+00   8.1903398e+00
   2.5406245e+00   8.2161565e+00
   2.4726299e+00   8.2890652e+00
   2.3896170e+00   8.3133766e+00
   2.3196968e+00   8.3850466e+00
   2.2357317e+00   8.4078240e+00
   2.1639083e+00   8.4782074e+00
   2.0790194e+00   8.4994222e+00
   2.0053165e+00   8.5684716e+00
   1.9195330e+00   8.5880960e+00
   1.8335575e+00   8.6068616e+00
   1.7573270e+00   8.6737709e+00
   1.6705029e+00   8.6909102e+00
   1.5835117e+00   8.7071804e+00
   1.5048162e+00   8.7718600e+00
   1.4170238e+00   8.7864693e+00
   1.3290897e+00   8.8002000e+00
   1.2479948e+00   8.8625622e+00
   1.1593082e+00   8.8745988e+00
   1.0705058e+00   8.8857480e+00
   9.8159624e-01   8.8960086e+00
   8.9757509e-01   8.9551303e+00
   8.0798040e-01   8.9636582e+00
   7.1830491e-01   8.9712897e+00
   6.2855760e-01   8.9780240e+00
   5.3874743e-01   8.9838606e+00
   4.4888338e-01   8.9887988e+00
   3.5897445e-01   8.9928381e+00
   2.6902962e-01   8.9959782e+00
   1.7905788e-01   8.9982186e+00
   8.9068242e-02   8.9995593e+00
  -8.9068242e-02   8.9995593e+00
  -1.7905788e-01   8.9982186e+00
  -2.6902962e-01   8.9959782e+00
  -3.5897445e-01   8.9928381e+00
  -4.4888338e-01   8.9887988e+00
  -5.3874743e-01   8.9838606e+00
  -6.2855760e-01   8.9780240e+00
  -7.1830491e-01   8.9712897e+00
  -8.0798040e-01   8.9636582e+00
  -8.9757509e-01   8.9551303e+00
  -9.8159624e-01   8.8960086e+00
  -1.0705058e+00   8.8857480e+00
  -1.1593082e+00   8.8745988e+00
  -1.2479948e+00   8.8625622e+00
  -1.3290897e+00   8.8002000e+00
  -1.4170238e+00   8.7864693e+00
  -1.5048162e+00   8.7718600e+00
  -1.5835117e+00   8.7071804e+00
  -1.6705029e+00   8.6909102e+00
  -1.7573270e+00   8.6737709e+00
  -1.8335575e+00   8.6068616e+00
  -1.9195330e+00   8.5880960e+00
  -2.0053165e+00   8.5684716e+00
  -2.0790194e+00   8.4994222e+00
  -2.1639083e+00   8.4782074e+00
  -2.2357317e+00   8.4078240e+00
  -2.3196968e+00   8.3850466e+00
  -2.3896170e+00   8.3133766e+00
  -2.4726299e+00   8.2890652e+00
  -2.5406245e+00   8.2161565e+00
  -2.6226577e+00   8.1903398e+00
  -2.6887052e+00   8.1162408e+00
  -2.7535345e+00   8.0416446e+00
  -2.8338119e+00   8.0137076e+00
  -2.8966660e+00   7.9379989e+00
  -2.9758998e+00   7.9086358e+00
  -3.0367601e+00   7.8318636e+00
  -3.0963844e+00   7.7546698e+00
  -3.1547703e+00   7.6770713e+00
  -3.2313820e+00   7.6451403e+00
  -3.2877448e+00   7.5665867e+00
  -3.3428618e+00   7.4876749e+00
  -3.3967313e+00   7.4084220e+00
  -3.4706444e+00   7.3740848e+00
  -3.5224669e+00   7.2939857e+00
  -3.5730366e+00   7.2135920e+00
  -3.6223530e+00   7.1329208e+00
  -3.6704155e+00   7.0519891e+00
  -3.7407507e+00   7.0149329e+00
  -3.7867451e+00   6.9332937e+00
  -3.8314832e+00   6.8514405e+00
  -3.8749654e+00   6.7693902e+00
  -3.9171922e+00   6.6871597e+00
  -3.9581644e+00   6.6047660e+00
  -3.9978831e+00   6.5222259e+00
  -4.0363495e+00   6.4395561e+00
  -4.0735649e+00   6.3567735e+00
  -4.1095310e+00   6.2738947e+00
  -4.1442497e+00   6.1909365e+00
  -4.1777230e+00   6.1079154e+00
  -4.2099531e+00   6.0248481e+00
  -4.2409425e+00   5.9417511e+00
  -4.2706939e+00   5.8586409e+00
  -4.2992102e+00   5.7755339e+00
  -4.2962392e+00   5.6526391e+00
  -4.3218981e+00   5.5698920e+00
  -4.3463347e+00   5.4872010e+00
  -4.3695529e+00   5.4045821e+00
  -4.3915565e+00   5.3220515e+00
  -4.4123496e+00   5.2396251e+00
  -4.3993488e+00   5.1193974e+00
  -4.4173566e+00   5.0375550e+00
  -4.4341708e+00   4.9558681e+00
  -4.4497964e+00   4.8743525e+00
  -4.4301603e+00   4.7564356e+00
  -4.4430600e+00   4.6756516e+00
  -4.4547906e+00   4.5950888e+00
  -4.4301974e+00   4.4792133e+00
  -4.4392532e+00   4.3994921e+00
  -4.4471612e+00   4.3200413e+00
  -4.4177170e+00   4.2063971e+00
  -4.4230056e+00   4.1278955e+00
  -4.4271696e+00   4.0497122e+00
  -4.3929873e+00   3.9384848e+00
  -4.3945913e+00   3.8613557e+00
  -4.3572069e+00   3.7519659e+00
  -4.3562950e+00   3.6759616e+00
  -4.3543025e+00   3.6003541e+00
  -4.3123871e+00   3.4936825e+00
  -4.3079446e+00   3.4193001e+00
  -4.2629776e+00   3.3146677e+00
  -4.2561336e+00   3.2415778e+00
  -4.2081802e+00   3.1390634e+00
  -4.1989851e+00   3.0673318e+00
  -4.1481124e+00   2.9670126e+00
  -4.1366180e+00   2.8967035e+00
  -4.0828950e+00   2.7986547e+00
  -4.0691550e+00   2.7298311e+00
  -4.0126524e+00   2.6341261e+00
  -3.9546511e+00   2.5398296e+00
  -3.9375124e+00   2.4735594e+00
  -3.8768453e+00   2.3817158e+00
  -3.8576060e+00   2.3170836e+00
  -3.7943483e+00   2.2277614e+00
  -3.7296987e+00   2.1399410e+00
  -3.7072960e+00   2.0780896e+00
  -3.6401761e+00   1.9928918e+00
  -3.5717318e+00   1.9092491e+00
  -3.5463164e+00   1.8503080e+00
  -3.4755258e+00   1.7693841e+00
  -3.4034803e+00   1.6900656e+00
  -3.3752078e+00   1.6341581e+00
  -3.3009435e+00   1.5576495e+00
  -3.2254957e+00   1.4827939e+00
  -3.1488899e+00   1.4096072e+00
  -3.1169902e+00   1.3580766e+00
  -3.0383439e+00   1.2878146e+00
  -2.9586132e+00   1.2192653e+00
  -2.8778247e+00   1.1524431e+00
  -2.8426050e+00   1.1054850e+00
  -2.7599595e+00   1.0416925e+00
  -2.6763319e+00   9.7966703e-01
  -2.5917492e+00   9.1942166e-01
  -2.5062386e+00   8.6096922e-01
  -2.4198277e+00   8.0432216e-01
  -2.3801468e+00   7.6478830e-01
  -2.2921685e+00   7.1131103e-01
  -2.2033683e+00   6.5967274e-01
  -2.1137741e+00   6.0988442e-01
  -2.0234141e+00   5.6195670e-01
  -1.9323166e+00   5.1589981e-01
  -1.8405099e+00   4.7172361e-01
  -1.7480227e+00   4.2943759e-01
  -1.6548835e+00   3.8905084e-01
  -1.5611211e+00   3.5057207e-01
  -1.4667645e+00   3.1400962e-01
  -1.3718424e+00   2.7937141e-01
  -1.2763841e+00   2.4666502e-01
  -1.1312346e+00   2.0690186e-01
  -1.0347038e+00   1.7857246e-01
  -8.8837519e-01   1.4418571e-01
  -7.4147717e-01   1.1274575e-01
  -5.4454953e-01   7.7238672e-02


==> data/apotelesmapi6r33.dat <==
  -1.9772725e-01  -3.0065533e-02
  -1.9741671e-01  -3.2041269e-02
  -1.9708643e-01  -3.4013801e-02
  -1.9673644e-01  -3.5982932e-02
  -1.9636678e-01  -3.7948464e-02
  -1.9597749e-01  -3.9910202e-02
  -1.9556859e-01  -4.1867949e-02
  -1.9514014e-01  -4.3821509e-02
  -1.9469218e-01  -4.5770687e-02
  -1.9422474e-01  -4.7715287e-02
  -1.9373789e-01  -4.9655117e-02
  -1.9323166e-01  -5.1589981e-02
  -1.9270611e-01  -5.3519685e-02
  -1.9216128e-01  -5.5444038e-02
  -1.9159724e-01  -5.7362847e-02
  -1.9101404e-01  -5.9275919e-02
  -1.9041175e-01  -6.1183064e-02
  -1.8979040e-01  -6.3084091e-02
  -1.8915008e-01  -6.4978809e-02
  -1.8849085e-01  -6.6867030e-02
  -1.8781277e-01  -6.8748563e-02
  -1.8711590e-01  -7.0623222e-02
  -1.8640033e-01  -7.2490819e-02
  -1.8566611e-01  -7.4351167e-02
  -1.8491333e-01  -7.6204079e-02
  -1.8414205e-01  -7.8049372e-02
  -1.8335237e-01  -7.9886859e-02
  -1.8254434e-01  -8.1716358e-02
  -1.8171807e-01  -8.3537685e-02
  -1.8087362e-01  -8.5350658e-02
  -1.8001108e-01  -8.7155097e-02
  -1.7913054e-01  -8.8950820e-02
  -1.7823209e-01  -9.0737648e-02
  -1.7731582e-01  -9.2515402e-02
  -1.7638182e-01  -9.4283905e-02
  -1.7543017e-01  -9.6042980e-02
  -1.7446099e-01  -9.7792450e-02
  -1.7347436e-01  -9.9532142e-02
  -1.7247038e-01  -1.0126188e-01
  -1.7144915e-01  -1.0298149e-01
  -1.7041078e-01  -1.0469081e-01
  -1.6935537e-01  -1.0638965e-01
  -1.6828303e-01  -1.0807786e-01
  -1.6719385e-01  -1.0975526e-01
  -1.6608796e-01  -1.1142168e-01
  -1.6496546e-01  -1.1307696e-01
  -1.6382646e-01  -1.1472093e-01
  -1.6267107e-01  -1.1635343e-01
  -1.6149943e-01  -1.1797430e-01
  -1.6031163e-01  -1.1958337e-01
  -1.5910780e-01  -1.2118048e-01
  -1.5788806e-01  -1.2276547e-01
  -1.5665253e-01  -1.2433819e-01
  -1.5540134e-01  -1.2589847e-01
  -1.5413460e-01  -1.2744616e-01
  -1.5285246e-01  -1.2898111e-01
  -1.5155502e-01  -1.3050316e-01
  -1.5024244e-01  -1.3201216e-01
  -1.4891482e-01  -1.3350796e-01
  -1.4757232e-01  -1.3499041e-01
  -1.4621506e-01  -1.3645936e-01
  -1.4484318e-01  -1.3791466e-01
  -1.4345681e-01  -1.3935617e-01
  -1.4205610e-01  -1.4078375e-01
  -1.4064119e-01  -1.4219725e-01
  -1.3921221e-01  -1.4359652e-01
  -1.3776930e-01  -1.4498144e-01
  -1.3631262e-01  -1.4635186e-01
  -1.3484231e-01  -1.4770765e-01
  -1.3335852e-01  -1.4904867e-01
  -1.3186139e-01  -1.5037478e-01
  -1.3035108e-01  -1.5168585e-01
  -1.2882772e-01  -1.5298175e-01
  -1.2729149e-01  -1.5426236e-01
  -1.2574253e-01  -1.5552754e-01
  -1.2418099e-01  -1.5677717e-01
  -1.2260704e-01  -1.5801112e-01
  -1.2102082e-01  -1.5922927e-01
  -1.1942251e-01  -1.6043150e-01
  -1.1781225e-01  -1.6161768e-01
  -1.1619021e-01  -1.6278770e-01
  -1.1455655e-01  -1.6394145e-01
  -1.1291143e-01  -1.6507880e-01
  -1.1125503e-01  -1.6619964e-01
  -1.0958749e-01  -1.6730386e-01
  -1.0790900e-01  -1.6839135e-01
  -1.0621972e-01  -1.6946200e-01
  -1.0451982e-01  -1.7051571e-01
  -1.0280947e-01  -1.7155236e-01
  -1.0108883e-01  -1.7257186e-01
  -9.9358086e-02  -1.7357411e-01
  -9.7617406e-02  -1.7455899e-01
  -9.5866965e-02  -1.7552642e-01
  -9.4106936e-02  -1.7647630e-01
  -9.2337497e-02  -1.7740853e-01
  -9.0558825e-02  -1.7832302e-01
  -8.8771096e-02  -1.7921968e-01
  -8.6974491e-02  -1.8009841e-01
  -8.5169188e-02  -1.8095914e-01
  -8.3355369e-02  -1.8180177e-01
  -8.1533214e-02  -1.8262622e-01
  -7.9702905e-02  -1.8343240e-01
  -7.7864627e-02  -1.8422025e-01
  -7.6018562e-02  -1.8498967e-01
  -7.4164895e-02  -1.8574059e-01
  -7.2303812e-02  -1.8647294e-01
  -7.0435498e-02  -1.8718665e-01
  -6.8560141e-02  -1.8788163e-01
  -6.6677928e-02  -1.8855783e-01
  -6.4789047e-02  -1.8921517e-01
  -6.2893688e-02  -1.8985359e-01
  -6.0992039e-02  -1.9047302e-01
  -5.9084291e-02  -1.9107341e-01
  -5.7170635e-02  -1.9165469e-01
  -5.5251261e-02  -1.9221680e-01
  -5.3326363e-02  -1.9275969e-01
  -5.1396132e-02  -1.9328331e-01
  -4.9460761e-02  -1.9378760e-01
  -4.7520444e-02  -1.9427251e-01
  -4.5575375e-02  -1.9473799e-01
  -4.3625749e-02  -1.9518400e-01
  -4.1671761e-02  -1.9561049e-01
  -3.9713605e-02  -1.9601742e-01
  -3.7751477e-02  -1.9640475e-01
  -3.5785575e-02  -1.9677244e-01
  -3.3816094e-02  -1.9712045e-01
  -3.1843232e-02  -1.9744875e-01
  -2.9867185e-02  -1.9775730e-01
  -2.7888152e-02  -1.9804608e-01
  -2.5906329e-02  -1.9831506e-01
  -2.3921917e-02  -1.9856420e-01
  -2.1935112e-02  -1.9879349e-01
  -1.9946113e-02  -1.9900290e-01
  -1.7955120e-02  -1.9919240e-01
  -1.5962331e-02  -1.9936199e-01
  -1.3967947e-02  -1.9951164e-01
  -1.1972165e-02  -1.9964135e-01
  -9.9751862e-03  -1.9975108e-01
  -7.9772099e-03  -1.9984085e-01
  -5.9784359e-03  -1.9991063e-01
  -3.9790640e-03  -1.9996041e-01
  -1.9792943e-03  -1.9999021e-01
   1.9792943e-03  -1.9999021e-01
   3.9790640e-03  -1.9996041e-01
   5.9784359e-03  -1.9991063e-01
   7.9772099e-03  -1.9984085e-01
   9.9751862e-03  -1.9975108e-01
   1.1972165e-02  -1.9964135e-01
   1.3967947e-02  -1.9951164e-01
   1.5962331e-02  -1.9936199e-01
   1.7955120e-02  -1.9919240e-01
   1.9946113e-02  -1.9900290e-01
   2.1935112e-02  -1.9879349e-01
   2.3921917e-02  -1.9856420e-01
   2.5906329e-02  -1.9831506e-01
   2.7888152e-02  -1.9804608e-01
   2.9867185e-02  -1.9775730e-01
   3.1843232e-02  -1.9744875e-01
   3.3816094e-02  -1.9712045e-01
   3.5785575e-02  -1.9677244e-01
   3.7751477e-02  -1.9640475e-01
   3.9713605e-02  -1.9601742e-01
   4.1671761e-02  -1.9561049e-01
   4.3625749e-02  -1.9518400e-01
   4.5575375e-02  -1.9473799e-01
   4.7520444e-02  -1.9427251e-01
   4.9460761e-02  -1.9378760e-01
   5.1396132e-02  -1.9328331e-01
   5.3326363e-02  -1.9275969e-01
   5.5251261e-02  -1.9221680e-01
   5.7170635e-02  -1.9165469e-01
   5.9084291e-02  -1.9107341e-01
   6.0992039e-02  -1.9047302e-01
   6.2893688e-02  -1.8985359e-01
   6.4789047e-02  -1.8921517e-01
   6.6677928e-02  -1.8855783e-01
   6.8560141e-02  -1.8788163e-01
   7.0435498e-02  -1.8718665e-01
   7.2303812e-02  -1.8647294e-01
   7.4164895e-02  -1.8574059e-01
   7.6018562e-02  -1.8498967e-01
   7.7864627e-02  -1.8422025e-01
   7.9702905e-02  -1.8343240e-01
   8.1533214e-02  -1.8262622e-01
   8.3355369e-02  -1.8180177e-01
   8.5169188e-02  -1.8095914e-01
   8.6974491e-02  -1.8009841e-01
   8.8771096e-02  -1.7921968e-01
   9.0558825e-02  -1.7832302e-01
   9.2337497e-02  -1.7740853e-01
   9.4106936e-02  -1.7647630e-01
   9.5866965e-02  -1.7552642e-01
   9.7617406e-02  -1.7455899e-01
   9.9358086e-02  -1.7357411e-01
   1.0108883e-01  -1.7257186e-01
   1.0280947e-01  -1.7155236e-01
   1.0451982e-01  -1.7051571e-01
   1.0621972e-01  -1.6946200e-01
   1.0790900e-01  -1.6839135e-01
   1.0958749e-01  -1.6730386e-01
   1.1125503e-01  -1.6619964e-01
   1.1291143e-01  -1.6507880e-01
   1.1455655e-01  -1.6394145e-01
   1.1619021e-01  -1.6278770e-01
   1.1781225e-01  -1.6161768e-01
   1.1942251e-01  -1.6043150e-01
   1.2102082e-01  -1.5922927e-01
   1.2260704e-01  -1.5801112e-01
   1.2418099e-01  -1.5677717e-01
   1.2574253e-01  -1.5552754e-01
   1.2729149e-01  -1.5426236e-01
   1.2882772e-01  -1.5298175e-01
   1.3035108e-01  -1.5168585e-01
   1.3186139e-01  -1.5037478e-01
   1.3335852e-01  -1.4904867e-01
   1.3484231e-01  -1.4770765e-01
   1.3631262e-01  -1.4635186e-01
   1.3776930e-01  -1.4498144e-01
   1.3921221e-01  -1.4359652e-01
   1.4064119e-01  -1.4219725e-01
   1.4205610e-01  -1.4078375e-01
   1.4345681e-01  -1.3935617e-01
   1.4484318e-01  -1.3791466e-01
   1.4621506e-01  -1.3645936e-01
   1.4757232e-01  -1.3499041e-01
   1.4891482e-01  -1.3350796e-01
   1.5024244e-01  -1.3201216e-01
   1.5155502e-01  -1.3050316e-01
   1.5285246e-01  -1.2898111e-01
   1.5413460e-01  -1.2744616e-01
   1.5540134e-01  -1.2589847e-01
   1.5665253e-01  -1.2433819e-01
   1.5788806e-01  -1.2276547e-01
   1.5910780e-01  -1.2118048e-01
   1.6031163e-01  -1.1958337e-01
   1.6149943e-01  -1.1797430e-01
   1.6267107e-01  -1.1635343e-01
   1.6382646e-01  -1.1472093e-01
   1.6496546e-01  -1.1307696e-01
   1.6608796e-01  -1.1142168e-01
   1.6719385e-01  -1.0975526e-01
   1.6828303e-01  -1.0807786e-01
   1.6935537e-01  -1.0638965e-01
   1.7041078e-01  -1.0469081e-01
   1.7144915e-01  -1.0298149e-01
   1.7247038e-01  -1.0126188e-01
   1.7347436e-01  -9.9532142e-02
   1.7446099e-01  -9.7792450e-02
   1.7543017e-01  -9.6042980e-02
   1.7638182e-01  -9.4283905e-02
   1.7731582e-01  -9.2515402e-02
   1.7823209e-01  -9.0737648e-02
   1.7913054e-01  -8.8950820e-02
   1.8001108e-01  -8.7155097e-02
   1.8087362e-01  -8.5350658e-02
   1.8171807e-01  -8.3537685e-02
   1.8254434e-01  -8.1716358e-02
   1.8335237e-01  -7.9886859e-02
   1.8414205e-01  -7.8049372e-02
   1.8491333e-01  -7.6204079e-02
   1.8566611e-01  -7.4351167e-02
   1.8640033e-01  -7.2490819e-02
   1.8711590e-01  -7.0623222e-02
   1.8781277e-01  -6.8748563e-02
   1.8849085e-01  -6.6867030e-02
   1.8915008e-01  -6.4978809e-02
   1.8979040e-01  -6.3084091e-02
   1.9041175e-01  -6.1183064e-02
   1.9101404e-01  -5.9275919e-02
   1.9159724e-01  -5.7362847e-02
   1.9216128e-01  -5.5444038e-02
   1.9270611e-01  -5.3519685e-02
   1.9323166e-01  -5.1589981e-02
   1.9373789e-01  -4.9655117e-02
   1.9422474e-01  -4.7715287e-02
   1.9469218e-01  -4.5770687e-02
   1.9514014e-01  -4.3821509e-02
   1.9556859e-01  -4.1867949e-02
   1.9597749e-01  -3.9910202e-02
   1.9636678e-01  -3.7948464e-02
   1.9673644e-01  -3.5982932e-02
   1.9708643e-01  -3.4013801e-02
   1.9741671e-01  -3.2041269e-02
   1.9772725e-01  -3.0065533e-02


==> data/outage1.dat <==
   6.0000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6500000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.7500000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.8500000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   2.9500000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.0500000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.1500000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.2500000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.3500000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.4500000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.5500000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.6500000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.7500000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.7500000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.8500000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   4.9500000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.0500000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.1500000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.2500000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.3500000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.4500000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.4500000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.5500000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.6500000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.7500000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.8500000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   7.9500000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.4500000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.5500000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.6500000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1650000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1750000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1850000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.1950000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2050000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3450000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3550000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3650000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5450000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5550000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5650000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5750000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5850000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.5950000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7750000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7850000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7950000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8050000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8150000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0050000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0150000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0250000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0350000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0450000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0550000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0650000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0750000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0850000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0950000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1050000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1150000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1250000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1350000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1450000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1550000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1650000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1750000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1850000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1950000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2050000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2150000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2250000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2350000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2450000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2550000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2650000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2750000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2850000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2950000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3050000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3150000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3250000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3350000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3450000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3550000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3650000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3750000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3850000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3950000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4050000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4150000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4250000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4350000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4450000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4550000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4650000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4750000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4850000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4950000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5050000e+01   0.0000000e+00
   2.5100000e+01   0.0000000e+00
   2.5150000e+01   0.0000000e+00
   2.5200000e+01   0.0000000e+00
   2.5250000e+01   0.0000000e+00
   2.5300000e+01   0.0000000e+00
   2.5350000e+01   0.0000000e+00
   2.5400000e+01   0.0000000e+00
   2.5450000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.5550000e+01   0.0000000e+00
   2.5600000e+01   0.0000000e+00
   2.5650000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.5750000e+01   0.0000000e+00
   2.5800000e+01   0.0000000e+00
   2.5850000e+01   0.0000000e+00
   2.5900000e+01   0.0000000e+00
   2.5950000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6050000e+01   0.0000000e+00
   2.6100000e+01   0.0000000e+00
   2.6150000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6250000e+01   0.0000000e+00
   2.6300000e+01   0.0000000e+00
   2.6350000e+01   0.0000000e+00
   2.6400000e+01   0.0000000e+00
   2.6450000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.6550000e+01   0.0000000e+00
   2.6600000e+01   0.0000000e+00
   2.6650000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.6750000e+01   0.0000000e+00
   2.6800000e+01   0.0000000e+00
   2.6850000e+01   0.0000000e+00
   2.6900000e+01   0.0000000e+00
   2.6950000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7050000e+01   0.0000000e+00
   2.7100000e+01   0.0000000e+00
   2.7150000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7250000e+01   0.0000000e+00
   2.7300000e+01   0.0000000e+00
   2.7350000e+01   0.0000000e+00
   2.7400000e+01   0.0000000e+00
   2.7450000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.7550000e+01   0.0000000e+00
   2.7600000e+01   0.0000000e+00
   2.7650000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.7750000e+01   0.0000000e+00
   2.7800000e+01   0.0000000e+00
   2.7850000e+01   0.0000000e+00
   2.7900000e+01   0.0000000e+00
   2.7950000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8050000e+01   0.0000000e+00
   2.8100000e+01   0.0000000e+00
   2.8150000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8250000e+01   0.0000000e+00
   2.8300000e+01   0.0000000e+00
   2.8350000e+01   0.0000000e+00
   2.8400000e+01   0.0000000e+00
   2.8450000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.8550000e+01   0.0000000e+00
   2.8600000e+01   0.0000000e+00
   2.8650000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.8750000e+01   0.0000000e+00
   2.8800000e+01   0.0000000e+00
   2.8850000e+01   0.0000000e+00
   2.8900000e+01   0.0000000e+00
   2.8950000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9050000e+01   0.0000000e+00
   2.9100000e+01   0.0000000e+00
   2.9150000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9250000e+01   0.0000000e+00
   2.9300000e+01   0.0000000e+00
   2.9350000e+01   0.0000000e+00
   2.9400000e+01   0.0000000e+00
   2.9450000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   2.9550000e+01   0.0000000e+00
   2.9600000e+01   0.0000000e+00
   2.9650000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   2.9750000e+01   0.0000000e+00
   2.9800000e+01   0.0000000e+00
   2.9850000e+01   0.0000000e+00
   2.9900000e+01   0.0000000e+00
   2.9950000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0050000e+01   0.0000000e+00
   3.0100000e+01   0.0000000e+00
   3.0150000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0250000e+01   0.0000000e+00
   3.0300000e+01   0.0000000e+00
   3.0350000e+01   0.0000000e+00
   3.0400000e+01   0.0000000e+00
   3.0450000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.0550000e+01   0.0000000e+00
   3.0600000e+01   0.0000000e+00
   3.0650000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.0750000e+01   0.0000000e+00
   3.0800000e+01   0.0000000e+00
   3.0850000e+01   0.0000000e+00
   3.0900000e+01   0.0000000e+00
   3.0950000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1050000e+01   0.0000000e+00
   3.1100000e+01   0.0000000e+00
   3.1150000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1250000e+01   0.0000000e+00
   3.1300000e+01   0.0000000e+00
   3.1350000e+01   0.0000000e+00
   3.1400000e+01   0.0000000e+00
   3.1450000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.1550000e+01   0.0000000e+00
   3.1600000e+01   0.0000000e+00
   3.1650000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.1750000e+01   0.0000000e+00
   3.1800000e+01   0.0000000e+00
   3.1850000e+01   0.0000000e+00
   3.1900000e+01   0.0000000e+00
   3.1950000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2050000e+01   0.0000000e+00
   3.2100000e+01   0.0000000e+00
   3.2150000e+01   0.0000000e+00
   3.2200000e+01   0.0000000e+00
   3.2250000e+01   0.0000000e+00
   3.2300000e+01   0.0000000e+00
   3.2350000e+01   0.0000000e+00
   3.2400000e+01   0.0000000e+00
   3.2450000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.2550000e+01   0.0000000e+00
   3.2600000e+01   0.0000000e+00
   3.2650000e+01   0.0000000e+00
   3.2700000e+01   0.0000000e+00
   3.2750000e+01   0.0000000e+00
   3.2800000e+01   0.0000000e+00
   3.2850000e+01   0.0000000e+00
   3.2900000e+01   0.0000000e+00
   3.2950000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3050000e+01   0.0000000e+00
   3.3100000e+01   0.0000000e+00
   3.3150000e+01   0.0000000e+00
   3.3200000e+01   0.0000000e+00
   3.3250000e+01   0.0000000e+00
   3.3300000e+01   0.0000000e+00
   3.3350000e+01   0.0000000e+00
   3.3400000e+01   0.0000000e+00
   3.3450000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.3550000e+01   0.0000000e+00
   3.3600000e+01   0.0000000e+00
   3.3650000e+01   0.0000000e+00
   3.3700000e+01   0.0000000e+00
   3.3750000e+01   0.0000000e+00
   3.3800000e+01   0.0000000e+00
   3.3850000e+01   0.0000000e+00
   3.3900000e+01   0.0000000e+00
   3.3950000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4050000e+01   0.0000000e+00
   3.4100000e+01   0.0000000e+00
   3.4150000e+01   0.0000000e+00
   3.4200000e+01   0.0000000e+00
   3.4250000e+01   0.0000000e+00
   3.4300000e+01   0.0000000e+00
   3.4350000e+01   0.0000000e+00
   3.4400000e+01   0.0000000e+00
   3.4450000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.4550000e+01   0.0000000e+00
   3.4600000e+01   0.0000000e+00
   3.4650000e+01   0.0000000e+00
   3.4700000e+01   0.0000000e+00
   3.4750000e+01   0.0000000e+00
   3.4800000e+01   0.0000000e+00
   3.4850000e+01   0.0000000e+00
   3.4900000e+01   0.0000000e+00
   3.4950000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5050000e+01   0.0000000e+00
   3.5100000e+01   0.0000000e+00
   3.5150000e+01   0.0000000e+00
   3.5200000e+01   0.0000000e+00
   3.5250000e+01   0.0000000e+00
   3.5300000e+01   0.0000000e+00
   3.5350000e+01   0.0000000e+00
   3.5400000e+01   0.0000000e+00
   3.5450000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.5550000e+01   0.0000000e+00
   3.5600000e+01   0.0000000e+00
   3.5650000e+01   0.0000000e+00
   3.5700000e+01   0.0000000e+00
   3.5750000e+01   0.0000000e+00
   3.5800000e+01   0.0000000e+00
   3.5850000e+01   0.0000000e+00
   3.5900000e+01   0.0000000e+00
   3.5950000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.6050000e+01   0.0000000e+00
   3.6100000e+01   0.0000000e+00
   3.6150000e+01   0.0000000e+00
   3.6200000e+01   0.0000000e+00
   3.6250000e+01   0.0000000e+00
   3.6300000e+01   0.0000000e+00
   3.6350000e+01   0.0000000e+00
   3.6400000e+01   0.0000000e+00
   3.6450000e+01   0.0000000e+00
   3.6500000e+01   0.0000000e+00
   3.6550000e+01   0.0000000e+00
   3.6600000e+01   0.0000000e+00
   3.6650000e+01   0.0000000e+00
   3.6700000e+01   0.0000000e+00
   3.6750000e+01   0.0000000e+00
   3.6800000e+01   0.0000000e+00
   3.6850000e+01   0.0000000e+00
   3.6900000e+01   0.0000000e+00
   3.6950000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7050000e+01   0.0000000e+00
   3.7100000e+01   0.0000000e+00
   3.7150000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7250000e+01   0.0000000e+00
   3.7300000e+01   0.0000000e+00
   3.7350000e+01   0.0000000e+00
   3.7400000e+01   0.0000000e+00
   3.7450000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.7550000e+01   0.0000000e+00
   3.7600000e+01   0.0000000e+00
   3.7650000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.7750000e+01   0.0000000e+00
   3.7800000e+01   0.0000000e+00
   3.7850000e+01   0.0000000e+00
   3.7900000e+01   0.0000000e+00
   3.7950000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8050000e+01   0.0000000e+00
   3.8100000e+01   0.0000000e+00
   3.8150000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8250000e+01   0.0000000e+00
   3.8300000e+01   0.0000000e+00
   3.8350000e+01   0.0000000e+00
   3.8400000e+01   0.0000000e+00
   3.8450000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.8550000e+01   0.0000000e+00
   3.8600000e+01   0.0000000e+00
   3.8650000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.8750000e+01   0.0000000e+00
   3.8800000e+01   0.0000000e+00
   3.8850000e+01   0.0000000e+00
   3.8900000e+01   0.0000000e+00
   3.8950000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9050000e+01   0.0000000e+00
   3.9100000e+01   0.0000000e+00
   3.9150000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9250000e+01   0.0000000e+00
   3.9300000e+01   0.0000000e+00
   3.9350000e+01   0.0000000e+00
   3.9400000e+01   0.0000000e+00
   3.9450000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   3.9550000e+01   0.0000000e+00
   3.9600000e+01   0.0000000e+00
   3.9650000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9750000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9850000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   3.9950000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0050000e+01   0.0000000e+00
   4.0100000e+01   0.0000000e+00
   4.0150000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0250000e+01   0.0000000e+00
   4.0300000e+01   0.0000000e+00
   4.0350000e+01   0.0000000e+00
   4.0400000e+01   0.0000000e+00
   4.0450000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.0550000e+01   0.0000000e+00
   4.0600000e+01   0.0000000e+00
   4.0650000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0750000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0850000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.0950000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1050000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1150000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1250000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1350000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1450000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1550000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1650000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1750000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1850000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.1950000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2050000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2150000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2250000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2350000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2450000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2550000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2650000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2750000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2850000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.2950000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3050000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3150000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3250000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3350000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3450000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3550000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3650000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3750000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3850000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.3950000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4050000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4150000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4250000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4350000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4450000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4550000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4650000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4750000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4850000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.4950000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5050000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5150000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5250000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5350000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5450000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5550000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5650000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5750000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5850000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.5950000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6050000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6150000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6250000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6350000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6450000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6550000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6650000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6750000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6850000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.6950000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7050000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7150000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7250000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7350000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7450000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7550000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7650000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7750000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7850000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.7950000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8050000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8150000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8250000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8350000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8450000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8550000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8650000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8750000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8850000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.8950000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9050000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9150000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9250000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9350000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9450000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9550000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9650000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9750000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9850000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   4.9950000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0050000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0150000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0250000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0350000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0450000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0550000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0650000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0750000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0850000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.0950000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1050000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1150000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1250000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1350000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1450000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1550000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1650000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1750000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1850000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.1950000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2050000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2150000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2250000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2350000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2450000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2550000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2650000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2750000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2850000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.2950000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3050000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3150000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3250000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3350000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3450000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3550000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3650000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3750000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3850000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.3950000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4050000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4150000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4250000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4350000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4450000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4550000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4650000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4750000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4850000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.4950000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5050000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5150000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5250000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5350000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5450000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5550000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5650000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5750000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5850000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.5950000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6050000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6150000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6250000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6350000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6450000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6550000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6650000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6750000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6850000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.6950000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7050000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7150000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7250000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7350000e+01   0.0000000e+00
   5.7400000e+01   5.5511151e-17
   5.7450000e+01   5.5511151e-17
   5.7500000e+01   5.5511151e-17
   5.7550000e+01   5.5511151e-17
   5.7600000e+01   5.5511151e-17
   5.7650000e+01   5.5511151e-17
   5.7700000e+01   5.5511151e-17
   5.7750000e+01   5.5511151e-17
   5.7800000e+01   5.5511151e-17
   5.7850000e+01   5.5511151e-17
   5.7900000e+01   5.5511151e-17
   5.7950000e+01   5.5511151e-17
   5.8000000e+01   5.5511151e-17
   5.8050000e+01   5.5511151e-17
   5.8100000e+01   5.5511151e-17
   5.8150000e+01   5.5511151e-17
   5.8200000e+01   5.5511151e-17
   5.8250000e+01   1.1102230e-16
   5.8300000e+01   1.1102230e-16
   5.8350000e+01   1.1102230e-16
   5.8400000e+01   1.1102230e-16
   5.8450000e+01   1.1102230e-16
   5.8500000e+01   1.1102230e-16
   5.8550000e+01   1.1102230e-16
   5.8600000e+01   1.6653345e-16
   5.8650000e+01   1.6653345e-16
   5.8700000e+01   1.6653345e-16
   5.8750000e+01   1.6653345e-16
   5.8800000e+01   1.6653345e-16
   5.8850000e+01   2.2204460e-16
   5.8900000e+01   2.2204460e-16
   5.8950000e+01   2.2204460e-16
   5.9000000e+01   2.2204460e-16
   5.9050000e+01   2.7755576e-16
   5.9100000e+01   2.7755576e-16
   5.9150000e+01   2.7755576e-16
   5.9200000e+01   3.3306691e-16
   5.9250000e+01   3.3306691e-16
   5.9300000e+01   3.8857806e-16
   5.9350000e+01   3.8857806e-16
   5.9400000e+01   4.4408921e-16
   5.9450000e+01   4.4408921e-16
   5.9500000e+01   4.9960036e-16
   5.9550000e+01   4.9960036e-16
   5.9600000e+01   5.5511151e-16
   5.9650000e+01   6.1062266e-16
   5.9700000e+01   6.6613381e-16
   5.9750000e+01   6.6613381e-16
   5.9800000e+01   7.2164497e-16
   5.9850000e+01   7.7715612e-16
   5.9900000e+01   8.3266727e-16
   5.9950000e+01   8.8817842e-16
   6.0000000e+01   9.9920072e-16
   6.0050000e+01   1.0547119e-15
   6.0100000e+01   1.1102230e-15
   6.0150000e+01   1.2212453e-15
   6.0200000e+01   1.2767565e-15
   6.0250000e+01   1.3877788e-15
   6.0300000e+01   1.4988011e-15
   6.0350000e+01   1.6098234e-15
   6.0400000e+01   1.7208457e-15
   6.0450000e+01   1.8318680e-15
   6.0500000e+01   1.9428903e-15
   6.0550000e+01   2.1094237e-15
   6.0600000e+01   2.2759572e-15
   6.0650000e+01   2.3869795e-15
   6.0700000e+01   2.6090241e-15
   6.0750000e+01   2.7755576e-15
   6.0800000e+01   2.9976022e-15
   6.0850000e+01   3.1641356e-15
   6.0900000e+01   3.4416914e-15
   6.0950000e+01   3.6637360e-15
   6.1000000e+01   3.9412917e-15
   6.1050000e+01   4.2188475e-15
   6.1100000e+01   4.4964032e-15
   6.1150000e+01   4.8294702e-15
   6.1200000e+01   5.1625371e-15
   6.1250000e+01   5.5511151e-15
   6.1300000e+01   5.9396932e-15
   6.1350000e+01   6.3837824e-15
   6.1400000e+01   6.8278716e-15
   6.1450000e+01   7.3274720e-15
   6.1500000e+01   7.8825835e-15
   6.1550000e+01   8.4376950e-15
   6.1600000e+01   9.0483177e-15
   6.1650000e+01   9.7144515e-15
   6.1700000e+01   1.0436096e-14
   6.1750000e+01   1.1157741e-14
   6.1800000e+01   1.1990409e-14
   6.1850000e+01   1.2823076e-14
   6.1900000e+01   1.3766766e-14
   6.1950000e+01   1.4765966e-14
   6.2000000e+01   1.5820678e-14
   6.2050000e+01   1.6986412e-14
   6.2100000e+01   1.8207658e-14
   6.2150000e+01   1.9539925e-14
   6.2200000e+01   2.0927704e-14
   6.2250000e+01   2.2426505e-14
   6.2300000e+01   2.4091840e-14
   6.2350000e+01   2.5812685e-14
   6.2400000e+01   2.7700064e-14
   6.2450000e+01   2.9698466e-14
   6.2500000e+01   3.1863401e-14
   6.2550000e+01   3.4139358e-14
   6.2600000e+01   3.6637360e-14
   6.2650000e+01   3.9301895e-14
   6.2700000e+01   4.2132964e-14
   6.2750000e+01   4.5186077e-14
   6.2800000e+01   4.8461235e-14
   6.2850000e+01   5.2013949e-14
   6.2900000e+01   5.5788707e-14
   6.2950000e+01   5.9841021e-14
   6.3000000e+01   6.4170891e-14
   6.3050000e+01   6.8833828e-14
   6.3100000e+01   7.3829831e-14
   6.3150000e+01   7.9158902e-14
   6.3200000e+01   8.4932061e-14
   6.3250000e+01   9.1093799e-14
   6.3300000e+01   9.7699626e-14
   6.3350000e+01   1.0480505e-13
   6.3400000e+01   1.1241008e-13
   6.3450000e+01   1.2057022e-13
   6.3500000e+01   1.2934098e-13
   6.3550000e+01   1.3872237e-13
   6.3600000e+01   1.4882540e-13
   6.3650000e+01   1.5959456e-13
   6.3700000e+01   1.7119639e-13
   6.3750000e+01   1.8363089e-13
   6.3800000e+01   1.9700908e-13
   6.3850000e+01   2.1133095e-13
   6.3900000e+01   2.2665203e-13
   6.3950000e+01   2.4313884e-13
   6.4000000e+01   2.6079139e-13
   6.4050000e+01   2.7977620e-13
   6.4100000e+01   3.0009328e-13
   6.4150000e+01   3.2190917e-13
   6.4200000e+01   3.4533487e-13
   6.4250000e+01   3.7042591e-13
   6.4300000e+01   3.9734882e-13
   6.4350000e+01   4.2621462e-13
   6.4400000e+01   4.5718984e-13
   6.4450000e+01   4.9038551e-13
   6.4500000e+01   5.2607918e-13
   6.4550000e+01   5.6427085e-13
   6.4600000e+01   6.0529359e-13
   6.4650000e+01   6.4925842e-13
   6.4700000e+01   6.9644290e-13
   6.4750000e+01   7.4706907e-13
   6.4800000e+01   8.0135898e-13
   6.4850000e+01   8.5959018e-13
   6.4900000e+01   9.2204022e-13
   6.4950000e+01   9.8904218e-13
   6.5000000e+01   1.0608736e-12
   6.5050000e+01   1.1379786e-12
   6.5100000e+01   1.2206347e-12
   6.5150000e+01   1.3092860e-12
   6.5200000e+01   1.4043766e-12
   6.5250000e+01   1.5064061e-12
   6.5300000e+01   1.6157631e-12
   6.5350000e+01   1.7331137e-12
   6.5400000e+01   1.8589574e-12
   6.5450000e+01   1.9939050e-12
   6.5500000e+01   2.1386226e-12
   6.5550000e+01   2.2938873e-12
   6.5600000e+01   2.4603652e-12
   6.5650000e+01   2.6388891e-12
   6.5700000e+01   2.8303471e-12
   6.5750000e+01   3.0357383e-12
   6.5800000e+01   3.2558956e-12
   6.5850000e+01   3.4920955e-12
   6.5900000e+01   3.7453374e-12
   6.5950000e+01   4.0168979e-12
   6.6000000e+01   4.3081094e-12
   6.6050000e+01   4.6204152e-12
   6.6100000e+01   4.9552584e-12
   6.6150000e+01   5.3143601e-12
   6.6200000e+01   5.6993854e-12
   6.6250000e+01   6.1122774e-12
   6.6300000e+01   6.5549788e-12
   6.6350000e+01   7.0296546e-12
   6.6400000e+01   7.5386364e-12
   6.6450000e+01   8.0843110e-12
   6.6500000e+01   8.6693985e-12
   6.6550000e+01   9.2967301e-12
   6.6600000e+01   9.9693032e-12
   6.6650000e+01   1.0690338e-11
   6.6700000e+01   1.1463386e-11
   6.6750000e+01   1.2292167e-11
   6.6800000e+01   1.3180679e-11
   6.6850000e+01   1.4133195e-11
   6.6900000e+01   1.5154267e-11
   6.6950000e+01   1.6248836e-11
   6.7000000e+01   1.7422230e-11
   6.7050000e+01   1.8680058e-11
   6.7100000e+01   2.0028312e-11
   6.7150000e+01   2.1473490e-11
   6.7200000e+01   2.3022584e-11
   6.7250000e+01   2.4682978e-11
   6.7300000e+01   2.6462610e-11
   6.7350000e+01   2.8370029e-11
   6.7400000e+01   3.0414338e-11
   6.7450000e+01   3.2605307e-11
   6.7500000e+01   3.4953485e-11
   6.7550000e+01   3.7469972e-11
   6.7600000e+01   4.0166814e-11
   6.7650000e+01   4.3056891e-11
   6.7700000e+01   4.6153914e-11
   6.7750000e+01   4.9472648e-11
   6.7800000e+01   5.3028859e-11
   6.7850000e+01   5.6839422e-11
   6.7900000e+01   6.0922489e-11
   6.7950000e+01   6.5297323e-11
   6.8000000e+01   6.9984740e-11
   6.8050000e+01   7.5006834e-11
   6.8100000e+01   8.0387419e-11
   6.8150000e+01   8.6151919e-11
   6.8200000e+01   9.2327479e-11
   6.8250000e+01   9.8943242e-11
   6.8300000e+01   1.0603046e-10
   6.8350000e+01   1.1362233e-10
   6.8400000e+01   1.2175472e-10
   6.8450000e+01   1.3046564e-10
   6.8500000e+01   1.3979612e-10
   6.8550000e+01   1.4978985e-10
   6.8600000e+01   1.6049362e-10
   6.8650000e+01   1.7195750e-10
   6.8700000e+01   1.8423502e-10
   6.8750000e+01   1.9738361e-10
   6.8800000e+01   2.1146446e-10
   6.8850000e+01   2.2654317e-10
   6.8900000e+01   2.4268998e-10
   6.8950000e+01   2.5997993e-10
   6.9000000e+01   2.7849317e-10
   6.9050000e+01   2.9831571e-10
   6.9100000e+01   3.1953928e-10
   6.9150000e+01   3.4226205e-10
   6.9200000e+01   3.6658909e-10
   6.9250000e+01   3.9263265e-10
   6.9300000e+01   4.2051285e-10
   6.9350000e+01   4.5035797e-10
   6.9400000e+01   4.8230542e-10
   6.9450000e+01   5.1650179e-10
   6.9500000e+01   5.5310412e-10
   6.9550000e+01   5.9228000e-10
   6.9600000e+01   6.3420874e-10
   6.9650000e+01   6.7908201e-10
   6.9700000e+01   7.2710465e-10
   6.9750000e+01   7.7849549e-10
   6.9800000e+01   8.3348856e-10
   6.9850000e+01   8.9233387e-10
   6.9900000e+01   9.5529856e-10
   6.9950000e+01   1.0226682e-09
   7.0000000e+01   1.0947477e-09
   7.0050000e+01   1.1718632e-09
   7.0100000e+01   1.2543628e-09
   7.0150000e+01   1.3426184e-09
   7.0200000e+01   1.4370276e-09
   7.0250000e+01   1.5380147e-09
   7.0300000e+01   1.6460331e-09
   7.0350000e+01   1.7615673e-09
   7.0400000e+01   1.8851342e-09
   7.0450000e+01   2.0172863e-09
   7.0500000e+01   2.1586135e-09
   7.0550000e+01   2.3097453e-09
   7.0600000e+01   2.4713545e-09
   7.0650000e+01   2.6441589e-09
   7.0700000e+01   2.8289252e-09
   7.0750000e+01   3.0264715e-09
   7.0800000e+01   3.2376715e-09
   7.0850000e+01   3.4634574e-09
   7.0900000e+01   3.7048246e-09
   7.0950000e+01   3.9628351e-09
   7.1000000e+01   4.2386223e-09
   7.1050000e+01   4.5333962e-09
   7.1100000e+01   4.8484471e-09
   7.1150000e+01   5.1851524e-09
   7.1200000e+01   5.5449814e-09
   7.1250000e+01   5.9295017e-09
   7.1300000e+01   6.3403854e-09
   7.1350000e+01   6.7794165e-09
   7.1400000e+01   7.2484974e-09
   7.1450000e+01   7.7496575e-09
   7.1500000e+01   8.2850609e-09
   7.1550000e+01   8.8570154e-09
   7.1600000e+01   9.4679821e-09
   7.1650000e+01   1.0120585e-08
   7.1700000e+01   1.0817621e-08
   7.1750000e+01   1.1562074e-08
   7.1800000e+01   1.2357122e-08
   7.1850000e+01   1.3206156e-08
   7.1900000e+01   1.4112786e-08
   7.1950000e+01   1.5080864e-08
   7.2000000e+01   1.6114492e-08
   7.2050000e+01   1.7218042e-08
   7.2100000e+01   1.8396173e-08
   7.2150000e+01   1.9653849e-08
   7.2200000e+01   2.0996358e-08
   7.2250000e+01   2.2429335e-08
   7.2300000e+01   2.3958778e-08
   7.2350000e+01   2.5591082e-08
   7.2400000e+01   2.7333053e-08
   7.2450000e+01   2.9191941e-08
   7.2500000e+01   3.1175467e-08
   7.2550000e+01   3.3291850e-08
   7.2600000e+01   3.5549844e-08
   7.2650000e+01   3.7958767e-08
   7.2700000e+01   4.0528537e-08
   7.2750000e+01   4.3269713e-08
   7.2800000e+01   4.6193534e-08
   7.2850000e+01   4.9311959e-08
   7.2900000e+01   5.2637716e-08
   7.2950000e+01   5.6184350e-08
   7.3000000e+01   5.9966269e-08
   7.3050000e+01   6.3998806e-08
   7.3100000e+01   6.8298270e-08
   7.3150000e+01   7.2882009e-08
   7.3200000e+01   7.7768476e-08
   7.3250000e+01   8.2977297e-08
   7.3300000e+01   8.8529340e-08
   7.3350000e+01   9.4446799e-08
   7.3400000e+01   1.0075327e-07
   7.3450000e+01   1.0747383e-07
   7.3500000e+01   1.1463516e-07
   7.3550000e+01   1.2226560e-07
   7.3600000e+01   1.3039528e-07
   7.3650000e+01   1.3905622e-07
   7.3700000e+01   1.4828244e-07
   7.3750000e+01   1.5811011e-07
   7.3800000e+01   1.6857762e-07
   7.3850000e+01   1.7972580e-07
   7.3900000e+01   1.9159799e-07
   7.3950000e+01   2.0424023e-07
   7.4000000e+01   2.1770144e-07
   7.4050000e+01   2.3203353e-07
   7.4100000e+01   2.4729166e-07
   7.4150000e+01   2.6353438e-07
   7.4200000e+01   2.8082383e-07
   7.4250000e+01   2.9922601e-07
   7.4300000e+01   3.1881096e-07
   7.4350000e+01   3.3965300e-07
   7.4400000e+01   3.6183102e-07
   7.4450000e+01   3.8542872e-07
   7.4500000e+01   4.1053491e-07
   7.4550000e+01   4.3724380e-07
   7.4600000e+01   4.6565535e-07
   7.4650000e+01   4.9587555e-07
   7.4700000e+01   5.2801684e-07
   7.4750000e+01   5.6219843e-07
   7.4800000e+01   5.9854675e-07
   7.4850000e+01   6.3719583e-07
   7.4900000e+01   6.7828775e-07
   7.4950000e+01   7.2197312e-07
   7.5000000e+01   7.6841158e-07
   7.5050000e+01   8.1777229e-07
   7.5100000e+01   8.7023451e-07
   7.5150000e+01   9.2598819e-07
   7.5200000e+01   9.8523453e-07
   7.5250000e+01   1.0481867e-06
   7.5300000e+01   1.1150704e-06
   7.5350000e+01   1.1861248e-06
   7.5400000e+01   1.2616031e-06
   7.5450000e+01   1.3417733e-06
   7.5500000e+01   1.4269193e-06
   7.5550000e+01   1.5173414e-06
   7.5600000e+01   1.6133578e-06
   7.5650000e+01   1.7153049e-06
   7.5700000e+01   1.8235388e-06
   7.5750000e+01   1.9384365e-06
   7.5800000e+01   2.0603965e-06
   7.5850000e+01   2.1898406e-06
   7.5900000e+01   2.3272147e-06
   7.5950000e+01   2.4729907e-06
   7.6000000e+01   2.6276673e-06
   7.6050000e+01   2.7917719e-06
   7.6100000e+01   2.9658621e-06
   7.6150000e+01   3.1505273e-06
   7.6200000e+01   3.3463904e-06
   7.6250000e+01   3.5541096e-06
   7.6300000e+01   3.7743807e-06
   7.6350000e+01   4.0079384e-06
   7.6400000e+01   4.2555592e-06
   7.6450000e+01   4.5180630e-06
   7.6500000e+01   4.7963160e-06
   7.6550000e+01   5.0912326e-06
   7.6600000e+01   5.4037785e-06
   7.6650000e+01   5.7349731e-06
   7.6700000e+01   6.0858924e-06
   7.6750000e+01   6.4576720e-06
   7.6800000e+01   6.8515106e-06
   7.6850000e+01   7.2686727e-06
   7.6900000e+01   7.7104924e-06
   7.6950000e+01   8.1783770e-06
   7.7000000e+01   8.6738111e-06
   7.7050000e+01   9.1983599e-06
   7.7100000e+01   9.7536740e-06
   7.7150000e+01   1.0341494e-05
   7.7200000e+01   1.0963653e-05
   7.7250000e+01   1.1622087e-05
   7.7300000e+01   1.2318831e-05
   7.7350000e+01   1.3056033e-05
   7.7400000e+01   1.3835956e-05
   7.7450000e+01   1.4660982e-05
   7.7500000e+01   1.5533620e-05
   7.7550000e+01   1.6456514e-05
   7.7600000e+01   1.7432447e-05
   7.7650000e+01   1.8464348e-05
   7.7700000e+01   1.9555302e-05
   7.7750000e+01   2.0708554e-05
   7.7800000e+01   2.1927521e-05
   7.7850000e+01   2.3215796e-05
   7.7900000e+01   2.4577160e-05
   7.7950000e+01   2.6015592e-05
   7.8000000e+01   2.7535272e-05
   7.8050000e+01   2.9140600e-05
   7.8100000e+01   3.0836200e-05
   7.8150000e+01   3.2626934e-05
   7.8200000e+01   3.4517910e-05
   7.8250000e+01   3.6514497e-05
   7.8300000e+01   3.8622339e-05
   7.8350000e+01   4.0847361e-05
   7.8400000e+01   4.3195790e-05
   7.8450000e+01   4.5674164e-05
   7.8500000e+01   4.8289350e-05
   7.8550000e+01   5.1048555e-05
   7.8600000e+01   5.3959347e-05
   7.8650000e+01   5.7029667e-05
   7.8700000e+01   6.0267851e-05
   7.8750000e+01   6.3682643e-05
   7.8800000e+01   6.7283215e-05
   7.8850000e+01   7.1079190e-05
   7.8900000e+01   7.5080658e-05
   7.8950000e+01   7.9298198e-05
   7.9000000e+01   8.3742902e-05
   7.9050000e+01   8.8426395e-05
   7.9100000e+01   9.3360861e-05
   7.9150000e+01   9.8559065e-05
   7.9200000e+01   1.0403438e-04
   7.9250000e+01   1.0980082e-04
   7.9300000e+01   1.1587304e-04
   7.9350000e+01   1.2226642e-04
   7.9400000e+01   1.2899703e-04
   7.9450000e+01   1.3608171e-04
   7.9500000e+01   1.4353807e-04
   7.9550000e+01   1.5138454e-04
   7.9600000e+01   1.5964041e-04
   7.9650000e+01   1.6832584e-04
   7.9700000e+01   1.7746193e-04
   7.9750000e+01   1.8707073e-04
   7.9800000e+01   1.9717530e-04
   7.9850000e+01   2.0779973e-04
   7.9900000e+01   2.1896920e-04
   7.9950000e+01   2.3071002e-04
   8.0000000e+01   2.4304967e-04
   8.0050000e+01   2.5601686e-04
   8.0100000e+01   2.6964156e-04
   8.0150000e+01   2.8395505e-04
   8.0200000e+01   2.9899001e-04
   8.0250000e+01   3.1478051e-04
   8.0300000e+01   3.3136212e-04
   8.0350000e+01   3.4877194e-04
   8.0400000e+01   3.6704868e-04
   8.0450000e+01   3.8623267e-04
   8.0500000e+01   4.0636600e-04
   8.0550000e+01   4.2749251e-04
   8.0600000e+01   4.4965791e-04
   8.0650000e+01   4.7290981e-04
   8.0700000e+01   4.9729783e-04
   8.0750000e+01   5.2287362e-04
   8.0800000e+01   5.4969099e-04
   8.0850000e+01   5.7780596e-04
   8.0900000e+01   6.0727681e-04
   8.0950000e+01   6.3816422e-04
   8.1000000e+01   6.7053131e-04
   8.1050000e+01   7.0444374e-04
   8.1100000e+01   7.3996981e-04
   8.1150000e+01   7.7718051e-04
   8.1200000e+01   8.1614965e-04
   8.1250000e+01   8.5695394e-04
   8.1300000e+01   8.9967309e-04
   8.1350000e+01   9.4438991e-04
   8.1400000e+01   9.9119040e-04
   8.1450000e+01   1.0401639e-03
   8.1500000e+01   1.0914030e-03
   8.1550000e+01   1.1450041e-03
   8.1600000e+01   1.2010669e-03
   8.1650000e+01   1.2596951e-03
   8.1700000e+01   1.3209962e-03
   8.1750000e+01   1.3850814e-03
   8.1800000e+01   1.4520664e-03
   8.1850000e+01   1.5220709e-03
   8.1900000e+01   1.5952188e-03
   8.1950000e+01   1.6716389e-03
   8.2000000e+01   1.7514641e-03
   8.2050000e+01   1.8348323e-03
   8.2100000e+01   1.9218862e-03
   8.2150000e+01   2.0127735e-03
   8.2200000e+01   2.1076470e-03
   8.2250000e+01   2.2066647e-03
   8.2300000e+01   2.3099903e-03
   8.2350000e+01   2.4177926e-03
   8.2400000e+01   2.5302464e-03
   8.2450000e+01   2.6475324e-03
   8.2500000e+01   2.7698369e-03
   8.2550000e+01   2.8973528e-03
   8.2600000e+01   3.0302789e-03
   8.2650000e+01   3.1688207e-03
   8.2700000e+01   3.3131902e-03
   8.2750000e+01   3.4636059e-03
   8.2800000e+01   3.6202936e-03
   8.2850000e+01   3.7834859e-03
   8.2900000e+01   3.9534227e-03
   8.2950000e+01   4.1303510e-03
   8.3000000e+01   4.3145256e-03
   8.3050000e+01   4.5062089e-03
   8.3100000e+01   4.7056710e-03
   8.3150000e+01   4.9131901e-03
   8.3200000e+01   5.1290523e-03
   8.3250000e+01   5.3535523e-03
   8.3300000e+01   5.5869928e-03
   8.3350000e+01   5.8296855e-03
   8.3400000e+01   6.0819505e-03
   8.3450000e+01   6.3441169e-03
   8.3500000e+01   6.6165228e-03
   8.3550000e+01   6.8995154e-03
   8.3600000e+01   7.1934510e-03
   8.3650000e+01   7.4986957e-03
   8.3700000e+01   7.8156249e-03
   8.3750000e+01   8.1446236e-03
   8.3800000e+01   8.4860867e-03
   8.3850000e+01   8.8404190e-03
   8.3900000e+01   9.2080352e-03
   8.3950000e+01   9.5893604e-03
   8.4000000e+01   9.9848295e-03
   8.4050000e+01   1.0394888e-02
   8.4100000e+01   1.0819992e-02
   8.4150000e+01   1.1260608e-02
   8.4200000e+01   1.1717212e-02
   8.4250000e+01   1.2190292e-02
   8.4300000e+01   1.2680346e-02
   8.4350000e+01   1.3187884e-02
   8.4400000e+01   1.3713424e-02
   8.4450000e+01   1.4257498e-02
   8.4500000e+01   1.4820647e-02
   8.4550000e+01   1.5403423e-02
   8.4600000e+01   1.6006389e-02
   8.4650000e+01   1.6630119e-02
   8.4700000e+01   1.7275197e-02
   8.4750000e+01   1.7942219e-02
   8.4800000e+01   1.8631791e-02
   8.4850000e+01   1.9344531e-02
   8.4900000e+01   2.0081064e-02
   8.4950000e+01   2.0842030e-02
   8.5000000e+01   2.1628076e-02
   8.5050000e+01   2.2439862e-02
   8.5100000e+01   2.3278055e-02
   8.5150000e+01   2.4143334e-02
   8.5200000e+01   2.5036389e-02
   8.5250000e+01   2.5957916e-02
   8.5300000e+01   2.6908624e-02
   8.5350000e+01   2.7889230e-02
   8.5400000e+01   2.8900459e-02
   8.5450000e+01   2.9943046e-02
   8.5500000e+01   3.1017733e-02
   8.5550000e+01   3.2125273e-02
   8.5600000e+01   3.3266423e-02
   8.5650000e+01   3.4441951e-02
   8.5700000e+01   3.5652631e-02
   8.5750000e+01   3.6899242e-02
   8.5800000e+01   3.8182571e-02
   8.5850000e+01   3.9503412e-02
   8.5900000e+01   4.0862564e-02
   8.5950000e+01   4.2260828e-02
   8.6000000e+01   4.3699015e-02
   8.6050000e+01   4.5177936e-02
   8.6100000e+01   4.6698406e-02
   8.6150000e+01   4.8261246e-02
   8.6200000e+01   4.9867275e-02
   8.6250000e+01   5.1517319e-02
   8.6300000e+01   5.3212201e-02
   8.6350000e+01   5.4952746e-02
   8.6400000e+01   5.6739781e-02
   8.6450000e+01   5.8574129e-02
   8.6500000e+01   6.0456615e-02
   8.6550000e+01   6.2388058e-02
   8.6600000e+01   6.4369278e-02
   8.6650000e+01   6.6401090e-02
   8.6700000e+01   6.8484304e-02
   8.6750000e+01   7.0619725e-02
   8.6800000e+01   7.2808153e-02
   8.6850000e+01   7.5050380e-02
   8.6900000e+01   7.7347192e-02
   8.6950000e+01   7.9699365e-02
   8.7000000e+01   8.2107665e-02
   8.7050000e+01   8.4572850e-02
   8.7100000e+01   8.7095665e-02
   8.7150000e+01   8.9676843e-02
   8.7200000e+01   9.2317105e-02
   8.7250000e+01   9.5017157e-02
   8.7300000e+01   9.7777689e-02
   8.7350000e+01   1.0059938e-01
   8.7400000e+01   1.0348288e-01
   8.7450000e+01   1.0642883e-01
   8.7500000e+01   1.0943786e-01
   8.7550000e+01   1.1251057e-01
   8.7600000e+01   1.1564753e-01
   8.7650000e+01   1.1884930e-01
   8.7700000e+01   1.2211642e-01
   8.7750000e+01   1.2544940e-01
   8.7800000e+01   1.2884872e-01
   8.7850000e+01   1.3231484e-01
   8.7900000e+01   1.3584820e-01
   8.7950000e+01   1.3944919e-01
   8.8000000e+01   1.4311819e-01
   8.8050000e+01   1.4685554e-01
   8.8100000e+01   1.5066157e-01
   8.8150000e+01   1.5453654e-01
   8.8200000e+01   1.5848070e-01
   8.8250000e+01   1.6249427e-01
   8.8300000e+01   1.6657742e-01
   8.8350000e+01   1.7073030e-01
   8.8400000e+01   1.7495300e-01
   8.8450000e+01   1.7924561e-01
   8.8500000e+01   1.8360814e-01
   8.8550000e+01   1.8804058e-01
   8.8600000e+01   1.9254288e-01
   8.8650000e+01   1.9711495e-01
   8.8700000e+01   2.0175665e-01
   8.8750000e+01   2.0646781e-01
   8.8800000e+01   2.1124820e-01
   8.8850000e+01   2.1609757e-01
   8.8900000e+01   2.2101559e-01
   8.8950000e+01   2.2600192e-01
   8.9000000e+01   2.3105616e-01
   8.9050000e+01   2.3617786e-01
   8.9100000e+01   2.4136654e-01
   8.9150000e+01   2.4662164e-01
   8.9200000e+01   2.5194258e-01
   8.9250000e+01   2.5732874e-01
   8.9300000e+01   2.6277942e-01
   8.9350000e+01   2.6829391e-01
   8.9400000e+01   2.7387141e-01
   8.9450000e+01   2.7951112e-01
   8.9500000e+01   2.8521215e-01
   8.9550000e+01   2.9097358e-01
   8.9600000e+01   2.9679444e-01
   8.9650000e+01   3.0267371e-01
   8.9700000e+01   3.0861034e-01
   8.9750000e+01   3.1460320e-01
   8.9800000e+01   3.2065114e-01
   8.9850000e+01   3.2675295e-01
   8.9900000e+01   3.3290738e-01
   8.9950000e+01   3.3911313e-01
   9.0000000e+01   3.4536886e-01
   9.0050000e+01   3.5167317e-01
   9.0100000e+01   3.5802464e-01
   9.0150000e+01   3.6442180e-01
   9.0200000e+01   3.7086312e-01
   9.0250000e+01   3.7734706e-01
   9.0300000e+01   3.8387200e-01
   9.0350000e+01   3.9043631e-01
   9.0400000e+01   3.9703833e-01
   9.0450000e+01   4.0367633e-01
   9.0500000e+01   4.1034856e-01
   9.0550000e+01   4.1705325e-01
   9.0600000e+01   4.2378857e-01
   9.0650000e+01   4.3055268e-01
   9.0700000e+01   4.3734369e-01
   9.0750000e+01   4.4415970e-01
   9.0800000e+01   4.5099878e-01
   9.0850000e+01   4.5785896e-01
   9.0900000e+01   4.6473825e-01
   9.0950000e+01   4.7163464e-01
   9.1000000e+01   4.7854611e-01
   9.1050000e+01   4.8547059e-01
   9.1100000e+01   4.9240604e-01
   9.1150000e+01   4.9935035e-01
   9.1200000e+01   5.0630144e-01
   9.1250000e+01   5.1325719e-01
   9.1300000e+01   5.2021548e-01
   9.1350000e+01   5.2717419e-01
   9.1400000e+01   5.3413117e-01
   9.1450000e+01   5.4108430e-01
   9.1500000e+01   5.4803143e-01
   9.1550000e+01   5.5497041e-01
   9.1600000e+01   5.6189911e-01
   9.1650000e+01   5.6881539e-01
   9.1700000e+01   5.7571711e-01
   9.1750000e+01   5.8260216e-01
   9.1800000e+01   5.8946842e-01
   9.1850000e+01   5.9631378e-01
   9.1900000e+01   6.0313616e-01
   9.1950000e+01   6.0993347e-01
   9.2000000e+01   6.1670368e-01
   9.2050000e+01   6.2344473e-01
   9.2100000e+01   6.3015461e-01
   9.2150000e+01   6.3683134e-01
   9.2200000e+01   6.4347294e-01
   9.2250000e+01   6.5007747e-01
   9.2300000e+01   6.5664302e-01
   9.2350000e+01   6.6316771e-01
   9.2400000e+01   6.6964969e-01
   9.2450000e+01   6.7608715e-01
   9.2500000e+01   6.8247830e-01
   9.2550000e+01   6.8882141e-01
   9.2600000e+01   6.9511478e-01
   9.2650000e+01   7.0135673e-01
   9.2700000e+01   7.0754565e-01
   9.2750000e+01   7.1367996e-01
   9.2800000e+01   7.1975812e-01
   9.2850000e+01   7.2577866e-01
   9.2900000e+01   7.3174012e-01
   9.2950000e+01   7.3764111e-01
   9.3000000e+01   7.4348030e-01
   9.3050000e+01   7.4925638e-01
   9.3100000e+01   7.5496811e-01
   9.3150000e+01   7.6061430e-01
   9.3200000e+01   7.6619381e-01
   9.3250000e+01   7.7170556e-01
   9.3300000e+01   7.7714852e-01
   9.3350000e+01   7.8252170e-01
   9.3400000e+01   7.8782419e-01
   9.3450000e+01   7.9305513e-01
   9.3500000e+01   7.9821369e-01
   9.3550000e+01   8.0329912e-01
   9.3600000e+01   8.0831073e-01
   9.3650000e+01   8.1324787e-01
   9.3700000e+01   8.1810997e-01
   9.3750000e+01   8.2289648e-01
   9.3800000e+01   8.2760693e-01
   9.3850000e+01   8.3224091e-01
   9.3900000e+01   8.3679806e-01
   9.3950000e+01   8.4127807e-01
   9.4000000e+01   8.4568069e-01
   9.4050000e+01   8.5000572e-01
   9.4100000e+01   8.5425302e-01
   9.4150000e+01   8.5842250e-01
   9.4200000e+01   8.6251412e-01
   9.4250000e+01   8.6652790e-01
   9.4300000e+01   8.7046391e-01
   9.4350000e+01   8.7432226e-01
   9.4400000e+01   8.7810313e-01
   9.4450000e+01   8.8180671e-01
   9.4500000e+01   8.8543329e-01
   9.4550000e+01   8.8898316e-01
   9.4600000e+01   8.9245669e-01
   9.4650000e+01   8.9585426e-01
   9.4700000e+01   8.9917633e-01
   9.4750000e+01   9.0242337e-01
   9.4800000e+01   9.0559592e-01
   9.4850000e+01   9.0869453e-01
   9.4900000e+01   9.1171980e-01
   9.4950000e+01   9.1467238e-01
   9.5000000e+01   9.1755294e-01
   9.5050000e+01   9.2036219e-01
   9.5100000e+01   9.2310086e-01
   9.5150000e+01   9.2576972e-01
   9.5200000e+01   9.2836959e-01
   9.5250000e+01   9.3090128e-01
   9.5300000e+01   9.3336565e-01
   9.5350000e+01   9.3576358e-01
   9.5400000e+01   9.3809597e-01
   9.5450000e+01   9.4036376e-01
   9.5500000e+01   9.4256789e-01
   9.5550000e+01   9.4470932e-01
   9.5600000e+01   9.4678904e-01
   9.5650000e+01   9.4880805e-01
   9.5700000e+01   9.5076737e-01
   9.5750000e+01   9.5266802e-01
   9.5800000e+01   9.5451105e-01
   9.5850000e+01   9.5629751e-01
   9.5900000e+01   9.5802846e-01
   9.5950000e+01   9.5970496e-01
   9.6000000e+01   9.6132810e-01
   9.6050000e+01   9.6289896e-01
   9.6100000e+01   9.6441861e-01
   9.6150000e+01   9.6588816e-01
   9.6200000e+01   9.6730868e-01
   9.6250000e+01   9.6868128e-01
   9.6300000e+01   9.7000703e-01
   9.6350000e+01   9.7128703e-01
   9.6400000e+01   9.7252237e-01
   9.6450000e+01   9.7371411e-01
   9.6500000e+01   9.7486334e-01
   9.6550000e+01   9.7597114e-01
   9.6600000e+01   9.7703855e-01
   9.6650000e+01   9.7806664e-01
   9.6700000e+01   9.7905645e-01
   9.6750000e+01   9.8000903e-01
   9.6800000e+01   9.8092539e-01
   9.6850000e+01   9.8180656e-01
   9.6900000e+01   9.8265354e-01
   9.6950000e+01   9.8346732e-01
   9.7000000e+01   9.8424888e-01
   9.7050000e+01   9.8499918e-01
   9.7100000e+01   9.8571918e-01
   9.7150000e+01   9.8640982e-01
   9.7200000e+01   9.8707202e-01
   9.7250000e+01   9.8770667e-01
   9.7300000e+01   9.8831469e-01
   9.7350000e+01   9.8889693e-01
   9.7400000e+01   9.8945425e-01
   9.7450000e+01   9.8998751e-01
   9.7500000e+01   9.9049752e-01
   9.7550000e+01   9.9098509e-01
   9.7600000e+01   9.9145101e-01
   9.7650000e+01   9.9189605e-01
   9.7700000e+01   9.9232096e-01
   9.7750000e+01   9.9272649e-01
   9.7800000e+01   9.9311335e-01
   9.7850000e+01   9.9348224e-01
   9.7900000e+01   9.9383385e-01
   9.7950000e+01   9.9416884e-01
   9.8000000e+01   9.9448785e-01
   9.8050000e+01   9.9479153e-01
   9.8100000e+01   9.9508047e-01
   9.8150000e+01   9.9535528e-01
   9.8200000e+01   9.9561654e-01
   9.8250000e+01   9.9586479e-01
   9.8300000e+01   9.9610059e-01
   9.8350000e+01   9.9632446e-01
   9.8400000e+01   9.9653692e-01
   9.8450000e+01   9.9673845e-01
   9.8500000e+01   9.9692953e-01
   9.8550000e+01   9.9711062e-01
   9.8600000e+01   9.9728217e-01
   9.8650000e+01   9.9744462e-01
   9.8700000e+01   9.9759836e-01
   9.8750000e+01   9.9774381e-01
   9.8800000e+01   9.9788135e-01
   9.8850000e+01   9.9801136e-01
   9.8900000e+01   9.9813418e-01
   9.8950000e+01   9.9825016e-01
   9.9000000e+01   9.9835964e-01
   9.9050000e+01   9.9846294e-01
   9.9100000e+01   9.9856035e-01
   9.9150000e+01   9.9865217e-01
   9.9200000e+01   9.9873868e-01
   9.9250000e+01   9.9882015e-01
   9.9300000e+01   9.9889685e-01
   9.9350000e+01   9.9896901e-01
   9.9400000e+01   9.9903687e-01
   9.9450000e+01   9.9910066e-01
   9.9500000e+01   9.9916060e-01
   9.9550000e+01   9.9921689e-01
   9.9600000e+01   9.9926973e-01
   9.9650000e+01   9.9931931e-01
   9.9700000e+01   9.9936580e-01
   9.9750000e+01   9.9940939e-01
   9.9800000e+01   9.9945023e-01
   9.9850000e+01   9.9948847e-01
   9.9900000e+01   9.9952427e-01
   9.9950000e+01   9.9955776e-01
   1.0000000e+02   9.9958908e-01
   1.0005000e+02   9.9961836e-01
   1.0010000e+02   9.9964572e-01
   1.0015000e+02   9.9967126e-01
   1.0020000e+02   9.9969510e-01
   1.0025000e+02   9.9971735e-01
   1.0030000e+02   9.9973809e-01
   1.0035000e+02   9.9975742e-01
   1.0040000e+02   9.9977543e-01
   1.0045000e+02   9.9979220e-01
   1.0050000e+02   9.9980781e-01
   1.0055000e+02   9.9982232e-01
   1.0060000e+02   9.9983582e-01
   1.0065000e+02   9.9984837e-01
   1.0070000e+02   9.9986002e-01
   1.0075000e+02   9.9987084e-01
   1.0080000e+02   9.9988087e-01
   1.0085000e+02   9.9989018e-01
   1.0090000e+02   9.9989882e-01
   1.0095000e+02   9.9990681e-01
   1.0100000e+02   9.9991422e-01
   1.0105000e+02   9.9992107e-01
   1.0110000e+02   9.9992742e-01
   1.0115000e+02   9.9993328e-01
   1.0120000e+02   9.9993870e-01
   1.0125000e+02   9.9994371e-01
   1.0130000e+02   9.9994834e-01
   1.0135000e+02   9.9995260e-01
   1.0140000e+02   9.9995654e-01
   1.0145000e+02   9.9996017e-01
   1.0150000e+02   9.9996351e-01
   1.0155000e+02   9.9996659e-01
   1.0160000e+02   9.9996943e-01
   1.0165000e+02   9.9997203e-01
   1.0170000e+02   9.9997443e-01
   1.0175000e+02   9.9997664e-01
   1.0180000e+02   9.9997866e-01
   1.0185000e+02   9.9998052e-01
   1.0190000e+02   9.9998223e-01
   1.0195000e+02   9.9998379e-01
   1.0200000e+02   9.9998523e-01
   1.0205000e+02   9.9998654e-01
   1.0210000e+02   9.9998774e-01
   1.0215000e+02   9.9998885e-01
   1.0220000e+02   9.9998985e-01
   1.0225000e+02   9.9999078e-01
   1.0230000e+02   9.9999162e-01
   1.0235000e+02   9.9999239e-01
   1.0240000e+02   9.9999309e-01
   1.0245000e+02   9.9999373e-01
   1.0250000e+02   9.9999431e-01
   1.0255000e+02   9.9999485e-01
   1.0260000e+02   9.9999533e-01
   1.0265000e+02   9.9999577e-01
   1.0270000e+02   9.9999617e-01
   1.0275000e+02   9.9999654e-01
   1.0280000e+02   9.9999687e-01
   1.0285000e+02   9.9999717e-01
   1.0290000e+02   9.9999745e-01
   1.0295000e+02   9.9999770e-01
   1.0300000e+02   9.9999792e-01
   1.0305000e+02   9.9999813e-01
   1.0310000e+02   9.9999831e-01
   1.0315000e+02   9.9999848e-01
   1.0320000e+02   9.9999863e-01
   1.0325000e+02   9.9999877e-01
   1.0330000e+02   9.9999889e-01
   1.0335000e+02   9.9999900e-01
   1.0340000e+02   9.9999911e-01
   1.0345000e+02   9.9999920e-01
   1.0350000e+02   9.9999928e-01
   1.0355000e+02   9.9999935e-01
   1.0360000e+02   9.9999942e-01
   1.0365000e+02   9.9999948e-01
   1.0370000e+02   9.9999954e-01
   1.0375000e+02   9.9999958e-01
   1.0380000e+02   9.9999963e-01
   1.0385000e+02   9.9999967e-01
   1.0390000e+02   9.9999970e-01
   1.0395000e+02   9.9999974e-01
   1.0400000e+02   9.9999976e-01
   1.0405000e+02   9.9999979e-01
   1.0410000e+02   9.9999981e-01
   1.0415000e+02   9.9999983e-01
   1.0420000e+02   9.9999985e-01
   1.0425000e+02   9.9999987e-01
   1.0430000e+02   9.9999988e-01
   1.0435000e+02   9.9999990e-01
   1.0440000e+02   9.9999991e-01
   1.0445000e+02   9.9999992e-01
   1.0450000e+02   9.9999993e-01
   1.0455000e+02   9.9999993e-01
   1.0460000e+02   9.9999994e-01
   1.0465000e+02   9.9999995e-01
   1.0470000e+02   9.9999995e-01
   1.0475000e+02   9.9999996e-01
   1.0480000e+02   9.9999996e-01
   1.0485000e+02   9.9999997e-01
   1.0490000e+02   9.9999997e-01
   1.0495000e+02   9.9999998e-01
   1.0500000e+02   9.9999998e-01
   1.0505000e+02   9.9999998e-01
   1.0510000e+02   9.9999998e-01
   1.0515000e+02   9.9999999e-01
   1.0520000e+02   9.9999999e-01
   1.0525000e+02   9.9999999e-01
   1.0530000e+02   9.9999999e-01
   1.0535000e+02   9.9999999e-01
   1.0540000e+02   9.9999999e-01
   1.0545000e+02   9.9999999e-01
   1.0550000e+02   9.9999999e-01
   1.0555000e+02   9.9999999e-01
   1.0560000e+02   1.0000000e+00
   1.0565000e+02   1.0000000e+00
   1.0570000e+02   1.0000000e+00
   1.0575000e+02   1.0000000e+00
   1.0580000e+02   1.0000000e+00
   1.0585000e+02   1.0000000e+00
   1.0590000e+02   1.0000000e+00
   1.0595000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0605000e+02   1.0000000e+00
   1.0610000e+02   1.0000000e+00
   1.0615000e+02   1.0000000e+00
   1.0620000e+02   1.0000000e+00
   1.0625000e+02   1.0000000e+00
   1.0630000e+02   1.0000000e+00
   1.0635000e+02   1.0000000e+00
   1.0640000e+02   1.0000000e+00
   1.0645000e+02   1.0000000e+00
   1.0650000e+02   1.0000000e+00
   1.0655000e+02   1.0000000e+00
   1.0660000e+02   1.0000000e+00
   1.0665000e+02   1.0000000e+00
   1.0670000e+02   1.0000000e+00
   1.0675000e+02   1.0000000e+00
   1.0680000e+02   1.0000000e+00
   1.0685000e+02   1.0000000e+00
   1.0690000e+02   1.0000000e+00
   1.0695000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0705000e+02   1.0000000e+00
   1.0710000e+02   1.0000000e+00
   1.0715000e+02   1.0000000e+00
   1.0720000e+02   1.0000000e+00
   1.0725000e+02   1.0000000e+00
   1.0730000e+02   1.0000000e+00
   1.0735000e+02   1.0000000e+00
   1.0740000e+02   1.0000000e+00
   1.0745000e+02   1.0000000e+00
   1.0750000e+02   1.0000000e+00
   1.0755000e+02   1.0000000e+00
   1.0760000e+02   1.0000000e+00
   1.0765000e+02   1.0000000e+00
   1.0770000e+02   1.0000000e+00
   1.0775000e+02   1.0000000e+00
   1.0780000e+02   1.0000000e+00
   1.0785000e+02   1.0000000e+00
   1.0790000e+02   1.0000000e+00
   1.0795000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0805000e+02   1.0000000e+00
   1.0810000e+02   1.0000000e+00
   1.0815000e+02   1.0000000e+00
   1.0820000e+02   1.0000000e+00
   1.0825000e+02   1.0000000e+00
   1.0830000e+02   1.0000000e+00
   1.0835000e+02   1.0000000e+00
   1.0840000e+02   1.0000000e+00
   1.0845000e+02   1.0000000e+00
   1.0850000e+02   1.0000000e+00
   1.0855000e+02   1.0000000e+00
   1.0860000e+02   1.0000000e+00
   1.0865000e+02   1.0000000e+00
   1.0870000e+02   1.0000000e+00
   1.0875000e+02   1.0000000e+00
   1.0880000e+02   1.0000000e+00
   1.0885000e+02   1.0000000e+00
   1.0890000e+02   1.0000000e+00
   1.0895000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.0905000e+02   1.0000000e+00
   1.0910000e+02   1.0000000e+00
   1.0915000e+02   1.0000000e+00
   1.0920000e+02   1.0000000e+00
   1.0925000e+02   1.0000000e+00
   1.0930000e+02   1.0000000e+00
   1.0935000e+02   1.0000000e+00
   1.0940000e+02   1.0000000e+00
   1.0945000e+02   1.0000000e+00
   1.0950000e+02   1.0000000e+00
   1.0955000e+02   1.0000000e+00
   1.0960000e+02   1.0000000e+00
   1.0965000e+02   1.0000000e+00
   1.0970000e+02   1.0000000e+00
   1.0975000e+02   1.0000000e+00
   1.0980000e+02   1.0000000e+00
   1.0985000e+02   1.0000000e+00
   1.0990000e+02   1.0000000e+00
   1.0995000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1005000e+02   1.0000000e+00
   1.1010000e+02   1.0000000e+00
   1.1015000e+02   1.0000000e+00
   1.1020000e+02   1.0000000e+00
   1.1025000e+02   1.0000000e+00
   1.1030000e+02   1.0000000e+00
   1.1035000e+02   1.0000000e+00
   1.1040000e+02   1.0000000e+00
   1.1045000e+02   1.0000000e+00
   1.1050000e+02   1.0000000e+00
   1.1055000e+02   1.0000000e+00
   1.1060000e+02   1.0000000e+00
   1.1065000e+02   1.0000000e+00
   1.1070000e+02   1.0000000e+00
   1.1075000e+02   1.0000000e+00
   1.1080000e+02   1.0000000e+00
   1.1085000e+02   1.0000000e+00
   1.1090000e+02   1.0000000e+00
   1.1095000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1105000e+02   1.0000000e+00
   1.1110000e+02   1.0000000e+00
   1.1115000e+02   1.0000000e+00
   1.1120000e+02   1.0000000e+00
   1.1125000e+02   1.0000000e+00
   1.1130000e+02   1.0000000e+00
   1.1135000e+02   1.0000000e+00
   1.1140000e+02   1.0000000e+00
   1.1145000e+02   1.0000000e+00
   1.1150000e+02   1.0000000e+00
   1.1155000e+02   1.0000000e+00
   1.1160000e+02   1.0000000e+00
   1.1165000e+02   1.0000000e+00
   1.1170000e+02   1.0000000e+00
   1.1175000e+02   1.0000000e+00
   1.1180000e+02   1.0000000e+00
   1.1185000e+02   1.0000000e+00
   1.1190000e+02   1.0000000e+00
   1.1195000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1205000e+02   1.0000000e+00
   1.1210000e+02   1.0000000e+00
   1.1215000e+02   1.0000000e+00
   1.1220000e+02   1.0000000e+00
   1.1225000e+02   1.0000000e+00
   1.1230000e+02   1.0000000e+00
   1.1235000e+02   1.0000000e+00
   1.1240000e+02   1.0000000e+00
   1.1245000e+02   1.0000000e+00
   1.1250000e+02   1.0000000e+00
   1.1255000e+02   1.0000000e+00
   1.1260000e+02   1.0000000e+00
   1.1265000e+02   1.0000000e+00
   1.1270000e+02   1.0000000e+00
   1.1275000e+02   1.0000000e+00
   1.1280000e+02   1.0000000e+00
   1.1285000e+02   1.0000000e+00
   1.1290000e+02   1.0000000e+00
   1.1295000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1305000e+02   1.0000000e+00
   1.1310000e+02   1.0000000e+00
   1.1315000e+02   1.0000000e+00
   1.1320000e+02   1.0000000e+00
   1.1325000e+02   1.0000000e+00
   1.1330000e+02   1.0000000e+00
   1.1335000e+02   1.0000000e+00
   1.1340000e+02   1.0000000e+00
   1.1345000e+02   1.0000000e+00
   1.1350000e+02   1.0000000e+00
   1.1355000e+02   1.0000000e+00
   1.1360000e+02   1.0000000e+00
   1.1365000e+02   1.0000000e+00
   1.1370000e+02   1.0000000e+00
   1.1375000e+02   1.0000000e+00
   1.1380000e+02   1.0000000e+00
   1.1385000e+02   1.0000000e+00
   1.1390000e+02   1.0000000e+00
   1.1395000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1405000e+02   1.0000000e+00
   1.1410000e+02   1.0000000e+00
   1.1415000e+02   1.0000000e+00
   1.1420000e+02   1.0000000e+00
   1.1425000e+02   1.0000000e+00
   1.1430000e+02   1.0000000e+00
   1.1435000e+02   1.0000000e+00
   1.1440000e+02   1.0000000e+00
   1.1445000e+02   1.0000000e+00
   1.1450000e+02   1.0000000e+00
   1.1455000e+02   1.0000000e+00
   1.1460000e+02   1.0000000e+00
   1.1465000e+02   1.0000000e+00
   1.1470000e+02   1.0000000e+00
   1.1475000e+02   1.0000000e+00
   1.1480000e+02   1.0000000e+00
   1.1485000e+02   1.0000000e+00
   1.1490000e+02   1.0000000e+00
   1.1495000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1505000e+02   1.0000000e+00
   1.1510000e+02   1.0000000e+00
   1.1515000e+02   1.0000000e+00
   1.1520000e+02   1.0000000e+00
   1.1525000e+02   1.0000000e+00
   1.1530000e+02   1.0000000e+00
   1.1535000e+02   1.0000000e+00
   1.1540000e+02   1.0000000e+00
   1.1545000e+02   1.0000000e+00
   1.1550000e+02   1.0000000e+00
   1.1555000e+02   1.0000000e+00
   1.1560000e+02   1.0000000e+00
   1.1565000e+02   1.0000000e+00
   1.1570000e+02   1.0000000e+00
   1.1575000e+02   1.0000000e+00
   1.1580000e+02   1.0000000e+00
   1.1585000e+02   1.0000000e+00
   1.1590000e+02   1.0000000e+00
   1.1595000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1605000e+02   1.0000000e+00
   1.1610000e+02   1.0000000e+00
   1.1615000e+02   1.0000000e+00
   1.1620000e+02   1.0000000e+00
   1.1625000e+02   1.0000000e+00
   1.1630000e+02   1.0000000e+00
   1.1635000e+02   1.0000000e+00
   1.1640000e+02   1.0000000e+00
   1.1645000e+02   1.0000000e+00
   1.1650000e+02   1.0000000e+00
   1.1655000e+02   1.0000000e+00
   1.1660000e+02   1.0000000e+00
   1.1665000e+02   1.0000000e+00
   1.1670000e+02   1.0000000e+00
   1.1675000e+02   1.0000000e+00
   1.1680000e+02   1.0000000e+00
   1.1685000e+02   1.0000000e+00
   1.1690000e+02   1.0000000e+00
   1.1695000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1705000e+02   1.0000000e+00
   1.1710000e+02   1.0000000e+00
   1.1715000e+02   1.0000000e+00
   1.1720000e+02   1.0000000e+00
   1.1725000e+02   1.0000000e+00
   1.1730000e+02   1.0000000e+00
   1.1735000e+02   1.0000000e+00
   1.1740000e+02   1.0000000e+00
   1.1745000e+02   1.0000000e+00
   1.1750000e+02   1.0000000e+00
   1.1755000e+02   1.0000000e+00
   1.1760000e+02   1.0000000e+00
   1.1765000e+02   1.0000000e+00
   1.1770000e+02   1.0000000e+00
   1.1775000e+02   1.0000000e+00
   1.1780000e+02   1.0000000e+00
   1.1785000e+02   1.0000000e+00
   1.1790000e+02   1.0000000e+00
   1.1795000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1805000e+02   1.0000000e+00
   1.1810000e+02   1.0000000e+00
   1.1815000e+02   1.0000000e+00
   1.1820000e+02   1.0000000e+00
   1.1825000e+02   1.0000000e+00
   1.1830000e+02   1.0000000e+00
   1.1835000e+02   1.0000000e+00
   1.1840000e+02   1.0000000e+00
   1.1845000e+02   1.0000000e+00
   1.1850000e+02   1.0000000e+00
   1.1855000e+02   1.0000000e+00
   1.1860000e+02   1.0000000e+00
   1.1865000e+02   1.0000000e+00
   1.1870000e+02   1.0000000e+00
   1.1875000e+02   1.0000000e+00
   1.1880000e+02   1.0000000e+00
   1.1885000e+02   1.0000000e+00
   1.1890000e+02   1.0000000e+00
   1.1895000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.1905000e+02   1.0000000e+00
   1.1910000e+02   1.0000000e+00
   1.1915000e+02   1.0000000e+00
   1.1920000e+02   1.0000000e+00
   1.1925000e+02   1.0000000e+00
   1.1930000e+02   1.0000000e+00
   1.1935000e+02   1.0000000e+00
   1.1940000e+02   1.0000000e+00
   1.1945000e+02   1.0000000e+00
   1.1950000e+02   1.0000000e+00
   1.1955000e+02   1.0000000e+00
   1.1960000e+02   1.0000000e+00
   1.1965000e+02   1.0000000e+00
   1.1970000e+02   1.0000000e+00
   1.1975000e+02   1.0000000e+00
   1.1980000e+02   1.0000000e+00
   1.1985000e+02   1.0000000e+00
   1.1990000e+02   1.0000000e+00
   1.1995000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2005000e+02   1.0000000e+00
   1.2010000e+02   1.0000000e+00
   1.2015000e+02   1.0000000e+00
   1.2020000e+02   1.0000000e+00
   1.2025000e+02   1.0000000e+00
   1.2030000e+02   1.0000000e+00
   1.2035000e+02   1.0000000e+00
   1.2040000e+02   1.0000000e+00
   1.2045000e+02   1.0000000e+00
   1.2050000e+02   1.0000000e+00
   1.2055000e+02   1.0000000e+00
   1.2060000e+02   1.0000000e+00
   1.2065000e+02   1.0000000e+00
   1.2070000e+02   1.0000000e+00
   1.2075000e+02   1.0000000e+00
   1.2080000e+02   1.0000000e+00
   1.2085000e+02   1.0000000e+00
   1.2090000e+02   1.0000000e+00
   1.2095000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2105000e+02   1.0000000e+00
   1.2110000e+02   1.0000000e+00
   1.2115000e+02   1.0000000e+00
   1.2120000e+02   1.0000000e+00
   1.2125000e+02   1.0000000e+00
   1.2130000e+02   1.0000000e+00
   1.2135000e+02   1.0000000e+00
   1.2140000e+02   1.0000000e+00
   1.2145000e+02   1.0000000e+00
   1.2150000e+02   1.0000000e+00
   1.2155000e+02   1.0000000e+00
   1.2160000e+02   1.0000000e+00
   1.2165000e+02   1.0000000e+00
   1.2170000e+02   1.0000000e+00
   1.2175000e+02   1.0000000e+00
   1.2180000e+02   1.0000000e+00
   1.2185000e+02   1.0000000e+00
   1.2190000e+02   1.0000000e+00
   1.2195000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2205000e+02   1.0000000e+00
   1.2210000e+02   1.0000000e+00
   1.2215000e+02   1.0000000e+00
   1.2220000e+02   1.0000000e+00
   1.2225000e+02   1.0000000e+00
   1.2230000e+02   1.0000000e+00
   1.2235000e+02   1.0000000e+00
   1.2240000e+02   1.0000000e+00
   1.2245000e+02   1.0000000e+00
   1.2250000e+02   1.0000000e+00
   1.2255000e+02   1.0000000e+00
   1.2260000e+02   1.0000000e+00
   1.2265000e+02   1.0000000e+00
   1.2270000e+02   1.0000000e+00
   1.2275000e+02   1.0000000e+00
   1.2280000e+02   1.0000000e+00
   1.2285000e+02   1.0000000e+00
   1.2290000e+02   1.0000000e+00
   1.2295000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2305000e+02   1.0000000e+00
   1.2310000e+02   1.0000000e+00
   1.2315000e+02   1.0000000e+00
   1.2320000e+02   1.0000000e+00
   1.2325000e+02   1.0000000e+00
   1.2330000e+02   1.0000000e+00
   1.2335000e+02   1.0000000e+00
   1.2340000e+02   1.0000000e+00
   1.2345000e+02   1.0000000e+00
   1.2350000e+02   1.0000000e+00
   1.2355000e+02   1.0000000e+00
   1.2360000e+02   1.0000000e+00
   1.2365000e+02   1.0000000e+00
   1.2370000e+02   1.0000000e+00
   1.2375000e+02   1.0000000e+00
   1.2380000e+02   1.0000000e+00
   1.2385000e+02   1.0000000e+00
   1.2390000e+02   1.0000000e+00
   1.2395000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2405000e+02   1.0000000e+00
   1.2410000e+02   1.0000000e+00
   1.2415000e+02   1.0000000e+00
   1.2420000e+02   1.0000000e+00
   1.2425000e+02   1.0000000e+00
   1.2430000e+02   1.0000000e+00
   1.2435000e+02   1.0000000e+00
   1.2440000e+02   1.0000000e+00
   1.2445000e+02   1.0000000e+00
   1.2450000e+02   1.0000000e+00
   1.2455000e+02   1.0000000e+00
   1.2460000e+02   1.0000000e+00
   1.2465000e+02   1.0000000e+00
   1.2470000e+02   1.0000000e+00
   1.2475000e+02   1.0000000e+00
   1.2480000e+02   1.0000000e+00
   1.2485000e+02   1.0000000e+00
   1.2490000e+02   1.0000000e+00
   1.2495000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2505000e+02   1.0000000e+00
   1.2510000e+02   1.0000000e+00
   1.2515000e+02   1.0000000e+00
   1.2520000e+02   1.0000000e+00
   1.2525000e+02   1.0000000e+00
   1.2530000e+02   1.0000000e+00
   1.2535000e+02   1.0000000e+00
   1.2540000e+02   1.0000000e+00
   1.2545000e+02   1.0000000e+00
   1.2550000e+02   1.0000000e+00
   1.2555000e+02   1.0000000e+00
   1.2560000e+02   1.0000000e+00
   1.2565000e+02   1.0000000e+00
   1.2570000e+02   1.0000000e+00
   1.2575000e+02   1.0000000e+00
   1.2580000e+02   1.0000000e+00
   1.2585000e+02   1.0000000e+00
   1.2590000e+02   1.0000000e+00
   1.2595000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2605000e+02   1.0000000e+00
   1.2610000e+02   1.0000000e+00
   1.2615000e+02   1.0000000e+00
   1.2620000e+02   1.0000000e+00
   1.2625000e+02   1.0000000e+00
   1.2630000e+02   1.0000000e+00
   1.2635000e+02   1.0000000e+00
   1.2640000e+02   1.0000000e+00
   1.2645000e+02   1.0000000e+00
   1.2650000e+02   1.0000000e+00
   1.2655000e+02   1.0000000e+00
   1.2660000e+02   1.0000000e+00
   1.2665000e+02   1.0000000e+00
   1.2670000e+02   1.0000000e+00
   1.2675000e+02   1.0000000e+00
   1.2680000e+02   1.0000000e+00
   1.2685000e+02   1.0000000e+00
   1.2690000e+02   1.0000000e+00
   1.2695000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2705000e+02   1.0000000e+00
   1.2710000e+02   1.0000000e+00
   1.2715000e+02   1.0000000e+00
   1.2720000e+02   1.0000000e+00
   1.2725000e+02   1.0000000e+00
   1.2730000e+02   1.0000000e+00
   1.2735000e+02   1.0000000e+00
   1.2740000e+02   1.0000000e+00
   1.2745000e+02   1.0000000e+00
   1.2750000e+02   1.0000000e+00
   1.2755000e+02   1.0000000e+00
   1.2760000e+02   1.0000000e+00
   1.2765000e+02   1.0000000e+00
   1.2770000e+02   1.0000000e+00
   1.2775000e+02   1.0000000e+00
   1.2780000e+02   1.0000000e+00
   1.2785000e+02   1.0000000e+00
   1.2790000e+02   1.0000000e+00
   1.2795000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2805000e+02   1.0000000e+00
   1.2810000e+02   1.0000000e+00
   1.2815000e+02   1.0000000e+00
   1.2820000e+02   1.0000000e+00
   1.2825000e+02   1.0000000e+00
   1.2830000e+02   1.0000000e+00
   1.2835000e+02   1.0000000e+00
   1.2840000e+02   1.0000000e+00
   1.2845000e+02   1.0000000e+00
   1.2850000e+02   1.0000000e+00
   1.2855000e+02   1.0000000e+00
   1.2860000e+02   1.0000000e+00
   1.2865000e+02   1.0000000e+00
   1.2870000e+02   1.0000000e+00
   1.2875000e+02   1.0000000e+00
   1.2880000e+02   1.0000000e+00
   1.2885000e+02   1.0000000e+00
   1.2890000e+02   1.0000000e+00
   1.2895000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.2905000e+02   1.0000000e+00
   1.2910000e+02   1.0000000e+00
   1.2915000e+02   1.0000000e+00
   1.2920000e+02   1.0000000e+00
   1.2925000e+02   1.0000000e+00
   1.2930000e+02   1.0000000e+00
   1.2935000e+02   1.0000000e+00
   1.2940000e+02   1.0000000e+00
   1.2945000e+02   1.0000000e+00
   1.2950000e+02   1.0000000e+00
   1.2955000e+02   1.0000000e+00
   1.2960000e+02   1.0000000e+00
   1.2965000e+02   1.0000000e+00
   1.2970000e+02   1.0000000e+00
   1.2975000e+02   1.0000000e+00
   1.2980000e+02   1.0000000e+00
   1.2985000e+02   1.0000000e+00
   1.2990000e+02   1.0000000e+00
   1.2995000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3005000e+02   1.0000000e+00
   1.3010000e+02   1.0000000e+00
   1.3015000e+02   1.0000000e+00
   1.3020000e+02   1.0000000e+00
   1.3025000e+02   1.0000000e+00
   1.3030000e+02   1.0000000e+00
   1.3035000e+02   1.0000000e+00
   1.3040000e+02   1.0000000e+00
   1.3045000e+02   1.0000000e+00
   1.3050000e+02   1.0000000e+00
   1.3055000e+02   1.0000000e+00
   1.3060000e+02   1.0000000e+00
   1.3065000e+02   1.0000000e+00
   1.3070000e+02   1.0000000e+00
   1.3075000e+02   1.0000000e+00
   1.3080000e+02   1.0000000e+00
   1.3085000e+02   1.0000000e+00
   1.3090000e+02   1.0000000e+00
   1.3095000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3105000e+02   1.0000000e+00
   1.3110000e+02   1.0000000e+00
   1.3115000e+02   1.0000000e+00
   1.3120000e+02   1.0000000e+00
   1.3125000e+02   1.0000000e+00
   1.3130000e+02   1.0000000e+00
   1.3135000e+02   1.0000000e+00
   1.3140000e+02   1.0000000e+00
   1.3145000e+02   1.0000000e+00
   1.3150000e+02   1.0000000e+00
   1.3155000e+02   1.0000000e+00
   1.3160000e+02   1.0000000e+00
   1.3165000e+02   1.0000000e+00
   1.3170000e+02   1.0000000e+00
   1.3175000e+02   1.0000000e+00
   1.3180000e+02   1.0000000e+00
   1.3185000e+02   1.0000000e+00
   1.3190000e+02   1.0000000e+00
   1.3195000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3205000e+02   1.0000000e+00
   1.3210000e+02   1.0000000e+00
   1.3215000e+02   1.0000000e+00
   1.3220000e+02   1.0000000e+00
   1.3225000e+02   1.0000000e+00
   1.3230000e+02   1.0000000e+00
   1.3235000e+02   1.0000000e+00
   1.3240000e+02   1.0000000e+00
   1.3245000e+02   1.0000000e+00
   1.3250000e+02   1.0000000e+00
   1.3255000e+02   1.0000000e+00
   1.3260000e+02   1.0000000e+00
   1.3265000e+02   1.0000000e+00
   1.3270000e+02   1.0000000e+00
   1.3275000e+02   1.0000000e+00
   1.3280000e+02   1.0000000e+00
   1.3285000e+02   1.0000000e+00
   1.3290000e+02   1.0000000e+00
   1.3295000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3305000e+02   1.0000000e+00
   1.3310000e+02   1.0000000e+00
   1.3315000e+02   1.0000000e+00
   1.3320000e+02   1.0000000e+00
   1.3325000e+02   1.0000000e+00
   1.3330000e+02   1.0000000e+00
   1.3335000e+02   1.0000000e+00
   1.3340000e+02   1.0000000e+00
   1.3345000e+02   1.0000000e+00
   1.3350000e+02   1.0000000e+00
   1.3355000e+02   1.0000000e+00
   1.3360000e+02   1.0000000e+00
   1.3365000e+02   1.0000000e+00
   1.3370000e+02   1.0000000e+00
   1.3375000e+02   1.0000000e+00
   1.3380000e+02   1.0000000e+00
   1.3385000e+02   1.0000000e+00
   1.3390000e+02   1.0000000e+00
   1.3395000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3405000e+02   1.0000000e+00
   1.3410000e+02   1.0000000e+00
   1.3415000e+02   1.0000000e+00
   1.3420000e+02   1.0000000e+00
   1.3425000e+02   1.0000000e+00
   1.3430000e+02   1.0000000e+00
   1.3435000e+02   1.0000000e+00
   1.3440000e+02   1.0000000e+00
   1.3445000e+02   1.0000000e+00
   1.3450000e+02   1.0000000e+00
   1.3455000e+02   1.0000000e+00
   1.3460000e+02   1.0000000e+00
   1.3465000e+02   1.0000000e+00
   1.3470000e+02   1.0000000e+00
   1.3475000e+02   1.0000000e+00
   1.3480000e+02   1.0000000e+00
   1.3485000e+02   1.0000000e+00
   1.3490000e+02   1.0000000e+00
   1.3495000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3505000e+02   1.0000000e+00
   1.3510000e+02   1.0000000e+00
   1.3515000e+02   1.0000000e+00
   1.3520000e+02   1.0000000e+00
   1.3525000e+02   1.0000000e+00
   1.3530000e+02   1.0000000e+00
   1.3535000e+02   1.0000000e+00
   1.3540000e+02   1.0000000e+00
   1.3545000e+02   1.0000000e+00
   1.3550000e+02   1.0000000e+00
   1.3555000e+02   1.0000000e+00
   1.3560000e+02   1.0000000e+00
   1.3565000e+02   1.0000000e+00
   1.3570000e+02   1.0000000e+00
   1.3575000e+02   1.0000000e+00
   1.3580000e+02   1.0000000e+00
   1.3585000e+02   1.0000000e+00
   1.3590000e+02   1.0000000e+00
   1.3595000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3605000e+02   1.0000000e+00
   1.3610000e+02   1.0000000e+00
   1.3615000e+02   1.0000000e+00
   1.3620000e+02   1.0000000e+00
   1.3625000e+02   1.0000000e+00
   1.3630000e+02   1.0000000e+00
   1.3635000e+02   1.0000000e+00
   1.3640000e+02   1.0000000e+00
   1.3645000e+02   1.0000000e+00
   1.3650000e+02   1.0000000e+00
   1.3655000e+02   1.0000000e+00
   1.3660000e+02   1.0000000e+00
   1.3665000e+02   1.0000000e+00
   1.3670000e+02   1.0000000e+00
   1.3675000e+02   1.0000000e+00
   1.3680000e+02   1.0000000e+00
   1.3685000e+02   1.0000000e+00
   1.3690000e+02   1.0000000e+00
   1.3695000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3705000e+02   1.0000000e+00
   1.3710000e+02   1.0000000e+00
   1.3715000e+02   1.0000000e+00
   1.3720000e+02   1.0000000e+00
   1.3725000e+02   1.0000000e+00
   1.3730000e+02   1.0000000e+00
   1.3735000e+02   1.0000000e+00
   1.3740000e+02   1.0000000e+00
   1.3745000e+02   1.0000000e+00
   1.3750000e+02   1.0000000e+00
   1.3755000e+02   1.0000000e+00
   1.3760000e+02   1.0000000e+00
   1.3765000e+02   1.0000000e+00
   1.3770000e+02   1.0000000e+00
   1.3775000e+02   1.0000000e+00
   1.3780000e+02   1.0000000e+00
   1.3785000e+02   1.0000000e+00
   1.3790000e+02   1.0000000e+00
   1.3795000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3805000e+02   1.0000000e+00
   1.3810000e+02   1.0000000e+00
   1.3815000e+02   1.0000000e+00
   1.3820000e+02   1.0000000e+00
   1.3825000e+02   1.0000000e+00
   1.3830000e+02   1.0000000e+00
   1.3835000e+02   1.0000000e+00
   1.3840000e+02   1.0000000e+00
   1.3845000e+02   1.0000000e+00
   1.3850000e+02   1.0000000e+00
   1.3855000e+02   1.0000000e+00
   1.3860000e+02   1.0000000e+00
   1.3865000e+02   1.0000000e+00
   1.3870000e+02   1.0000000e+00
   1.3875000e+02   1.0000000e+00
   1.3880000e+02   1.0000000e+00
   1.3885000e+02   1.0000000e+00
   1.3890000e+02   1.0000000e+00
   1.3895000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.3905000e+02   1.0000000e+00
   1.3910000e+02   1.0000000e+00
   1.3915000e+02   1.0000000e+00
   1.3920000e+02   1.0000000e+00
   1.3925000e+02   1.0000000e+00
   1.3930000e+02   1.0000000e+00
   1.3935000e+02   1.0000000e+00
   1.3940000e+02   1.0000000e+00
   1.3945000e+02   1.0000000e+00
   1.3950000e+02   1.0000000e+00
   1.3955000e+02   1.0000000e+00
   1.3960000e+02   1.0000000e+00
   1.3965000e+02   1.0000000e+00
   1.3970000e+02   1.0000000e+00
   1.3975000e+02   1.0000000e+00
   1.3980000e+02   1.0000000e+00
   1.3985000e+02   1.0000000e+00
   1.3990000e+02   1.0000000e+00
   1.3995000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4005000e+02   1.0000000e+00
   1.4010000e+02   1.0000000e+00
   1.4015000e+02   1.0000000e+00
   1.4020000e+02   1.0000000e+00
   1.4025000e+02   1.0000000e+00
   1.4030000e+02   1.0000000e+00
   1.4035000e+02   1.0000000e+00
   1.4040000e+02   1.0000000e+00
   1.4045000e+02   1.0000000e+00
   1.4050000e+02   1.0000000e+00
   1.4055000e+02   1.0000000e+00
   1.4060000e+02   1.0000000e+00
   1.4065000e+02   1.0000000e+00
   1.4070000e+02   1.0000000e+00
   1.4075000e+02   1.0000000e+00
   1.4080000e+02   1.0000000e+00
   1.4085000e+02   1.0000000e+00
   1.4090000e+02   1.0000000e+00
   1.4095000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4105000e+02   1.0000000e+00
   1.4110000e+02   1.0000000e+00
   1.4115000e+02   1.0000000e+00
   1.4120000e+02   1.0000000e+00
   1.4125000e+02   1.0000000e+00
   1.4130000e+02   1.0000000e+00
   1.4135000e+02   1.0000000e+00
   1.4140000e+02   1.0000000e+00
   1.4145000e+02   1.0000000e+00
   1.4150000e+02   1.0000000e+00
   1.4155000e+02   1.0000000e+00
   1.4160000e+02   1.0000000e+00
   1.4165000e+02   1.0000000e+00
   1.4170000e+02   1.0000000e+00
   1.4175000e+02   1.0000000e+00
   1.4180000e+02   1.0000000e+00
   1.4185000e+02   1.0000000e+00
   1.4190000e+02   1.0000000e+00
   1.4195000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4205000e+02   1.0000000e+00
   1.4210000e+02   1.0000000e+00
   1.4215000e+02   1.0000000e+00
   1.4220000e+02   1.0000000e+00
   1.4225000e+02   1.0000000e+00
   1.4230000e+02   1.0000000e+00
   1.4235000e+02   1.0000000e+00
   1.4240000e+02   1.0000000e+00
   1.4245000e+02   1.0000000e+00
   1.4250000e+02   1.0000000e+00
   1.4255000e+02   1.0000000e+00
   1.4260000e+02   1.0000000e+00
   1.4265000e+02   1.0000000e+00
   1.4270000e+02   1.0000000e+00
   1.4275000e+02   1.0000000e+00
   1.4280000e+02   1.0000000e+00
   1.4285000e+02   1.0000000e+00
   1.4290000e+02   1.0000000e+00
   1.4295000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4305000e+02   1.0000000e+00
   1.4310000e+02   1.0000000e+00
   1.4315000e+02   1.0000000e+00
   1.4320000e+02   1.0000000e+00
   1.4325000e+02   1.0000000e+00
   1.4330000e+02   1.0000000e+00
   1.4335000e+02   1.0000000e+00
   1.4340000e+02   1.0000000e+00
   1.4345000e+02   1.0000000e+00
   1.4350000e+02   1.0000000e+00
   1.4355000e+02   1.0000000e+00
   1.4360000e+02   1.0000000e+00
   1.4365000e+02   1.0000000e+00
   1.4370000e+02   1.0000000e+00
   1.4375000e+02   1.0000000e+00
   1.4380000e+02   1.0000000e+00
   1.4385000e+02   1.0000000e+00
   1.4390000e+02   1.0000000e+00
   1.4395000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4405000e+02   1.0000000e+00
   1.4410000e+02   1.0000000e+00
   1.4415000e+02   1.0000000e+00
   1.4420000e+02   1.0000000e+00
   1.4425000e+02   1.0000000e+00
   1.4430000e+02   1.0000000e+00
   1.4435000e+02   1.0000000e+00
   1.4440000e+02   1.0000000e+00
   1.4445000e+02   1.0000000e+00
   1.4450000e+02   1.0000000e+00
   1.4455000e+02   1.0000000e+00
   1.4460000e+02   1.0000000e+00
   1.4465000e+02   1.0000000e+00
   1.4470000e+02   1.0000000e+00
   1.4475000e+02   1.0000000e+00
   1.4480000e+02   1.0000000e+00
   1.4485000e+02   1.0000000e+00
   1.4490000e+02   1.0000000e+00
   1.4495000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4505000e+02   1.0000000e+00
   1.4510000e+02   1.0000000e+00
   1.4515000e+02   1.0000000e+00
   1.4520000e+02   1.0000000e+00
   1.4525000e+02   1.0000000e+00
   1.4530000e+02   1.0000000e+00
   1.4535000e+02   1.0000000e+00
   1.4540000e+02   1.0000000e+00
   1.4545000e+02   1.0000000e+00
   1.4550000e+02   1.0000000e+00
   1.4555000e+02   1.0000000e+00
   1.4560000e+02   1.0000000e+00
   1.4565000e+02   1.0000000e+00
   1.4570000e+02   1.0000000e+00
   1.4575000e+02   1.0000000e+00
   1.4580000e+02   1.0000000e+00
   1.4585000e+02   1.0000000e+00
   1.4590000e+02   1.0000000e+00
   1.4595000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4605000e+02   1.0000000e+00
   1.4610000e+02   1.0000000e+00
   1.4615000e+02   1.0000000e+00
   1.4620000e+02   1.0000000e+00
   1.4625000e+02   1.0000000e+00
   1.4630000e+02   1.0000000e+00
   1.4635000e+02   1.0000000e+00
   1.4640000e+02   1.0000000e+00
   1.4645000e+02   1.0000000e+00
   1.4650000e+02   1.0000000e+00
   1.4655000e+02   1.0000000e+00
   1.4660000e+02   1.0000000e+00
   1.4665000e+02   1.0000000e+00
   1.4670000e+02   1.0000000e+00
   1.4675000e+02   1.0000000e+00
   1.4680000e+02   1.0000000e+00
   1.4685000e+02   1.0000000e+00
   1.4690000e+02   1.0000000e+00
   1.4695000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4705000e+02   1.0000000e+00
   1.4710000e+02   1.0000000e+00
   1.4715000e+02   1.0000000e+00
   1.4720000e+02   1.0000000e+00
   1.4725000e+02   1.0000000e+00
   1.4730000e+02   1.0000000e+00
   1.4735000e+02   1.0000000e+00
   1.4740000e+02   1.0000000e+00
   1.4745000e+02   1.0000000e+00
   1.4750000e+02   1.0000000e+00
   1.4755000e+02   1.0000000e+00
   1.4760000e+02   1.0000000e+00
   1.4765000e+02   1.0000000e+00
   1.4770000e+02   1.0000000e+00
   1.4775000e+02   1.0000000e+00
   1.4780000e+02   1.0000000e+00
   1.4785000e+02   1.0000000e+00
   1.4790000e+02   1.0000000e+00
   1.4795000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4805000e+02   1.0000000e+00
   1.4810000e+02   1.0000000e+00
   1.4815000e+02   1.0000000e+00
   1.4820000e+02   1.0000000e+00
   1.4825000e+02   1.0000000e+00
   1.4830000e+02   1.0000000e+00
   1.4835000e+02   1.0000000e+00
   1.4840000e+02   1.0000000e+00
   1.4845000e+02   1.0000000e+00
   1.4850000e+02   1.0000000e+00
   1.4855000e+02   1.0000000e+00
   1.4860000e+02   1.0000000e+00
   1.4865000e+02   1.0000000e+00
   1.4870000e+02   1.0000000e+00
   1.4875000e+02   1.0000000e+00
   1.4880000e+02   1.0000000e+00
   1.4885000e+02   1.0000000e+00
   1.4890000e+02   1.0000000e+00
   1.4895000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.4905000e+02   1.0000000e+00
   1.4910000e+02   1.0000000e+00
   1.4915000e+02   1.0000000e+00
   1.4920000e+02   1.0000000e+00
   1.4925000e+02   1.0000000e+00
   1.4930000e+02   1.0000000e+00
   1.4935000e+02   1.0000000e+00
   1.4940000e+02   1.0000000e+00
   1.4945000e+02   1.0000000e+00
   1.4950000e+02   1.0000000e+00
   1.4955000e+02   1.0000000e+00
   1.4960000e+02   1.0000000e+00
   1.4965000e+02   1.0000000e+00
   1.4970000e+02   1.0000000e+00
   1.4975000e+02   1.0000000e+00
   1.4980000e+02   1.0000000e+00
   1.4985000e+02   1.0000000e+00
   1.4990000e+02   1.0000000e+00
   1.4995000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5005000e+02   1.0000000e+00
   1.5010000e+02   1.0000000e+00
   1.5015000e+02   1.0000000e+00
   1.5020000e+02   1.0000000e+00
   1.5025000e+02   1.0000000e+00
   1.5030000e+02   1.0000000e+00
   1.5035000e+02   1.0000000e+00
   1.5040000e+02   1.0000000e+00
   1.5045000e+02   1.0000000e+00
   1.5050000e+02   1.0000000e+00
   1.5055000e+02   1.0000000e+00
   1.5060000e+02   1.0000000e+00
   1.5065000e+02   1.0000000e+00
   1.5070000e+02   1.0000000e+00
   1.5075000e+02   1.0000000e+00
   1.5080000e+02   1.0000000e+00
   1.5085000e+02   1.0000000e+00
   1.5090000e+02   1.0000000e+00
   1.5095000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5105000e+02   1.0000000e+00
   1.5110000e+02   1.0000000e+00
   1.5115000e+02   1.0000000e+00
   1.5120000e+02   1.0000000e+00
   1.5125000e+02   1.0000000e+00
   1.5130000e+02   1.0000000e+00
   1.5135000e+02   1.0000000e+00
   1.5140000e+02   1.0000000e+00
   1.5145000e+02   1.0000000e+00
   1.5150000e+02   1.0000000e+00
   1.5155000e+02   1.0000000e+00
   1.5160000e+02   1.0000000e+00
   1.5165000e+02   1.0000000e+00
   1.5170000e+02   1.0000000e+00
   1.5175000e+02   1.0000000e+00
   1.5180000e+02   1.0000000e+00
   1.5185000e+02   1.0000000e+00
   1.5190000e+02   1.0000000e+00
   1.5195000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5205000e+02   1.0000000e+00
   1.5210000e+02   1.0000000e+00
   1.5215000e+02   1.0000000e+00
   1.5220000e+02   1.0000000e+00
   1.5225000e+02   1.0000000e+00
   1.5230000e+02   1.0000000e+00
   1.5235000e+02   1.0000000e+00
   1.5240000e+02   1.0000000e+00
   1.5245000e+02   1.0000000e+00
   1.5250000e+02   1.0000000e+00
   1.5255000e+02   1.0000000e+00
   1.5260000e+02   1.0000000e+00
   1.5265000e+02   1.0000000e+00
   1.5270000e+02   1.0000000e+00
   1.5275000e+02   1.0000000e+00
   1.5280000e+02   1.0000000e+00
   1.5285000e+02   1.0000000e+00
   1.5290000e+02   1.0000000e+00
   1.5295000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5305000e+02   1.0000000e+00
   1.5310000e+02   1.0000000e+00
   1.5315000e+02   1.0000000e+00
   1.5320000e+02   1.0000000e+00
   1.5325000e+02   1.0000000e+00
   1.5330000e+02   1.0000000e+00
   1.5335000e+02   1.0000000e+00
   1.5340000e+02   1.0000000e+00
   1.5345000e+02   1.0000000e+00
   1.5350000e+02   1.0000000e+00
   1.5355000e+02   1.0000000e+00
   1.5360000e+02   1.0000000e+00
   1.5365000e+02   1.0000000e+00
   1.5370000e+02   1.0000000e+00
   1.5375000e+02   1.0000000e+00
   1.5380000e+02   1.0000000e+00
   1.5385000e+02   1.0000000e+00
   1.5390000e+02   1.0000000e+00
   1.5395000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5405000e+02   1.0000000e+00
   1.5410000e+02   1.0000000e+00
   1.5415000e+02   1.0000000e+00
   1.5420000e+02   1.0000000e+00
   1.5425000e+02   1.0000000e+00
   1.5430000e+02   1.0000000e+00
   1.5435000e+02   1.0000000e+00
   1.5440000e+02   1.0000000e+00
   1.5445000e+02   1.0000000e+00
   1.5450000e+02   1.0000000e+00
   1.5455000e+02   1.0000000e+00
   1.5460000e+02   1.0000000e+00
   1.5465000e+02   1.0000000e+00
   1.5470000e+02   1.0000000e+00
   1.5475000e+02   1.0000000e+00
   1.5480000e+02   1.0000000e+00
   1.5485000e+02   1.0000000e+00
   1.5490000e+02   1.0000000e+00
   1.5495000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5505000e+02   1.0000000e+00
   1.5510000e+02   1.0000000e+00
   1.5515000e+02   1.0000000e+00
   1.5520000e+02   1.0000000e+00
   1.5525000e+02   1.0000000e+00
   1.5530000e+02   1.0000000e+00
   1.5535000e+02   1.0000000e+00
   1.5540000e+02   1.0000000e+00
   1.5545000e+02   1.0000000e+00
   1.5550000e+02   1.0000000e+00
   1.5555000e+02   1.0000000e+00
   1.5560000e+02   1.0000000e+00
   1.5565000e+02   1.0000000e+00
   1.5570000e+02   1.0000000e+00
   1.5575000e+02   1.0000000e+00
   1.5580000e+02   1.0000000e+00
   1.5585000e+02   1.0000000e+00
   1.5590000e+02   1.0000000e+00
   1.5595000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5605000e+02   1.0000000e+00
   1.5610000e+02   1.0000000e+00
   1.5615000e+02   1.0000000e+00
   1.5620000e+02   1.0000000e+00
   1.5625000e+02   1.0000000e+00
   1.5630000e+02   1.0000000e+00
   1.5635000e+02   1.0000000e+00
   1.5640000e+02   1.0000000e+00
   1.5645000e+02   1.0000000e+00
   1.5650000e+02   1.0000000e+00
   1.5655000e+02   1.0000000e+00
   1.5660000e+02   1.0000000e+00
   1.5665000e+02   1.0000000e+00
   1.5670000e+02   1.0000000e+00
   1.5675000e+02   1.0000000e+00
   1.5680000e+02   1.0000000e+00
   1.5685000e+02   1.0000000e+00
   1.5690000e+02   1.0000000e+00
   1.5695000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5705000e+02   1.0000000e+00
   1.5710000e+02   1.0000000e+00
   1.5715000e+02   1.0000000e+00
   1.5720000e+02   1.0000000e+00
   1.5725000e+02   1.0000000e+00
   1.5730000e+02   1.0000000e+00
   1.5735000e+02   1.0000000e+00
   1.5740000e+02   1.0000000e+00
   1.5745000e+02   1.0000000e+00
   1.5750000e+02   1.0000000e+00
   1.5755000e+02   1.0000000e+00
   1.5760000e+02   1.0000000e+00
   1.5765000e+02   1.0000000e+00
   1.5770000e+02   1.0000000e+00
   1.5775000e+02   1.0000000e+00
   1.5780000e+02   1.0000000e+00
   1.5785000e+02   1.0000000e+00
   1.5790000e+02   1.0000000e+00
   1.5795000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5805000e+02   1.0000000e+00
   1.5810000e+02   1.0000000e+00
   1.5815000e+02   1.0000000e+00
   1.5820000e+02   1.0000000e+00
   1.5825000e+02   1.0000000e+00
   1.5830000e+02   1.0000000e+00
   1.5835000e+02   1.0000000e+00
   1.5840000e+02   1.0000000e+00
   1.5845000e+02   1.0000000e+00
   1.5850000e+02   1.0000000e+00
   1.5855000e+02   1.0000000e+00
   1.5860000e+02   1.0000000e+00
   1.5865000e+02   1.0000000e+00
   1.5870000e+02   1.0000000e+00
   1.5875000e+02   1.0000000e+00
   1.5880000e+02   1.0000000e+00
   1.5885000e+02   1.0000000e+00
   1.5890000e+02   1.0000000e+00
   1.5895000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.5905000e+02   1.0000000e+00
   1.5910000e+02   1.0000000e+00
   1.5915000e+02   1.0000000e+00
   1.5920000e+02   1.0000000e+00
   1.5925000e+02   1.0000000e+00
   1.5930000e+02   1.0000000e+00
   1.5935000e+02   1.0000000e+00
   1.5940000e+02   1.0000000e+00
   1.5945000e+02   1.0000000e+00
   1.5950000e+02   1.0000000e+00
   1.5955000e+02   1.0000000e+00
   1.5960000e+02   1.0000000e+00
   1.5965000e+02   1.0000000e+00
   1.5970000e+02   1.0000000e+00
   1.5975000e+02   1.0000000e+00
   1.5980000e+02   1.0000000e+00
   1.5985000e+02   1.0000000e+00
   1.5990000e+02   1.0000000e+00
   1.5995000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6005000e+02   1.0000000e+00
   1.6010000e+02   1.0000000e+00
   1.6015000e+02   1.0000000e+00
   1.6020000e+02   1.0000000e+00
   1.6025000e+02   1.0000000e+00
   1.6030000e+02   1.0000000e+00
   1.6035000e+02   1.0000000e+00
   1.6040000e+02   1.0000000e+00
   1.6045000e+02   1.0000000e+00
   1.6050000e+02   1.0000000e+00
   1.6055000e+02   1.0000000e+00
   1.6060000e+02   1.0000000e+00
   1.6065000e+02   1.0000000e+00
   1.6070000e+02   1.0000000e+00
   1.6075000e+02   1.0000000e+00
   1.6080000e+02   1.0000000e+00
   1.6085000e+02   1.0000000e+00
   1.6090000e+02   1.0000000e+00
   1.6095000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6105000e+02   1.0000000e+00
   1.6110000e+02   1.0000000e+00
   1.6115000e+02   1.0000000e+00
   1.6120000e+02   1.0000000e+00
   1.6125000e+02   1.0000000e+00
   1.6130000e+02   1.0000000e+00
   1.6135000e+02   1.0000000e+00
   1.6140000e+02   1.0000000e+00
   1.6145000e+02   1.0000000e+00
   1.6150000e+02   1.0000000e+00
   1.6155000e+02   1.0000000e+00
   1.6160000e+02   1.0000000e+00
   1.6165000e+02   1.0000000e+00
   1.6170000e+02   1.0000000e+00
   1.6175000e+02   1.0000000e+00
   1.6180000e+02   1.0000000e+00
   1.6185000e+02   1.0000000e+00
   1.6190000e+02   1.0000000e+00
   1.6195000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6205000e+02   1.0000000e+00
   1.6210000e+02   1.0000000e+00
   1.6215000e+02   1.0000000e+00
   1.6220000e+02   1.0000000e+00
   1.6225000e+02   1.0000000e+00
   1.6230000e+02   1.0000000e+00
   1.6235000e+02   1.0000000e+00
   1.6240000e+02   1.0000000e+00
   1.6245000e+02   1.0000000e+00
   1.6250000e+02   1.0000000e+00
   1.6255000e+02   1.0000000e+00
   1.6260000e+02   1.0000000e+00
   1.6265000e+02   1.0000000e+00
   1.6270000e+02   1.0000000e+00
   1.6275000e+02   1.0000000e+00
   1.6280000e+02   1.0000000e+00
   1.6285000e+02   1.0000000e+00
   1.6290000e+02   1.0000000e+00
   1.6295000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6305000e+02   1.0000000e+00
   1.6310000e+02   1.0000000e+00
   1.6315000e+02   1.0000000e+00
   1.6320000e+02   1.0000000e+00
   1.6325000e+02   1.0000000e+00
   1.6330000e+02   1.0000000e+00
   1.6335000e+02   1.0000000e+00
   1.6340000e+02   1.0000000e+00
   1.6345000e+02   1.0000000e+00
   1.6350000e+02   1.0000000e+00
   1.6355000e+02   1.0000000e+00
   1.6360000e+02   1.0000000e+00
   1.6365000e+02   1.0000000e+00
   1.6370000e+02   1.0000000e+00
   1.6375000e+02   1.0000000e+00
   1.6380000e+02   1.0000000e+00
   1.6385000e+02   1.0000000e+00
   1.6390000e+02   1.0000000e+00
   1.6395000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6405000e+02   1.0000000e+00
   1.6410000e+02   1.0000000e+00
   1.6415000e+02   1.0000000e+00
   1.6420000e+02   1.0000000e+00
   1.6425000e+02   1.0000000e+00
   1.6430000e+02   1.0000000e+00
   1.6435000e+02   1.0000000e+00
   1.6440000e+02   1.0000000e+00
   1.6445000e+02   1.0000000e+00
   1.6450000e+02   1.0000000e+00
   1.6455000e+02   1.0000000e+00
   1.6460000e+02   1.0000000e+00
   1.6465000e+02   1.0000000e+00
   1.6470000e+02   1.0000000e+00
   1.6475000e+02   1.0000000e+00
   1.6480000e+02   1.0000000e+00
   1.6485000e+02   1.0000000e+00
   1.6490000e+02   1.0000000e+00
   1.6495000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6505000e+02   1.0000000e+00
   1.6510000e+02   1.0000000e+00
   1.6515000e+02   1.0000000e+00
   1.6520000e+02   1.0000000e+00
   1.6525000e+02   1.0000000e+00
   1.6530000e+02   1.0000000e+00
   1.6535000e+02   1.0000000e+00
   1.6540000e+02   1.0000000e+00
   1.6545000e+02   1.0000000e+00
   1.6550000e+02   1.0000000e+00
   1.6555000e+02   1.0000000e+00
   1.6560000e+02   1.0000000e+00
   1.6565000e+02   1.0000000e+00
   1.6570000e+02   1.0000000e+00
   1.6575000e+02   1.0000000e+00
   1.6580000e+02   1.0000000e+00
   1.6585000e+02   1.0000000e+00
   1.6590000e+02   1.0000000e+00
   1.6595000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6605000e+02   1.0000000e+00
   1.6610000e+02   1.0000000e+00
   1.6615000e+02   1.0000000e+00
   1.6620000e+02   1.0000000e+00
   1.6625000e+02   1.0000000e+00
   1.6630000e+02   1.0000000e+00
   1.6635000e+02   1.0000000e+00
   1.6640000e+02   1.0000000e+00
   1.6645000e+02   1.0000000e+00
   1.6650000e+02   1.0000000e+00
   1.6655000e+02   1.0000000e+00
   1.6660000e+02   1.0000000e+00
   1.6665000e+02   1.0000000e+00
   1.6670000e+02   1.0000000e+00
   1.6675000e+02   1.0000000e+00
   1.6680000e+02   1.0000000e+00
   1.6685000e+02   1.0000000e+00
   1.6690000e+02   1.0000000e+00
   1.6695000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6705000e+02   1.0000000e+00
   1.6710000e+02   1.0000000e+00
   1.6715000e+02   1.0000000e+00
   1.6720000e+02   1.0000000e+00
   1.6725000e+02   1.0000000e+00
   1.6730000e+02   1.0000000e+00
   1.6735000e+02   1.0000000e+00
   1.6740000e+02   1.0000000e+00
   1.6745000e+02   1.0000000e+00
   1.6750000e+02   1.0000000e+00
   1.6755000e+02   1.0000000e+00
   1.6760000e+02   1.0000000e+00
   1.6765000e+02   1.0000000e+00
   1.6770000e+02   1.0000000e+00
   1.6775000e+02   1.0000000e+00
   1.6780000e+02   1.0000000e+00
   1.6785000e+02   1.0000000e+00
   1.6790000e+02   1.0000000e+00
   1.6795000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6805000e+02   1.0000000e+00
   1.6810000e+02   1.0000000e+00
   1.6815000e+02   1.0000000e+00
   1.6820000e+02   1.0000000e+00
   1.6825000e+02   1.0000000e+00
   1.6830000e+02   1.0000000e+00
   1.6835000e+02   1.0000000e+00
   1.6840000e+02   1.0000000e+00
   1.6845000e+02   1.0000000e+00
   1.6850000e+02   1.0000000e+00
   1.6855000e+02   1.0000000e+00
   1.6860000e+02   1.0000000e+00
   1.6865000e+02   1.0000000e+00
   1.6870000e+02   1.0000000e+00
   1.6875000e+02   1.0000000e+00
   1.6880000e+02   1.0000000e+00
   1.6885000e+02   1.0000000e+00
   1.6890000e+02   1.0000000e+00
   1.6895000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.6905000e+02   1.0000000e+00
   1.6910000e+02   1.0000000e+00
   1.6915000e+02   1.0000000e+00
   1.6920000e+02   1.0000000e+00
   1.6925000e+02   1.0000000e+00
   1.6930000e+02   1.0000000e+00
   1.6935000e+02   1.0000000e+00
   1.6940000e+02   1.0000000e+00
   1.6945000e+02   1.0000000e+00
   1.6950000e+02   1.0000000e+00
   1.6955000e+02   1.0000000e+00
   1.6960000e+02   1.0000000e+00
   1.6965000e+02   1.0000000e+00
   1.6970000e+02   1.0000000e+00
   1.6975000e+02   1.0000000e+00
   1.6980000e+02   1.0000000e+00
   1.6985000e+02   1.0000000e+00
   1.6990000e+02   1.0000000e+00
   1.6995000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7005000e+02   1.0000000e+00
   1.7010000e+02   1.0000000e+00
   1.7015000e+02   1.0000000e+00
   1.7020000e+02   1.0000000e+00
   1.7025000e+02   1.0000000e+00
   1.7030000e+02   1.0000000e+00
   1.7035000e+02   1.0000000e+00
   1.7040000e+02   1.0000000e+00
   1.7045000e+02   1.0000000e+00
   1.7050000e+02   1.0000000e+00
   1.7055000e+02   1.0000000e+00
   1.7060000e+02   1.0000000e+00
   1.7065000e+02   1.0000000e+00
   1.7070000e+02   1.0000000e+00
   1.7075000e+02   1.0000000e+00
   1.7080000e+02   1.0000000e+00
   1.7085000e+02   1.0000000e+00
   1.7090000e+02   1.0000000e+00
   1.7095000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7105000e+02   1.0000000e+00
   1.7110000e+02   1.0000000e+00
   1.7115000e+02   1.0000000e+00
   1.7120000e+02   1.0000000e+00
   1.7125000e+02   1.0000000e+00
   1.7130000e+02   1.0000000e+00
   1.7135000e+02   1.0000000e+00
   1.7140000e+02   1.0000000e+00
   1.7145000e+02   1.0000000e+00
   1.7150000e+02   1.0000000e+00
   1.7155000e+02   1.0000000e+00
   1.7160000e+02   1.0000000e+00
   1.7165000e+02   1.0000000e+00
   1.7170000e+02   1.0000000e+00
   1.7175000e+02   1.0000000e+00
   1.7180000e+02   1.0000000e+00
   1.7185000e+02   1.0000000e+00
   1.7190000e+02   1.0000000e+00
   1.7195000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7205000e+02   1.0000000e+00
   1.7210000e+02   1.0000000e+00
   1.7215000e+02   1.0000000e+00
   1.7220000e+02   1.0000000e+00
   1.7225000e+02   1.0000000e+00
   1.7230000e+02   1.0000000e+00
   1.7235000e+02   1.0000000e+00
   1.7240000e+02   1.0000000e+00
   1.7245000e+02   1.0000000e+00
   1.7250000e+02   1.0000000e+00
   1.7255000e+02   1.0000000e+00
   1.7260000e+02   1.0000000e+00
   1.7265000e+02   1.0000000e+00
   1.7270000e+02   1.0000000e+00
   1.7275000e+02   1.0000000e+00
   1.7280000e+02   1.0000000e+00
   1.7285000e+02   1.0000000e+00
   1.7290000e+02   1.0000000e+00
   1.7295000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7305000e+02   1.0000000e+00
   1.7310000e+02   1.0000000e+00
   1.7315000e+02   1.0000000e+00
   1.7320000e+02   1.0000000e+00
   1.7325000e+02   1.0000000e+00
   1.7330000e+02   1.0000000e+00
   1.7335000e+02   1.0000000e+00
   1.7340000e+02   1.0000000e+00
   1.7345000e+02   1.0000000e+00
   1.7350000e+02   1.0000000e+00
   1.7355000e+02   1.0000000e+00
   1.7360000e+02   1.0000000e+00
   1.7365000e+02   1.0000000e+00
   1.7370000e+02   1.0000000e+00
   1.7375000e+02   1.0000000e+00
   1.7380000e+02   1.0000000e+00
   1.7385000e+02   1.0000000e+00
   1.7390000e+02   1.0000000e+00
   1.7395000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7405000e+02   1.0000000e+00
   1.7410000e+02   1.0000000e+00
   1.7415000e+02   1.0000000e+00
   1.7420000e+02   1.0000000e+00
   1.7425000e+02   1.0000000e+00
   1.7430000e+02   1.0000000e+00
   1.7435000e+02   1.0000000e+00
   1.7440000e+02   1.0000000e+00
   1.7445000e+02   1.0000000e+00
   1.7450000e+02   1.0000000e+00
   1.7455000e+02   1.0000000e+00
   1.7460000e+02   1.0000000e+00
   1.7465000e+02   1.0000000e+00
   1.7470000e+02   1.0000000e+00
   1.7475000e+02   1.0000000e+00
   1.7480000e+02   1.0000000e+00
   1.7485000e+02   1.0000000e+00
   1.7490000e+02   1.0000000e+00
   1.7495000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7505000e+02   1.0000000e+00
   1.7510000e+02   1.0000000e+00
   1.7515000e+02   1.0000000e+00
   1.7520000e+02   1.0000000e+00
   1.7525000e+02   1.0000000e+00
   1.7530000e+02   1.0000000e+00
   1.7535000e+02   1.0000000e+00
   1.7540000e+02   1.0000000e+00
   1.7545000e+02   1.0000000e+00
   1.7550000e+02   1.0000000e+00
   1.7555000e+02   1.0000000e+00
   1.7560000e+02   1.0000000e+00
   1.7565000e+02   1.0000000e+00
   1.7570000e+02   1.0000000e+00
   1.7575000e+02   1.0000000e+00
   1.7580000e+02   1.0000000e+00
   1.7585000e+02   1.0000000e+00
   1.7590000e+02   1.0000000e+00
   1.7595000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7605000e+02   1.0000000e+00
   1.7610000e+02   1.0000000e+00
   1.7615000e+02   1.0000000e+00
   1.7620000e+02   1.0000000e+00
   1.7625000e+02   1.0000000e+00
   1.7630000e+02   1.0000000e+00
   1.7635000e+02   1.0000000e+00
   1.7640000e+02   1.0000000e+00
   1.7645000e+02   1.0000000e+00
   1.7650000e+02   1.0000000e+00
   1.7655000e+02   1.0000000e+00
   1.7660000e+02   1.0000000e+00
   1.7665000e+02   1.0000000e+00
   1.7670000e+02   1.0000000e+00
   1.7675000e+02   1.0000000e+00
   1.7680000e+02   1.0000000e+00
   1.7685000e+02   1.0000000e+00
   1.7690000e+02   1.0000000e+00
   1.7695000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7705000e+02   1.0000000e+00
   1.7710000e+02   1.0000000e+00
   1.7715000e+02   1.0000000e+00
   1.7720000e+02   1.0000000e+00
   1.7725000e+02   1.0000000e+00
   1.7730000e+02   1.0000000e+00
   1.7735000e+02   1.0000000e+00
   1.7740000e+02   1.0000000e+00
   1.7745000e+02   1.0000000e+00
   1.7750000e+02   1.0000000e+00
   1.7755000e+02   1.0000000e+00
   1.7760000e+02   1.0000000e+00
   1.7765000e+02   1.0000000e+00
   1.7770000e+02   1.0000000e+00
   1.7775000e+02   1.0000000e+00
   1.7780000e+02   1.0000000e+00
   1.7785000e+02   1.0000000e+00
   1.7790000e+02   1.0000000e+00
   1.7795000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7805000e+02   1.0000000e+00
   1.7810000e+02   1.0000000e+00
   1.7815000e+02   1.0000000e+00
   1.7820000e+02   1.0000000e+00
   1.7825000e+02   1.0000000e+00
   1.7830000e+02   1.0000000e+00
   1.7835000e+02   1.0000000e+00
   1.7840000e+02   1.0000000e+00
   1.7845000e+02   1.0000000e+00
   1.7850000e+02   1.0000000e+00
   1.7855000e+02   1.0000000e+00
   1.7860000e+02   1.0000000e+00
   1.7865000e+02   1.0000000e+00
   1.7870000e+02   1.0000000e+00
   1.7875000e+02   1.0000000e+00
   1.7880000e+02   1.0000000e+00
   1.7885000e+02   1.0000000e+00
   1.7890000e+02   1.0000000e+00
   1.7895000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.7905000e+02   1.0000000e+00
   1.7910000e+02   1.0000000e+00
   1.7915000e+02   1.0000000e+00
   1.7920000e+02   1.0000000e+00
   1.7925000e+02   1.0000000e+00
   1.7930000e+02   1.0000000e+00
   1.7935000e+02   1.0000000e+00
   1.7940000e+02   1.0000000e+00
   1.7945000e+02   1.0000000e+00
   1.7950000e+02   1.0000000e+00
   1.7955000e+02   1.0000000e+00
   1.7960000e+02   1.0000000e+00
   1.7965000e+02   1.0000000e+00
   1.7970000e+02   1.0000000e+00
   1.7975000e+02   1.0000000e+00
   1.7980000e+02   1.0000000e+00
   1.7985000e+02   1.0000000e+00
   1.7990000e+02   1.0000000e+00
   1.7995000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8005000e+02   1.0000000e+00
   1.8010000e+02   1.0000000e+00
   1.8015000e+02   1.0000000e+00
   1.8020000e+02   1.0000000e+00
   1.8025000e+02   1.0000000e+00
   1.8030000e+02   1.0000000e+00
   1.8035000e+02   1.0000000e+00
   1.8040000e+02   1.0000000e+00
   1.8045000e+02   1.0000000e+00
   1.8050000e+02   1.0000000e+00
   1.8055000e+02   1.0000000e+00
   1.8060000e+02   1.0000000e+00
   1.8065000e+02   1.0000000e+00
   1.8070000e+02   1.0000000e+00
   1.8075000e+02   1.0000000e+00
   1.8080000e+02   1.0000000e+00
   1.8085000e+02   1.0000000e+00
   1.8090000e+02   1.0000000e+00
   1.8095000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8105000e+02   1.0000000e+00
   1.8110000e+02   1.0000000e+00
   1.8115000e+02   1.0000000e+00
   1.8120000e+02   1.0000000e+00
   1.8125000e+02   1.0000000e+00
   1.8130000e+02   1.0000000e+00
   1.8135000e+02   1.0000000e+00
   1.8140000e+02   1.0000000e+00
   1.8145000e+02   1.0000000e+00
   1.8150000e+02   1.0000000e+00
   1.8155000e+02   1.0000000e+00
   1.8160000e+02   1.0000000e+00
   1.8165000e+02   1.0000000e+00
   1.8170000e+02   1.0000000e+00
   1.8175000e+02   1.0000000e+00
   1.8180000e+02   1.0000000e+00
   1.8185000e+02   1.0000000e+00
   1.8190000e+02   1.0000000e+00
   1.8195000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8205000e+02   1.0000000e+00
   1.8210000e+02   1.0000000e+00
   1.8215000e+02   1.0000000e+00
   1.8220000e+02   1.0000000e+00
   1.8225000e+02   1.0000000e+00
   1.8230000e+02   1.0000000e+00
   1.8235000e+02   1.0000000e+00
   1.8240000e+02   1.0000000e+00
   1.8245000e+02   1.0000000e+00
   1.8250000e+02   1.0000000e+00
   1.8255000e+02   1.0000000e+00
   1.8260000e+02   1.0000000e+00
   1.8265000e+02   1.0000000e+00
   1.8270000e+02   1.0000000e+00
   1.8275000e+02   1.0000000e+00
   1.8280000e+02   1.0000000e+00
   1.8285000e+02   1.0000000e+00
   1.8290000e+02   1.0000000e+00
   1.8295000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8305000e+02   1.0000000e+00
   1.8310000e+02   1.0000000e+00
   1.8315000e+02   1.0000000e+00
   1.8320000e+02   1.0000000e+00
   1.8325000e+02   1.0000000e+00
   1.8330000e+02   1.0000000e+00
   1.8335000e+02   1.0000000e+00
   1.8340000e+02   1.0000000e+00
   1.8345000e+02   1.0000000e+00
   1.8350000e+02   1.0000000e+00
   1.8355000e+02   1.0000000e+00
   1.8360000e+02   1.0000000e+00
   1.8365000e+02   1.0000000e+00
   1.8370000e+02   1.0000000e+00
   1.8375000e+02   1.0000000e+00
   1.8380000e+02   1.0000000e+00
   1.8385000e+02   1.0000000e+00
   1.8390000e+02   1.0000000e+00
   1.8395000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8405000e+02   1.0000000e+00
   1.8410000e+02   1.0000000e+00
   1.8415000e+02   1.0000000e+00
   1.8420000e+02   1.0000000e+00
   1.8425000e+02   1.0000000e+00
   1.8430000e+02   1.0000000e+00
   1.8435000e+02   1.0000000e+00
   1.8440000e+02   1.0000000e+00
   1.8445000e+02   1.0000000e+00
   1.8450000e+02   1.0000000e+00
   1.8455000e+02   1.0000000e+00
   1.8460000e+02   1.0000000e+00
   1.8465000e+02   1.0000000e+00
   1.8470000e+02   1.0000000e+00
   1.8475000e+02   1.0000000e+00
   1.8480000e+02   1.0000000e+00
   1.8485000e+02   1.0000000e+00
   1.8490000e+02   1.0000000e+00
   1.8495000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8505000e+02   1.0000000e+00
   1.8510000e+02   1.0000000e+00
   1.8515000e+02   1.0000000e+00
   1.8520000e+02   1.0000000e+00
   1.8525000e+02   1.0000000e+00
   1.8530000e+02   1.0000000e+00
   1.8535000e+02   1.0000000e+00
   1.8540000e+02   1.0000000e+00
   1.8545000e+02   1.0000000e+00
   1.8550000e+02   1.0000000e+00
   1.8555000e+02   1.0000000e+00
   1.8560000e+02   1.0000000e+00
   1.8565000e+02   1.0000000e+00
   1.8570000e+02   1.0000000e+00
   1.8575000e+02   1.0000000e+00
   1.8580000e+02   1.0000000e+00
   1.8585000e+02   1.0000000e+00
   1.8590000e+02   1.0000000e+00
   1.8595000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8605000e+02   1.0000000e+00
   1.8610000e+02   1.0000000e+00
   1.8615000e+02   1.0000000e+00
   1.8620000e+02   1.0000000e+00
   1.8625000e+02   1.0000000e+00
   1.8630000e+02   1.0000000e+00
   1.8635000e+02   1.0000000e+00
   1.8640000e+02   1.0000000e+00
   1.8645000e+02   1.0000000e+00
   1.8650000e+02   1.0000000e+00
   1.8655000e+02   1.0000000e+00
   1.8660000e+02   1.0000000e+00
   1.8665000e+02   1.0000000e+00
   1.8670000e+02   1.0000000e+00
   1.8675000e+02   1.0000000e+00
   1.8680000e+02   1.0000000e+00
   1.8685000e+02   1.0000000e+00
   1.8690000e+02   1.0000000e+00
   1.8695000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8705000e+02   1.0000000e+00
   1.8710000e+02   1.0000000e+00
   1.8715000e+02   1.0000000e+00
   1.8720000e+02   1.0000000e+00
   1.8725000e+02   1.0000000e+00
   1.8730000e+02   1.0000000e+00
   1.8735000e+02   1.0000000e+00
   1.8740000e+02   1.0000000e+00
   1.8745000e+02   1.0000000e+00
   1.8750000e+02   1.0000000e+00
   1.8755000e+02   1.0000000e+00
   1.8760000e+02   1.0000000e+00
   1.8765000e+02   1.0000000e+00
   1.8770000e+02   1.0000000e+00
   1.8775000e+02   1.0000000e+00
   1.8780000e+02   1.0000000e+00
   1.8785000e+02   1.0000000e+00
   1.8790000e+02   1.0000000e+00
   1.8795000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8805000e+02   1.0000000e+00
   1.8810000e+02   1.0000000e+00
   1.8815000e+02   1.0000000e+00
   1.8820000e+02   1.0000000e+00
   1.8825000e+02   1.0000000e+00
   1.8830000e+02   1.0000000e+00
   1.8835000e+02   1.0000000e+00
   1.8840000e+02   1.0000000e+00
   1.8845000e+02   1.0000000e+00
   1.8850000e+02   1.0000000e+00
   1.8855000e+02   1.0000000e+00
   1.8860000e+02   1.0000000e+00
   1.8865000e+02   1.0000000e+00
   1.8870000e+02   1.0000000e+00
   1.8875000e+02   1.0000000e+00
   1.8880000e+02   1.0000000e+00
   1.8885000e+02   1.0000000e+00
   1.8890000e+02   1.0000000e+00
   1.8895000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.8905000e+02   1.0000000e+00
   1.8910000e+02   1.0000000e+00
   1.8915000e+02   1.0000000e+00
   1.8920000e+02   1.0000000e+00
   1.8925000e+02   1.0000000e+00
   1.8930000e+02   1.0000000e+00
   1.8935000e+02   1.0000000e+00
   1.8940000e+02   1.0000000e+00
   1.8945000e+02   1.0000000e+00
   1.8950000e+02   1.0000000e+00
   1.8955000e+02   1.0000000e+00
   1.8960000e+02   1.0000000e+00
   1.8965000e+02   1.0000000e+00
   1.8970000e+02   1.0000000e+00
   1.8975000e+02   1.0000000e+00
   1.8980000e+02   1.0000000e+00
   1.8985000e+02   1.0000000e+00
   1.8990000e+02   1.0000000e+00
   1.8995000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9005000e+02   1.0000000e+00
   1.9010000e+02   1.0000000e+00
   1.9015000e+02   1.0000000e+00
   1.9020000e+02   1.0000000e+00
   1.9025000e+02   1.0000000e+00
   1.9030000e+02   1.0000000e+00
   1.9035000e+02   1.0000000e+00
   1.9040000e+02   1.0000000e+00
   1.9045000e+02   1.0000000e+00
   1.9050000e+02   1.0000000e+00
   1.9055000e+02   1.0000000e+00
   1.9060000e+02   1.0000000e+00
   1.9065000e+02   1.0000000e+00
   1.9070000e+02   1.0000000e+00
   1.9075000e+02   1.0000000e+00
   1.9080000e+02   1.0000000e+00
   1.9085000e+02   1.0000000e+00
   1.9090000e+02   1.0000000e+00
   1.9095000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9105000e+02   1.0000000e+00
   1.9110000e+02   1.0000000e+00
   1.9115000e+02   1.0000000e+00
   1.9120000e+02   1.0000000e+00
   1.9125000e+02   1.0000000e+00
   1.9130000e+02   1.0000000e+00
   1.9135000e+02   1.0000000e+00
   1.9140000e+02   1.0000000e+00
   1.9145000e+02   1.0000000e+00
   1.9150000e+02   1.0000000e+00
   1.9155000e+02   1.0000000e+00
   1.9160000e+02   1.0000000e+00
   1.9165000e+02   1.0000000e+00
   1.9170000e+02   1.0000000e+00
   1.9175000e+02   1.0000000e+00
   1.9180000e+02   1.0000000e+00
   1.9185000e+02   1.0000000e+00
   1.9190000e+02   1.0000000e+00
   1.9195000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9205000e+02   1.0000000e+00
   1.9210000e+02   1.0000000e+00
   1.9215000e+02   1.0000000e+00
   1.9220000e+02   1.0000000e+00
   1.9225000e+02   1.0000000e+00
   1.9230000e+02   1.0000000e+00
   1.9235000e+02   1.0000000e+00
   1.9240000e+02   1.0000000e+00
   1.9245000e+02   1.0000000e+00
   1.9250000e+02   1.0000000e+00
   1.9255000e+02   1.0000000e+00
   1.9260000e+02   1.0000000e+00
   1.9265000e+02   1.0000000e+00
   1.9270000e+02   1.0000000e+00
   1.9275000e+02   1.0000000e+00
   1.9280000e+02   1.0000000e+00
   1.9285000e+02   1.0000000e+00
   1.9290000e+02   1.0000000e+00
   1.9295000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9305000e+02   1.0000000e+00
   1.9310000e+02   1.0000000e+00
   1.9315000e+02   1.0000000e+00
   1.9320000e+02   1.0000000e+00
   1.9325000e+02   1.0000000e+00
   1.9330000e+02   1.0000000e+00
   1.9335000e+02   1.0000000e+00
   1.9340000e+02   1.0000000e+00
   1.9345000e+02   1.0000000e+00
   1.9350000e+02   1.0000000e+00
   1.9355000e+02   1.0000000e+00
   1.9360000e+02   1.0000000e+00
   1.9365000e+02   1.0000000e+00
   1.9370000e+02   1.0000000e+00
   1.9375000e+02   1.0000000e+00
   1.9380000e+02   1.0000000e+00
   1.9385000e+02   1.0000000e+00
   1.9390000e+02   1.0000000e+00
   1.9395000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9405000e+02   1.0000000e+00
   1.9410000e+02   1.0000000e+00
   1.9415000e+02   1.0000000e+00
   1.9420000e+02   1.0000000e+00
   1.9425000e+02   1.0000000e+00
   1.9430000e+02   1.0000000e+00
   1.9435000e+02   1.0000000e+00
   1.9440000e+02   1.0000000e+00
   1.9445000e+02   1.0000000e+00
   1.9450000e+02   1.0000000e+00
   1.9455000e+02   1.0000000e+00
   1.9460000e+02   1.0000000e+00
   1.9465000e+02   1.0000000e+00
   1.9470000e+02   1.0000000e+00
   1.9475000e+02   1.0000000e+00
   1.9480000e+02   1.0000000e+00
   1.9485000e+02   1.0000000e+00
   1.9490000e+02   1.0000000e+00
   1.9495000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9505000e+02   1.0000000e+00
   1.9510000e+02   1.0000000e+00
   1.9515000e+02   1.0000000e+00
   1.9520000e+02   1.0000000e+00
   1.9525000e+02   1.0000000e+00
   1.9530000e+02   1.0000000e+00
   1.9535000e+02   1.0000000e+00
   1.9540000e+02   1.0000000e+00
   1.9545000e+02   1.0000000e+00
   1.9550000e+02   1.0000000e+00
   1.9555000e+02   1.0000000e+00
   1.9560000e+02   1.0000000e+00
   1.9565000e+02   1.0000000e+00
   1.9570000e+02   1.0000000e+00
   1.9575000e+02   1.0000000e+00
   1.9580000e+02   1.0000000e+00
   1.9585000e+02   1.0000000e+00
   1.9590000e+02   1.0000000e+00
   1.9595000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9605000e+02   1.0000000e+00
   1.9610000e+02   1.0000000e+00
   1.9615000e+02   1.0000000e+00
   1.9620000e+02   1.0000000e+00
   1.9625000e+02   1.0000000e+00
   1.9630000e+02   1.0000000e+00
   1.9635000e+02   1.0000000e+00
   1.9640000e+02   1.0000000e+00
   1.9645000e+02   1.0000000e+00
   1.9650000e+02   1.0000000e+00
   1.9655000e+02   1.0000000e+00
   1.9660000e+02   1.0000000e+00
   1.9665000e+02   1.0000000e+00
   1.9670000e+02   1.0000000e+00
   1.9675000e+02   1.0000000e+00
   1.9680000e+02   1.0000000e+00
   1.9685000e+02   1.0000000e+00
   1.9690000e+02   1.0000000e+00
   1.9695000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9705000e+02   1.0000000e+00
   1.9710000e+02   1.0000000e+00
   1.9715000e+02   1.0000000e+00
   1.9720000e+02   1.0000000e+00
   1.9725000e+02   1.0000000e+00
   1.9730000e+02   1.0000000e+00
   1.9735000e+02   1.0000000e+00
   1.9740000e+02   1.0000000e+00
   1.9745000e+02   1.0000000e+00
   1.9750000e+02   1.0000000e+00
   1.9755000e+02   1.0000000e+00
   1.9760000e+02   1.0000000e+00
   1.9765000e+02   1.0000000e+00
   1.9770000e+02   1.0000000e+00
   1.9775000e+02   1.0000000e+00
   1.9780000e+02   1.0000000e+00
   1.9785000e+02   1.0000000e+00
   1.9790000e+02   1.0000000e+00
   1.9795000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9805000e+02   1.0000000e+00
   1.9810000e+02   1.0000000e+00
   1.9815000e+02   1.0000000e+00
   1.9820000e+02   1.0000000e+00
   1.9825000e+02   1.0000000e+00
   1.9830000e+02   1.0000000e+00
   1.9835000e+02   1.0000000e+00
   1.9840000e+02   1.0000000e+00
   1.9845000e+02   1.0000000e+00
   1.9850000e+02   1.0000000e+00
   1.9855000e+02   1.0000000e+00
   1.9860000e+02   1.0000000e+00
   1.9865000e+02   1.0000000e+00
   1.9870000e+02   1.0000000e+00
   1.9875000e+02   1.0000000e+00
   1.9880000e+02   1.0000000e+00
   1.9885000e+02   1.0000000e+00
   1.9890000e+02   1.0000000e+00
   1.9895000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   1.9905000e+02   1.0000000e+00
   1.9910000e+02   1.0000000e+00
   1.9915000e+02   1.0000000e+00
   1.9920000e+02   1.0000000e+00
   1.9925000e+02   1.0000000e+00
   1.9930000e+02   1.0000000e+00
   1.9935000e+02   1.0000000e+00
   1.9940000e+02   1.0000000e+00
   1.9945000e+02   1.0000000e+00
   1.9950000e+02   1.0000000e+00
   1.9955000e+02   1.0000000e+00
   1.9960000e+02   1.0000000e+00
   1.9965000e+02   1.0000000e+00
   1.9970000e+02   1.0000000e+00
   1.9975000e+02   1.0000000e+00
   1.9980000e+02   1.0000000e+00
   1.9985000e+02   1.0000000e+00
   1.9990000e+02   1.0000000e+00
   1.9995000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00


==> data/outage1_pi2_1.dat <==
   1.5000000e+00   7.4742698e-01
   1.6000000e+00   4.1044444e-01
   1.7000000e+00   1.3152348e-01
   1.8000000e+00   2.2108121e-02
   1.9000000e+00   1.8371359e-03
   2.0000000e+00   7.3031810e-05
   2.1000000e+00   1.3627919e-06
   2.2000000e+00   1.1799757e-08
   2.3000000e+00   4.7056192e-11
   2.4000000e+00   8.5986773e-14
   2.5000000e+00   5.5511151e-17
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   1.6653345e-16
   1.9900000e+01   9.4368957e-16
   2.0000000e+01   6.0507155e-15
   2.0100000e+01   3.6248782e-14
   2.0200000e+01   2.0627944e-13
   2.0300000e+01   1.1139978e-12
   2.0400000e+01   5.7068794e-12
   2.0500000e+01   2.7732761e-11
   2.0600000e+01   1.2784956e-10
   2.0700000e+01   5.5917471e-10
   2.0800000e+01   2.3204517e-09
   2.0900000e+01   9.1371851e-09
   2.1000000e+01   3.4143595e-08
   2.1100000e+01   1.2109036e-07
   2.1200000e+01   4.0762899e-07
   2.1300000e+01   1.3026664e-06
   2.1400000e+01   3.9525579e-06
   2.1500000e+01   1.1388643e-05
   2.1600000e+01   3.1167017e-05
   2.1700000e+01   8.1028738e-05
   2.1800000e+01   2.0017348e-04
   2.1900000e+01   4.7001818e-04
   2.2000000e+01   1.0492931e-03
   2.2100000e+01   2.2279512e-03
   2.2200000e+01   4.5010776e-03
   2.2300000e+01   8.6562813e-03
   2.2400000e+01   1.5855649e-02
   2.2500000e+01   2.7678713e-02
   2.2600000e+01   4.6082179e-02
   2.2700000e+01   7.3234273e-02
   2.2800000e+01   1.1120434e-01
   2.2900000e+01   1.6153285e-01
   2.3000000e+01   2.2476258e-01
   2.3100000e+01   3.0005713e-01
   2.3200000e+01   3.8504181e-01
   2.3300000e+01   4.7596040e-01
   2.3400000e+01   5.6815380e-01
   2.3500000e+01   6.5676365e-01
   2.3600000e+01   7.3748701e-01
   2.3700000e+01   8.0719000e-01
   2.3800000e+01   8.6423774e-01
   2.3900000e+01   9.0849253e-01
   2.4000000e+01   9.4103247e-01
   2.4100000e+01   9.6371062e-01
   2.4200000e+01   9.7869134e-01
   2.4300000e+01   9.8807111e-01
   2.4400000e+01   9.9363765e-01
   2.4500000e+01   9.9676885e-01
   2.4600000e+01   9.9843830e-01
   2.4700000e+01   9.9928195e-01
   2.4800000e+01   9.9968605e-01
   2.4900000e+01   9.9986951e-01
   2.5000000e+01   9.9994846e-01
   2.5100000e+01   9.9998066e-01
   2.5200000e+01   9.9999310e-01
   2.5300000e+01   9.9999767e-01
   2.5400000e+01   9.9999925e-01
   2.5500000e+01   9.9999977e-01
   2.5600000e+01   9.9999993e-01
   2.5700000e+01   9.9999998e-01
   2.5800000e+01   1.0000000e+00
   2.5900000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.6100000e+01   1.0000000e+00
   2.6200000e+01   1.0000000e+00
   2.6300000e+01   1.0000000e+00
   2.6400000e+01   1.0000000e+00
   2.6500000e+01   1.0000000e+00
   2.6600000e+01   1.0000000e+00
   2.6700000e+01   1.0000000e+00
   2.6800000e+01   1.0000000e+00
   2.6900000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7100000e+01   1.0000000e+00
   2.7200000e+01   1.0000000e+00
   2.7300000e+01   1.0000000e+00
   2.7400000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.7600000e+01   1.0000000e+00
   2.7700000e+01   1.0000000e+00
   2.7800000e+01   1.0000000e+00
   2.7900000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8100000e+01   1.0000000e+00
   2.8200000e+01   1.0000000e+00
   2.8300000e+01   1.0000000e+00
   2.8400000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.8600000e+01   1.0000000e+00
   2.8700000e+01   1.0000000e+00
   2.8800000e+01   1.0000000e+00
   2.8900000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9100000e+01   1.0000000e+00
   2.9200000e+01   1.0000000e+00
   2.9300000e+01   1.0000000e+00
   2.9400000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   2.9600000e+01   1.0000000e+00
   2.9700000e+01   1.0000000e+00
   2.9800000e+01   1.0000000e+00
   2.9900000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0100000e+01   1.0000000e+00
   3.0200000e+01   1.0000000e+00
   3.0300000e+01   1.0000000e+00
   3.0400000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.0600000e+01   1.0000000e+00
   3.0700000e+01   1.0000000e+00
   3.0800000e+01   1.0000000e+00
   3.0900000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1100000e+01   1.0000000e+00
   3.1200000e+01   1.0000000e+00
   3.1300000e+01   1.0000000e+00
   3.1400000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.1600000e+01   1.0000000e+00
   3.1700000e+01   1.0000000e+00
   3.1800000e+01   1.0000000e+00
   3.1900000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2100000e+01   1.0000000e+00
   3.2200000e+01   1.0000000e+00
   3.2300000e+01   1.0000000e+00
   3.2400000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.2600000e+01   1.0000000e+00
   3.2700000e+01   1.0000000e+00
   3.2800000e+01   1.0000000e+00
   3.2900000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3100000e+01   1.0000000e+00
   3.3200000e+01   1.0000000e+00
   3.3300000e+01   1.0000000e+00
   3.3400000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.3600000e+01   1.0000000e+00
   3.3700000e+01   1.0000000e+00
   3.3800000e+01   1.0000000e+00
   3.3900000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4100000e+01   1.0000000e+00
   3.4200000e+01   1.0000000e+00
   3.4300000e+01   1.0000000e+00
   3.4400000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.4600000e+01   1.0000000e+00
   3.4700000e+01   1.0000000e+00
   3.4800000e+01   1.0000000e+00
   3.4900000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5100000e+01   1.0000000e+00
   3.5200000e+01   1.0000000e+00
   3.5300000e+01   1.0000000e+00
   3.5400000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.5600000e+01   1.0000000e+00
   3.5700000e+01   1.0000000e+00
   3.5800000e+01   1.0000000e+00
   3.5900000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6100000e+01   1.0000000e+00
   3.6200000e+01   1.0000000e+00
   3.6300000e+01   1.0000000e+00
   3.6400000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.6600000e+01   1.0000000e+00
   3.6700000e+01   1.0000000e+00
   3.6800000e+01   1.0000000e+00
   3.6900000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7100000e+01   1.0000000e+00
   3.7200000e+01   1.0000000e+00
   3.7300000e+01   1.0000000e+00
   3.7400000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.7600000e+01   1.0000000e+00
   3.7700000e+01   1.0000000e+00
   3.7800000e+01   1.0000000e+00
   3.7900000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8100000e+01   1.0000000e+00
   3.8200000e+01   1.0000000e+00
   3.8300000e+01   1.0000000e+00
   3.8400000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.8600000e+01   1.0000000e+00
   3.8700000e+01   1.0000000e+00
   3.8800000e+01   1.0000000e+00
   3.8900000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9100000e+01   1.0000000e+00
   3.9200000e+01   1.0000000e+00
   3.9300000e+01   1.0000000e+00
   3.9400000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   3.9600000e+01   1.0000000e+00
   3.9700000e+01   1.0000000e+00
   3.9800000e+01   1.0000000e+00
   3.9900000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0100000e+01   1.0000000e+00
   4.0200000e+01   1.0000000e+00
   4.0300000e+01   1.0000000e+00
   4.0400000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.0600000e+01   1.0000000e+00
   4.0700000e+01   1.0000000e+00
   4.0800000e+01   1.0000000e+00
   4.0900000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1100000e+01   1.0000000e+00
   4.1200000e+01   1.0000000e+00
   4.1300000e+01   1.0000000e+00
   4.1400000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.1600000e+01   1.0000000e+00
   4.1700000e+01   1.0000000e+00
   4.1800000e+01   1.0000000e+00
   4.1900000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2100000e+01   1.0000000e+00
   4.2200000e+01   1.0000000e+00
   4.2300000e+01   1.0000000e+00
   4.2400000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.2600000e+01   1.0000000e+00
   4.2700000e+01   1.0000000e+00
   4.2800000e+01   1.0000000e+00
   4.2900000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3100000e+01   1.0000000e+00
   4.3200000e+01   1.0000000e+00
   4.3300000e+01   1.0000000e+00
   4.3400000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.3600000e+01   1.0000000e+00
   4.3700000e+01   1.0000000e+00
   4.3800000e+01   1.0000000e+00
   4.3900000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4100000e+01   1.0000000e+00
   4.4200000e+01   1.0000000e+00
   4.4300000e+01   1.0000000e+00
   4.4400000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.4600000e+01   1.0000000e+00
   4.4700000e+01   1.0000000e+00
   4.4800000e+01   1.0000000e+00
   4.4900000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5100000e+01   1.0000000e+00
   4.5200000e+01   1.0000000e+00
   4.5300000e+01   1.0000000e+00
   4.5400000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.5600000e+01   1.0000000e+00
   4.5700000e+01   1.0000000e+00
   4.5800000e+01   1.0000000e+00
   4.5900000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6100000e+01   1.0000000e+00
   4.6200000e+01   1.0000000e+00
   4.6300000e+01   1.0000000e+00
   4.6400000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.6600000e+01   1.0000000e+00
   4.6700000e+01   1.0000000e+00
   4.6800000e+01   1.0000000e+00
   4.6900000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7100000e+01   1.0000000e+00
   4.7200000e+01   1.0000000e+00
   4.7300000e+01   1.0000000e+00
   4.7400000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.7600000e+01   1.0000000e+00
   4.7700000e+01   1.0000000e+00
   4.7800000e+01   1.0000000e+00
   4.7900000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8100000e+01   1.0000000e+00
   4.8200000e+01   1.0000000e+00
   4.8300000e+01   1.0000000e+00
   4.8400000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.8600000e+01   1.0000000e+00
   4.8700000e+01   1.0000000e+00
   4.8800000e+01   1.0000000e+00
   4.8900000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9100000e+01   1.0000000e+00
   4.9200000e+01   1.0000000e+00
   4.9300000e+01   1.0000000e+00
   4.9400000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   4.9600000e+01   1.0000000e+00
   4.9700000e+01   1.0000000e+00
   4.9800000e+01   1.0000000e+00
   4.9900000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0100000e+01   1.0000000e+00
   5.0200000e+01   1.0000000e+00
   5.0300000e+01   1.0000000e+00
   5.0400000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.0600000e+01   1.0000000e+00
   5.0700000e+01   1.0000000e+00
   5.0800000e+01   1.0000000e+00
   5.0900000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1100000e+01   1.0000000e+00
   5.1200000e+01   1.0000000e+00
   5.1300000e+01   1.0000000e+00
   5.1400000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.1600000e+01   1.0000000e+00
   5.1700000e+01   1.0000000e+00
   5.1800000e+01   1.0000000e+00
   5.1900000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2100000e+01   1.0000000e+00
   5.2200000e+01   1.0000000e+00
   5.2300000e+01   1.0000000e+00
   5.2400000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.2600000e+01   1.0000000e+00
   5.2700000e+01   1.0000000e+00
   5.2800000e+01   1.0000000e+00
   5.2900000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3100000e+01   1.0000000e+00
   5.3200000e+01   1.0000000e+00
   5.3300000e+01   1.0000000e+00
   5.3400000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.3600000e+01   1.0000000e+00
   5.3700000e+01   1.0000000e+00
   5.3800000e+01   1.0000000e+00
   5.3900000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4100000e+01   1.0000000e+00
   5.4200000e+01   1.0000000e+00
   5.4300000e+01   1.0000000e+00
   5.4400000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.4600000e+01   1.0000000e+00
   5.4700000e+01   1.0000000e+00
   5.4800000e+01   1.0000000e+00
   5.4900000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5100000e+01   1.0000000e+00
   5.5200000e+01   1.0000000e+00
   5.5300000e+01   1.0000000e+00
   5.5400000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.5600000e+01   1.0000000e+00
   5.5700000e+01   1.0000000e+00
   5.5800000e+01   1.0000000e+00
   5.5900000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6100000e+01   1.0000000e+00
   5.6200000e+01   1.0000000e+00
   5.6300000e+01   1.0000000e+00
   5.6400000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.6600000e+01   1.0000000e+00
   5.6700000e+01   1.0000000e+00
   5.6800000e+01   1.0000000e+00
   5.6900000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7100000e+01   1.0000000e+00
   5.7200000e+01   1.0000000e+00
   5.7300000e+01   1.0000000e+00
   5.7400000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.7600000e+01   1.0000000e+00
   5.7700000e+01   1.0000000e+00
   5.7800000e+01   1.0000000e+00
   5.7900000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8100000e+01   1.0000000e+00
   5.8200000e+01   1.0000000e+00
   5.8300000e+01   1.0000000e+00
   5.8400000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.8600000e+01   1.0000000e+00
   5.8700000e+01   1.0000000e+00
   5.8800000e+01   1.0000000e+00
   5.8900000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9100000e+01   1.0000000e+00
   5.9200000e+01   1.0000000e+00
   5.9300000e+01   1.0000000e+00
   5.9400000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   5.9600000e+01   1.0000000e+00
   5.9700000e+01   1.0000000e+00
   5.9800000e+01   1.0000000e+00
   5.9900000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0100000e+01   1.0000000e+00
   6.0200000e+01   1.0000000e+00
   6.0300000e+01   1.0000000e+00
   6.0400000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.0600000e+01   1.0000000e+00
   6.0700000e+01   1.0000000e+00
   6.0800000e+01   1.0000000e+00
   6.0900000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1100000e+01   1.0000000e+00
   6.1200000e+01   1.0000000e+00
   6.1300000e+01   1.0000000e+00
   6.1400000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.1600000e+01   1.0000000e+00
   6.1700000e+01   1.0000000e+00
   6.1800000e+01   1.0000000e+00
   6.1900000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2100000e+01   1.0000000e+00
   6.2200000e+01   1.0000000e+00
   6.2300000e+01   1.0000000e+00
   6.2400000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.2600000e+01   1.0000000e+00
   6.2700000e+01   1.0000000e+00
   6.2800000e+01   1.0000000e+00
   6.2900000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3100000e+01   1.0000000e+00
   6.3200000e+01   1.0000000e+00
   6.3300000e+01   1.0000000e+00
   6.3400000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.3600000e+01   1.0000000e+00
   6.3700000e+01   1.0000000e+00
   6.3800000e+01   1.0000000e+00
   6.3900000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4100000e+01   1.0000000e+00
   6.4200000e+01   1.0000000e+00
   6.4300000e+01   1.0000000e+00
   6.4400000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.4600000e+01   1.0000000e+00
   6.4700000e+01   1.0000000e+00
   6.4800000e+01   1.0000000e+00
   6.4900000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5100000e+01   1.0000000e+00
   6.5200000e+01   1.0000000e+00
   6.5300000e+01   1.0000000e+00
   6.5400000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.5600000e+01   1.0000000e+00
   6.5700000e+01   1.0000000e+00
   6.5800000e+01   1.0000000e+00
   6.5900000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6100000e+01   1.0000000e+00
   6.6200000e+01   1.0000000e+00
   6.6300000e+01   1.0000000e+00
   6.6400000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.6600000e+01   1.0000000e+00
   6.6700000e+01   1.0000000e+00
   6.6800000e+01   1.0000000e+00
   6.6900000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7100000e+01   1.0000000e+00
   6.7200000e+01   1.0000000e+00
   6.7300000e+01   1.0000000e+00
   6.7400000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.7600000e+01   1.0000000e+00
   6.7700000e+01   1.0000000e+00
   6.7800000e+01   1.0000000e+00
   6.7900000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8100000e+01   1.0000000e+00
   6.8200000e+01   1.0000000e+00
   6.8300000e+01   1.0000000e+00
   6.8400000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.8600000e+01   1.0000000e+00
   6.8700000e+01   1.0000000e+00
   6.8800000e+01   1.0000000e+00
   6.8900000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9100000e+01   1.0000000e+00
   6.9200000e+01   1.0000000e+00
   6.9300000e+01   1.0000000e+00
   6.9400000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   6.9600000e+01   1.0000000e+00
   6.9700000e+01   1.0000000e+00
   6.9800000e+01   1.0000000e+00
   6.9900000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0100000e+01   1.0000000e+00
   7.0200000e+01   1.0000000e+00
   7.0300000e+01   1.0000000e+00
   7.0400000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.0600000e+01   1.0000000e+00
   7.0700000e+01   1.0000000e+00
   7.0800000e+01   1.0000000e+00
   7.0900000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1100000e+01   1.0000000e+00
   7.1200000e+01   1.0000000e+00
   7.1300000e+01   1.0000000e+00
   7.1400000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.1600000e+01   1.0000000e+00
   7.1700000e+01   1.0000000e+00
   7.1800000e+01   1.0000000e+00
   7.1900000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2100000e+01   1.0000000e+00
   7.2200000e+01   1.0000000e+00
   7.2300000e+01   1.0000000e+00
   7.2400000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.2600000e+01   1.0000000e+00
   7.2700000e+01   1.0000000e+00
   7.2800000e+01   1.0000000e+00
   7.2900000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3100000e+01   1.0000000e+00
   7.3200000e+01   1.0000000e+00
   7.3300000e+01   1.0000000e+00
   7.3400000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.3600000e+01   1.0000000e+00
   7.3700000e+01   1.0000000e+00
   7.3800000e+01   1.0000000e+00
   7.3900000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4100000e+01   1.0000000e+00
   7.4200000e+01   1.0000000e+00
   7.4300000e+01   1.0000000e+00
   7.4400000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.4600000e+01   1.0000000e+00
   7.4700000e+01   1.0000000e+00
   7.4800000e+01   1.0000000e+00
   7.4900000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5100000e+01   1.0000000e+00
   7.5200000e+01   1.0000000e+00
   7.5300000e+01   1.0000000e+00
   7.5400000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.5600000e+01   1.0000000e+00
   7.5700000e+01   1.0000000e+00
   7.5800000e+01   1.0000000e+00
   7.5900000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6100000e+01   1.0000000e+00
   7.6200000e+01   1.0000000e+00
   7.6300000e+01   1.0000000e+00
   7.6400000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.6600000e+01   1.0000000e+00
   7.6700000e+01   1.0000000e+00
   7.6800000e+01   1.0000000e+00
   7.6900000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7100000e+01   1.0000000e+00
   7.7200000e+01   1.0000000e+00
   7.7300000e+01   1.0000000e+00
   7.7400000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.7600000e+01   1.0000000e+00
   7.7700000e+01   1.0000000e+00
   7.7800000e+01   1.0000000e+00
   7.7900000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8100000e+01   1.0000000e+00
   7.8200000e+01   1.0000000e+00
   7.8300000e+01   1.0000000e+00
   7.8400000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.8600000e+01   1.0000000e+00
   7.8700000e+01   1.0000000e+00
   7.8800000e+01   1.0000000e+00
   7.8900000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9100000e+01   1.0000000e+00
   7.9200000e+01   1.0000000e+00
   7.9300000e+01   1.0000000e+00
   7.9400000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   7.9600000e+01   1.0000000e+00
   7.9700000e+01   1.0000000e+00
   7.9800000e+01   1.0000000e+00
   7.9900000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0100000e+01   1.0000000e+00
   8.0200000e+01   1.0000000e+00
   8.0300000e+01   1.0000000e+00
   8.0400000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.0600000e+01   1.0000000e+00
   8.0700000e+01   1.0000000e+00
   8.0800000e+01   1.0000000e+00
   8.0900000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1100000e+01   1.0000000e+00
   8.1200000e+01   1.0000000e+00
   8.1300000e+01   1.0000000e+00
   8.1400000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.1600000e+01   1.0000000e+00
   8.1700000e+01   1.0000000e+00
   8.1800000e+01   1.0000000e+00
   8.1900000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2100000e+01   1.0000000e+00
   8.2200000e+01   1.0000000e+00
   8.2300000e+01   1.0000000e+00
   8.2400000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.2600000e+01   1.0000000e+00
   8.2700000e+01   1.0000000e+00
   8.2800000e+01   1.0000000e+00
   8.2900000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3100000e+01   1.0000000e+00
   8.3200000e+01   1.0000000e+00
   8.3300000e+01   1.0000000e+00
   8.3400000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.3600000e+01   1.0000000e+00
   8.3700000e+01   1.0000000e+00
   8.3800000e+01   1.0000000e+00
   8.3900000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4100000e+01   1.0000000e+00
   8.4200000e+01   1.0000000e+00
   8.4300000e+01   1.0000000e+00
   8.4400000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.4600000e+01   1.0000000e+00
   8.4700000e+01   1.0000000e+00
   8.4800000e+01   1.0000000e+00
   8.4900000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5100000e+01   1.0000000e+00
   8.5200000e+01   1.0000000e+00
   8.5300000e+01   1.0000000e+00
   8.5400000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.5600000e+01   1.0000000e+00
   8.5700000e+01   1.0000000e+00
   8.5800000e+01   1.0000000e+00
   8.5900000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6100000e+01   1.0000000e+00
   8.6200000e+01   1.0000000e+00
   8.6300000e+01   1.0000000e+00
   8.6400000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.6600000e+01   1.0000000e+00
   8.6700000e+01   1.0000000e+00
   8.6800000e+01   1.0000000e+00
   8.6900000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7100000e+01   1.0000000e+00
   8.7200000e+01   1.0000000e+00
   8.7300000e+01   1.0000000e+00
   8.7400000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.7600000e+01   1.0000000e+00
   8.7700000e+01   1.0000000e+00
   8.7800000e+01   1.0000000e+00
   8.7900000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8100000e+01   1.0000000e+00
   8.8200000e+01   1.0000000e+00
   8.8300000e+01   1.0000000e+00
   8.8400000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.8600000e+01   1.0000000e+00
   8.8700000e+01   1.0000000e+00
   8.8800000e+01   1.0000000e+00
   8.8900000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9100000e+01   1.0000000e+00
   8.9200000e+01   1.0000000e+00
   8.9300000e+01   1.0000000e+00
   8.9400000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   8.9600000e+01   1.0000000e+00
   8.9700000e+01   1.0000000e+00
   8.9800000e+01   1.0000000e+00
   8.9900000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0100000e+01   1.0000000e+00
   9.0200000e+01   1.0000000e+00
   9.0300000e+01   1.0000000e+00
   9.0400000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.0600000e+01   1.0000000e+00
   9.0700000e+01   1.0000000e+00
   9.0800000e+01   1.0000000e+00
   9.0900000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1100000e+01   1.0000000e+00
   9.1200000e+01   1.0000000e+00
   9.1300000e+01   1.0000000e+00
   9.1400000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.1600000e+01   1.0000000e+00
   9.1700000e+01   1.0000000e+00
   9.1800000e+01   1.0000000e+00
   9.1900000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2100000e+01   1.0000000e+00
   9.2200000e+01   1.0000000e+00
   9.2300000e+01   1.0000000e+00
   9.2400000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.2600000e+01   1.0000000e+00
   9.2700000e+01   1.0000000e+00
   9.2800000e+01   1.0000000e+00
   9.2900000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3100000e+01   1.0000000e+00
   9.3200000e+01   1.0000000e+00
   9.3300000e+01   1.0000000e+00
   9.3400000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.3600000e+01   1.0000000e+00
   9.3700000e+01   1.0000000e+00
   9.3800000e+01   1.0000000e+00
   9.3900000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4100000e+01   1.0000000e+00
   9.4200000e+01   1.0000000e+00
   9.4300000e+01   1.0000000e+00
   9.4400000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.4600000e+01   1.0000000e+00
   9.4700000e+01   1.0000000e+00
   9.4800000e+01   1.0000000e+00
   9.4900000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5100000e+01   1.0000000e+00
   9.5200000e+01   1.0000000e+00
   9.5300000e+01   1.0000000e+00
   9.5400000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.5600000e+01   1.0000000e+00
   9.5700000e+01   1.0000000e+00
   9.5800000e+01   1.0000000e+00
   9.5900000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6100000e+01   1.0000000e+00
   9.6200000e+01   1.0000000e+00
   9.6300000e+01   1.0000000e+00
   9.6400000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.6600000e+01   1.0000000e+00
   9.6700000e+01   1.0000000e+00
   9.6800000e+01   1.0000000e+00
   9.6900000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7100000e+01   1.0000000e+00
   9.7200000e+01   1.0000000e+00
   9.7300000e+01   1.0000000e+00
   9.7400000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.7600000e+01   1.0000000e+00
   9.7700000e+01   1.0000000e+00
   9.7800000e+01   1.0000000e+00
   9.7900000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8100000e+01   1.0000000e+00
   9.8200000e+01   1.0000000e+00
   9.8300000e+01   1.0000000e+00
   9.8400000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.8600000e+01   1.0000000e+00
   9.8700000e+01   1.0000000e+00
   9.8800000e+01   1.0000000e+00
   9.8900000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9100000e+01   1.0000000e+00
   9.9200000e+01   1.0000000e+00
   9.9300000e+01   1.0000000e+00
   9.9400000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   9.9600000e+01   1.0000000e+00
   9.9700000e+01   1.0000000e+00
   9.9800000e+01   1.0000000e+00
   9.9900000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00
   1.0010000e+02   1.0000000e+00
   1.0020000e+02   1.0000000e+00
   1.0030000e+02   1.0000000e+00
   1.0040000e+02   1.0000000e+00
   1.0050000e+02   1.0000000e+00
   1.0060000e+02   1.0000000e+00
   1.0070000e+02   1.0000000e+00
   1.0080000e+02   1.0000000e+00
   1.0090000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0110000e+02   1.0000000e+00
   1.0120000e+02   1.0000000e+00
   1.0130000e+02   1.0000000e+00
   1.0140000e+02   1.0000000e+00
   1.0150000e+02   1.0000000e+00
   1.0160000e+02   1.0000000e+00
   1.0170000e+02   1.0000000e+00
   1.0180000e+02   1.0000000e+00
   1.0190000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0210000e+02   1.0000000e+00
   1.0220000e+02   1.0000000e+00
   1.0230000e+02   1.0000000e+00
   1.0240000e+02   1.0000000e+00
   1.0250000e+02   1.0000000e+00
   1.0260000e+02   1.0000000e+00
   1.0270000e+02   1.0000000e+00
   1.0280000e+02   1.0000000e+00
   1.0290000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0310000e+02   1.0000000e+00
   1.0320000e+02   1.0000000e+00
   1.0330000e+02   1.0000000e+00
   1.0340000e+02   1.0000000e+00
   1.0350000e+02   1.0000000e+00
   1.0360000e+02   1.0000000e+00
   1.0370000e+02   1.0000000e+00
   1.0380000e+02   1.0000000e+00
   1.0390000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0410000e+02   1.0000000e+00
   1.0420000e+02   1.0000000e+00
   1.0430000e+02   1.0000000e+00
   1.0440000e+02   1.0000000e+00
   1.0450000e+02   1.0000000e+00
   1.0460000e+02   1.0000000e+00
   1.0470000e+02   1.0000000e+00
   1.0480000e+02   1.0000000e+00
   1.0490000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0510000e+02   1.0000000e+00
   1.0520000e+02   1.0000000e+00
   1.0530000e+02   1.0000000e+00
   1.0540000e+02   1.0000000e+00
   1.0550000e+02   1.0000000e+00
   1.0560000e+02   1.0000000e+00
   1.0570000e+02   1.0000000e+00
   1.0580000e+02   1.0000000e+00
   1.0590000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0610000e+02   1.0000000e+00
   1.0620000e+02   1.0000000e+00
   1.0630000e+02   1.0000000e+00
   1.0640000e+02   1.0000000e+00
   1.0650000e+02   1.0000000e+00
   1.0660000e+02   1.0000000e+00
   1.0670000e+02   1.0000000e+00
   1.0680000e+02   1.0000000e+00
   1.0690000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0710000e+02   1.0000000e+00
   1.0720000e+02   1.0000000e+00
   1.0730000e+02   1.0000000e+00
   1.0740000e+02   1.0000000e+00
   1.0750000e+02   1.0000000e+00
   1.0760000e+02   1.0000000e+00
   1.0770000e+02   1.0000000e+00
   1.0780000e+02   1.0000000e+00
   1.0790000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0810000e+02   1.0000000e+00
   1.0820000e+02   1.0000000e+00
   1.0830000e+02   1.0000000e+00
   1.0840000e+02   1.0000000e+00
   1.0850000e+02   1.0000000e+00
   1.0860000e+02   1.0000000e+00
   1.0870000e+02   1.0000000e+00
   1.0880000e+02   1.0000000e+00
   1.0890000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.0910000e+02   1.0000000e+00
   1.0920000e+02   1.0000000e+00
   1.0930000e+02   1.0000000e+00
   1.0940000e+02   1.0000000e+00
   1.0950000e+02   1.0000000e+00
   1.0960000e+02   1.0000000e+00
   1.0970000e+02   1.0000000e+00
   1.0980000e+02   1.0000000e+00
   1.0990000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1010000e+02   1.0000000e+00
   1.1020000e+02   1.0000000e+00
   1.1030000e+02   1.0000000e+00
   1.1040000e+02   1.0000000e+00
   1.1050000e+02   1.0000000e+00
   1.1060000e+02   1.0000000e+00
   1.1070000e+02   1.0000000e+00
   1.1080000e+02   1.0000000e+00
   1.1090000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1110000e+02   1.0000000e+00
   1.1120000e+02   1.0000000e+00
   1.1130000e+02   1.0000000e+00
   1.1140000e+02   1.0000000e+00
   1.1150000e+02   1.0000000e+00
   1.1160000e+02   1.0000000e+00
   1.1170000e+02   1.0000000e+00
   1.1180000e+02   1.0000000e+00
   1.1190000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1210000e+02   1.0000000e+00
   1.1220000e+02   1.0000000e+00
   1.1230000e+02   1.0000000e+00
   1.1240000e+02   1.0000000e+00
   1.1250000e+02   1.0000000e+00
   1.1260000e+02   1.0000000e+00
   1.1270000e+02   1.0000000e+00
   1.1280000e+02   1.0000000e+00
   1.1290000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1310000e+02   1.0000000e+00
   1.1320000e+02   1.0000000e+00
   1.1330000e+02   1.0000000e+00
   1.1340000e+02   1.0000000e+00
   1.1350000e+02   1.0000000e+00
   1.1360000e+02   1.0000000e+00
   1.1370000e+02   1.0000000e+00
   1.1380000e+02   1.0000000e+00
   1.1390000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1410000e+02   1.0000000e+00
   1.1420000e+02   1.0000000e+00
   1.1430000e+02   1.0000000e+00
   1.1440000e+02   1.0000000e+00
   1.1450000e+02   1.0000000e+00
   1.1460000e+02   1.0000000e+00
   1.1470000e+02   1.0000000e+00
   1.1480000e+02   1.0000000e+00
   1.1490000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1510000e+02   1.0000000e+00
   1.1520000e+02   1.0000000e+00
   1.1530000e+02   1.0000000e+00
   1.1540000e+02   1.0000000e+00
   1.1550000e+02   1.0000000e+00
   1.1560000e+02   1.0000000e+00
   1.1570000e+02   1.0000000e+00
   1.1580000e+02   1.0000000e+00
   1.1590000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1610000e+02   1.0000000e+00
   1.1620000e+02   1.0000000e+00
   1.1630000e+02   1.0000000e+00
   1.1640000e+02   1.0000000e+00
   1.1650000e+02   1.0000000e+00
   1.1660000e+02   1.0000000e+00
   1.1670000e+02   1.0000000e+00
   1.1680000e+02   1.0000000e+00
   1.1690000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1710000e+02   1.0000000e+00
   1.1720000e+02   1.0000000e+00
   1.1730000e+02   1.0000000e+00
   1.1740000e+02   1.0000000e+00
   1.1750000e+02   1.0000000e+00
   1.1760000e+02   1.0000000e+00
   1.1770000e+02   1.0000000e+00
   1.1780000e+02   1.0000000e+00
   1.1790000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1810000e+02   1.0000000e+00
   1.1820000e+02   1.0000000e+00
   1.1830000e+02   1.0000000e+00
   1.1840000e+02   1.0000000e+00
   1.1850000e+02   1.0000000e+00
   1.1860000e+02   1.0000000e+00
   1.1870000e+02   1.0000000e+00
   1.1880000e+02   1.0000000e+00
   1.1890000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.1910000e+02   1.0000000e+00
   1.1920000e+02   1.0000000e+00
   1.1930000e+02   1.0000000e+00
   1.1940000e+02   1.0000000e+00
   1.1950000e+02   1.0000000e+00
   1.1960000e+02   1.0000000e+00
   1.1970000e+02   1.0000000e+00
   1.1980000e+02   1.0000000e+00
   1.1990000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2010000e+02   1.0000000e+00
   1.2020000e+02   1.0000000e+00
   1.2030000e+02   1.0000000e+00
   1.2040000e+02   1.0000000e+00
   1.2050000e+02   1.0000000e+00
   1.2060000e+02   1.0000000e+00
   1.2070000e+02   1.0000000e+00
   1.2080000e+02   1.0000000e+00
   1.2090000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2110000e+02   1.0000000e+00
   1.2120000e+02   1.0000000e+00
   1.2130000e+02   1.0000000e+00
   1.2140000e+02   1.0000000e+00
   1.2150000e+02   1.0000000e+00
   1.2160000e+02   1.0000000e+00
   1.2170000e+02   1.0000000e+00
   1.2180000e+02   1.0000000e+00
   1.2190000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2210000e+02   1.0000000e+00
   1.2220000e+02   1.0000000e+00
   1.2230000e+02   1.0000000e+00
   1.2240000e+02   1.0000000e+00
   1.2250000e+02   1.0000000e+00
   1.2260000e+02   1.0000000e+00
   1.2270000e+02   1.0000000e+00
   1.2280000e+02   1.0000000e+00
   1.2290000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2310000e+02   1.0000000e+00
   1.2320000e+02   1.0000000e+00
   1.2330000e+02   1.0000000e+00
   1.2340000e+02   1.0000000e+00
   1.2350000e+02   1.0000000e+00
   1.2360000e+02   1.0000000e+00
   1.2370000e+02   1.0000000e+00
   1.2380000e+02   1.0000000e+00
   1.2390000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2410000e+02   1.0000000e+00
   1.2420000e+02   1.0000000e+00
   1.2430000e+02   1.0000000e+00
   1.2440000e+02   1.0000000e+00
   1.2450000e+02   1.0000000e+00
   1.2460000e+02   1.0000000e+00
   1.2470000e+02   1.0000000e+00
   1.2480000e+02   1.0000000e+00
   1.2490000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2510000e+02   1.0000000e+00
   1.2520000e+02   1.0000000e+00
   1.2530000e+02   1.0000000e+00
   1.2540000e+02   1.0000000e+00
   1.2550000e+02   1.0000000e+00
   1.2560000e+02   1.0000000e+00
   1.2570000e+02   1.0000000e+00
   1.2580000e+02   1.0000000e+00
   1.2590000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2610000e+02   1.0000000e+00
   1.2620000e+02   1.0000000e+00
   1.2630000e+02   1.0000000e+00
   1.2640000e+02   1.0000000e+00
   1.2650000e+02   1.0000000e+00
   1.2660000e+02   1.0000000e+00
   1.2670000e+02   1.0000000e+00
   1.2680000e+02   1.0000000e+00
   1.2690000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2710000e+02   1.0000000e+00
   1.2720000e+02   1.0000000e+00
   1.2730000e+02   1.0000000e+00
   1.2740000e+02   1.0000000e+00
   1.2750000e+02   1.0000000e+00
   1.2760000e+02   1.0000000e+00
   1.2770000e+02   1.0000000e+00
   1.2780000e+02   1.0000000e+00
   1.2790000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2810000e+02   1.0000000e+00
   1.2820000e+02   1.0000000e+00
   1.2830000e+02   1.0000000e+00
   1.2840000e+02   1.0000000e+00
   1.2850000e+02   1.0000000e+00
   1.2860000e+02   1.0000000e+00
   1.2870000e+02   1.0000000e+00
   1.2880000e+02   1.0000000e+00
   1.2890000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.2910000e+02   1.0000000e+00
   1.2920000e+02   1.0000000e+00
   1.2930000e+02   1.0000000e+00
   1.2940000e+02   1.0000000e+00
   1.2950000e+02   1.0000000e+00
   1.2960000e+02   1.0000000e+00
   1.2970000e+02   1.0000000e+00
   1.2980000e+02   1.0000000e+00
   1.2990000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3010000e+02   1.0000000e+00
   1.3020000e+02   1.0000000e+00
   1.3030000e+02   1.0000000e+00
   1.3040000e+02   1.0000000e+00
   1.3050000e+02   1.0000000e+00
   1.3060000e+02   1.0000000e+00
   1.3070000e+02   1.0000000e+00
   1.3080000e+02   1.0000000e+00
   1.3090000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3110000e+02   1.0000000e+00
   1.3120000e+02   1.0000000e+00
   1.3130000e+02   1.0000000e+00
   1.3140000e+02   1.0000000e+00
   1.3150000e+02   1.0000000e+00
   1.3160000e+02   1.0000000e+00
   1.3170000e+02   1.0000000e+00
   1.3180000e+02   1.0000000e+00
   1.3190000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3210000e+02   1.0000000e+00
   1.3220000e+02   1.0000000e+00
   1.3230000e+02   1.0000000e+00
   1.3240000e+02   1.0000000e+00
   1.3250000e+02   1.0000000e+00
   1.3260000e+02   1.0000000e+00
   1.3270000e+02   1.0000000e+00
   1.3280000e+02   1.0000000e+00
   1.3290000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3310000e+02   1.0000000e+00
   1.3320000e+02   1.0000000e+00
   1.3330000e+02   1.0000000e+00
   1.3340000e+02   1.0000000e+00
   1.3350000e+02   1.0000000e+00
   1.3360000e+02   1.0000000e+00
   1.3370000e+02   1.0000000e+00
   1.3380000e+02   1.0000000e+00
   1.3390000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3410000e+02   1.0000000e+00
   1.3420000e+02   1.0000000e+00
   1.3430000e+02   1.0000000e+00
   1.3440000e+02   1.0000000e+00
   1.3450000e+02   1.0000000e+00
   1.3460000e+02   1.0000000e+00
   1.3470000e+02   1.0000000e+00
   1.3480000e+02   1.0000000e+00
   1.3490000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3510000e+02   1.0000000e+00
   1.3520000e+02   1.0000000e+00
   1.3530000e+02   1.0000000e+00
   1.3540000e+02   1.0000000e+00
   1.3550000e+02   1.0000000e+00
   1.3560000e+02   1.0000000e+00
   1.3570000e+02   1.0000000e+00
   1.3580000e+02   1.0000000e+00
   1.3590000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3610000e+02   1.0000000e+00
   1.3620000e+02   1.0000000e+00
   1.3630000e+02   1.0000000e+00
   1.3640000e+02   1.0000000e+00
   1.3650000e+02   1.0000000e+00
   1.3660000e+02   1.0000000e+00
   1.3670000e+02   1.0000000e+00
   1.3680000e+02   1.0000000e+00
   1.3690000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3710000e+02   1.0000000e+00
   1.3720000e+02   1.0000000e+00
   1.3730000e+02   1.0000000e+00
   1.3740000e+02   1.0000000e+00
   1.3750000e+02   1.0000000e+00
   1.3760000e+02   1.0000000e+00
   1.3770000e+02   1.0000000e+00
   1.3780000e+02   1.0000000e+00
   1.3790000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3810000e+02   1.0000000e+00
   1.3820000e+02   1.0000000e+00
   1.3830000e+02   1.0000000e+00
   1.3840000e+02   1.0000000e+00
   1.3850000e+02   1.0000000e+00
   1.3860000e+02   1.0000000e+00
   1.3870000e+02   1.0000000e+00
   1.3880000e+02   1.0000000e+00
   1.3890000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.3910000e+02   1.0000000e+00
   1.3920000e+02   1.0000000e+00
   1.3930000e+02   1.0000000e+00
   1.3940000e+02   1.0000000e+00
   1.3950000e+02   1.0000000e+00
   1.3960000e+02   1.0000000e+00
   1.3970000e+02   1.0000000e+00
   1.3980000e+02   1.0000000e+00
   1.3990000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4010000e+02   1.0000000e+00
   1.4020000e+02   1.0000000e+00
   1.4030000e+02   1.0000000e+00
   1.4040000e+02   1.0000000e+00
   1.4050000e+02   1.0000000e+00
   1.4060000e+02   1.0000000e+00
   1.4070000e+02   1.0000000e+00
   1.4080000e+02   1.0000000e+00
   1.4090000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4110000e+02   1.0000000e+00
   1.4120000e+02   1.0000000e+00
   1.4130000e+02   1.0000000e+00
   1.4140000e+02   1.0000000e+00
   1.4150000e+02   1.0000000e+00
   1.4160000e+02   1.0000000e+00
   1.4170000e+02   1.0000000e+00
   1.4180000e+02   1.0000000e+00
   1.4190000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4210000e+02   1.0000000e+00
   1.4220000e+02   1.0000000e+00
   1.4230000e+02   1.0000000e+00
   1.4240000e+02   1.0000000e+00
   1.4250000e+02   1.0000000e+00
   1.4260000e+02   1.0000000e+00
   1.4270000e+02   1.0000000e+00
   1.4280000e+02   1.0000000e+00
   1.4290000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4310000e+02   1.0000000e+00
   1.4320000e+02   1.0000000e+00
   1.4330000e+02   1.0000000e+00
   1.4340000e+02   1.0000000e+00
   1.4350000e+02   1.0000000e+00
   1.4360000e+02   1.0000000e+00
   1.4370000e+02   1.0000000e+00
   1.4380000e+02   1.0000000e+00
   1.4390000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4410000e+02   1.0000000e+00
   1.4420000e+02   1.0000000e+00
   1.4430000e+02   1.0000000e+00
   1.4440000e+02   1.0000000e+00
   1.4450000e+02   1.0000000e+00
   1.4460000e+02   1.0000000e+00
   1.4470000e+02   1.0000000e+00
   1.4480000e+02   1.0000000e+00
   1.4490000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4510000e+02   1.0000000e+00
   1.4520000e+02   1.0000000e+00
   1.4530000e+02   1.0000000e+00
   1.4540000e+02   1.0000000e+00
   1.4550000e+02   1.0000000e+00
   1.4560000e+02   1.0000000e+00
   1.4570000e+02   1.0000000e+00
   1.4580000e+02   1.0000000e+00
   1.4590000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4610000e+02   1.0000000e+00
   1.4620000e+02   1.0000000e+00
   1.4630000e+02   1.0000000e+00
   1.4640000e+02   1.0000000e+00
   1.4650000e+02   1.0000000e+00
   1.4660000e+02   1.0000000e+00
   1.4670000e+02   1.0000000e+00
   1.4680000e+02   1.0000000e+00
   1.4690000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4710000e+02   1.0000000e+00
   1.4720000e+02   1.0000000e+00
   1.4730000e+02   1.0000000e+00
   1.4740000e+02   1.0000000e+00
   1.4750000e+02   1.0000000e+00
   1.4760000e+02   1.0000000e+00
   1.4770000e+02   1.0000000e+00
   1.4780000e+02   1.0000000e+00
   1.4790000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4810000e+02   1.0000000e+00
   1.4820000e+02   1.0000000e+00
   1.4830000e+02   1.0000000e+00
   1.4840000e+02   1.0000000e+00
   1.4850000e+02   1.0000000e+00
   1.4860000e+02   1.0000000e+00
   1.4870000e+02   1.0000000e+00
   1.4880000e+02   1.0000000e+00
   1.4890000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.4910000e+02   1.0000000e+00
   1.4920000e+02   1.0000000e+00
   1.4930000e+02   1.0000000e+00
   1.4940000e+02   1.0000000e+00
   1.4950000e+02   1.0000000e+00
   1.4960000e+02   1.0000000e+00
   1.4970000e+02   1.0000000e+00
   1.4980000e+02   1.0000000e+00
   1.4990000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5010000e+02   1.0000000e+00
   1.5020000e+02   1.0000000e+00
   1.5030000e+02   1.0000000e+00
   1.5040000e+02   1.0000000e+00
   1.5050000e+02   1.0000000e+00
   1.5060000e+02   1.0000000e+00
   1.5070000e+02   1.0000000e+00
   1.5080000e+02   1.0000000e+00
   1.5090000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5110000e+02   1.0000000e+00
   1.5120000e+02   1.0000000e+00
   1.5130000e+02   1.0000000e+00
   1.5140000e+02   1.0000000e+00
   1.5150000e+02   1.0000000e+00
   1.5160000e+02   1.0000000e+00
   1.5170000e+02   1.0000000e+00
   1.5180000e+02   1.0000000e+00
   1.5190000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5210000e+02   1.0000000e+00
   1.5220000e+02   1.0000000e+00
   1.5230000e+02   1.0000000e+00
   1.5240000e+02   1.0000000e+00
   1.5250000e+02   1.0000000e+00
   1.5260000e+02   1.0000000e+00
   1.5270000e+02   1.0000000e+00
   1.5280000e+02   1.0000000e+00
   1.5290000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5310000e+02   1.0000000e+00
   1.5320000e+02   1.0000000e+00
   1.5330000e+02   1.0000000e+00
   1.5340000e+02   1.0000000e+00
   1.5350000e+02   1.0000000e+00
   1.5360000e+02   1.0000000e+00
   1.5370000e+02   1.0000000e+00
   1.5380000e+02   1.0000000e+00
   1.5390000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5410000e+02   1.0000000e+00
   1.5420000e+02   1.0000000e+00
   1.5430000e+02   1.0000000e+00
   1.5440000e+02   1.0000000e+00
   1.5450000e+02   1.0000000e+00
   1.5460000e+02   1.0000000e+00
   1.5470000e+02   1.0000000e+00
   1.5480000e+02   1.0000000e+00
   1.5490000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5510000e+02   1.0000000e+00
   1.5520000e+02   1.0000000e+00
   1.5530000e+02   1.0000000e+00
   1.5540000e+02   1.0000000e+00
   1.5550000e+02   1.0000000e+00
   1.5560000e+02   1.0000000e+00
   1.5570000e+02   1.0000000e+00
   1.5580000e+02   1.0000000e+00
   1.5590000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5610000e+02   1.0000000e+00
   1.5620000e+02   1.0000000e+00
   1.5630000e+02   1.0000000e+00
   1.5640000e+02   1.0000000e+00
   1.5650000e+02   1.0000000e+00
   1.5660000e+02   1.0000000e+00
   1.5670000e+02   1.0000000e+00
   1.5680000e+02   1.0000000e+00
   1.5690000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5710000e+02   1.0000000e+00
   1.5720000e+02   1.0000000e+00
   1.5730000e+02   1.0000000e+00
   1.5740000e+02   1.0000000e+00
   1.5750000e+02   1.0000000e+00
   1.5760000e+02   1.0000000e+00
   1.5770000e+02   1.0000000e+00
   1.5780000e+02   1.0000000e+00
   1.5790000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5810000e+02   1.0000000e+00
   1.5820000e+02   1.0000000e+00
   1.5830000e+02   1.0000000e+00
   1.5840000e+02   1.0000000e+00
   1.5850000e+02   1.0000000e+00
   1.5860000e+02   1.0000000e+00
   1.5870000e+02   1.0000000e+00
   1.5880000e+02   1.0000000e+00
   1.5890000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.5910000e+02   1.0000000e+00
   1.5920000e+02   1.0000000e+00
   1.5930000e+02   1.0000000e+00
   1.5940000e+02   1.0000000e+00
   1.5950000e+02   1.0000000e+00
   1.5960000e+02   1.0000000e+00
   1.5970000e+02   1.0000000e+00
   1.5980000e+02   1.0000000e+00
   1.5990000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6010000e+02   1.0000000e+00
   1.6020000e+02   1.0000000e+00
   1.6030000e+02   1.0000000e+00
   1.6040000e+02   1.0000000e+00
   1.6050000e+02   1.0000000e+00
   1.6060000e+02   1.0000000e+00
   1.6070000e+02   1.0000000e+00
   1.6080000e+02   1.0000000e+00
   1.6090000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6110000e+02   1.0000000e+00
   1.6120000e+02   1.0000000e+00
   1.6130000e+02   1.0000000e+00
   1.6140000e+02   1.0000000e+00
   1.6150000e+02   1.0000000e+00
   1.6160000e+02   1.0000000e+00
   1.6170000e+02   1.0000000e+00
   1.6180000e+02   1.0000000e+00
   1.6190000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6210000e+02   1.0000000e+00
   1.6220000e+02   1.0000000e+00
   1.6230000e+02   1.0000000e+00
   1.6240000e+02   1.0000000e+00
   1.6250000e+02   1.0000000e+00
   1.6260000e+02   1.0000000e+00
   1.6270000e+02   1.0000000e+00
   1.6280000e+02   1.0000000e+00
   1.6290000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6310000e+02   1.0000000e+00
   1.6320000e+02   1.0000000e+00
   1.6330000e+02   1.0000000e+00
   1.6340000e+02   1.0000000e+00
   1.6350000e+02   1.0000000e+00
   1.6360000e+02   1.0000000e+00
   1.6370000e+02   1.0000000e+00
   1.6380000e+02   1.0000000e+00
   1.6390000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6410000e+02   1.0000000e+00
   1.6420000e+02   1.0000000e+00
   1.6430000e+02   1.0000000e+00
   1.6440000e+02   1.0000000e+00
   1.6450000e+02   1.0000000e+00
   1.6460000e+02   1.0000000e+00
   1.6470000e+02   1.0000000e+00
   1.6480000e+02   1.0000000e+00
   1.6490000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6510000e+02   1.0000000e+00
   1.6520000e+02   1.0000000e+00
   1.6530000e+02   1.0000000e+00
   1.6540000e+02   1.0000000e+00
   1.6550000e+02   1.0000000e+00
   1.6560000e+02   1.0000000e+00
   1.6570000e+02   1.0000000e+00
   1.6580000e+02   1.0000000e+00
   1.6590000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6610000e+02   1.0000000e+00
   1.6620000e+02   1.0000000e+00
   1.6630000e+02   1.0000000e+00
   1.6640000e+02   1.0000000e+00
   1.6650000e+02   1.0000000e+00
   1.6660000e+02   1.0000000e+00
   1.6670000e+02   1.0000000e+00
   1.6680000e+02   1.0000000e+00
   1.6690000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6710000e+02   1.0000000e+00
   1.6720000e+02   1.0000000e+00
   1.6730000e+02   1.0000000e+00
   1.6740000e+02   1.0000000e+00
   1.6750000e+02   1.0000000e+00
   1.6760000e+02   1.0000000e+00
   1.6770000e+02   1.0000000e+00
   1.6780000e+02   1.0000000e+00
   1.6790000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6810000e+02   1.0000000e+00
   1.6820000e+02   1.0000000e+00
   1.6830000e+02   1.0000000e+00
   1.6840000e+02   1.0000000e+00
   1.6850000e+02   1.0000000e+00
   1.6860000e+02   1.0000000e+00
   1.6870000e+02   1.0000000e+00
   1.6880000e+02   1.0000000e+00
   1.6890000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.6910000e+02   1.0000000e+00
   1.6920000e+02   1.0000000e+00
   1.6930000e+02   1.0000000e+00
   1.6940000e+02   1.0000000e+00
   1.6950000e+02   1.0000000e+00
   1.6960000e+02   1.0000000e+00
   1.6970000e+02   1.0000000e+00
   1.6980000e+02   1.0000000e+00
   1.6990000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7010000e+02   1.0000000e+00
   1.7020000e+02   1.0000000e+00
   1.7030000e+02   1.0000000e+00
   1.7040000e+02   1.0000000e+00
   1.7050000e+02   1.0000000e+00
   1.7060000e+02   1.0000000e+00
   1.7070000e+02   1.0000000e+00
   1.7080000e+02   1.0000000e+00
   1.7090000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7110000e+02   1.0000000e+00
   1.7120000e+02   1.0000000e+00
   1.7130000e+02   1.0000000e+00
   1.7140000e+02   1.0000000e+00
   1.7150000e+02   1.0000000e+00
   1.7160000e+02   1.0000000e+00
   1.7170000e+02   1.0000000e+00
   1.7180000e+02   1.0000000e+00
   1.7190000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7210000e+02   1.0000000e+00
   1.7220000e+02   1.0000000e+00
   1.7230000e+02   1.0000000e+00
   1.7240000e+02   1.0000000e+00
   1.7250000e+02   1.0000000e+00
   1.7260000e+02   1.0000000e+00
   1.7270000e+02   1.0000000e+00
   1.7280000e+02   1.0000000e+00
   1.7290000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7310000e+02   1.0000000e+00
   1.7320000e+02   1.0000000e+00
   1.7330000e+02   1.0000000e+00
   1.7340000e+02   1.0000000e+00
   1.7350000e+02   1.0000000e+00
   1.7360000e+02   1.0000000e+00
   1.7370000e+02   1.0000000e+00
   1.7380000e+02   1.0000000e+00
   1.7390000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7410000e+02   1.0000000e+00
   1.7420000e+02   1.0000000e+00
   1.7430000e+02   1.0000000e+00
   1.7440000e+02   1.0000000e+00
   1.7450000e+02   1.0000000e+00
   1.7460000e+02   1.0000000e+00
   1.7470000e+02   1.0000000e+00
   1.7480000e+02   1.0000000e+00
   1.7490000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7510000e+02   1.0000000e+00
   1.7520000e+02   1.0000000e+00
   1.7530000e+02   1.0000000e+00
   1.7540000e+02   1.0000000e+00
   1.7550000e+02   1.0000000e+00
   1.7560000e+02   1.0000000e+00
   1.7570000e+02   1.0000000e+00
   1.7580000e+02   1.0000000e+00
   1.7590000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7610000e+02   1.0000000e+00
   1.7620000e+02   1.0000000e+00
   1.7630000e+02   1.0000000e+00
   1.7640000e+02   1.0000000e+00
   1.7650000e+02   1.0000000e+00
   1.7660000e+02   1.0000000e+00
   1.7670000e+02   1.0000000e+00
   1.7680000e+02   1.0000000e+00
   1.7690000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7710000e+02   1.0000000e+00
   1.7720000e+02   1.0000000e+00
   1.7730000e+02   1.0000000e+00
   1.7740000e+02   1.0000000e+00
   1.7750000e+02   1.0000000e+00
   1.7760000e+02   1.0000000e+00
   1.7770000e+02   1.0000000e+00
   1.7780000e+02   1.0000000e+00
   1.7790000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7810000e+02   1.0000000e+00
   1.7820000e+02   1.0000000e+00
   1.7830000e+02   1.0000000e+00
   1.7840000e+02   1.0000000e+00
   1.7850000e+02   1.0000000e+00
   1.7860000e+02   1.0000000e+00
   1.7870000e+02   1.0000000e+00
   1.7880000e+02   1.0000000e+00
   1.7890000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.7910000e+02   1.0000000e+00
   1.7920000e+02   1.0000000e+00
   1.7930000e+02   1.0000000e+00
   1.7940000e+02   1.0000000e+00
   1.7950000e+02   1.0000000e+00
   1.7960000e+02   1.0000000e+00
   1.7970000e+02   1.0000000e+00
   1.7980000e+02   1.0000000e+00
   1.7990000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8010000e+02   1.0000000e+00
   1.8020000e+02   1.0000000e+00
   1.8030000e+02   1.0000000e+00
   1.8040000e+02   1.0000000e+00
   1.8050000e+02   1.0000000e+00
   1.8060000e+02   1.0000000e+00
   1.8070000e+02   1.0000000e+00
   1.8080000e+02   1.0000000e+00
   1.8090000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8110000e+02   1.0000000e+00
   1.8120000e+02   1.0000000e+00
   1.8130000e+02   1.0000000e+00
   1.8140000e+02   1.0000000e+00
   1.8150000e+02   1.0000000e+00
   1.8160000e+02   1.0000000e+00
   1.8170000e+02   1.0000000e+00
   1.8180000e+02   1.0000000e+00
   1.8190000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8210000e+02   1.0000000e+00
   1.8220000e+02   1.0000000e+00
   1.8230000e+02   1.0000000e+00
   1.8240000e+02   1.0000000e+00
   1.8250000e+02   1.0000000e+00
   1.8260000e+02   1.0000000e+00
   1.8270000e+02   1.0000000e+00
   1.8280000e+02   1.0000000e+00
   1.8290000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8310000e+02   1.0000000e+00
   1.8320000e+02   1.0000000e+00
   1.8330000e+02   1.0000000e+00
   1.8340000e+02   1.0000000e+00
   1.8350000e+02   1.0000000e+00
   1.8360000e+02   1.0000000e+00
   1.8370000e+02   1.0000000e+00
   1.8380000e+02   1.0000000e+00
   1.8390000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8410000e+02   1.0000000e+00
   1.8420000e+02   1.0000000e+00
   1.8430000e+02   1.0000000e+00
   1.8440000e+02   1.0000000e+00
   1.8450000e+02   1.0000000e+00
   1.8460000e+02   1.0000000e+00
   1.8470000e+02   1.0000000e+00
   1.8480000e+02   1.0000000e+00
   1.8490000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8510000e+02   1.0000000e+00
   1.8520000e+02   1.0000000e+00
   1.8530000e+02   1.0000000e+00
   1.8540000e+02   1.0000000e+00
   1.8550000e+02   1.0000000e+00
   1.8560000e+02   1.0000000e+00
   1.8570000e+02   1.0000000e+00
   1.8580000e+02   1.0000000e+00
   1.8590000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8610000e+02   1.0000000e+00
   1.8620000e+02   1.0000000e+00
   1.8630000e+02   1.0000000e+00
   1.8640000e+02   1.0000000e+00
   1.8650000e+02   1.0000000e+00
   1.8660000e+02   1.0000000e+00
   1.8670000e+02   1.0000000e+00
   1.8680000e+02   1.0000000e+00
   1.8690000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8710000e+02   1.0000000e+00
   1.8720000e+02   1.0000000e+00
   1.8730000e+02   1.0000000e+00
   1.8740000e+02   1.0000000e+00
   1.8750000e+02   1.0000000e+00
   1.8760000e+02   1.0000000e+00
   1.8770000e+02   1.0000000e+00
   1.8780000e+02   1.0000000e+00
   1.8790000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8810000e+02   1.0000000e+00
   1.8820000e+02   1.0000000e+00
   1.8830000e+02   1.0000000e+00
   1.8840000e+02   1.0000000e+00
   1.8850000e+02   1.0000000e+00
   1.8860000e+02   1.0000000e+00
   1.8870000e+02   1.0000000e+00
   1.8880000e+02   1.0000000e+00
   1.8890000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.8910000e+02   1.0000000e+00
   1.8920000e+02   1.0000000e+00
   1.8930000e+02   1.0000000e+00
   1.8940000e+02   1.0000000e+00
   1.8950000e+02   1.0000000e+00
   1.8960000e+02   1.0000000e+00
   1.8970000e+02   1.0000000e+00
   1.8980000e+02   1.0000000e+00
   1.8990000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9010000e+02   1.0000000e+00
   1.9020000e+02   1.0000000e+00
   1.9030000e+02   1.0000000e+00
   1.9040000e+02   1.0000000e+00
   1.9050000e+02   1.0000000e+00
   1.9060000e+02   1.0000000e+00
   1.9070000e+02   1.0000000e+00
   1.9080000e+02   1.0000000e+00
   1.9090000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9110000e+02   1.0000000e+00
   1.9120000e+02   1.0000000e+00
   1.9130000e+02   1.0000000e+00
   1.9140000e+02   1.0000000e+00
   1.9150000e+02   1.0000000e+00
   1.9160000e+02   1.0000000e+00
   1.9170000e+02   1.0000000e+00
   1.9180000e+02   1.0000000e+00
   1.9190000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9210000e+02   1.0000000e+00
   1.9220000e+02   1.0000000e+00
   1.9230000e+02   1.0000000e+00
   1.9240000e+02   1.0000000e+00
   1.9250000e+02   1.0000000e+00
   1.9260000e+02   1.0000000e+00
   1.9270000e+02   1.0000000e+00
   1.9280000e+02   1.0000000e+00
   1.9290000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9310000e+02   1.0000000e+00
   1.9320000e+02   1.0000000e+00
   1.9330000e+02   1.0000000e+00
   1.9340000e+02   1.0000000e+00
   1.9350000e+02   1.0000000e+00
   1.9360000e+02   1.0000000e+00
   1.9370000e+02   1.0000000e+00
   1.9380000e+02   1.0000000e+00
   1.9390000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9410000e+02   1.0000000e+00
   1.9420000e+02   1.0000000e+00
   1.9430000e+02   1.0000000e+00
   1.9440000e+02   1.0000000e+00
   1.9450000e+02   1.0000000e+00
   1.9460000e+02   1.0000000e+00
   1.9470000e+02   1.0000000e+00
   1.9480000e+02   1.0000000e+00
   1.9490000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9510000e+02   1.0000000e+00
   1.9520000e+02   1.0000000e+00
   1.9530000e+02   1.0000000e+00
   1.9540000e+02   1.0000000e+00
   1.9550000e+02   1.0000000e+00
   1.9560000e+02   1.0000000e+00
   1.9570000e+02   1.0000000e+00
   1.9580000e+02   1.0000000e+00
   1.9590000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9610000e+02   1.0000000e+00
   1.9620000e+02   1.0000000e+00
   1.9630000e+02   1.0000000e+00
   1.9640000e+02   1.0000000e+00
   1.9650000e+02   1.0000000e+00
   1.9660000e+02   1.0000000e+00
   1.9670000e+02   1.0000000e+00
   1.9680000e+02   1.0000000e+00
   1.9690000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9710000e+02   1.0000000e+00
   1.9720000e+02   1.0000000e+00
   1.9730000e+02   1.0000000e+00
   1.9740000e+02   1.0000000e+00
   1.9750000e+02   1.0000000e+00
   1.9760000e+02   1.0000000e+00
   1.9770000e+02   1.0000000e+00
   1.9780000e+02   1.0000000e+00
   1.9790000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9810000e+02   1.0000000e+00
   1.9820000e+02   1.0000000e+00
   1.9830000e+02   1.0000000e+00
   1.9840000e+02   1.0000000e+00
   1.9850000e+02   1.0000000e+00
   1.9860000e+02   1.0000000e+00
   1.9870000e+02   1.0000000e+00
   1.9880000e+02   1.0000000e+00
   1.9890000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   1.9910000e+02   1.0000000e+00
   1.9920000e+02   1.0000000e+00
   1.9930000e+02   1.0000000e+00
   1.9940000e+02   1.0000000e+00
   1.9950000e+02   1.0000000e+00
   1.9960000e+02   1.0000000e+00
   1.9970000e+02   1.0000000e+00
   1.9980000e+02   1.0000000e+00
   1.9990000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00
   2.0010000e+02   1.0000000e+00
   2.0020000e+02   1.0000000e+00
   2.0030000e+02   1.0000000e+00
   2.0040000e+02   1.0000000e+00
   2.0050000e+02   1.0000000e+00
   2.0060000e+02   1.0000000e+00
   2.0070000e+02   1.0000000e+00
   2.0080000e+02   1.0000000e+00
   2.0090000e+02   1.0000000e+00
   2.0100000e+02   1.0000000e+00
   2.0110000e+02   1.0000000e+00
   2.0120000e+02   1.0000000e+00
   2.0130000e+02   1.0000000e+00
   2.0140000e+02   1.0000000e+00
   2.0150000e+02   1.0000000e+00
   2.0160000e+02   1.0000000e+00
   2.0170000e+02   1.0000000e+00
   2.0180000e+02   1.0000000e+00
   2.0190000e+02   1.0000000e+00
   2.0200000e+02   1.0000000e+00
   2.0210000e+02   1.0000000e+00
   2.0220000e+02   1.0000000e+00
   2.0230000e+02   1.0000000e+00
   2.0240000e+02   1.0000000e+00
   2.0250000e+02   1.0000000e+00
   2.0260000e+02   1.0000000e+00
   2.0270000e+02   1.0000000e+00
   2.0280000e+02   1.0000000e+00
   2.0290000e+02   1.0000000e+00
   2.0300000e+02   1.0000000e+00
   2.0310000e+02   1.0000000e+00
   2.0320000e+02   1.0000000e+00
   2.0330000e+02   1.0000000e+00
   2.0340000e+02   1.0000000e+00
   2.0350000e+02   1.0000000e+00
   2.0360000e+02   1.0000000e+00
   2.0370000e+02   1.0000000e+00
   2.0380000e+02   1.0000000e+00
   2.0390000e+02   1.0000000e+00
   2.0400000e+02   1.0000000e+00
   2.0410000e+02   1.0000000e+00
   2.0420000e+02   1.0000000e+00
   2.0430000e+02   1.0000000e+00
   2.0440000e+02   1.0000000e+00
   2.0450000e+02   1.0000000e+00
   2.0460000e+02   1.0000000e+00
   2.0470000e+02   1.0000000e+00
   2.0480000e+02   1.0000000e+00
   2.0490000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.0510000e+02   1.0000000e+00
   2.0520000e+02   1.0000000e+00
   2.0530000e+02   1.0000000e+00
   2.0540000e+02   1.0000000e+00
   2.0550000e+02   1.0000000e+00
   2.0560000e+02   1.0000000e+00
   2.0570000e+02   1.0000000e+00
   2.0580000e+02   1.0000000e+00
   2.0590000e+02   1.0000000e+00
   2.0600000e+02   1.0000000e+00
   2.0610000e+02   1.0000000e+00
   2.0620000e+02   1.0000000e+00
   2.0630000e+02   1.0000000e+00
   2.0640000e+02   1.0000000e+00
   2.0650000e+02   1.0000000e+00
   2.0660000e+02   1.0000000e+00
   2.0670000e+02   1.0000000e+00
   2.0680000e+02   1.0000000e+00
   2.0690000e+02   1.0000000e+00
   2.0700000e+02   1.0000000e+00
   2.0710000e+02   1.0000000e+00
   2.0720000e+02   1.0000000e+00
   2.0730000e+02   1.0000000e+00
   2.0740000e+02   1.0000000e+00
   2.0750000e+02   1.0000000e+00
   2.0760000e+02   1.0000000e+00
   2.0770000e+02   1.0000000e+00
   2.0780000e+02   1.0000000e+00
   2.0790000e+02   1.0000000e+00
   2.0800000e+02   1.0000000e+00
   2.0810000e+02   1.0000000e+00
   2.0820000e+02   1.0000000e+00
   2.0830000e+02   1.0000000e+00
   2.0840000e+02   1.0000000e+00
   2.0850000e+02   1.0000000e+00
   2.0860000e+02   1.0000000e+00
   2.0870000e+02   1.0000000e+00
   2.0880000e+02   1.0000000e+00
   2.0890000e+02   1.0000000e+00
   2.0900000e+02   1.0000000e+00
   2.0910000e+02   1.0000000e+00
   2.0920000e+02   1.0000000e+00
   2.0930000e+02   1.0000000e+00
   2.0940000e+02   1.0000000e+00
   2.0950000e+02   1.0000000e+00
   2.0960000e+02   1.0000000e+00
   2.0970000e+02   1.0000000e+00
   2.0980000e+02   1.0000000e+00
   2.0990000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1010000e+02   1.0000000e+00
   2.1020000e+02   1.0000000e+00
   2.1030000e+02   1.0000000e+00
   2.1040000e+02   1.0000000e+00
   2.1050000e+02   1.0000000e+00
   2.1060000e+02   1.0000000e+00
   2.1070000e+02   1.0000000e+00
   2.1080000e+02   1.0000000e+00
   2.1090000e+02   1.0000000e+00
   2.1100000e+02   1.0000000e+00
   2.1110000e+02   1.0000000e+00
   2.1120000e+02   1.0000000e+00
   2.1130000e+02   1.0000000e+00
   2.1140000e+02   1.0000000e+00
   2.1150000e+02   1.0000000e+00
   2.1160000e+02   1.0000000e+00
   2.1170000e+02   1.0000000e+00
   2.1180000e+02   1.0000000e+00
   2.1190000e+02   1.0000000e+00
   2.1200000e+02   1.0000000e+00
   2.1210000e+02   1.0000000e+00
   2.1220000e+02   1.0000000e+00
   2.1230000e+02   1.0000000e+00
   2.1240000e+02   1.0000000e+00
   2.1250000e+02   1.0000000e+00
   2.1260000e+02   1.0000000e+00
   2.1270000e+02   1.0000000e+00
   2.1280000e+02   1.0000000e+00
   2.1290000e+02   1.0000000e+00
   2.1300000e+02   1.0000000e+00
   2.1310000e+02   1.0000000e+00
   2.1320000e+02   1.0000000e+00
   2.1330000e+02   1.0000000e+00
   2.1340000e+02   1.0000000e+00
   2.1350000e+02   1.0000000e+00
   2.1360000e+02   1.0000000e+00
   2.1370000e+02   1.0000000e+00
   2.1380000e+02   1.0000000e+00
   2.1390000e+02   1.0000000e+00
   2.1400000e+02   1.0000000e+00
   2.1410000e+02   1.0000000e+00
   2.1420000e+02   1.0000000e+00
   2.1430000e+02   1.0000000e+00
   2.1440000e+02   1.0000000e+00
   2.1450000e+02   1.0000000e+00
   2.1460000e+02   1.0000000e+00
   2.1470000e+02   1.0000000e+00
   2.1480000e+02   1.0000000e+00
   2.1490000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.1510000e+02   1.0000000e+00
   2.1520000e+02   1.0000000e+00
   2.1530000e+02   1.0000000e+00
   2.1540000e+02   1.0000000e+00
   2.1550000e+02   1.0000000e+00
   2.1560000e+02   1.0000000e+00
   2.1570000e+02   1.0000000e+00
   2.1580000e+02   1.0000000e+00
   2.1590000e+02   1.0000000e+00
   2.1600000e+02   1.0000000e+00
   2.1610000e+02   1.0000000e+00
   2.1620000e+02   1.0000000e+00
   2.1630000e+02   1.0000000e+00
   2.1640000e+02   1.0000000e+00
   2.1650000e+02   1.0000000e+00
   2.1660000e+02   1.0000000e+00
   2.1670000e+02   1.0000000e+00
   2.1680000e+02   1.0000000e+00
   2.1690000e+02   1.0000000e+00
   2.1700000e+02   1.0000000e+00
   2.1710000e+02   1.0000000e+00
   2.1720000e+02   1.0000000e+00
   2.1730000e+02   1.0000000e+00
   2.1740000e+02   1.0000000e+00
   2.1750000e+02   1.0000000e+00
   2.1760000e+02   1.0000000e+00
   2.1770000e+02   1.0000000e+00
   2.1780000e+02   1.0000000e+00
   2.1790000e+02   1.0000000e+00
   2.1800000e+02   1.0000000e+00
   2.1810000e+02   1.0000000e+00
   2.1820000e+02   1.0000000e+00
   2.1830000e+02   1.0000000e+00
   2.1840000e+02   1.0000000e+00
   2.1850000e+02   1.0000000e+00
   2.1860000e+02   1.0000000e+00
   2.1870000e+02   1.0000000e+00
   2.1880000e+02   1.0000000e+00
   2.1890000e+02   1.0000000e+00
   2.1900000e+02   1.0000000e+00
   2.1910000e+02   1.0000000e+00
   2.1920000e+02   1.0000000e+00
   2.1930000e+02   1.0000000e+00
   2.1940000e+02   1.0000000e+00
   2.1950000e+02   1.0000000e+00
   2.1960000e+02   1.0000000e+00
   2.1970000e+02   1.0000000e+00
   2.1980000e+02   1.0000000e+00
   2.1990000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2010000e+02   1.0000000e+00
   2.2020000e+02   1.0000000e+00
   2.2030000e+02   1.0000000e+00
   2.2040000e+02   1.0000000e+00
   2.2050000e+02   1.0000000e+00
   2.2060000e+02   1.0000000e+00
   2.2070000e+02   1.0000000e+00
   2.2080000e+02   1.0000000e+00
   2.2090000e+02   1.0000000e+00
   2.2100000e+02   1.0000000e+00
   2.2110000e+02   1.0000000e+00
   2.2120000e+02   1.0000000e+00
   2.2130000e+02   1.0000000e+00
   2.2140000e+02   1.0000000e+00
   2.2150000e+02   1.0000000e+00
   2.2160000e+02   1.0000000e+00
   2.2170000e+02   1.0000000e+00
   2.2180000e+02   1.0000000e+00
   2.2190000e+02   1.0000000e+00
   2.2200000e+02   1.0000000e+00
   2.2210000e+02   1.0000000e+00
   2.2220000e+02   1.0000000e+00
   2.2230000e+02   1.0000000e+00
   2.2240000e+02   1.0000000e+00
   2.2250000e+02   1.0000000e+00
   2.2260000e+02   1.0000000e+00
   2.2270000e+02   1.0000000e+00
   2.2280000e+02   1.0000000e+00
   2.2290000e+02   1.0000000e+00
   2.2300000e+02   1.0000000e+00
   2.2310000e+02   1.0000000e+00
   2.2320000e+02   1.0000000e+00
   2.2330000e+02   1.0000000e+00
   2.2340000e+02   1.0000000e+00
   2.2350000e+02   1.0000000e+00
   2.2360000e+02   1.0000000e+00
   2.2370000e+02   1.0000000e+00
   2.2380000e+02   1.0000000e+00
   2.2390000e+02   1.0000000e+00
   2.2400000e+02   1.0000000e+00
   2.2410000e+02   1.0000000e+00
   2.2420000e+02   1.0000000e+00
   2.2430000e+02   1.0000000e+00
   2.2440000e+02   1.0000000e+00
   2.2450000e+02   1.0000000e+00
   2.2460000e+02   1.0000000e+00
   2.2470000e+02   1.0000000e+00
   2.2480000e+02   1.0000000e+00
   2.2490000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.2510000e+02   1.0000000e+00
   2.2520000e+02   1.0000000e+00
   2.2530000e+02   1.0000000e+00
   2.2540000e+02   1.0000000e+00
   2.2550000e+02   1.0000000e+00
   2.2560000e+02   1.0000000e+00
   2.2570000e+02   1.0000000e+00
   2.2580000e+02   1.0000000e+00
   2.2590000e+02   1.0000000e+00
   2.2600000e+02   1.0000000e+00
   2.2610000e+02   1.0000000e+00
   2.2620000e+02   1.0000000e+00
   2.2630000e+02   1.0000000e+00
   2.2640000e+02   1.0000000e+00
   2.2650000e+02   1.0000000e+00
   2.2660000e+02   1.0000000e+00
   2.2670000e+02   1.0000000e+00
   2.2680000e+02   1.0000000e+00
   2.2690000e+02   1.0000000e+00
   2.2700000e+02   1.0000000e+00
   2.2710000e+02   1.0000000e+00
   2.2720000e+02   1.0000000e+00
   2.2730000e+02   1.0000000e+00
   2.2740000e+02   1.0000000e+00
   2.2750000e+02   1.0000000e+00
   2.2760000e+02   1.0000000e+00
   2.2770000e+02   1.0000000e+00
   2.2780000e+02   1.0000000e+00
   2.2790000e+02   1.0000000e+00
   2.2800000e+02   1.0000000e+00
   2.2810000e+02   1.0000000e+00
   2.2820000e+02   1.0000000e+00
   2.2830000e+02   1.0000000e+00
   2.2840000e+02   1.0000000e+00
   2.2850000e+02   1.0000000e+00
   2.2860000e+02   1.0000000e+00
   2.2870000e+02   1.0000000e+00
   2.2880000e+02   1.0000000e+00
   2.2890000e+02   1.0000000e+00
   2.2900000e+02   1.0000000e+00
   2.2910000e+02   1.0000000e+00
   2.2920000e+02   1.0000000e+00
   2.2930000e+02   1.0000000e+00
   2.2940000e+02   1.0000000e+00
   2.2950000e+02   1.0000000e+00
   2.2960000e+02   1.0000000e+00
   2.2970000e+02   1.0000000e+00
   2.2980000e+02   1.0000000e+00
   2.2990000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3010000e+02   1.0000000e+00
   2.3020000e+02   1.0000000e+00
   2.3030000e+02   1.0000000e+00
   2.3040000e+02   1.0000000e+00
   2.3050000e+02   1.0000000e+00
   2.3060000e+02   1.0000000e+00
   2.3070000e+02   1.0000000e+00
   2.3080000e+02   1.0000000e+00
   2.3090000e+02   1.0000000e+00
   2.3100000e+02   1.0000000e+00
   2.3110000e+02   1.0000000e+00
   2.3120000e+02   1.0000000e+00
   2.3130000e+02   1.0000000e+00
   2.3140000e+02   1.0000000e+00
   2.3150000e+02   1.0000000e+00
   2.3160000e+02   1.0000000e+00
   2.3170000e+02   1.0000000e+00
   2.3180000e+02   1.0000000e+00
   2.3190000e+02   1.0000000e+00
   2.3200000e+02   1.0000000e+00
   2.3210000e+02   1.0000000e+00
   2.3220000e+02   1.0000000e+00
   2.3230000e+02   1.0000000e+00
   2.3240000e+02   1.0000000e+00
   2.3250000e+02   1.0000000e+00
   2.3260000e+02   1.0000000e+00
   2.3270000e+02   1.0000000e+00
   2.3280000e+02   1.0000000e+00
   2.3290000e+02   1.0000000e+00
   2.3300000e+02   1.0000000e+00
   2.3310000e+02   1.0000000e+00
   2.3320000e+02   1.0000000e+00
   2.3330000e+02   1.0000000e+00
   2.3340000e+02   1.0000000e+00
   2.3350000e+02   1.0000000e+00
   2.3360000e+02   1.0000000e+00
   2.3370000e+02   1.0000000e+00
   2.3380000e+02   1.0000000e+00
   2.3390000e+02   1.0000000e+00
   2.3400000e+02   1.0000000e+00
   2.3410000e+02   1.0000000e+00
   2.3420000e+02   1.0000000e+00
   2.3430000e+02   1.0000000e+00
   2.3440000e+02   1.0000000e+00
   2.3450000e+02   1.0000000e+00
   2.3460000e+02   1.0000000e+00
   2.3470000e+02   1.0000000e+00
   2.3480000e+02   1.0000000e+00
   2.3490000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.3510000e+02   1.0000000e+00
   2.3520000e+02   1.0000000e+00
   2.3530000e+02   1.0000000e+00
   2.3540000e+02   1.0000000e+00
   2.3550000e+02   1.0000000e+00
   2.3560000e+02   1.0000000e+00
   2.3570000e+02   1.0000000e+00
   2.3580000e+02   1.0000000e+00
   2.3590000e+02   1.0000000e+00
   2.3600000e+02   1.0000000e+00
   2.3610000e+02   1.0000000e+00
   2.3620000e+02   1.0000000e+00
   2.3630000e+02   1.0000000e+00
   2.3640000e+02   1.0000000e+00
   2.3650000e+02   1.0000000e+00
   2.3660000e+02   1.0000000e+00
   2.3670000e+02   1.0000000e+00
   2.3680000e+02   1.0000000e+00
   2.3690000e+02   1.0000000e+00
   2.3700000e+02   1.0000000e+00
   2.3710000e+02   1.0000000e+00
   2.3720000e+02   1.0000000e+00
   2.3730000e+02   1.0000000e+00
   2.3740000e+02   1.0000000e+00
   2.3750000e+02   1.0000000e+00
   2.3760000e+02   1.0000000e+00
   2.3770000e+02   1.0000000e+00
   2.3780000e+02   1.0000000e+00
   2.3790000e+02   1.0000000e+00
   2.3800000e+02   1.0000000e+00
   2.3810000e+02   1.0000000e+00
   2.3820000e+02   1.0000000e+00
   2.3830000e+02   1.0000000e+00
   2.3840000e+02   1.0000000e+00
   2.3850000e+02   1.0000000e+00
   2.3860000e+02   1.0000000e+00
   2.3870000e+02   1.0000000e+00
   2.3880000e+02   1.0000000e+00
   2.3890000e+02   1.0000000e+00
   2.3900000e+02   1.0000000e+00
   2.3910000e+02   1.0000000e+00
   2.3920000e+02   1.0000000e+00
   2.3930000e+02   1.0000000e+00
   2.3940000e+02   1.0000000e+00
   2.3950000e+02   1.0000000e+00
   2.3960000e+02   1.0000000e+00
   2.3970000e+02   1.0000000e+00
   2.3980000e+02   1.0000000e+00
   2.3990000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4010000e+02   1.0000000e+00
   2.4020000e+02   1.0000000e+00
   2.4030000e+02   1.0000000e+00
   2.4040000e+02   1.0000000e+00
   2.4050000e+02   1.0000000e+00
   2.4060000e+02   1.0000000e+00
   2.4070000e+02   1.0000000e+00
   2.4080000e+02   1.0000000e+00
   2.4090000e+02   1.0000000e+00
   2.4100000e+02   1.0000000e+00
   2.4110000e+02   1.0000000e+00
   2.4120000e+02   1.0000000e+00
   2.4130000e+02   1.0000000e+00
   2.4140000e+02   1.0000000e+00
   2.4150000e+02   1.0000000e+00
   2.4160000e+02   1.0000000e+00
   2.4170000e+02   1.0000000e+00
   2.4180000e+02   1.0000000e+00
   2.4190000e+02   1.0000000e+00
   2.4200000e+02   1.0000000e+00
   2.4210000e+02   1.0000000e+00
   2.4220000e+02   1.0000000e+00
   2.4230000e+02   1.0000000e+00
   2.4240000e+02   1.0000000e+00
   2.4250000e+02   1.0000000e+00
   2.4260000e+02   1.0000000e+00
   2.4270000e+02   1.0000000e+00
   2.4280000e+02   1.0000000e+00
   2.4290000e+02   1.0000000e+00
   2.4300000e+02   1.0000000e+00
   2.4310000e+02   1.0000000e+00
   2.4320000e+02   1.0000000e+00
   2.4330000e+02   1.0000000e+00
   2.4340000e+02   1.0000000e+00
   2.4350000e+02   1.0000000e+00
   2.4360000e+02   1.0000000e+00
   2.4370000e+02   1.0000000e+00
   2.4380000e+02   1.0000000e+00
   2.4390000e+02   1.0000000e+00
   2.4400000e+02   1.0000000e+00
   2.4410000e+02   1.0000000e+00
   2.4420000e+02   1.0000000e+00
   2.4430000e+02   1.0000000e+00
   2.4440000e+02   1.0000000e+00
   2.4450000e+02   1.0000000e+00
   2.4460000e+02   1.0000000e+00
   2.4470000e+02   1.0000000e+00
   2.4480000e+02   1.0000000e+00
   2.4490000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.4510000e+02   1.0000000e+00
   2.4520000e+02   1.0000000e+00
   2.4530000e+02   1.0000000e+00
   2.4540000e+02   1.0000000e+00
   2.4550000e+02   1.0000000e+00
   2.4560000e+02   1.0000000e+00
   2.4570000e+02   1.0000000e+00
   2.4580000e+02   1.0000000e+00
   2.4590000e+02   1.0000000e+00
   2.4600000e+02   1.0000000e+00
   2.4610000e+02   1.0000000e+00
   2.4620000e+02   1.0000000e+00
   2.4630000e+02   1.0000000e+00
   2.4640000e+02   1.0000000e+00
   2.4650000e+02   1.0000000e+00
   2.4660000e+02   1.0000000e+00
   2.4670000e+02   1.0000000e+00
   2.4680000e+02   1.0000000e+00
   2.4690000e+02   1.0000000e+00
   2.4700000e+02   1.0000000e+00
   2.4710000e+02   1.0000000e+00
   2.4720000e+02   1.0000000e+00
   2.4730000e+02   1.0000000e+00
   2.4740000e+02   1.0000000e+00
   2.4750000e+02   1.0000000e+00
   2.4760000e+02   1.0000000e+00
   2.4770000e+02   1.0000000e+00
   2.4780000e+02   1.0000000e+00
   2.4790000e+02   1.0000000e+00
   2.4800000e+02   1.0000000e+00
   2.4810000e+02   1.0000000e+00
   2.4820000e+02   1.0000000e+00
   2.4830000e+02   1.0000000e+00
   2.4840000e+02   1.0000000e+00
   2.4850000e+02   1.0000000e+00
   2.4860000e+02   1.0000000e+00
   2.4870000e+02   1.0000000e+00
   2.4880000e+02   1.0000000e+00
   2.4890000e+02   1.0000000e+00
   2.4900000e+02   1.0000000e+00
   2.4910000e+02   1.0000000e+00
   2.4920000e+02   1.0000000e+00
   2.4930000e+02   1.0000000e+00
   2.4940000e+02   1.0000000e+00
   2.4950000e+02   1.0000000e+00
   2.4960000e+02   1.0000000e+00
   2.4970000e+02   1.0000000e+00
   2.4980000e+02   1.0000000e+00
   2.4990000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5010000e+02   1.0000000e+00
   2.5020000e+02   1.0000000e+00
   2.5030000e+02   1.0000000e+00
   2.5040000e+02   1.0000000e+00
   2.5050000e+02   1.0000000e+00
   2.5060000e+02   1.0000000e+00
   2.5070000e+02   1.0000000e+00
   2.5080000e+02   1.0000000e+00
   2.5090000e+02   1.0000000e+00
   2.5100000e+02   1.0000000e+00
   2.5110000e+02   1.0000000e+00
   2.5120000e+02   1.0000000e+00
   2.5130000e+02   1.0000000e+00
   2.5140000e+02   1.0000000e+00
   2.5150000e+02   1.0000000e+00
   2.5160000e+02   1.0000000e+00
   2.5170000e+02   1.0000000e+00
   2.5180000e+02   1.0000000e+00
   2.5190000e+02   1.0000000e+00
   2.5200000e+02   1.0000000e+00
   2.5210000e+02   1.0000000e+00
   2.5220000e+02   1.0000000e+00
   2.5230000e+02   1.0000000e+00
   2.5240000e+02   1.0000000e+00
   2.5250000e+02   1.0000000e+00
   2.5260000e+02   1.0000000e+00
   2.5270000e+02   1.0000000e+00
   2.5280000e+02   1.0000000e+00
   2.5290000e+02   1.0000000e+00
   2.5300000e+02   1.0000000e+00
   2.5310000e+02   1.0000000e+00
   2.5320000e+02   1.0000000e+00
   2.5330000e+02   1.0000000e+00
   2.5340000e+02   1.0000000e+00
   2.5350000e+02   1.0000000e+00
   2.5360000e+02   1.0000000e+00
   2.5370000e+02   1.0000000e+00
   2.5380000e+02   1.0000000e+00
   2.5390000e+02   1.0000000e+00
   2.5400000e+02   1.0000000e+00
   2.5410000e+02   1.0000000e+00
   2.5420000e+02   1.0000000e+00
   2.5430000e+02   1.0000000e+00
   2.5440000e+02   1.0000000e+00
   2.5450000e+02   1.0000000e+00
   2.5460000e+02   1.0000000e+00
   2.5470000e+02   1.0000000e+00
   2.5480000e+02   1.0000000e+00
   2.5490000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.5510000e+02   1.0000000e+00
   2.5520000e+02   1.0000000e+00
   2.5530000e+02   1.0000000e+00
   2.5540000e+02   1.0000000e+00
   2.5550000e+02   1.0000000e+00
   2.5560000e+02   1.0000000e+00
   2.5570000e+02   1.0000000e+00
   2.5580000e+02   1.0000000e+00
   2.5590000e+02   1.0000000e+00
   2.5600000e+02   1.0000000e+00
   2.5610000e+02   1.0000000e+00
   2.5620000e+02   1.0000000e+00
   2.5630000e+02   1.0000000e+00
   2.5640000e+02   1.0000000e+00
   2.5650000e+02   1.0000000e+00
   2.5660000e+02   1.0000000e+00
   2.5670000e+02   1.0000000e+00
   2.5680000e+02   1.0000000e+00
   2.5690000e+02   1.0000000e+00
   2.5700000e+02   1.0000000e+00
   2.5710000e+02   1.0000000e+00
   2.5720000e+02   1.0000000e+00
   2.5730000e+02   1.0000000e+00
   2.5740000e+02   1.0000000e+00
   2.5750000e+02   1.0000000e+00
   2.5760000e+02   1.0000000e+00
   2.5770000e+02   1.0000000e+00
   2.5780000e+02   1.0000000e+00
   2.5790000e+02   1.0000000e+00
   2.5800000e+02   1.0000000e+00
   2.5810000e+02   1.0000000e+00
   2.5820000e+02   1.0000000e+00
   2.5830000e+02   1.0000000e+00
   2.5840000e+02   1.0000000e+00
   2.5850000e+02   1.0000000e+00
   2.5860000e+02   1.0000000e+00
   2.5870000e+02   1.0000000e+00
   2.5880000e+02   1.0000000e+00
   2.5890000e+02   1.0000000e+00
   2.5900000e+02   1.0000000e+00
   2.5910000e+02   1.0000000e+00
   2.5920000e+02   1.0000000e+00
   2.5930000e+02   1.0000000e+00
   2.5940000e+02   1.0000000e+00
   2.5950000e+02   1.0000000e+00
   2.5960000e+02   1.0000000e+00
   2.5970000e+02   1.0000000e+00
   2.5980000e+02   1.0000000e+00
   2.5990000e+02   1.0000000e+00
   2.6000000e+02   1.0000000e+00
   2.6010000e+02   1.0000000e+00
   2.6020000e+02   1.0000000e+00
   2.6030000e+02   1.0000000e+00
   2.6040000e+02   1.0000000e+00
   2.6050000e+02   1.0000000e+00
   2.6060000e+02   1.0000000e+00
   2.6070000e+02   1.0000000e+00
   2.6080000e+02   1.0000000e+00
   2.6090000e+02   1.0000000e+00
   2.6100000e+02   1.0000000e+00
   2.6110000e+02   1.0000000e+00
   2.6120000e+02   1.0000000e+00
   2.6130000e+02   1.0000000e+00
   2.6140000e+02   1.0000000e+00
   2.6150000e+02   1.0000000e+00
   2.6160000e+02   1.0000000e+00
   2.6170000e+02   1.0000000e+00
   2.6180000e+02   1.0000000e+00
   2.6190000e+02   1.0000000e+00
   2.6200000e+02   1.0000000e+00
   2.6210000e+02   1.0000000e+00
   2.6220000e+02   1.0000000e+00
   2.6230000e+02   1.0000000e+00
   2.6240000e+02   1.0000000e+00
   2.6250000e+02   1.0000000e+00
   2.6260000e+02   1.0000000e+00
   2.6270000e+02   1.0000000e+00
   2.6280000e+02   1.0000000e+00
   2.6290000e+02   1.0000000e+00
   2.6300000e+02   1.0000000e+00
   2.6310000e+02   1.0000000e+00
   2.6320000e+02   1.0000000e+00
   2.6330000e+02   1.0000000e+00
   2.6340000e+02   1.0000000e+00
   2.6350000e+02   1.0000000e+00
   2.6360000e+02   1.0000000e+00
   2.6370000e+02   1.0000000e+00
   2.6380000e+02   1.0000000e+00
   2.6390000e+02   1.0000000e+00
   2.6400000e+02   1.0000000e+00
   2.6410000e+02   1.0000000e+00
   2.6420000e+02   1.0000000e+00
   2.6430000e+02   1.0000000e+00
   2.6440000e+02   1.0000000e+00
   2.6450000e+02   1.0000000e+00
   2.6460000e+02   1.0000000e+00
   2.6470000e+02   1.0000000e+00
   2.6480000e+02   1.0000000e+00
   2.6490000e+02   1.0000000e+00
   2.6500000e+02   1.0000000e+00
   2.6510000e+02   1.0000000e+00
   2.6520000e+02   1.0000000e+00
   2.6530000e+02   1.0000000e+00
   2.6540000e+02   1.0000000e+00
   2.6550000e+02   1.0000000e+00
   2.6560000e+02   1.0000000e+00
   2.6570000e+02   1.0000000e+00
   2.6580000e+02   1.0000000e+00
   2.6590000e+02   1.0000000e+00
   2.6600000e+02   1.0000000e+00
   2.6610000e+02   1.0000000e+00
   2.6620000e+02   1.0000000e+00
   2.6630000e+02   1.0000000e+00
   2.6640000e+02   1.0000000e+00
   2.6650000e+02   1.0000000e+00
   2.6660000e+02   1.0000000e+00
   2.6670000e+02   1.0000000e+00
   2.6680000e+02   1.0000000e+00
   2.6690000e+02   1.0000000e+00
   2.6700000e+02   1.0000000e+00
   2.6710000e+02   1.0000000e+00
   2.6720000e+02   1.0000000e+00
   2.6730000e+02   1.0000000e+00
   2.6740000e+02   1.0000000e+00
   2.6750000e+02   1.0000000e+00
   2.6760000e+02   1.0000000e+00
   2.6770000e+02   1.0000000e+00
   2.6780000e+02   1.0000000e+00
   2.6790000e+02   1.0000000e+00
   2.6800000e+02   1.0000000e+00
   2.6810000e+02   1.0000000e+00
   2.6820000e+02   1.0000000e+00
   2.6830000e+02   1.0000000e+00
   2.6840000e+02   1.0000000e+00
   2.6850000e+02   1.0000000e+00
   2.6860000e+02   1.0000000e+00
   2.6870000e+02   1.0000000e+00
   2.6880000e+02   1.0000000e+00
   2.6890000e+02   1.0000000e+00
   2.6900000e+02   1.0000000e+00
   2.6910000e+02   1.0000000e+00
   2.6920000e+02   1.0000000e+00
   2.6930000e+02   1.0000000e+00
   2.6940000e+02   1.0000000e+00
   2.6950000e+02   1.0000000e+00
   2.6960000e+02   1.0000000e+00
   2.6970000e+02   1.0000000e+00
   2.6980000e+02   1.0000000e+00
   2.6990000e+02   1.0000000e+00
   2.7000000e+02   1.0000000e+00
   2.7010000e+02   1.0000000e+00
   2.7020000e+02   1.0000000e+00
   2.7030000e+02   1.0000000e+00
   2.7040000e+02   1.0000000e+00
   2.7050000e+02   1.0000000e+00
   2.7060000e+02   1.0000000e+00
   2.7070000e+02   1.0000000e+00
   2.7080000e+02   1.0000000e+00
   2.7090000e+02   1.0000000e+00
   2.7100000e+02   1.0000000e+00
   2.7110000e+02   1.0000000e+00
   2.7120000e+02   1.0000000e+00
   2.7130000e+02   1.0000000e+00
   2.7140000e+02   1.0000000e+00
   2.7150000e+02   1.0000000e+00
   2.7160000e+02   1.0000000e+00
   2.7170000e+02   1.0000000e+00
   2.7180000e+02   1.0000000e+00
   2.7190000e+02   1.0000000e+00
   2.7200000e+02   1.0000000e+00
   2.7210000e+02   1.0000000e+00
   2.7220000e+02   1.0000000e+00
   2.7230000e+02   1.0000000e+00
   2.7240000e+02   1.0000000e+00
   2.7250000e+02   1.0000000e+00
   2.7260000e+02   1.0000000e+00
   2.7270000e+02   1.0000000e+00
   2.7280000e+02   1.0000000e+00
   2.7290000e+02   1.0000000e+00
   2.7300000e+02   1.0000000e+00
   2.7310000e+02   1.0000000e+00
   2.7320000e+02   1.0000000e+00
   2.7330000e+02   1.0000000e+00
   2.7340000e+02   1.0000000e+00
   2.7350000e+02   1.0000000e+00
   2.7360000e+02   1.0000000e+00
   2.7370000e+02   1.0000000e+00
   2.7380000e+02   1.0000000e+00
   2.7390000e+02   1.0000000e+00
   2.7400000e+02   1.0000000e+00
   2.7410000e+02   1.0000000e+00
   2.7420000e+02   1.0000000e+00
   2.7430000e+02   1.0000000e+00
   2.7440000e+02   1.0000000e+00
   2.7450000e+02   1.0000000e+00
   2.7460000e+02   1.0000000e+00
   2.7470000e+02   1.0000000e+00
   2.7480000e+02   1.0000000e+00
   2.7490000e+02   1.0000000e+00
   2.7500000e+02   1.0000000e+00
   2.7510000e+02   1.0000000e+00
   2.7520000e+02   1.0000000e+00
   2.7530000e+02   1.0000000e+00
   2.7540000e+02   1.0000000e+00
   2.7550000e+02   1.0000000e+00
   2.7560000e+02   1.0000000e+00
   2.7570000e+02   1.0000000e+00
   2.7580000e+02   1.0000000e+00
   2.7590000e+02   1.0000000e+00
   2.7600000e+02   1.0000000e+00
   2.7610000e+02   1.0000000e+00
   2.7620000e+02   1.0000000e+00
   2.7630000e+02   1.0000000e+00
   2.7640000e+02   1.0000000e+00
   2.7650000e+02   1.0000000e+00
   2.7660000e+02   1.0000000e+00
   2.7670000e+02   1.0000000e+00
   2.7680000e+02   1.0000000e+00
   2.7690000e+02   1.0000000e+00
   2.7700000e+02   1.0000000e+00
   2.7710000e+02   1.0000000e+00
   2.7720000e+02   1.0000000e+00
   2.7730000e+02   1.0000000e+00
   2.7740000e+02   1.0000000e+00
   2.7750000e+02   1.0000000e+00
   2.7760000e+02   1.0000000e+00
   2.7770000e+02   1.0000000e+00
   2.7780000e+02   1.0000000e+00
   2.7790000e+02   1.0000000e+00
   2.7800000e+02   1.0000000e+00
   2.7810000e+02   1.0000000e+00
   2.7820000e+02   1.0000000e+00
   2.7830000e+02   1.0000000e+00
   2.7840000e+02   1.0000000e+00
   2.7850000e+02   1.0000000e+00
   2.7860000e+02   1.0000000e+00
   2.7870000e+02   1.0000000e+00
   2.7880000e+02   1.0000000e+00
   2.7890000e+02   1.0000000e+00
   2.7900000e+02   1.0000000e+00
   2.7910000e+02   1.0000000e+00
   2.7920000e+02   1.0000000e+00
   2.7930000e+02   1.0000000e+00
   2.7940000e+02   1.0000000e+00
   2.7950000e+02   1.0000000e+00
   2.7960000e+02   1.0000000e+00
   2.7970000e+02   1.0000000e+00
   2.7980000e+02   1.0000000e+00
   2.7990000e+02   1.0000000e+00
   2.8000000e+02   1.0000000e+00
   2.8010000e+02   1.0000000e+00
   2.8020000e+02   1.0000000e+00
   2.8030000e+02   1.0000000e+00
   2.8040000e+02   1.0000000e+00
   2.8050000e+02   1.0000000e+00
   2.8060000e+02   1.0000000e+00
   2.8070000e+02   1.0000000e+00
   2.8080000e+02   1.0000000e+00
   2.8090000e+02   1.0000000e+00
   2.8100000e+02   1.0000000e+00
   2.8110000e+02   1.0000000e+00
   2.8120000e+02   1.0000000e+00
   2.8130000e+02   1.0000000e+00
   2.8140000e+02   1.0000000e+00
   2.8150000e+02   1.0000000e+00
   2.8160000e+02   1.0000000e+00
   2.8170000e+02   1.0000000e+00
   2.8180000e+02   1.0000000e+00
   2.8190000e+02   1.0000000e+00
   2.8200000e+02   1.0000000e+00
   2.8210000e+02   1.0000000e+00
   2.8220000e+02   1.0000000e+00
   2.8230000e+02   1.0000000e+00
   2.8240000e+02   1.0000000e+00
   2.8250000e+02   1.0000000e+00
   2.8260000e+02   1.0000000e+00
   2.8270000e+02   1.0000000e+00
   2.8280000e+02   1.0000000e+00
   2.8290000e+02   1.0000000e+00
   2.8300000e+02   1.0000000e+00
   2.8310000e+02   1.0000000e+00
   2.8320000e+02   1.0000000e+00
   2.8330000e+02   1.0000000e+00
   2.8340000e+02   1.0000000e+00
   2.8350000e+02   1.0000000e+00
   2.8360000e+02   1.0000000e+00
   2.8370000e+02   1.0000000e+00
   2.8380000e+02   1.0000000e+00
   2.8390000e+02   1.0000000e+00
   2.8400000e+02   1.0000000e+00
   2.8410000e+02   1.0000000e+00
   2.8420000e+02   1.0000000e+00
   2.8430000e+02   1.0000000e+00
   2.8440000e+02   1.0000000e+00
   2.8450000e+02   1.0000000e+00
   2.8460000e+02   1.0000000e+00
   2.8470000e+02   1.0000000e+00
   2.8480000e+02   1.0000000e+00
   2.8490000e+02   1.0000000e+00
   2.8500000e+02   1.0000000e+00
   2.8510000e+02   1.0000000e+00
   2.8520000e+02   1.0000000e+00
   2.8530000e+02   1.0000000e+00
   2.8540000e+02   1.0000000e+00
   2.8550000e+02   1.0000000e+00
   2.8560000e+02   1.0000000e+00
   2.8570000e+02   1.0000000e+00
   2.8580000e+02   1.0000000e+00
   2.8590000e+02   1.0000000e+00
   2.8600000e+02   1.0000000e+00
   2.8610000e+02   1.0000000e+00
   2.8620000e+02   1.0000000e+00
   2.8630000e+02   1.0000000e+00
   2.8640000e+02   1.0000000e+00
   2.8650000e+02   1.0000000e+00
   2.8660000e+02   1.0000000e+00
   2.8670000e+02   1.0000000e+00
   2.8680000e+02   1.0000000e+00
   2.8690000e+02   1.0000000e+00
   2.8700000e+02   1.0000000e+00
   2.8710000e+02   1.0000000e+00
   2.8720000e+02   1.0000000e+00
   2.8730000e+02   1.0000000e+00
   2.8740000e+02   1.0000000e+00
   2.8750000e+02   1.0000000e+00
   2.8760000e+02   1.0000000e+00
   2.8770000e+02   1.0000000e+00
   2.8780000e+02   1.0000000e+00
   2.8790000e+02   1.0000000e+00
   2.8800000e+02   1.0000000e+00
   2.8810000e+02   1.0000000e+00
   2.8820000e+02   1.0000000e+00
   2.8830000e+02   1.0000000e+00
   2.8840000e+02   1.0000000e+00
   2.8850000e+02   1.0000000e+00
   2.8860000e+02   1.0000000e+00
   2.8870000e+02   1.0000000e+00
   2.8880000e+02   1.0000000e+00
   2.8890000e+02   1.0000000e+00
   2.8900000e+02   1.0000000e+00
   2.8910000e+02   1.0000000e+00
   2.8920000e+02   1.0000000e+00
   2.8930000e+02   1.0000000e+00
   2.8940000e+02   1.0000000e+00
   2.8950000e+02   1.0000000e+00
   2.8960000e+02   1.0000000e+00
   2.8970000e+02   1.0000000e+00
   2.8980000e+02   1.0000000e+00
   2.8990000e+02   1.0000000e+00
   2.9000000e+02   1.0000000e+00
   2.9010000e+02   1.0000000e+00
   2.9020000e+02   1.0000000e+00
   2.9030000e+02   1.0000000e+00
   2.9040000e+02   1.0000000e+00
   2.9050000e+02   1.0000000e+00
   2.9060000e+02   1.0000000e+00
   2.9070000e+02   1.0000000e+00
   2.9080000e+02   1.0000000e+00
   2.9090000e+02   1.0000000e+00
   2.9100000e+02   1.0000000e+00
   2.9110000e+02   1.0000000e+00
   2.9120000e+02   1.0000000e+00
   2.9130000e+02   1.0000000e+00
   2.9140000e+02   1.0000000e+00
   2.9150000e+02   1.0000000e+00
   2.9160000e+02   1.0000000e+00
   2.9170000e+02   1.0000000e+00
   2.9180000e+02   1.0000000e+00
   2.9190000e+02   1.0000000e+00
   2.9200000e+02   1.0000000e+00
   2.9210000e+02   1.0000000e+00
   2.9220000e+02   1.0000000e+00
   2.9230000e+02   1.0000000e+00
   2.9240000e+02   1.0000000e+00
   2.9250000e+02   1.0000000e+00
   2.9260000e+02   1.0000000e+00
   2.9270000e+02   1.0000000e+00
   2.9280000e+02   1.0000000e+00
   2.9290000e+02   1.0000000e+00
   2.9300000e+02   1.0000000e+00
   2.9310000e+02   1.0000000e+00
   2.9320000e+02   1.0000000e+00
   2.9330000e+02   1.0000000e+00
   2.9340000e+02   1.0000000e+00
   2.9350000e+02   1.0000000e+00
   2.9360000e+02   1.0000000e+00
   2.9370000e+02   1.0000000e+00
   2.9380000e+02   1.0000000e+00
   2.9390000e+02   1.0000000e+00
   2.9400000e+02   1.0000000e+00
   2.9410000e+02   1.0000000e+00
   2.9420000e+02   1.0000000e+00
   2.9430000e+02   1.0000000e+00
   2.9440000e+02   1.0000000e+00
   2.9450000e+02   1.0000000e+00
   2.9460000e+02   1.0000000e+00
   2.9470000e+02   1.0000000e+00
   2.9480000e+02   1.0000000e+00
   2.9490000e+02   1.0000000e+00
   2.9500000e+02   1.0000000e+00
   2.9510000e+02   1.0000000e+00
   2.9520000e+02   1.0000000e+00
   2.9530000e+02   1.0000000e+00
   2.9540000e+02   1.0000000e+00
   2.9550000e+02   1.0000000e+00
   2.9560000e+02   1.0000000e+00
   2.9570000e+02   1.0000000e+00
   2.9580000e+02   1.0000000e+00
   2.9590000e+02   1.0000000e+00
   2.9600000e+02   1.0000000e+00
   2.9610000e+02   1.0000000e+00
   2.9620000e+02   1.0000000e+00
   2.9630000e+02   1.0000000e+00
   2.9640000e+02   1.0000000e+00
   2.9650000e+02   1.0000000e+00
   2.9660000e+02   1.0000000e+00
   2.9670000e+02   1.0000000e+00
   2.9680000e+02   1.0000000e+00
   2.9690000e+02   1.0000000e+00
   2.9700000e+02   1.0000000e+00
   2.9710000e+02   1.0000000e+00
   2.9720000e+02   1.0000000e+00
   2.9730000e+02   1.0000000e+00
   2.9740000e+02   1.0000000e+00
   2.9750000e+02   1.0000000e+00
   2.9760000e+02   1.0000000e+00
   2.9770000e+02   1.0000000e+00
   2.9780000e+02   1.0000000e+00
   2.9790000e+02   1.0000000e+00
   2.9800000e+02   1.0000000e+00
   2.9810000e+02   1.0000000e+00
   2.9820000e+02   1.0000000e+00
   2.9830000e+02   1.0000000e+00
   2.9840000e+02   1.0000000e+00
   2.9850000e+02   1.0000000e+00
   2.9860000e+02   1.0000000e+00
   2.9870000e+02   1.0000000e+00
   2.9880000e+02   1.0000000e+00
   2.9890000e+02   1.0000000e+00
   2.9900000e+02   1.0000000e+00
   2.9910000e+02   1.0000000e+00
   2.9920000e+02   1.0000000e+00
   2.9930000e+02   1.0000000e+00
   2.9940000e+02   1.0000000e+00
   2.9950000e+02   1.0000000e+00
   2.9960000e+02   1.0000000e+00
   2.9970000e+02   1.0000000e+00
   2.9980000e+02   1.0000000e+00
   2.9990000e+02   1.0000000e+00
   3.0000000e+02   1.0000000e+00
   3.0010000e+02   1.0000000e+00
   3.0020000e+02   1.0000000e+00
   3.0030000e+02   1.0000000e+00
   3.0040000e+02   1.0000000e+00
   3.0050000e+02   1.0000000e+00
   3.0060000e+02   1.0000000e+00
   3.0070000e+02   1.0000000e+00
   3.0080000e+02   1.0000000e+00
   3.0090000e+02   1.0000000e+00
   3.0100000e+02   1.0000000e+00
   3.0110000e+02   1.0000000e+00
   3.0120000e+02   1.0000000e+00
   3.0130000e+02   1.0000000e+00
   3.0140000e+02   1.0000000e+00
   3.0150000e+02   1.0000000e+00
   3.0160000e+02   1.0000000e+00
   3.0170000e+02   1.0000000e+00
   3.0180000e+02   1.0000000e+00
   3.0190000e+02   1.0000000e+00
   3.0200000e+02   1.0000000e+00
   3.0210000e+02   1.0000000e+00
   3.0220000e+02   1.0000000e+00
   3.0230000e+02   1.0000000e+00
   3.0240000e+02   1.0000000e+00
   3.0250000e+02   1.0000000e+00
   3.0260000e+02   1.0000000e+00
   3.0270000e+02   1.0000000e+00
   3.0280000e+02   1.0000000e+00
   3.0290000e+02   1.0000000e+00
   3.0300000e+02   1.0000000e+00
   3.0310000e+02   1.0000000e+00
   3.0320000e+02   1.0000000e+00
   3.0330000e+02   1.0000000e+00
   3.0340000e+02   1.0000000e+00
   3.0350000e+02   1.0000000e+00
   3.0360000e+02   1.0000000e+00
   3.0370000e+02   1.0000000e+00
   3.0380000e+02   1.0000000e+00
   3.0390000e+02   1.0000000e+00
   3.0400000e+02   1.0000000e+00
   3.0410000e+02   1.0000000e+00
   3.0420000e+02   1.0000000e+00
   3.0430000e+02   1.0000000e+00
   3.0440000e+02   1.0000000e+00
   3.0450000e+02   1.0000000e+00
   3.0460000e+02   1.0000000e+00
   3.0470000e+02   1.0000000e+00
   3.0480000e+02   1.0000000e+00
   3.0490000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.0510000e+02   1.0000000e+00
   3.0520000e+02   1.0000000e+00
   3.0530000e+02   1.0000000e+00
   3.0540000e+02   1.0000000e+00
   3.0550000e+02   1.0000000e+00
   3.0560000e+02   1.0000000e+00
   3.0570000e+02   1.0000000e+00
   3.0580000e+02   1.0000000e+00
   3.0590000e+02   1.0000000e+00
   3.0600000e+02   1.0000000e+00
   3.0610000e+02   1.0000000e+00
   3.0620000e+02   1.0000000e+00
   3.0630000e+02   1.0000000e+00
   3.0640000e+02   1.0000000e+00
   3.0650000e+02   1.0000000e+00
   3.0660000e+02   1.0000000e+00
   3.0670000e+02   1.0000000e+00
   3.0680000e+02   1.0000000e+00
   3.0690000e+02   1.0000000e+00
   3.0700000e+02   1.0000000e+00
   3.0710000e+02   1.0000000e+00
   3.0720000e+02   1.0000000e+00
   3.0730000e+02   1.0000000e+00
   3.0740000e+02   1.0000000e+00
   3.0750000e+02   1.0000000e+00
   3.0760000e+02   1.0000000e+00
   3.0770000e+02   1.0000000e+00
   3.0780000e+02   1.0000000e+00
   3.0790000e+02   1.0000000e+00
   3.0800000e+02   1.0000000e+00
   3.0810000e+02   1.0000000e+00
   3.0820000e+02   1.0000000e+00
   3.0830000e+02   1.0000000e+00
   3.0840000e+02   1.0000000e+00
   3.0850000e+02   1.0000000e+00
   3.0860000e+02   1.0000000e+00
   3.0870000e+02   1.0000000e+00
   3.0880000e+02   1.0000000e+00
   3.0890000e+02   1.0000000e+00
   3.0900000e+02   1.0000000e+00
   3.0910000e+02   1.0000000e+00
   3.0920000e+02   1.0000000e+00
   3.0930000e+02   1.0000000e+00
   3.0940000e+02   1.0000000e+00
   3.0950000e+02   1.0000000e+00
   3.0960000e+02   1.0000000e+00
   3.0970000e+02   1.0000000e+00
   3.0980000e+02   1.0000000e+00
   3.0990000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1010000e+02   1.0000000e+00
   3.1020000e+02   1.0000000e+00
   3.1030000e+02   1.0000000e+00
   3.1040000e+02   1.0000000e+00
   3.1050000e+02   1.0000000e+00
   3.1060000e+02   1.0000000e+00
   3.1070000e+02   1.0000000e+00
   3.1080000e+02   1.0000000e+00
   3.1090000e+02   1.0000000e+00
   3.1100000e+02   1.0000000e+00
   3.1110000e+02   1.0000000e+00
   3.1120000e+02   1.0000000e+00
   3.1130000e+02   1.0000000e+00
   3.1140000e+02   1.0000000e+00
   3.1150000e+02   1.0000000e+00
   3.1160000e+02   1.0000000e+00
   3.1170000e+02   1.0000000e+00
   3.1180000e+02   1.0000000e+00
   3.1190000e+02   1.0000000e+00
   3.1200000e+02   1.0000000e+00
   3.1210000e+02   1.0000000e+00
   3.1220000e+02   1.0000000e+00
   3.1230000e+02   1.0000000e+00
   3.1240000e+02   1.0000000e+00
   3.1250000e+02   1.0000000e+00
   3.1260000e+02   1.0000000e+00
   3.1270000e+02   1.0000000e+00
   3.1280000e+02   1.0000000e+00
   3.1290000e+02   1.0000000e+00
   3.1300000e+02   1.0000000e+00
   3.1310000e+02   1.0000000e+00
   3.1320000e+02   1.0000000e+00
   3.1330000e+02   1.0000000e+00
   3.1340000e+02   1.0000000e+00
   3.1350000e+02   1.0000000e+00
   3.1360000e+02   1.0000000e+00
   3.1370000e+02   1.0000000e+00
   3.1380000e+02   1.0000000e+00
   3.1390000e+02   1.0000000e+00
   3.1400000e+02   1.0000000e+00
   3.1410000e+02   1.0000000e+00
   3.1420000e+02   1.0000000e+00
   3.1430000e+02   1.0000000e+00
   3.1440000e+02   1.0000000e+00
   3.1450000e+02   1.0000000e+00
   3.1460000e+02   1.0000000e+00
   3.1470000e+02   1.0000000e+00
   3.1480000e+02   1.0000000e+00
   3.1490000e+02   1.0000000e+00
   3.1500000e+02   1.0000000e+00
   3.1510000e+02   1.0000000e+00
   3.1520000e+02   1.0000000e+00
   3.1530000e+02   1.0000000e+00
   3.1540000e+02   1.0000000e+00
   3.1550000e+02   1.0000000e+00
   3.1560000e+02   1.0000000e+00
   3.1570000e+02   1.0000000e+00
   3.1580000e+02   1.0000000e+00
   3.1590000e+02   1.0000000e+00
   3.1600000e+02   1.0000000e+00
   3.1610000e+02   1.0000000e+00
   3.1620000e+02   1.0000000e+00
   3.1630000e+02   1.0000000e+00
   3.1640000e+02   1.0000000e+00
   3.1650000e+02   1.0000000e+00
   3.1660000e+02   1.0000000e+00
   3.1670000e+02   1.0000000e+00
   3.1680000e+02   1.0000000e+00
   3.1690000e+02   1.0000000e+00
   3.1700000e+02   1.0000000e+00
   3.1710000e+02   1.0000000e+00
   3.1720000e+02   1.0000000e+00
   3.1730000e+02   1.0000000e+00
   3.1740000e+02   1.0000000e+00
   3.1750000e+02   1.0000000e+00
   3.1760000e+02   1.0000000e+00
   3.1770000e+02   1.0000000e+00
   3.1780000e+02   1.0000000e+00
   3.1790000e+02   1.0000000e+00
   3.1800000e+02   1.0000000e+00
   3.1810000e+02   1.0000000e+00
   3.1820000e+02   1.0000000e+00
   3.1830000e+02   1.0000000e+00
   3.1840000e+02   1.0000000e+00
   3.1850000e+02   1.0000000e+00
   3.1860000e+02   1.0000000e+00
   3.1870000e+02   1.0000000e+00
   3.1880000e+02   1.0000000e+00
   3.1890000e+02   1.0000000e+00
   3.1900000e+02   1.0000000e+00
   3.1910000e+02   1.0000000e+00
   3.1920000e+02   1.0000000e+00
   3.1930000e+02   1.0000000e+00
   3.1940000e+02   1.0000000e+00
   3.1950000e+02   1.0000000e+00
   3.1960000e+02   1.0000000e+00
   3.1970000e+02   1.0000000e+00
   3.1980000e+02   1.0000000e+00
   3.1990000e+02   1.0000000e+00
   3.2000000e+02   1.0000000e+00
   3.2010000e+02   1.0000000e+00
   3.2020000e+02   1.0000000e+00
   3.2030000e+02   1.0000000e+00
   3.2040000e+02   1.0000000e+00
   3.2050000e+02   1.0000000e+00
   3.2060000e+02   1.0000000e+00
   3.2070000e+02   1.0000000e+00
   3.2080000e+02   1.0000000e+00
   3.2090000e+02   1.0000000e+00
   3.2100000e+02   1.0000000e+00
   3.2110000e+02   1.0000000e+00
   3.2120000e+02   1.0000000e+00
   3.2130000e+02   1.0000000e+00
   3.2140000e+02   1.0000000e+00
   3.2150000e+02   1.0000000e+00
   3.2160000e+02   1.0000000e+00
   3.2170000e+02   1.0000000e+00
   3.2180000e+02   1.0000000e+00
   3.2190000e+02   1.0000000e+00
   3.2200000e+02   1.0000000e+00
   3.2210000e+02   1.0000000e+00
   3.2220000e+02   1.0000000e+00
   3.2230000e+02   1.0000000e+00
   3.2240000e+02   1.0000000e+00
   3.2250000e+02   1.0000000e+00
   3.2260000e+02   1.0000000e+00
   3.2270000e+02   1.0000000e+00
   3.2280000e+02   1.0000000e+00
   3.2290000e+02   1.0000000e+00
   3.2300000e+02   1.0000000e+00
   3.2310000e+02   1.0000000e+00
   3.2320000e+02   1.0000000e+00
   3.2330000e+02   1.0000000e+00
   3.2340000e+02   1.0000000e+00
   3.2350000e+02   1.0000000e+00
   3.2360000e+02   1.0000000e+00
   3.2370000e+02   1.0000000e+00
   3.2380000e+02   1.0000000e+00
   3.2390000e+02   1.0000000e+00
   3.2400000e+02   1.0000000e+00
   3.2410000e+02   1.0000000e+00
   3.2420000e+02   1.0000000e+00
   3.2430000e+02   1.0000000e+00
   3.2440000e+02   1.0000000e+00
   3.2450000e+02   1.0000000e+00
   3.2460000e+02   1.0000000e+00
   3.2470000e+02   1.0000000e+00
   3.2480000e+02   1.0000000e+00
   3.2490000e+02   1.0000000e+00
   3.2500000e+02   1.0000000e+00
   3.2510000e+02   1.0000000e+00
   3.2520000e+02   1.0000000e+00
   3.2530000e+02   1.0000000e+00
   3.2540000e+02   1.0000000e+00
   3.2550000e+02   1.0000000e+00
   3.2560000e+02   1.0000000e+00
   3.2570000e+02   1.0000000e+00
   3.2580000e+02   1.0000000e+00
   3.2590000e+02   1.0000000e+00
   3.2600000e+02   1.0000000e+00
   3.2610000e+02   1.0000000e+00
   3.2620000e+02   1.0000000e+00
   3.2630000e+02   1.0000000e+00
   3.2640000e+02   1.0000000e+00
   3.2650000e+02   1.0000000e+00
   3.2660000e+02   1.0000000e+00
   3.2670000e+02   1.0000000e+00
   3.2680000e+02   1.0000000e+00
   3.2690000e+02   1.0000000e+00
   3.2700000e+02   1.0000000e+00
   3.2710000e+02   1.0000000e+00
   3.2720000e+02   1.0000000e+00
   3.2730000e+02   1.0000000e+00
   3.2740000e+02   1.0000000e+00
   3.2750000e+02   1.0000000e+00
   3.2760000e+02   1.0000000e+00
   3.2770000e+02   1.0000000e+00
   3.2780000e+02   1.0000000e+00
   3.2790000e+02   1.0000000e+00
   3.2800000e+02   1.0000000e+00
   3.2810000e+02   1.0000000e+00
   3.2820000e+02   1.0000000e+00
   3.2830000e+02   1.0000000e+00
   3.2840000e+02   1.0000000e+00
   3.2850000e+02   1.0000000e+00
   3.2860000e+02   1.0000000e+00
   3.2870000e+02   1.0000000e+00
   3.2880000e+02   1.0000000e+00
   3.2890000e+02   1.0000000e+00
   3.2900000e+02   1.0000000e+00
   3.2910000e+02   1.0000000e+00
   3.2920000e+02   1.0000000e+00
   3.2930000e+02   1.0000000e+00
   3.2940000e+02   1.0000000e+00
   3.2950000e+02   1.0000000e+00
   3.2960000e+02   1.0000000e+00
   3.2970000e+02   1.0000000e+00
   3.2980000e+02   1.0000000e+00
   3.2990000e+02   1.0000000e+00
   3.3000000e+02   1.0000000e+00
   3.3010000e+02   1.0000000e+00
   3.3020000e+02   1.0000000e+00
   3.3030000e+02   1.0000000e+00
   3.3040000e+02   1.0000000e+00
   3.3050000e+02   1.0000000e+00
   3.3060000e+02   1.0000000e+00
   3.3070000e+02   1.0000000e+00
   3.3080000e+02   1.0000000e+00
   3.3090000e+02   1.0000000e+00
   3.3100000e+02   1.0000000e+00
   3.3110000e+02   1.0000000e+00
   3.3120000e+02   1.0000000e+00
   3.3130000e+02   1.0000000e+00
   3.3140000e+02   1.0000000e+00
   3.3150000e+02   1.0000000e+00
   3.3160000e+02   1.0000000e+00
   3.3170000e+02   1.0000000e+00
   3.3180000e+02   1.0000000e+00
   3.3190000e+02   1.0000000e+00
   3.3200000e+02   1.0000000e+00
   3.3210000e+02   1.0000000e+00
   3.3220000e+02   1.0000000e+00
   3.3230000e+02   1.0000000e+00
   3.3240000e+02   1.0000000e+00
   3.3250000e+02   1.0000000e+00
   3.3260000e+02   1.0000000e+00
   3.3270000e+02   1.0000000e+00
   3.3280000e+02   1.0000000e+00
   3.3290000e+02   1.0000000e+00
   3.3300000e+02   1.0000000e+00
   3.3310000e+02   1.0000000e+00
   3.3320000e+02   1.0000000e+00
   3.3330000e+02   1.0000000e+00
   3.3340000e+02   1.0000000e+00
   3.3350000e+02   1.0000000e+00
   3.3360000e+02   1.0000000e+00
   3.3370000e+02   1.0000000e+00
   3.3380000e+02   1.0000000e+00
   3.3390000e+02   1.0000000e+00
   3.3400000e+02   1.0000000e+00
   3.3410000e+02   1.0000000e+00
   3.3420000e+02   1.0000000e+00
   3.3430000e+02   1.0000000e+00
   3.3440000e+02   1.0000000e+00
   3.3450000e+02   1.0000000e+00
   3.3460000e+02   1.0000000e+00
   3.3470000e+02   1.0000000e+00
   3.3480000e+02   1.0000000e+00
   3.3490000e+02   1.0000000e+00
   3.3500000e+02   1.0000000e+00
   3.3510000e+02   1.0000000e+00
   3.3520000e+02   1.0000000e+00
   3.3530000e+02   1.0000000e+00
   3.3540000e+02   1.0000000e+00
   3.3550000e+02   1.0000000e+00
   3.3560000e+02   1.0000000e+00
   3.3570000e+02   1.0000000e+00
   3.3580000e+02   1.0000000e+00
   3.3590000e+02   1.0000000e+00
   3.3600000e+02   1.0000000e+00
   3.3610000e+02   1.0000000e+00
   3.3620000e+02   1.0000000e+00
   3.3630000e+02   1.0000000e+00
   3.3640000e+02   1.0000000e+00
   3.3650000e+02   1.0000000e+00
   3.3660000e+02   1.0000000e+00
   3.3670000e+02   1.0000000e+00
   3.3680000e+02   1.0000000e+00
   3.3690000e+02   1.0000000e+00
   3.3700000e+02   1.0000000e+00
   3.3710000e+02   1.0000000e+00
   3.3720000e+02   1.0000000e+00
   3.3730000e+02   1.0000000e+00
   3.3740000e+02   1.0000000e+00
   3.3750000e+02   1.0000000e+00
   3.3760000e+02   1.0000000e+00
   3.3770000e+02   1.0000000e+00
   3.3780000e+02   1.0000000e+00
   3.3790000e+02   1.0000000e+00
   3.3800000e+02   1.0000000e+00
   3.3810000e+02   1.0000000e+00
   3.3820000e+02   1.0000000e+00
   3.3830000e+02   1.0000000e+00
   3.3840000e+02   1.0000000e+00
   3.3850000e+02   1.0000000e+00
   3.3860000e+02   1.0000000e+00
   3.3870000e+02   1.0000000e+00
   3.3880000e+02   1.0000000e+00
   3.3890000e+02   1.0000000e+00
   3.3900000e+02   1.0000000e+00
   3.3910000e+02   1.0000000e+00
   3.3920000e+02   1.0000000e+00
   3.3930000e+02   1.0000000e+00
   3.3940000e+02   1.0000000e+00
   3.3950000e+02   1.0000000e+00
   3.3960000e+02   1.0000000e+00
   3.3970000e+02   1.0000000e+00
   3.3980000e+02   1.0000000e+00
   3.3990000e+02   1.0000000e+00
   3.4000000e+02   1.0000000e+00
   3.4010000e+02   1.0000000e+00
   3.4020000e+02   1.0000000e+00
   3.4030000e+02   1.0000000e+00
   3.4040000e+02   1.0000000e+00
   3.4050000e+02   1.0000000e+00
   3.4060000e+02   1.0000000e+00
   3.4070000e+02   1.0000000e+00
   3.4080000e+02   1.0000000e+00
   3.4090000e+02   1.0000000e+00
   3.4100000e+02   1.0000000e+00
   3.4110000e+02   1.0000000e+00
   3.4120000e+02   1.0000000e+00
   3.4130000e+02   1.0000000e+00
   3.4140000e+02   1.0000000e+00
   3.4150000e+02   1.0000000e+00
   3.4160000e+02   1.0000000e+00
   3.4170000e+02   1.0000000e+00
   3.4180000e+02   1.0000000e+00
   3.4190000e+02   1.0000000e+00
   3.4200000e+02   1.0000000e+00
   3.4210000e+02   1.0000000e+00
   3.4220000e+02   1.0000000e+00
   3.4230000e+02   1.0000000e+00
   3.4240000e+02   1.0000000e+00
   3.4250000e+02   1.0000000e+00
   3.4260000e+02   1.0000000e+00
   3.4270000e+02   1.0000000e+00
   3.4280000e+02   1.0000000e+00
   3.4290000e+02   1.0000000e+00
   3.4300000e+02   1.0000000e+00
   3.4310000e+02   1.0000000e+00
   3.4320000e+02   1.0000000e+00
   3.4330000e+02   1.0000000e+00
   3.4340000e+02   1.0000000e+00
   3.4350000e+02   1.0000000e+00
   3.4360000e+02   1.0000000e+00
   3.4370000e+02   1.0000000e+00
   3.4380000e+02   1.0000000e+00
   3.4390000e+02   1.0000000e+00
   3.4400000e+02   1.0000000e+00
   3.4410000e+02   1.0000000e+00
   3.4420000e+02   1.0000000e+00
   3.4430000e+02   1.0000000e+00
   3.4440000e+02   1.0000000e+00
   3.4450000e+02   1.0000000e+00
   3.4460000e+02   1.0000000e+00
   3.4470000e+02   1.0000000e+00
   3.4480000e+02   1.0000000e+00
   3.4490000e+02   1.0000000e+00
   3.4500000e+02   1.0000000e+00
   3.4510000e+02   1.0000000e+00
   3.4520000e+02   1.0000000e+00
   3.4530000e+02   1.0000000e+00
   3.4540000e+02   1.0000000e+00
   3.4550000e+02   1.0000000e+00
   3.4560000e+02   1.0000000e+00
   3.4570000e+02   1.0000000e+00
   3.4580000e+02   1.0000000e+00
   3.4590000e+02   1.0000000e+00
   3.4600000e+02   1.0000000e+00
   3.4610000e+02   1.0000000e+00
   3.4620000e+02   1.0000000e+00
   3.4630000e+02   1.0000000e+00
   3.4640000e+02   1.0000000e+00
   3.4650000e+02   1.0000000e+00
   3.4660000e+02   1.0000000e+00
   3.4670000e+02   1.0000000e+00
   3.4680000e+02   1.0000000e+00
   3.4690000e+02   1.0000000e+00
   3.4700000e+02   1.0000000e+00
   3.4710000e+02   1.0000000e+00
   3.4720000e+02   1.0000000e+00
   3.4730000e+02   1.0000000e+00
   3.4740000e+02   1.0000000e+00
   3.4750000e+02   1.0000000e+00
   3.4760000e+02   1.0000000e+00
   3.4770000e+02   1.0000000e+00
   3.4780000e+02   1.0000000e+00
   3.4790000e+02   1.0000000e+00
   3.4800000e+02   1.0000000e+00
   3.4810000e+02   1.0000000e+00
   3.4820000e+02   1.0000000e+00
   3.4830000e+02   1.0000000e+00
   3.4840000e+02   1.0000000e+00
   3.4850000e+02   1.0000000e+00
   3.4860000e+02   1.0000000e+00
   3.4870000e+02   1.0000000e+00
   3.4880000e+02   1.0000000e+00
   3.4890000e+02   1.0000000e+00
   3.4900000e+02   1.0000000e+00
   3.4910000e+02   1.0000000e+00
   3.4920000e+02   1.0000000e+00
   3.4930000e+02   1.0000000e+00
   3.4940000e+02   1.0000000e+00
   3.4950000e+02   1.0000000e+00
   3.4960000e+02   1.0000000e+00
   3.4970000e+02   1.0000000e+00
   3.4980000e+02   1.0000000e+00
   3.4990000e+02   1.0000000e+00
   3.5000000e+02   1.0000000e+00
   3.5010000e+02   1.0000000e+00
   3.5020000e+02   1.0000000e+00
   3.5030000e+02   1.0000000e+00
   3.5040000e+02   1.0000000e+00
   3.5050000e+02   1.0000000e+00
   3.5060000e+02   1.0000000e+00
   3.5070000e+02   1.0000000e+00
   3.5080000e+02   1.0000000e+00
   3.5090000e+02   1.0000000e+00
   3.5100000e+02   1.0000000e+00
   3.5110000e+02   1.0000000e+00
   3.5120000e+02   1.0000000e+00
   3.5130000e+02   1.0000000e+00
   3.5140000e+02   1.0000000e+00
   3.5150000e+02   1.0000000e+00
   3.5160000e+02   1.0000000e+00
   3.5170000e+02   1.0000000e+00
   3.5180000e+02   1.0000000e+00
   3.5190000e+02   1.0000000e+00
   3.5200000e+02   1.0000000e+00
   3.5210000e+02   1.0000000e+00
   3.5220000e+02   1.0000000e+00
   3.5230000e+02   1.0000000e+00
   3.5240000e+02   1.0000000e+00
   3.5250000e+02   1.0000000e+00
   3.5260000e+02   1.0000000e+00
   3.5270000e+02   1.0000000e+00
   3.5280000e+02   1.0000000e+00
   3.5290000e+02   1.0000000e+00
   3.5300000e+02   1.0000000e+00
   3.5310000e+02   1.0000000e+00
   3.5320000e+02   1.0000000e+00
   3.5330000e+02   1.0000000e+00
   3.5340000e+02   1.0000000e+00
   3.5350000e+02   1.0000000e+00
   3.5360000e+02   1.0000000e+00
   3.5370000e+02   1.0000000e+00
   3.5380000e+02   1.0000000e+00
   3.5390000e+02   1.0000000e+00
   3.5400000e+02   1.0000000e+00
   3.5410000e+02   1.0000000e+00
   3.5420000e+02   1.0000000e+00
   3.5430000e+02   1.0000000e+00
   3.5440000e+02   1.0000000e+00
   3.5450000e+02   1.0000000e+00
   3.5460000e+02   1.0000000e+00
   3.5470000e+02   1.0000000e+00
   3.5480000e+02   1.0000000e+00
   3.5490000e+02   1.0000000e+00
   3.5500000e+02   1.0000000e+00
   3.5510000e+02   1.0000000e+00
   3.5520000e+02   1.0000000e+00
   3.5530000e+02   1.0000000e+00
   3.5540000e+02   1.0000000e+00
   3.5550000e+02   1.0000000e+00
   3.5560000e+02   1.0000000e+00
   3.5570000e+02   1.0000000e+00
   3.5580000e+02   1.0000000e+00
   3.5590000e+02   1.0000000e+00
   3.5600000e+02   1.0000000e+00
   3.5610000e+02   1.0000000e+00
   3.5620000e+02   1.0000000e+00
   3.5630000e+02   1.0000000e+00
   3.5640000e+02   1.0000000e+00
   3.5650000e+02   1.0000000e+00
   3.5660000e+02   1.0000000e+00
   3.5670000e+02   1.0000000e+00
   3.5680000e+02   1.0000000e+00
   3.5690000e+02   1.0000000e+00
   3.5700000e+02   1.0000000e+00
   3.5710000e+02   1.0000000e+00
   3.5720000e+02   1.0000000e+00
   3.5730000e+02   1.0000000e+00
   3.5740000e+02   1.0000000e+00
   3.5750000e+02   1.0000000e+00
   3.5760000e+02   1.0000000e+00
   3.5770000e+02   1.0000000e+00
   3.5780000e+02   1.0000000e+00
   3.5790000e+02   1.0000000e+00
   3.5800000e+02   1.0000000e+00
   3.5810000e+02   1.0000000e+00
   3.5820000e+02   1.0000000e+00
   3.5830000e+02   1.0000000e+00
   3.5840000e+02   1.0000000e+00
   3.5850000e+02   1.0000000e+00
   3.5860000e+02   1.0000000e+00
   3.5870000e+02   1.0000000e+00
   3.5880000e+02   1.0000000e+00
   3.5890000e+02   1.0000000e+00
   3.5900000e+02   1.0000000e+00
   3.5910000e+02   1.0000000e+00
   3.5920000e+02   1.0000000e+00
   3.5930000e+02   1.0000000e+00
   3.5940000e+02   1.0000000e+00
   3.5950000e+02   1.0000000e+00
   3.5960000e+02   1.0000000e+00
   3.5970000e+02   1.0000000e+00
   3.5980000e+02   1.0000000e+00
   3.5990000e+02   1.0000000e+00
   3.6000000e+02   1.0000000e+00
   3.6010000e+02   1.0000000e+00
   3.6020000e+02   1.0000000e+00
   3.6030000e+02   1.0000000e+00
   3.6040000e+02   1.0000000e+00
   3.6050000e+02   1.0000000e+00
   3.6060000e+02   1.0000000e+00
   3.6070000e+02   1.0000000e+00
   3.6080000e+02   1.0000000e+00
   3.6090000e+02   1.0000000e+00
   3.6100000e+02   1.0000000e+00
   3.6110000e+02   1.0000000e+00
   3.6120000e+02   1.0000000e+00
   3.6130000e+02   1.0000000e+00
   3.6140000e+02   1.0000000e+00
   3.6150000e+02   1.0000000e+00
   3.6160000e+02   1.0000000e+00
   3.6170000e+02   1.0000000e+00
   3.6180000e+02   1.0000000e+00
   3.6190000e+02   1.0000000e+00
   3.6200000e+02   1.0000000e+00
   3.6210000e+02   1.0000000e+00
   3.6220000e+02   1.0000000e+00
   3.6230000e+02   1.0000000e+00
   3.6240000e+02   1.0000000e+00
   3.6250000e+02   1.0000000e+00
   3.6260000e+02   1.0000000e+00
   3.6270000e+02   1.0000000e+00
   3.6280000e+02   1.0000000e+00
   3.6290000e+02   1.0000000e+00
   3.6300000e+02   1.0000000e+00
   3.6310000e+02   1.0000000e+00
   3.6320000e+02   1.0000000e+00
   3.6330000e+02   1.0000000e+00
   3.6340000e+02   1.0000000e+00
   3.6350000e+02   1.0000000e+00
   3.6360000e+02   1.0000000e+00
   3.6370000e+02   1.0000000e+00
   3.6380000e+02   1.0000000e+00
   3.6390000e+02   1.0000000e+00
   3.6400000e+02   1.0000000e+00
   3.6410000e+02   1.0000000e+00
   3.6420000e+02   1.0000000e+00
   3.6430000e+02   1.0000000e+00
   3.6440000e+02   1.0000000e+00
   3.6450000e+02   1.0000000e+00
   3.6460000e+02   1.0000000e+00
   3.6470000e+02   1.0000000e+00
   3.6480000e+02   1.0000000e+00
   3.6490000e+02   1.0000000e+00
   3.6500000e+02   1.0000000e+00
   3.6510000e+02   1.0000000e+00
   3.6520000e+02   1.0000000e+00
   3.6530000e+02   1.0000000e+00
   3.6540000e+02   1.0000000e+00
   3.6550000e+02   1.0000000e+00
   3.6560000e+02   1.0000000e+00
   3.6570000e+02   1.0000000e+00
   3.6580000e+02   1.0000000e+00
   3.6590000e+02   1.0000000e+00
   3.6600000e+02   1.0000000e+00
   3.6610000e+02   1.0000000e+00
   3.6620000e+02   1.0000000e+00
   3.6630000e+02   1.0000000e+00
   3.6640000e+02   1.0000000e+00
   3.6650000e+02   1.0000000e+00
   3.6660000e+02   1.0000000e+00
   3.6670000e+02   1.0000000e+00
   3.6680000e+02   1.0000000e+00
   3.6690000e+02   1.0000000e+00
   3.6700000e+02   1.0000000e+00
   3.6710000e+02   1.0000000e+00
   3.6720000e+02   1.0000000e+00
   3.6730000e+02   1.0000000e+00
   3.6740000e+02   1.0000000e+00
   3.6750000e+02   1.0000000e+00
   3.6760000e+02   1.0000000e+00
   3.6770000e+02   1.0000000e+00
   3.6780000e+02   1.0000000e+00
   3.6790000e+02   1.0000000e+00
   3.6800000e+02   1.0000000e+00
   3.6810000e+02   1.0000000e+00
   3.6820000e+02   1.0000000e+00
   3.6830000e+02   1.0000000e+00
   3.6840000e+02   1.0000000e+00
   3.6850000e+02   1.0000000e+00
   3.6860000e+02   1.0000000e+00
   3.6870000e+02   1.0000000e+00
   3.6880000e+02   1.0000000e+00
   3.6890000e+02   1.0000000e+00
   3.6900000e+02   1.0000000e+00
   3.6910000e+02   1.0000000e+00
   3.6920000e+02   1.0000000e+00
   3.6930000e+02   1.0000000e+00
   3.6940000e+02   1.0000000e+00
   3.6950000e+02   1.0000000e+00
   3.6960000e+02   1.0000000e+00
   3.6970000e+02   1.0000000e+00
   3.6980000e+02   1.0000000e+00
   3.6990000e+02   1.0000000e+00
   3.7000000e+02   1.0000000e+00
   3.7010000e+02   1.0000000e+00
   3.7020000e+02   1.0000000e+00
   3.7030000e+02   1.0000000e+00
   3.7040000e+02   1.0000000e+00
   3.7050000e+02   1.0000000e+00
   3.7060000e+02   1.0000000e+00
   3.7070000e+02   1.0000000e+00
   3.7080000e+02   1.0000000e+00
   3.7090000e+02   1.0000000e+00
   3.7100000e+02   1.0000000e+00
   3.7110000e+02   1.0000000e+00
   3.7120000e+02   1.0000000e+00
   3.7130000e+02   1.0000000e+00
   3.7140000e+02   1.0000000e+00
   3.7150000e+02   1.0000000e+00
   3.7160000e+02   1.0000000e+00
   3.7170000e+02   1.0000000e+00
   3.7180000e+02   1.0000000e+00
   3.7190000e+02   1.0000000e+00
   3.7200000e+02   1.0000000e+00
   3.7210000e+02   1.0000000e+00
   3.7220000e+02   1.0000000e+00
   3.7230000e+02   1.0000000e+00
   3.7240000e+02   1.0000000e+00
   3.7250000e+02   1.0000000e+00
   3.7260000e+02   1.0000000e+00
   3.7270000e+02   1.0000000e+00
   3.7280000e+02   1.0000000e+00
   3.7290000e+02   1.0000000e+00
   3.7300000e+02   1.0000000e+00
   3.7310000e+02   1.0000000e+00
   3.7320000e+02   1.0000000e+00
   3.7330000e+02   1.0000000e+00
   3.7340000e+02   1.0000000e+00
   3.7350000e+02   1.0000000e+00
   3.7360000e+02   1.0000000e+00
   3.7370000e+02   1.0000000e+00
   3.7380000e+02   1.0000000e+00
   3.7390000e+02   1.0000000e+00
   3.7400000e+02   1.0000000e+00
   3.7410000e+02   1.0000000e+00
   3.7420000e+02   1.0000000e+00
   3.7430000e+02   1.0000000e+00
   3.7440000e+02   1.0000000e+00
   3.7450000e+02   1.0000000e+00
   3.7460000e+02   1.0000000e+00
   3.7470000e+02   1.0000000e+00
   3.7480000e+02   1.0000000e+00
   3.7490000e+02   1.0000000e+00
   3.7500000e+02   1.0000000e+00
   3.7510000e+02   1.0000000e+00
   3.7520000e+02   1.0000000e+00
   3.7530000e+02   1.0000000e+00
   3.7540000e+02   1.0000000e+00
   3.7550000e+02   1.0000000e+00
   3.7560000e+02   1.0000000e+00
   3.7570000e+02   1.0000000e+00
   3.7580000e+02   1.0000000e+00
   3.7590000e+02   1.0000000e+00
   3.7600000e+02   1.0000000e+00
   3.7610000e+02   1.0000000e+00
   3.7620000e+02   1.0000000e+00
   3.7630000e+02   1.0000000e+00
   3.7640000e+02   1.0000000e+00
   3.7650000e+02   1.0000000e+00
   3.7660000e+02   1.0000000e+00
   3.7670000e+02   1.0000000e+00
   3.7680000e+02   1.0000000e+00
   3.7690000e+02   1.0000000e+00
   3.7700000e+02   1.0000000e+00
   3.7710000e+02   1.0000000e+00
   3.7720000e+02   1.0000000e+00
   3.7730000e+02   1.0000000e+00
   3.7740000e+02   1.0000000e+00
   3.7750000e+02   1.0000000e+00
   3.7760000e+02   1.0000000e+00
   3.7770000e+02   1.0000000e+00
   3.7780000e+02   1.0000000e+00
   3.7790000e+02   1.0000000e+00
   3.7800000e+02   1.0000000e+00
   3.7810000e+02   1.0000000e+00
   3.7820000e+02   1.0000000e+00
   3.7830000e+02   1.0000000e+00
   3.7840000e+02   1.0000000e+00
   3.7850000e+02   1.0000000e+00
   3.7860000e+02   1.0000000e+00
   3.7870000e+02   1.0000000e+00
   3.7880000e+02   1.0000000e+00
   3.7890000e+02   1.0000000e+00
   3.7900000e+02   1.0000000e+00
   3.7910000e+02   1.0000000e+00
   3.7920000e+02   1.0000000e+00
   3.7930000e+02   1.0000000e+00
   3.7940000e+02   1.0000000e+00
   3.7950000e+02   1.0000000e+00
   3.7960000e+02   1.0000000e+00
   3.7970000e+02   1.0000000e+00
   3.7980000e+02   1.0000000e+00
   3.7990000e+02   1.0000000e+00
   3.8000000e+02   1.0000000e+00
   3.8010000e+02   1.0000000e+00
   3.8020000e+02   1.0000000e+00
   3.8030000e+02   1.0000000e+00
   3.8040000e+02   1.0000000e+00
   3.8050000e+02   1.0000000e+00
   3.8060000e+02   1.0000000e+00
   3.8070000e+02   1.0000000e+00
   3.8080000e+02   1.0000000e+00
   3.8090000e+02   1.0000000e+00
   3.8100000e+02   1.0000000e+00
   3.8110000e+02   1.0000000e+00
   3.8120000e+02   1.0000000e+00
   3.8130000e+02   1.0000000e+00
   3.8140000e+02   1.0000000e+00
   3.8150000e+02   1.0000000e+00
   3.8160000e+02   1.0000000e+00
   3.8170000e+02   1.0000000e+00
   3.8180000e+02   1.0000000e+00
   3.8190000e+02   1.0000000e+00
   3.8200000e+02   1.0000000e+00
   3.8210000e+02   1.0000000e+00
   3.8220000e+02   1.0000000e+00
   3.8230000e+02   1.0000000e+00
   3.8240000e+02   1.0000000e+00
   3.8250000e+02   1.0000000e+00
   3.8260000e+02   1.0000000e+00
   3.8270000e+02   1.0000000e+00
   3.8280000e+02   1.0000000e+00
   3.8290000e+02   1.0000000e+00
   3.8300000e+02   1.0000000e+00
   3.8310000e+02   1.0000000e+00
   3.8320000e+02   1.0000000e+00
   3.8330000e+02   1.0000000e+00
   3.8340000e+02   1.0000000e+00
   3.8350000e+02   1.0000000e+00
   3.8360000e+02   1.0000000e+00
   3.8370000e+02   1.0000000e+00
   3.8380000e+02   1.0000000e+00
   3.8390000e+02   1.0000000e+00
   3.8400000e+02   1.0000000e+00
   3.8410000e+02   1.0000000e+00
   3.8420000e+02   1.0000000e+00
   3.8430000e+02   1.0000000e+00
   3.8440000e+02   1.0000000e+00
   3.8450000e+02   1.0000000e+00
   3.8460000e+02   1.0000000e+00
   3.8470000e+02   1.0000000e+00
   3.8480000e+02   1.0000000e+00
   3.8490000e+02   1.0000000e+00
   3.8500000e+02   1.0000000e+00
   3.8510000e+02   1.0000000e+00
   3.8520000e+02   1.0000000e+00
   3.8530000e+02   1.0000000e+00
   3.8540000e+02   1.0000000e+00
   3.8550000e+02   1.0000000e+00
   3.8560000e+02   1.0000000e+00
   3.8570000e+02   1.0000000e+00
   3.8580000e+02   1.0000000e+00
   3.8590000e+02   1.0000000e+00
   3.8600000e+02   1.0000000e+00
   3.8610000e+02   1.0000000e+00
   3.8620000e+02   1.0000000e+00
   3.8630000e+02   1.0000000e+00
   3.8640000e+02   1.0000000e+00
   3.8650000e+02   1.0000000e+00
   3.8660000e+02   1.0000000e+00
   3.8670000e+02   1.0000000e+00
   3.8680000e+02   1.0000000e+00
   3.8690000e+02   1.0000000e+00
   3.8700000e+02   1.0000000e+00
   3.8710000e+02   1.0000000e+00
   3.8720000e+02   1.0000000e+00
   3.8730000e+02   1.0000000e+00
   3.8740000e+02   1.0000000e+00
   3.8750000e+02   1.0000000e+00
   3.8760000e+02   1.0000000e+00
   3.8770000e+02   1.0000000e+00
   3.8780000e+02   1.0000000e+00
   3.8790000e+02   1.0000000e+00
   3.8800000e+02   1.0000000e+00
   3.8810000e+02   1.0000000e+00
   3.8820000e+02   1.0000000e+00
   3.8830000e+02   1.0000000e+00
   3.8840000e+02   1.0000000e+00
   3.8850000e+02   1.0000000e+00
   3.8860000e+02   1.0000000e+00
   3.8870000e+02   1.0000000e+00
   3.8880000e+02   1.0000000e+00
   3.8890000e+02   1.0000000e+00
   3.8900000e+02   1.0000000e+00
   3.8910000e+02   1.0000000e+00
   3.8920000e+02   1.0000000e+00
   3.8930000e+02   1.0000000e+00
   3.8940000e+02   1.0000000e+00
   3.8950000e+02   1.0000000e+00
   3.8960000e+02   1.0000000e+00
   3.8970000e+02   1.0000000e+00
   3.8980000e+02   1.0000000e+00
   3.8990000e+02   1.0000000e+00
   3.9000000e+02   1.0000000e+00
   3.9010000e+02   1.0000000e+00
   3.9020000e+02   1.0000000e+00
   3.9030000e+02   1.0000000e+00
   3.9040000e+02   1.0000000e+00
   3.9050000e+02   1.0000000e+00
   3.9060000e+02   1.0000000e+00
   3.9070000e+02   1.0000000e+00
   3.9080000e+02   1.0000000e+00
   3.9090000e+02   1.0000000e+00
   3.9100000e+02   1.0000000e+00
   3.9110000e+02   1.0000000e+00
   3.9120000e+02   1.0000000e+00
   3.9130000e+02   1.0000000e+00
   3.9140000e+02   1.0000000e+00
   3.9150000e+02   1.0000000e+00
   3.9160000e+02   1.0000000e+00
   3.9170000e+02   1.0000000e+00
   3.9180000e+02   1.0000000e+00
   3.9190000e+02   1.0000000e+00
   3.9200000e+02   1.0000000e+00
   3.9210000e+02   1.0000000e+00
   3.9220000e+02   1.0000000e+00
   3.9230000e+02   1.0000000e+00
   3.9240000e+02   1.0000000e+00
   3.9250000e+02   1.0000000e+00
   3.9260000e+02   1.0000000e+00
   3.9270000e+02   1.0000000e+00
   3.9280000e+02   1.0000000e+00
   3.9290000e+02   1.0000000e+00
   3.9300000e+02   1.0000000e+00
   3.9310000e+02   1.0000000e+00
   3.9320000e+02   1.0000000e+00
   3.9330000e+02   1.0000000e+00
   3.9340000e+02   1.0000000e+00
   3.9350000e+02   1.0000000e+00
   3.9360000e+02   1.0000000e+00
   3.9370000e+02   1.0000000e+00
   3.9380000e+02   1.0000000e+00
   3.9390000e+02   1.0000000e+00
   3.9400000e+02   1.0000000e+00
   3.9410000e+02   1.0000000e+00
   3.9420000e+02   1.0000000e+00
   3.9430000e+02   1.0000000e+00
   3.9440000e+02   1.0000000e+00
   3.9450000e+02   1.0000000e+00
   3.9460000e+02   1.0000000e+00
   3.9470000e+02   1.0000000e+00
   3.9480000e+02   1.0000000e+00
   3.9490000e+02   1.0000000e+00
   3.9500000e+02   1.0000000e+00
   3.9510000e+02   1.0000000e+00
   3.9520000e+02   1.0000000e+00
   3.9530000e+02   1.0000000e+00
   3.9540000e+02   1.0000000e+00
   3.9550000e+02   1.0000000e+00
   3.9560000e+02   1.0000000e+00
   3.9570000e+02   1.0000000e+00
   3.9580000e+02   1.0000000e+00
   3.9590000e+02   1.0000000e+00
   3.9600000e+02   1.0000000e+00
   3.9610000e+02   1.0000000e+00
   3.9620000e+02   1.0000000e+00
   3.9630000e+02   1.0000000e+00
   3.9640000e+02   1.0000000e+00
   3.9650000e+02   1.0000000e+00
   3.9660000e+02   1.0000000e+00
   3.9670000e+02   1.0000000e+00
   3.9680000e+02   1.0000000e+00
   3.9690000e+02   1.0000000e+00
   3.9700000e+02   1.0000000e+00
   3.9710000e+02   1.0000000e+00
   3.9720000e+02   1.0000000e+00
   3.9730000e+02   1.0000000e+00
   3.9740000e+02   1.0000000e+00
   3.9750000e+02   1.0000000e+00
   3.9760000e+02   1.0000000e+00
   3.9770000e+02   1.0000000e+00
   3.9780000e+02   1.0000000e+00
   3.9790000e+02   1.0000000e+00
   3.9800000e+02   1.0000000e+00
   3.9810000e+02   1.0000000e+00
   3.9820000e+02   1.0000000e+00
   3.9830000e+02   1.0000000e+00
   3.9840000e+02   1.0000000e+00
   3.9850000e+02   1.0000000e+00
   3.9860000e+02   1.0000000e+00
   3.9870000e+02   1.0000000e+00
   3.9880000e+02   1.0000000e+00
   3.9890000e+02   1.0000000e+00
   3.9900000e+02   1.0000000e+00
   3.9910000e+02   1.0000000e+00
   3.9920000e+02   1.0000000e+00
   3.9930000e+02   1.0000000e+00
   3.9940000e+02   1.0000000e+00
   3.9950000e+02   1.0000000e+00
   3.9960000e+02   1.0000000e+00
   3.9970000e+02   1.0000000e+00
   3.9980000e+02   1.0000000e+00
   3.9990000e+02   1.0000000e+00
   4.0000000e+02   1.0000000e+00


==> data/outage1_pi2_3.dat <==
   1.5000000e+00   2.3559241e-01
   1.6000000e+00   1.0516624e-02
   1.7000000e+00   4.9257269e-05
   1.8000000e+00   2.1139709e-08
   1.9000000e+00   7.8653750e-13
   2.0000000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   1.1102230e-16
   2.3200000e+01   2.8310687e-15
   2.3300000e+01   5.3901328e-14
   2.3400000e+01   8.9361851e-13
   2.3500000e+01   1.2852219e-11
   2.3600000e+01   1.6034307e-10
   2.3700000e+01   1.7358887e-09
   2.3800000e+01   1.6313716e-08
   2.3900000e+01   1.3314727e-07
   2.4000000e+01   9.4424241e-07
   2.4100000e+01   5.8220131e-06
   2.4200000e+01   3.1233598e-05
   2.4300000e+01   1.4592150e-04
   2.4400000e+01   5.9434965e-04
   2.4500000e+01   2.1133940e-03
   2.4600000e+01   6.5716227e-03
   2.4700000e+01   1.7908132e-02
   2.4800000e+01   4.2884599e-02
   2.4900000e+01   9.0563436e-02
   2.5000000e+01   1.6942587e-01
   2.5100000e+01   2.8244967e-01
   2.5200000e+01   4.2280500e-01
   2.5300000e+01   5.7383022e-01
   2.5400000e+01   7.1463987e-01
   2.5500000e+01   8.2839657e-01
   2.5600000e+01   9.0802732e-01
   2.5700000e+01   9.5632653e-01
   2.5800000e+01   9.8170990e-01
   2.5900000e+01   9.9326840e-01
   2.6000000e+01   9.9782865e-01
   2.6100000e+01   9.9938749e-01
   2.6200000e+01   9.9984916e-01
   2.6300000e+01   9.9996761e-01
   2.6400000e+01   9.9999394e-01
   2.6500000e+01   9.9999901e-01
   2.6600000e+01   9.9999986e-01
   2.6700000e+01   9.9999998e-01
   2.6800000e+01   1.0000000e+00
   2.6900000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7100000e+01   1.0000000e+00
   2.7200000e+01   1.0000000e+00
   2.7300000e+01   1.0000000e+00
   2.7400000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.7600000e+01   1.0000000e+00
   2.7700000e+01   1.0000000e+00
   2.7800000e+01   1.0000000e+00
   2.7900000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8100000e+01   1.0000000e+00
   2.8200000e+01   1.0000000e+00
   2.8300000e+01   1.0000000e+00
   2.8400000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.8600000e+01   1.0000000e+00
   2.8700000e+01   1.0000000e+00
   2.8800000e+01   1.0000000e+00
   2.8900000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9100000e+01   1.0000000e+00
   2.9200000e+01   1.0000000e+00
   2.9300000e+01   1.0000000e+00
   2.9400000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   2.9600000e+01   1.0000000e+00
   2.9700000e+01   1.0000000e+00
   2.9800000e+01   1.0000000e+00
   2.9900000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0100000e+01   1.0000000e+00
   3.0200000e+01   1.0000000e+00
   3.0300000e+01   1.0000000e+00
   3.0400000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.0600000e+01   1.0000000e+00
   3.0700000e+01   1.0000000e+00
   3.0800000e+01   1.0000000e+00
   3.0900000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1100000e+01   1.0000000e+00
   3.1200000e+01   1.0000000e+00
   3.1300000e+01   1.0000000e+00
   3.1400000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.1600000e+01   1.0000000e+00
   3.1700000e+01   1.0000000e+00
   3.1800000e+01   1.0000000e+00
   3.1900000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2100000e+01   1.0000000e+00
   3.2200000e+01   1.0000000e+00
   3.2300000e+01   1.0000000e+00
   3.2400000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.2600000e+01   1.0000000e+00
   3.2700000e+01   1.0000000e+00
   3.2800000e+01   1.0000000e+00
   3.2900000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3100000e+01   1.0000000e+00
   3.3200000e+01   1.0000000e+00
   3.3300000e+01   1.0000000e+00
   3.3400000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.3600000e+01   1.0000000e+00
   3.3700000e+01   1.0000000e+00
   3.3800000e+01   1.0000000e+00
   3.3900000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4100000e+01   1.0000000e+00
   3.4200000e+01   1.0000000e+00
   3.4300000e+01   1.0000000e+00
   3.4400000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.4600000e+01   1.0000000e+00
   3.4700000e+01   1.0000000e+00
   3.4800000e+01   1.0000000e+00
   3.4900000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5100000e+01   1.0000000e+00
   3.5200000e+01   1.0000000e+00
   3.5300000e+01   1.0000000e+00
   3.5400000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.5600000e+01   1.0000000e+00
   3.5700000e+01   1.0000000e+00
   3.5800000e+01   1.0000000e+00
   3.5900000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6100000e+01   1.0000000e+00
   3.6200000e+01   1.0000000e+00
   3.6300000e+01   1.0000000e+00
   3.6400000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.6600000e+01   1.0000000e+00
   3.6700000e+01   1.0000000e+00
   3.6800000e+01   1.0000000e+00
   3.6900000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7100000e+01   1.0000000e+00
   3.7200000e+01   1.0000000e+00
   3.7300000e+01   1.0000000e+00
   3.7400000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.7600000e+01   1.0000000e+00
   3.7700000e+01   1.0000000e+00
   3.7800000e+01   1.0000000e+00
   3.7900000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8100000e+01   1.0000000e+00
   3.8200000e+01   1.0000000e+00
   3.8300000e+01   1.0000000e+00
   3.8400000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.8600000e+01   1.0000000e+00
   3.8700000e+01   1.0000000e+00
   3.8800000e+01   1.0000000e+00
   3.8900000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9100000e+01   1.0000000e+00
   3.9200000e+01   1.0000000e+00
   3.9300000e+01   1.0000000e+00
   3.9400000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   3.9600000e+01   1.0000000e+00
   3.9700000e+01   1.0000000e+00
   3.9800000e+01   1.0000000e+00
   3.9900000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0100000e+01   1.0000000e+00
   4.0200000e+01   1.0000000e+00
   4.0300000e+01   1.0000000e+00
   4.0400000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.0600000e+01   1.0000000e+00
   4.0700000e+01   1.0000000e+00
   4.0800000e+01   1.0000000e+00
   4.0900000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1100000e+01   1.0000000e+00
   4.1200000e+01   1.0000000e+00
   4.1300000e+01   1.0000000e+00
   4.1400000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.1600000e+01   1.0000000e+00
   4.1700000e+01   1.0000000e+00
   4.1800000e+01   1.0000000e+00
   4.1900000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2100000e+01   1.0000000e+00
   4.2200000e+01   1.0000000e+00
   4.2300000e+01   1.0000000e+00
   4.2400000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.2600000e+01   1.0000000e+00
   4.2700000e+01   1.0000000e+00
   4.2800000e+01   1.0000000e+00
   4.2900000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3100000e+01   1.0000000e+00
   4.3200000e+01   1.0000000e+00
   4.3300000e+01   1.0000000e+00
   4.3400000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.3600000e+01   1.0000000e+00
   4.3700000e+01   1.0000000e+00
   4.3800000e+01   1.0000000e+00
   4.3900000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4100000e+01   1.0000000e+00
   4.4200000e+01   1.0000000e+00
   4.4300000e+01   1.0000000e+00
   4.4400000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.4600000e+01   1.0000000e+00
   4.4700000e+01   1.0000000e+00
   4.4800000e+01   1.0000000e+00
   4.4900000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5100000e+01   1.0000000e+00
   4.5200000e+01   1.0000000e+00
   4.5300000e+01   1.0000000e+00
   4.5400000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.5600000e+01   1.0000000e+00
   4.5700000e+01   1.0000000e+00
   4.5800000e+01   1.0000000e+00
   4.5900000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6100000e+01   1.0000000e+00
   4.6200000e+01   1.0000000e+00
   4.6300000e+01   1.0000000e+00
   4.6400000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.6600000e+01   1.0000000e+00
   4.6700000e+01   1.0000000e+00
   4.6800000e+01   1.0000000e+00
   4.6900000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7100000e+01   1.0000000e+00
   4.7200000e+01   1.0000000e+00
   4.7300000e+01   1.0000000e+00
   4.7400000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.7600000e+01   1.0000000e+00
   4.7700000e+01   1.0000000e+00
   4.7800000e+01   1.0000000e+00
   4.7900000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8100000e+01   1.0000000e+00
   4.8200000e+01   1.0000000e+00
   4.8300000e+01   1.0000000e+00
   4.8400000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.8600000e+01   1.0000000e+00
   4.8700000e+01   1.0000000e+00
   4.8800000e+01   1.0000000e+00
   4.8900000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9100000e+01   1.0000000e+00
   4.9200000e+01   1.0000000e+00
   4.9300000e+01   1.0000000e+00
   4.9400000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   4.9600000e+01   1.0000000e+00
   4.9700000e+01   1.0000000e+00
   4.9800000e+01   1.0000000e+00
   4.9900000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0100000e+01   1.0000000e+00
   5.0200000e+01   1.0000000e+00
   5.0300000e+01   1.0000000e+00
   5.0400000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.0600000e+01   1.0000000e+00
   5.0700000e+01   1.0000000e+00
   5.0800000e+01   1.0000000e+00
   5.0900000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1100000e+01   1.0000000e+00
   5.1200000e+01   1.0000000e+00
   5.1300000e+01   1.0000000e+00
   5.1400000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.1600000e+01   1.0000000e+00
   5.1700000e+01   1.0000000e+00
   5.1800000e+01   1.0000000e+00
   5.1900000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2100000e+01   1.0000000e+00
   5.2200000e+01   1.0000000e+00
   5.2300000e+01   1.0000000e+00
   5.2400000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.2600000e+01   1.0000000e+00
   5.2700000e+01   1.0000000e+00
   5.2800000e+01   1.0000000e+00
   5.2900000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3100000e+01   1.0000000e+00
   5.3200000e+01   1.0000000e+00
   5.3300000e+01   1.0000000e+00
   5.3400000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.3600000e+01   1.0000000e+00
   5.3700000e+01   1.0000000e+00
   5.3800000e+01   1.0000000e+00
   5.3900000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4100000e+01   1.0000000e+00
   5.4200000e+01   1.0000000e+00
   5.4300000e+01   1.0000000e+00
   5.4400000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.4600000e+01   1.0000000e+00
   5.4700000e+01   1.0000000e+00
   5.4800000e+01   1.0000000e+00
   5.4900000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5100000e+01   1.0000000e+00
   5.5200000e+01   1.0000000e+00
   5.5300000e+01   1.0000000e+00
   5.5400000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.5600000e+01   1.0000000e+00
   5.5700000e+01   1.0000000e+00
   5.5800000e+01   1.0000000e+00
   5.5900000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6100000e+01   1.0000000e+00
   5.6200000e+01   1.0000000e+00
   5.6300000e+01   1.0000000e+00
   5.6400000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.6600000e+01   1.0000000e+00
   5.6700000e+01   1.0000000e+00
   5.6800000e+01   1.0000000e+00
   5.6900000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7100000e+01   1.0000000e+00
   5.7200000e+01   1.0000000e+00
   5.7300000e+01   1.0000000e+00
   5.7400000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.7600000e+01   1.0000000e+00
   5.7700000e+01   1.0000000e+00
   5.7800000e+01   1.0000000e+00
   5.7900000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8100000e+01   1.0000000e+00
   5.8200000e+01   1.0000000e+00
   5.8300000e+01   1.0000000e+00
   5.8400000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.8600000e+01   1.0000000e+00
   5.8700000e+01   1.0000000e+00
   5.8800000e+01   1.0000000e+00
   5.8900000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9100000e+01   1.0000000e+00
   5.9200000e+01   1.0000000e+00
   5.9300000e+01   1.0000000e+00
   5.9400000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   5.9600000e+01   1.0000000e+00
   5.9700000e+01   1.0000000e+00
   5.9800000e+01   1.0000000e+00
   5.9900000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0100000e+01   1.0000000e+00
   6.0200000e+01   1.0000000e+00
   6.0300000e+01   1.0000000e+00
   6.0400000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.0600000e+01   1.0000000e+00
   6.0700000e+01   1.0000000e+00
   6.0800000e+01   1.0000000e+00
   6.0900000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1100000e+01   1.0000000e+00
   6.1200000e+01   1.0000000e+00
   6.1300000e+01   1.0000000e+00
   6.1400000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.1600000e+01   1.0000000e+00
   6.1700000e+01   1.0000000e+00
   6.1800000e+01   1.0000000e+00
   6.1900000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2100000e+01   1.0000000e+00
   6.2200000e+01   1.0000000e+00
   6.2300000e+01   1.0000000e+00
   6.2400000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.2600000e+01   1.0000000e+00
   6.2700000e+01   1.0000000e+00
   6.2800000e+01   1.0000000e+00
   6.2900000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3100000e+01   1.0000000e+00
   6.3200000e+01   1.0000000e+00
   6.3300000e+01   1.0000000e+00
   6.3400000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.3600000e+01   1.0000000e+00
   6.3700000e+01   1.0000000e+00
   6.3800000e+01   1.0000000e+00
   6.3900000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4100000e+01   1.0000000e+00
   6.4200000e+01   1.0000000e+00
   6.4300000e+01   1.0000000e+00
   6.4400000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.4600000e+01   1.0000000e+00
   6.4700000e+01   1.0000000e+00
   6.4800000e+01   1.0000000e+00
   6.4900000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5100000e+01   1.0000000e+00
   6.5200000e+01   1.0000000e+00
   6.5300000e+01   1.0000000e+00
   6.5400000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.5600000e+01   1.0000000e+00
   6.5700000e+01   1.0000000e+00
   6.5800000e+01   1.0000000e+00
   6.5900000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6100000e+01   1.0000000e+00
   6.6200000e+01   1.0000000e+00
   6.6300000e+01   1.0000000e+00
   6.6400000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.6600000e+01   1.0000000e+00
   6.6700000e+01   1.0000000e+00
   6.6800000e+01   1.0000000e+00
   6.6900000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7100000e+01   1.0000000e+00
   6.7200000e+01   1.0000000e+00
   6.7300000e+01   1.0000000e+00
   6.7400000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.7600000e+01   1.0000000e+00
   6.7700000e+01   1.0000000e+00
   6.7800000e+01   1.0000000e+00
   6.7900000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8100000e+01   1.0000000e+00
   6.8200000e+01   1.0000000e+00
   6.8300000e+01   1.0000000e+00
   6.8400000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.8600000e+01   1.0000000e+00
   6.8700000e+01   1.0000000e+00
   6.8800000e+01   1.0000000e+00
   6.8900000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9100000e+01   1.0000000e+00
   6.9200000e+01   1.0000000e+00
   6.9300000e+01   1.0000000e+00
   6.9400000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   6.9600000e+01   1.0000000e+00
   6.9700000e+01   1.0000000e+00
   6.9800000e+01   1.0000000e+00
   6.9900000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0100000e+01   1.0000000e+00
   7.0200000e+01   1.0000000e+00
   7.0300000e+01   1.0000000e+00
   7.0400000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.0600000e+01   1.0000000e+00
   7.0700000e+01   1.0000000e+00
   7.0800000e+01   1.0000000e+00
   7.0900000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1100000e+01   1.0000000e+00
   7.1200000e+01   1.0000000e+00
   7.1300000e+01   1.0000000e+00
   7.1400000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.1600000e+01   1.0000000e+00
   7.1700000e+01   1.0000000e+00
   7.1800000e+01   1.0000000e+00
   7.1900000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2100000e+01   1.0000000e+00
   7.2200000e+01   1.0000000e+00
   7.2300000e+01   1.0000000e+00
   7.2400000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.2600000e+01   1.0000000e+00
   7.2700000e+01   1.0000000e+00
   7.2800000e+01   1.0000000e+00
   7.2900000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3100000e+01   1.0000000e+00
   7.3200000e+01   1.0000000e+00
   7.3300000e+01   1.0000000e+00
   7.3400000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.3600000e+01   1.0000000e+00
   7.3700000e+01   1.0000000e+00
   7.3800000e+01   1.0000000e+00
   7.3900000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4100000e+01   1.0000000e+00
   7.4200000e+01   1.0000000e+00
   7.4300000e+01   1.0000000e+00
   7.4400000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.4600000e+01   1.0000000e+00
   7.4700000e+01   1.0000000e+00
   7.4800000e+01   1.0000000e+00
   7.4900000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5100000e+01   1.0000000e+00
   7.5200000e+01   1.0000000e+00
   7.5300000e+01   1.0000000e+00
   7.5400000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.5600000e+01   1.0000000e+00
   7.5700000e+01   1.0000000e+00
   7.5800000e+01   1.0000000e+00
   7.5900000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6100000e+01   1.0000000e+00
   7.6200000e+01   1.0000000e+00
   7.6300000e+01   1.0000000e+00
   7.6400000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.6600000e+01   1.0000000e+00
   7.6700000e+01   1.0000000e+00
   7.6800000e+01   1.0000000e+00
   7.6900000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7100000e+01   1.0000000e+00
   7.7200000e+01   1.0000000e+00
   7.7300000e+01   1.0000000e+00
   7.7400000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.7600000e+01   1.0000000e+00
   7.7700000e+01   1.0000000e+00
   7.7800000e+01   1.0000000e+00
   7.7900000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8100000e+01   1.0000000e+00
   7.8200000e+01   1.0000000e+00
   7.8300000e+01   1.0000000e+00
   7.8400000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.8600000e+01   1.0000000e+00
   7.8700000e+01   1.0000000e+00
   7.8800000e+01   1.0000000e+00
   7.8900000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9100000e+01   1.0000000e+00
   7.9200000e+01   1.0000000e+00
   7.9300000e+01   1.0000000e+00
   7.9400000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   7.9600000e+01   1.0000000e+00
   7.9700000e+01   1.0000000e+00
   7.9800000e+01   1.0000000e+00
   7.9900000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0100000e+01   1.0000000e+00
   8.0200000e+01   1.0000000e+00
   8.0300000e+01   1.0000000e+00
   8.0400000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.0600000e+01   1.0000000e+00
   8.0700000e+01   1.0000000e+00
   8.0800000e+01   1.0000000e+00
   8.0900000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1100000e+01   1.0000000e+00
   8.1200000e+01   1.0000000e+00
   8.1300000e+01   1.0000000e+00
   8.1400000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.1600000e+01   1.0000000e+00
   8.1700000e+01   1.0000000e+00
   8.1800000e+01   1.0000000e+00
   8.1900000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2100000e+01   1.0000000e+00
   8.2200000e+01   1.0000000e+00
   8.2300000e+01   1.0000000e+00
   8.2400000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.2600000e+01   1.0000000e+00
   8.2700000e+01   1.0000000e+00
   8.2800000e+01   1.0000000e+00
   8.2900000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3100000e+01   1.0000000e+00
   8.3200000e+01   1.0000000e+00
   8.3300000e+01   1.0000000e+00
   8.3400000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.3600000e+01   1.0000000e+00
   8.3700000e+01   1.0000000e+00
   8.3800000e+01   1.0000000e+00
   8.3900000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4100000e+01   1.0000000e+00
   8.4200000e+01   1.0000000e+00
   8.4300000e+01   1.0000000e+00
   8.4400000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.4600000e+01   1.0000000e+00
   8.4700000e+01   1.0000000e+00
   8.4800000e+01   1.0000000e+00
   8.4900000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5100000e+01   1.0000000e+00
   8.5200000e+01   1.0000000e+00
   8.5300000e+01   1.0000000e+00
   8.5400000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.5600000e+01   1.0000000e+00
   8.5700000e+01   1.0000000e+00
   8.5800000e+01   1.0000000e+00
   8.5900000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6100000e+01   1.0000000e+00
   8.6200000e+01   1.0000000e+00
   8.6300000e+01   1.0000000e+00
   8.6400000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.6600000e+01   1.0000000e+00
   8.6700000e+01   1.0000000e+00
   8.6800000e+01   1.0000000e+00
   8.6900000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7100000e+01   1.0000000e+00
   8.7200000e+01   1.0000000e+00
   8.7300000e+01   1.0000000e+00
   8.7400000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.7600000e+01   1.0000000e+00
   8.7700000e+01   1.0000000e+00
   8.7800000e+01   1.0000000e+00
   8.7900000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8100000e+01   1.0000000e+00
   8.8200000e+01   1.0000000e+00
   8.8300000e+01   1.0000000e+00
   8.8400000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.8600000e+01   1.0000000e+00
   8.8700000e+01   1.0000000e+00
   8.8800000e+01   1.0000000e+00
   8.8900000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9100000e+01   1.0000000e+00
   8.9200000e+01   1.0000000e+00
   8.9300000e+01   1.0000000e+00
   8.9400000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   8.9600000e+01   1.0000000e+00
   8.9700000e+01   1.0000000e+00
   8.9800000e+01   1.0000000e+00
   8.9900000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0100000e+01   1.0000000e+00
   9.0200000e+01   1.0000000e+00
   9.0300000e+01   1.0000000e+00
   9.0400000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.0600000e+01   1.0000000e+00
   9.0700000e+01   1.0000000e+00
   9.0800000e+01   1.0000000e+00
   9.0900000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1100000e+01   1.0000000e+00
   9.1200000e+01   1.0000000e+00
   9.1300000e+01   1.0000000e+00
   9.1400000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.1600000e+01   1.0000000e+00
   9.1700000e+01   1.0000000e+00
   9.1800000e+01   1.0000000e+00
   9.1900000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2100000e+01   1.0000000e+00
   9.2200000e+01   1.0000000e+00
   9.2300000e+01   1.0000000e+00
   9.2400000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.2600000e+01   1.0000000e+00
   9.2700000e+01   1.0000000e+00
   9.2800000e+01   1.0000000e+00
   9.2900000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3100000e+01   1.0000000e+00
   9.3200000e+01   1.0000000e+00
   9.3300000e+01   1.0000000e+00
   9.3400000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.3600000e+01   1.0000000e+00
   9.3700000e+01   1.0000000e+00
   9.3800000e+01   1.0000000e+00
   9.3900000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4100000e+01   1.0000000e+00
   9.4200000e+01   1.0000000e+00
   9.4300000e+01   1.0000000e+00
   9.4400000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.4600000e+01   1.0000000e+00
   9.4700000e+01   1.0000000e+00
   9.4800000e+01   1.0000000e+00
   9.4900000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5100000e+01   1.0000000e+00
   9.5200000e+01   1.0000000e+00
   9.5300000e+01   1.0000000e+00
   9.5400000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.5600000e+01   1.0000000e+00
   9.5700000e+01   1.0000000e+00
   9.5800000e+01   1.0000000e+00
   9.5900000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6100000e+01   1.0000000e+00
   9.6200000e+01   1.0000000e+00
   9.6300000e+01   1.0000000e+00
   9.6400000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.6600000e+01   1.0000000e+00
   9.6700000e+01   1.0000000e+00
   9.6800000e+01   1.0000000e+00
   9.6900000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7100000e+01   1.0000000e+00
   9.7200000e+01   1.0000000e+00
   9.7300000e+01   1.0000000e+00
   9.7400000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.7600000e+01   1.0000000e+00
   9.7700000e+01   1.0000000e+00
   9.7800000e+01   1.0000000e+00
   9.7900000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8100000e+01   1.0000000e+00
   9.8200000e+01   1.0000000e+00
   9.8300000e+01   1.0000000e+00
   9.8400000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.8600000e+01   1.0000000e+00
   9.8700000e+01   1.0000000e+00
   9.8800000e+01   1.0000000e+00
   9.8900000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9100000e+01   1.0000000e+00
   9.9200000e+01   1.0000000e+00
   9.9300000e+01   1.0000000e+00
   9.9400000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   9.9600000e+01   1.0000000e+00
   9.9700000e+01   1.0000000e+00
   9.9800000e+01   1.0000000e+00
   9.9900000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00
   1.0010000e+02   1.0000000e+00
   1.0020000e+02   1.0000000e+00
   1.0030000e+02   1.0000000e+00
   1.0040000e+02   1.0000000e+00
   1.0050000e+02   1.0000000e+00
   1.0060000e+02   1.0000000e+00
   1.0070000e+02   1.0000000e+00
   1.0080000e+02   1.0000000e+00
   1.0090000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0110000e+02   1.0000000e+00
   1.0120000e+02   1.0000000e+00
   1.0130000e+02   1.0000000e+00
   1.0140000e+02   1.0000000e+00
   1.0150000e+02   1.0000000e+00
   1.0160000e+02   1.0000000e+00
   1.0170000e+02   1.0000000e+00
   1.0180000e+02   1.0000000e+00
   1.0190000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0210000e+02   1.0000000e+00
   1.0220000e+02   1.0000000e+00
   1.0230000e+02   1.0000000e+00
   1.0240000e+02   1.0000000e+00
   1.0250000e+02   1.0000000e+00
   1.0260000e+02   1.0000000e+00
   1.0270000e+02   1.0000000e+00
   1.0280000e+02   1.0000000e+00
   1.0290000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0310000e+02   1.0000000e+00
   1.0320000e+02   1.0000000e+00
   1.0330000e+02   1.0000000e+00
   1.0340000e+02   1.0000000e+00
   1.0350000e+02   1.0000000e+00
   1.0360000e+02   1.0000000e+00
   1.0370000e+02   1.0000000e+00
   1.0380000e+02   1.0000000e+00
   1.0390000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0410000e+02   1.0000000e+00
   1.0420000e+02   1.0000000e+00
   1.0430000e+02   1.0000000e+00
   1.0440000e+02   1.0000000e+00
   1.0450000e+02   1.0000000e+00
   1.0460000e+02   1.0000000e+00
   1.0470000e+02   1.0000000e+00
   1.0480000e+02   1.0000000e+00
   1.0490000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0510000e+02   1.0000000e+00
   1.0520000e+02   1.0000000e+00
   1.0530000e+02   1.0000000e+00
   1.0540000e+02   1.0000000e+00
   1.0550000e+02   1.0000000e+00
   1.0560000e+02   1.0000000e+00
   1.0570000e+02   1.0000000e+00
   1.0580000e+02   1.0000000e+00
   1.0590000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0610000e+02   1.0000000e+00
   1.0620000e+02   1.0000000e+00
   1.0630000e+02   1.0000000e+00
   1.0640000e+02   1.0000000e+00
   1.0650000e+02   1.0000000e+00
   1.0660000e+02   1.0000000e+00
   1.0670000e+02   1.0000000e+00
   1.0680000e+02   1.0000000e+00
   1.0690000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0710000e+02   1.0000000e+00
   1.0720000e+02   1.0000000e+00
   1.0730000e+02   1.0000000e+00
   1.0740000e+02   1.0000000e+00
   1.0750000e+02   1.0000000e+00
   1.0760000e+02   1.0000000e+00
   1.0770000e+02   1.0000000e+00
   1.0780000e+02   1.0000000e+00
   1.0790000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0810000e+02   1.0000000e+00
   1.0820000e+02   1.0000000e+00
   1.0830000e+02   1.0000000e+00
   1.0840000e+02   1.0000000e+00
   1.0850000e+02   1.0000000e+00
   1.0860000e+02   1.0000000e+00
   1.0870000e+02   1.0000000e+00
   1.0880000e+02   1.0000000e+00
   1.0890000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.0910000e+02   1.0000000e+00
   1.0920000e+02   1.0000000e+00
   1.0930000e+02   1.0000000e+00
   1.0940000e+02   1.0000000e+00
   1.0950000e+02   1.0000000e+00
   1.0960000e+02   1.0000000e+00
   1.0970000e+02   1.0000000e+00
   1.0980000e+02   1.0000000e+00
   1.0990000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1010000e+02   1.0000000e+00
   1.1020000e+02   1.0000000e+00
   1.1030000e+02   1.0000000e+00
   1.1040000e+02   1.0000000e+00
   1.1050000e+02   1.0000000e+00
   1.1060000e+02   1.0000000e+00
   1.1070000e+02   1.0000000e+00
   1.1080000e+02   1.0000000e+00
   1.1090000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1110000e+02   1.0000000e+00
   1.1120000e+02   1.0000000e+00
   1.1130000e+02   1.0000000e+00
   1.1140000e+02   1.0000000e+00
   1.1150000e+02   1.0000000e+00
   1.1160000e+02   1.0000000e+00
   1.1170000e+02   1.0000000e+00
   1.1180000e+02   1.0000000e+00
   1.1190000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1210000e+02   1.0000000e+00
   1.1220000e+02   1.0000000e+00
   1.1230000e+02   1.0000000e+00
   1.1240000e+02   1.0000000e+00
   1.1250000e+02   1.0000000e+00
   1.1260000e+02   1.0000000e+00
   1.1270000e+02   1.0000000e+00
   1.1280000e+02   1.0000000e+00
   1.1290000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1310000e+02   1.0000000e+00
   1.1320000e+02   1.0000000e+00
   1.1330000e+02   1.0000000e+00
   1.1340000e+02   1.0000000e+00
   1.1350000e+02   1.0000000e+00
   1.1360000e+02   1.0000000e+00
   1.1370000e+02   1.0000000e+00
   1.1380000e+02   1.0000000e+00
   1.1390000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1410000e+02   1.0000000e+00
   1.1420000e+02   1.0000000e+00
   1.1430000e+02   1.0000000e+00
   1.1440000e+02   1.0000000e+00
   1.1450000e+02   1.0000000e+00
   1.1460000e+02   1.0000000e+00
   1.1470000e+02   1.0000000e+00
   1.1480000e+02   1.0000000e+00
   1.1490000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1510000e+02   1.0000000e+00
   1.1520000e+02   1.0000000e+00
   1.1530000e+02   1.0000000e+00
   1.1540000e+02   1.0000000e+00
   1.1550000e+02   1.0000000e+00
   1.1560000e+02   1.0000000e+00
   1.1570000e+02   1.0000000e+00
   1.1580000e+02   1.0000000e+00
   1.1590000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1610000e+02   1.0000000e+00
   1.1620000e+02   1.0000000e+00
   1.1630000e+02   1.0000000e+00
   1.1640000e+02   1.0000000e+00
   1.1650000e+02   1.0000000e+00
   1.1660000e+02   1.0000000e+00
   1.1670000e+02   1.0000000e+00
   1.1680000e+02   1.0000000e+00
   1.1690000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1710000e+02   1.0000000e+00
   1.1720000e+02   1.0000000e+00
   1.1730000e+02   1.0000000e+00
   1.1740000e+02   1.0000000e+00
   1.1750000e+02   1.0000000e+00
   1.1760000e+02   1.0000000e+00
   1.1770000e+02   1.0000000e+00
   1.1780000e+02   1.0000000e+00
   1.1790000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1810000e+02   1.0000000e+00
   1.1820000e+02   1.0000000e+00
   1.1830000e+02   1.0000000e+00
   1.1840000e+02   1.0000000e+00
   1.1850000e+02   1.0000000e+00
   1.1860000e+02   1.0000000e+00
   1.1870000e+02   1.0000000e+00
   1.1880000e+02   1.0000000e+00
   1.1890000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.1910000e+02   1.0000000e+00
   1.1920000e+02   1.0000000e+00
   1.1930000e+02   1.0000000e+00
   1.1940000e+02   1.0000000e+00
   1.1950000e+02   1.0000000e+00
   1.1960000e+02   1.0000000e+00
   1.1970000e+02   1.0000000e+00
   1.1980000e+02   1.0000000e+00
   1.1990000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2010000e+02   1.0000000e+00
   1.2020000e+02   1.0000000e+00
   1.2030000e+02   1.0000000e+00
   1.2040000e+02   1.0000000e+00
   1.2050000e+02   1.0000000e+00
   1.2060000e+02   1.0000000e+00
   1.2070000e+02   1.0000000e+00
   1.2080000e+02   1.0000000e+00
   1.2090000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2110000e+02   1.0000000e+00
   1.2120000e+02   1.0000000e+00
   1.2130000e+02   1.0000000e+00
   1.2140000e+02   1.0000000e+00
   1.2150000e+02   1.0000000e+00
   1.2160000e+02   1.0000000e+00
   1.2170000e+02   1.0000000e+00
   1.2180000e+02   1.0000000e+00
   1.2190000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2210000e+02   1.0000000e+00
   1.2220000e+02   1.0000000e+00
   1.2230000e+02   1.0000000e+00
   1.2240000e+02   1.0000000e+00
   1.2250000e+02   1.0000000e+00
   1.2260000e+02   1.0000000e+00
   1.2270000e+02   1.0000000e+00
   1.2280000e+02   1.0000000e+00
   1.2290000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2310000e+02   1.0000000e+00
   1.2320000e+02   1.0000000e+00
   1.2330000e+02   1.0000000e+00
   1.2340000e+02   1.0000000e+00
   1.2350000e+02   1.0000000e+00
   1.2360000e+02   1.0000000e+00
   1.2370000e+02   1.0000000e+00
   1.2380000e+02   1.0000000e+00
   1.2390000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2410000e+02   1.0000000e+00
   1.2420000e+02   1.0000000e+00
   1.2430000e+02   1.0000000e+00
   1.2440000e+02   1.0000000e+00
   1.2450000e+02   1.0000000e+00
   1.2460000e+02   1.0000000e+00
   1.2470000e+02   1.0000000e+00
   1.2480000e+02   1.0000000e+00
   1.2490000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2510000e+02   1.0000000e+00
   1.2520000e+02   1.0000000e+00
   1.2530000e+02   1.0000000e+00
   1.2540000e+02   1.0000000e+00
   1.2550000e+02   1.0000000e+00
   1.2560000e+02   1.0000000e+00
   1.2570000e+02   1.0000000e+00
   1.2580000e+02   1.0000000e+00
   1.2590000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2610000e+02   1.0000000e+00
   1.2620000e+02   1.0000000e+00
   1.2630000e+02   1.0000000e+00
   1.2640000e+02   1.0000000e+00
   1.2650000e+02   1.0000000e+00
   1.2660000e+02   1.0000000e+00
   1.2670000e+02   1.0000000e+00
   1.2680000e+02   1.0000000e+00
   1.2690000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2710000e+02   1.0000000e+00
   1.2720000e+02   1.0000000e+00
   1.2730000e+02   1.0000000e+00
   1.2740000e+02   1.0000000e+00
   1.2750000e+02   1.0000000e+00
   1.2760000e+02   1.0000000e+00
   1.2770000e+02   1.0000000e+00
   1.2780000e+02   1.0000000e+00
   1.2790000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2810000e+02   1.0000000e+00
   1.2820000e+02   1.0000000e+00
   1.2830000e+02   1.0000000e+00
   1.2840000e+02   1.0000000e+00
   1.2850000e+02   1.0000000e+00
   1.2860000e+02   1.0000000e+00
   1.2870000e+02   1.0000000e+00
   1.2880000e+02   1.0000000e+00
   1.2890000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.2910000e+02   1.0000000e+00
   1.2920000e+02   1.0000000e+00
   1.2930000e+02   1.0000000e+00
   1.2940000e+02   1.0000000e+00
   1.2950000e+02   1.0000000e+00
   1.2960000e+02   1.0000000e+00
   1.2970000e+02   1.0000000e+00
   1.2980000e+02   1.0000000e+00
   1.2990000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3010000e+02   1.0000000e+00
   1.3020000e+02   1.0000000e+00
   1.3030000e+02   1.0000000e+00
   1.3040000e+02   1.0000000e+00
   1.3050000e+02   1.0000000e+00
   1.3060000e+02   1.0000000e+00
   1.3070000e+02   1.0000000e+00
   1.3080000e+02   1.0000000e+00
   1.3090000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3110000e+02   1.0000000e+00
   1.3120000e+02   1.0000000e+00
   1.3130000e+02   1.0000000e+00
   1.3140000e+02   1.0000000e+00
   1.3150000e+02   1.0000000e+00
   1.3160000e+02   1.0000000e+00
   1.3170000e+02   1.0000000e+00
   1.3180000e+02   1.0000000e+00
   1.3190000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3210000e+02   1.0000000e+00
   1.3220000e+02   1.0000000e+00
   1.3230000e+02   1.0000000e+00
   1.3240000e+02   1.0000000e+00
   1.3250000e+02   1.0000000e+00
   1.3260000e+02   1.0000000e+00
   1.3270000e+02   1.0000000e+00
   1.3280000e+02   1.0000000e+00
   1.3290000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3310000e+02   1.0000000e+00
   1.3320000e+02   1.0000000e+00
   1.3330000e+02   1.0000000e+00
   1.3340000e+02   1.0000000e+00
   1.3350000e+02   1.0000000e+00
   1.3360000e+02   1.0000000e+00
   1.3370000e+02   1.0000000e+00
   1.3380000e+02   1.0000000e+00
   1.3390000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3410000e+02   1.0000000e+00
   1.3420000e+02   1.0000000e+00
   1.3430000e+02   1.0000000e+00
   1.3440000e+02   1.0000000e+00
   1.3450000e+02   1.0000000e+00
   1.3460000e+02   1.0000000e+00
   1.3470000e+02   1.0000000e+00
   1.3480000e+02   1.0000000e+00
   1.3490000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3510000e+02   1.0000000e+00
   1.3520000e+02   1.0000000e+00
   1.3530000e+02   1.0000000e+00
   1.3540000e+02   1.0000000e+00
   1.3550000e+02   1.0000000e+00
   1.3560000e+02   1.0000000e+00
   1.3570000e+02   1.0000000e+00
   1.3580000e+02   1.0000000e+00
   1.3590000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3610000e+02   1.0000000e+00
   1.3620000e+02   1.0000000e+00
   1.3630000e+02   1.0000000e+00
   1.3640000e+02   1.0000000e+00
   1.3650000e+02   1.0000000e+00
   1.3660000e+02   1.0000000e+00
   1.3670000e+02   1.0000000e+00
   1.3680000e+02   1.0000000e+00
   1.3690000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3710000e+02   1.0000000e+00
   1.3720000e+02   1.0000000e+00
   1.3730000e+02   1.0000000e+00
   1.3740000e+02   1.0000000e+00
   1.3750000e+02   1.0000000e+00
   1.3760000e+02   1.0000000e+00
   1.3770000e+02   1.0000000e+00
   1.3780000e+02   1.0000000e+00
   1.3790000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3810000e+02   1.0000000e+00
   1.3820000e+02   1.0000000e+00
   1.3830000e+02   1.0000000e+00
   1.3840000e+02   1.0000000e+00
   1.3850000e+02   1.0000000e+00
   1.3860000e+02   1.0000000e+00
   1.3870000e+02   1.0000000e+00
   1.3880000e+02   1.0000000e+00
   1.3890000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.3910000e+02   1.0000000e+00
   1.3920000e+02   1.0000000e+00
   1.3930000e+02   1.0000000e+00
   1.3940000e+02   1.0000000e+00
   1.3950000e+02   1.0000000e+00
   1.3960000e+02   1.0000000e+00
   1.3970000e+02   1.0000000e+00
   1.3980000e+02   1.0000000e+00
   1.3990000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4010000e+02   1.0000000e+00
   1.4020000e+02   1.0000000e+00
   1.4030000e+02   1.0000000e+00
   1.4040000e+02   1.0000000e+00
   1.4050000e+02   1.0000000e+00
   1.4060000e+02   1.0000000e+00
   1.4070000e+02   1.0000000e+00
   1.4080000e+02   1.0000000e+00
   1.4090000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4110000e+02   1.0000000e+00
   1.4120000e+02   1.0000000e+00
   1.4130000e+02   1.0000000e+00
   1.4140000e+02   1.0000000e+00
   1.4150000e+02   1.0000000e+00
   1.4160000e+02   1.0000000e+00
   1.4170000e+02   1.0000000e+00
   1.4180000e+02   1.0000000e+00
   1.4190000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4210000e+02   1.0000000e+00
   1.4220000e+02   1.0000000e+00
   1.4230000e+02   1.0000000e+00
   1.4240000e+02   1.0000000e+00
   1.4250000e+02   1.0000000e+00
   1.4260000e+02   1.0000000e+00
   1.4270000e+02   1.0000000e+00
   1.4280000e+02   1.0000000e+00
   1.4290000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4310000e+02   1.0000000e+00
   1.4320000e+02   1.0000000e+00
   1.4330000e+02   1.0000000e+00
   1.4340000e+02   1.0000000e+00
   1.4350000e+02   1.0000000e+00
   1.4360000e+02   1.0000000e+00
   1.4370000e+02   1.0000000e+00
   1.4380000e+02   1.0000000e+00
   1.4390000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4410000e+02   1.0000000e+00
   1.4420000e+02   1.0000000e+00
   1.4430000e+02   1.0000000e+00
   1.4440000e+02   1.0000000e+00
   1.4450000e+02   1.0000000e+00
   1.4460000e+02   1.0000000e+00
   1.4470000e+02   1.0000000e+00
   1.4480000e+02   1.0000000e+00
   1.4490000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4510000e+02   1.0000000e+00
   1.4520000e+02   1.0000000e+00
   1.4530000e+02   1.0000000e+00
   1.4540000e+02   1.0000000e+00
   1.4550000e+02   1.0000000e+00
   1.4560000e+02   1.0000000e+00
   1.4570000e+02   1.0000000e+00
   1.4580000e+02   1.0000000e+00
   1.4590000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4610000e+02   1.0000000e+00
   1.4620000e+02   1.0000000e+00
   1.4630000e+02   1.0000000e+00
   1.4640000e+02   1.0000000e+00
   1.4650000e+02   1.0000000e+00
   1.4660000e+02   1.0000000e+00
   1.4670000e+02   1.0000000e+00
   1.4680000e+02   1.0000000e+00
   1.4690000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4710000e+02   1.0000000e+00
   1.4720000e+02   1.0000000e+00
   1.4730000e+02   1.0000000e+00
   1.4740000e+02   1.0000000e+00
   1.4750000e+02   1.0000000e+00
   1.4760000e+02   1.0000000e+00
   1.4770000e+02   1.0000000e+00
   1.4780000e+02   1.0000000e+00
   1.4790000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4810000e+02   1.0000000e+00
   1.4820000e+02   1.0000000e+00
   1.4830000e+02   1.0000000e+00
   1.4840000e+02   1.0000000e+00
   1.4850000e+02   1.0000000e+00
   1.4860000e+02   1.0000000e+00
   1.4870000e+02   1.0000000e+00
   1.4880000e+02   1.0000000e+00
   1.4890000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.4910000e+02   1.0000000e+00
   1.4920000e+02   1.0000000e+00
   1.4930000e+02   1.0000000e+00
   1.4940000e+02   1.0000000e+00
   1.4950000e+02   1.0000000e+00
   1.4960000e+02   1.0000000e+00
   1.4970000e+02   1.0000000e+00
   1.4980000e+02   1.0000000e+00
   1.4990000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5010000e+02   1.0000000e+00
   1.5020000e+02   1.0000000e+00
   1.5030000e+02   1.0000000e+00
   1.5040000e+02   1.0000000e+00
   1.5050000e+02   1.0000000e+00
   1.5060000e+02   1.0000000e+00
   1.5070000e+02   1.0000000e+00
   1.5080000e+02   1.0000000e+00
   1.5090000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5110000e+02   1.0000000e+00
   1.5120000e+02   1.0000000e+00
   1.5130000e+02   1.0000000e+00
   1.5140000e+02   1.0000000e+00
   1.5150000e+02   1.0000000e+00
   1.5160000e+02   1.0000000e+00
   1.5170000e+02   1.0000000e+00
   1.5180000e+02   1.0000000e+00
   1.5190000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5210000e+02   1.0000000e+00
   1.5220000e+02   1.0000000e+00
   1.5230000e+02   1.0000000e+00
   1.5240000e+02   1.0000000e+00
   1.5250000e+02   1.0000000e+00
   1.5260000e+02   1.0000000e+00
   1.5270000e+02   1.0000000e+00
   1.5280000e+02   1.0000000e+00
   1.5290000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5310000e+02   1.0000000e+00
   1.5320000e+02   1.0000000e+00
   1.5330000e+02   1.0000000e+00
   1.5340000e+02   1.0000000e+00
   1.5350000e+02   1.0000000e+00
   1.5360000e+02   1.0000000e+00
   1.5370000e+02   1.0000000e+00
   1.5380000e+02   1.0000000e+00
   1.5390000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5410000e+02   1.0000000e+00
   1.5420000e+02   1.0000000e+00
   1.5430000e+02   1.0000000e+00
   1.5440000e+02   1.0000000e+00
   1.5450000e+02   1.0000000e+00
   1.5460000e+02   1.0000000e+00
   1.5470000e+02   1.0000000e+00
   1.5480000e+02   1.0000000e+00
   1.5490000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5510000e+02   1.0000000e+00
   1.5520000e+02   1.0000000e+00
   1.5530000e+02   1.0000000e+00
   1.5540000e+02   1.0000000e+00
   1.5550000e+02   1.0000000e+00
   1.5560000e+02   1.0000000e+00
   1.5570000e+02   1.0000000e+00
   1.5580000e+02   1.0000000e+00
   1.5590000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5610000e+02   1.0000000e+00
   1.5620000e+02   1.0000000e+00
   1.5630000e+02   1.0000000e+00
   1.5640000e+02   1.0000000e+00
   1.5650000e+02   1.0000000e+00
   1.5660000e+02   1.0000000e+00
   1.5670000e+02   1.0000000e+00
   1.5680000e+02   1.0000000e+00
   1.5690000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5710000e+02   1.0000000e+00
   1.5720000e+02   1.0000000e+00
   1.5730000e+02   1.0000000e+00
   1.5740000e+02   1.0000000e+00
   1.5750000e+02   1.0000000e+00
   1.5760000e+02   1.0000000e+00
   1.5770000e+02   1.0000000e+00
   1.5780000e+02   1.0000000e+00
   1.5790000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5810000e+02   1.0000000e+00
   1.5820000e+02   1.0000000e+00
   1.5830000e+02   1.0000000e+00
   1.5840000e+02   1.0000000e+00
   1.5850000e+02   1.0000000e+00
   1.5860000e+02   1.0000000e+00
   1.5870000e+02   1.0000000e+00
   1.5880000e+02   1.0000000e+00
   1.5890000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.5910000e+02   1.0000000e+00
   1.5920000e+02   1.0000000e+00
   1.5930000e+02   1.0000000e+00
   1.5940000e+02   1.0000000e+00
   1.5950000e+02   1.0000000e+00
   1.5960000e+02   1.0000000e+00
   1.5970000e+02   1.0000000e+00
   1.5980000e+02   1.0000000e+00
   1.5990000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6010000e+02   1.0000000e+00
   1.6020000e+02   1.0000000e+00
   1.6030000e+02   1.0000000e+00
   1.6040000e+02   1.0000000e+00
   1.6050000e+02   1.0000000e+00
   1.6060000e+02   1.0000000e+00
   1.6070000e+02   1.0000000e+00
   1.6080000e+02   1.0000000e+00
   1.6090000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6110000e+02   1.0000000e+00
   1.6120000e+02   1.0000000e+00
   1.6130000e+02   1.0000000e+00
   1.6140000e+02   1.0000000e+00
   1.6150000e+02   1.0000000e+00
   1.6160000e+02   1.0000000e+00
   1.6170000e+02   1.0000000e+00
   1.6180000e+02   1.0000000e+00
   1.6190000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6210000e+02   1.0000000e+00
   1.6220000e+02   1.0000000e+00
   1.6230000e+02   1.0000000e+00
   1.6240000e+02   1.0000000e+00
   1.6250000e+02   1.0000000e+00
   1.6260000e+02   1.0000000e+00
   1.6270000e+02   1.0000000e+00
   1.6280000e+02   1.0000000e+00
   1.6290000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6310000e+02   1.0000000e+00
   1.6320000e+02   1.0000000e+00
   1.6330000e+02   1.0000000e+00
   1.6340000e+02   1.0000000e+00
   1.6350000e+02   1.0000000e+00
   1.6360000e+02   1.0000000e+00
   1.6370000e+02   1.0000000e+00
   1.6380000e+02   1.0000000e+00
   1.6390000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6410000e+02   1.0000000e+00
   1.6420000e+02   1.0000000e+00
   1.6430000e+02   1.0000000e+00
   1.6440000e+02   1.0000000e+00
   1.6450000e+02   1.0000000e+00
   1.6460000e+02   1.0000000e+00
   1.6470000e+02   1.0000000e+00
   1.6480000e+02   1.0000000e+00
   1.6490000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6510000e+02   1.0000000e+00
   1.6520000e+02   1.0000000e+00
   1.6530000e+02   1.0000000e+00
   1.6540000e+02   1.0000000e+00
   1.6550000e+02   1.0000000e+00
   1.6560000e+02   1.0000000e+00
   1.6570000e+02   1.0000000e+00
   1.6580000e+02   1.0000000e+00
   1.6590000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6610000e+02   1.0000000e+00
   1.6620000e+02   1.0000000e+00
   1.6630000e+02   1.0000000e+00
   1.6640000e+02   1.0000000e+00
   1.6650000e+02   1.0000000e+00
   1.6660000e+02   1.0000000e+00
   1.6670000e+02   1.0000000e+00
   1.6680000e+02   1.0000000e+00
   1.6690000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6710000e+02   1.0000000e+00
   1.6720000e+02   1.0000000e+00
   1.6730000e+02   1.0000000e+00
   1.6740000e+02   1.0000000e+00
   1.6750000e+02   1.0000000e+00
   1.6760000e+02   1.0000000e+00
   1.6770000e+02   1.0000000e+00
   1.6780000e+02   1.0000000e+00
   1.6790000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6810000e+02   1.0000000e+00
   1.6820000e+02   1.0000000e+00
   1.6830000e+02   1.0000000e+00
   1.6840000e+02   1.0000000e+00
   1.6850000e+02   1.0000000e+00
   1.6860000e+02   1.0000000e+00
   1.6870000e+02   1.0000000e+00
   1.6880000e+02   1.0000000e+00
   1.6890000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.6910000e+02   1.0000000e+00
   1.6920000e+02   1.0000000e+00
   1.6930000e+02   1.0000000e+00
   1.6940000e+02   1.0000000e+00
   1.6950000e+02   1.0000000e+00
   1.6960000e+02   1.0000000e+00
   1.6970000e+02   1.0000000e+00
   1.6980000e+02   1.0000000e+00
   1.6990000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7010000e+02   1.0000000e+00
   1.7020000e+02   1.0000000e+00
   1.7030000e+02   1.0000000e+00
   1.7040000e+02   1.0000000e+00
   1.7050000e+02   1.0000000e+00
   1.7060000e+02   1.0000000e+00
   1.7070000e+02   1.0000000e+00
   1.7080000e+02   1.0000000e+00
   1.7090000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7110000e+02   1.0000000e+00
   1.7120000e+02   1.0000000e+00
   1.7130000e+02   1.0000000e+00
   1.7140000e+02   1.0000000e+00
   1.7150000e+02   1.0000000e+00
   1.7160000e+02   1.0000000e+00
   1.7170000e+02   1.0000000e+00
   1.7180000e+02   1.0000000e+00
   1.7190000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7210000e+02   1.0000000e+00
   1.7220000e+02   1.0000000e+00
   1.7230000e+02   1.0000000e+00
   1.7240000e+02   1.0000000e+00
   1.7250000e+02   1.0000000e+00
   1.7260000e+02   1.0000000e+00
   1.7270000e+02   1.0000000e+00
   1.7280000e+02   1.0000000e+00
   1.7290000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7310000e+02   1.0000000e+00
   1.7320000e+02   1.0000000e+00
   1.7330000e+02   1.0000000e+00
   1.7340000e+02   1.0000000e+00
   1.7350000e+02   1.0000000e+00
   1.7360000e+02   1.0000000e+00
   1.7370000e+02   1.0000000e+00
   1.7380000e+02   1.0000000e+00
   1.7390000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7410000e+02   1.0000000e+00
   1.7420000e+02   1.0000000e+00
   1.7430000e+02   1.0000000e+00
   1.7440000e+02   1.0000000e+00
   1.7450000e+02   1.0000000e+00
   1.7460000e+02   1.0000000e+00
   1.7470000e+02   1.0000000e+00
   1.7480000e+02   1.0000000e+00
   1.7490000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7510000e+02   1.0000000e+00
   1.7520000e+02   1.0000000e+00
   1.7530000e+02   1.0000000e+00
   1.7540000e+02   1.0000000e+00
   1.7550000e+02   1.0000000e+00
   1.7560000e+02   1.0000000e+00
   1.7570000e+02   1.0000000e+00
   1.7580000e+02   1.0000000e+00
   1.7590000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7610000e+02   1.0000000e+00
   1.7620000e+02   1.0000000e+00
   1.7630000e+02   1.0000000e+00
   1.7640000e+02   1.0000000e+00
   1.7650000e+02   1.0000000e+00
   1.7660000e+02   1.0000000e+00
   1.7670000e+02   1.0000000e+00
   1.7680000e+02   1.0000000e+00
   1.7690000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7710000e+02   1.0000000e+00
   1.7720000e+02   1.0000000e+00
   1.7730000e+02   1.0000000e+00
   1.7740000e+02   1.0000000e+00
   1.7750000e+02   1.0000000e+00
   1.7760000e+02   1.0000000e+00
   1.7770000e+02   1.0000000e+00
   1.7780000e+02   1.0000000e+00
   1.7790000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7810000e+02   1.0000000e+00
   1.7820000e+02   1.0000000e+00
   1.7830000e+02   1.0000000e+00
   1.7840000e+02   1.0000000e+00
   1.7850000e+02   1.0000000e+00
   1.7860000e+02   1.0000000e+00
   1.7870000e+02   1.0000000e+00
   1.7880000e+02   1.0000000e+00
   1.7890000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.7910000e+02   1.0000000e+00
   1.7920000e+02   1.0000000e+00
   1.7930000e+02   1.0000000e+00
   1.7940000e+02   1.0000000e+00
   1.7950000e+02   1.0000000e+00
   1.7960000e+02   1.0000000e+00
   1.7970000e+02   1.0000000e+00
   1.7980000e+02   1.0000000e+00
   1.7990000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8010000e+02   1.0000000e+00
   1.8020000e+02   1.0000000e+00
   1.8030000e+02   1.0000000e+00
   1.8040000e+02   1.0000000e+00
   1.8050000e+02   1.0000000e+00
   1.8060000e+02   1.0000000e+00
   1.8070000e+02   1.0000000e+00
   1.8080000e+02   1.0000000e+00
   1.8090000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8110000e+02   1.0000000e+00
   1.8120000e+02   1.0000000e+00
   1.8130000e+02   1.0000000e+00
   1.8140000e+02   1.0000000e+00
   1.8150000e+02   1.0000000e+00
   1.8160000e+02   1.0000000e+00
   1.8170000e+02   1.0000000e+00
   1.8180000e+02   1.0000000e+00
   1.8190000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8210000e+02   1.0000000e+00
   1.8220000e+02   1.0000000e+00
   1.8230000e+02   1.0000000e+00
   1.8240000e+02   1.0000000e+00
   1.8250000e+02   1.0000000e+00
   1.8260000e+02   1.0000000e+00
   1.8270000e+02   1.0000000e+00
   1.8280000e+02   1.0000000e+00
   1.8290000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8310000e+02   1.0000000e+00
   1.8320000e+02   1.0000000e+00
   1.8330000e+02   1.0000000e+00
   1.8340000e+02   1.0000000e+00
   1.8350000e+02   1.0000000e+00
   1.8360000e+02   1.0000000e+00
   1.8370000e+02   1.0000000e+00
   1.8380000e+02   1.0000000e+00
   1.8390000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8410000e+02   1.0000000e+00
   1.8420000e+02   1.0000000e+00
   1.8430000e+02   1.0000000e+00
   1.8440000e+02   1.0000000e+00
   1.8450000e+02   1.0000000e+00
   1.8460000e+02   1.0000000e+00
   1.8470000e+02   1.0000000e+00
   1.8480000e+02   1.0000000e+00
   1.8490000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8510000e+02   1.0000000e+00
   1.8520000e+02   1.0000000e+00
   1.8530000e+02   1.0000000e+00
   1.8540000e+02   1.0000000e+00
   1.8550000e+02   1.0000000e+00
   1.8560000e+02   1.0000000e+00
   1.8570000e+02   1.0000000e+00
   1.8580000e+02   1.0000000e+00
   1.8590000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8610000e+02   1.0000000e+00
   1.8620000e+02   1.0000000e+00
   1.8630000e+02   1.0000000e+00
   1.8640000e+02   1.0000000e+00
   1.8650000e+02   1.0000000e+00
   1.8660000e+02   1.0000000e+00
   1.8670000e+02   1.0000000e+00
   1.8680000e+02   1.0000000e+00
   1.8690000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8710000e+02   1.0000000e+00
   1.8720000e+02   1.0000000e+00
   1.8730000e+02   1.0000000e+00
   1.8740000e+02   1.0000000e+00
   1.8750000e+02   1.0000000e+00
   1.8760000e+02   1.0000000e+00
   1.8770000e+02   1.0000000e+00
   1.8780000e+02   1.0000000e+00
   1.8790000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8810000e+02   1.0000000e+00
   1.8820000e+02   1.0000000e+00
   1.8830000e+02   1.0000000e+00
   1.8840000e+02   1.0000000e+00
   1.8850000e+02   1.0000000e+00
   1.8860000e+02   1.0000000e+00
   1.8870000e+02   1.0000000e+00
   1.8880000e+02   1.0000000e+00
   1.8890000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.8910000e+02   1.0000000e+00
   1.8920000e+02   1.0000000e+00
   1.8930000e+02   1.0000000e+00
   1.8940000e+02   1.0000000e+00
   1.8950000e+02   1.0000000e+00
   1.8960000e+02   1.0000000e+00
   1.8970000e+02   1.0000000e+00
   1.8980000e+02   1.0000000e+00
   1.8990000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9010000e+02   1.0000000e+00
   1.9020000e+02   1.0000000e+00
   1.9030000e+02   1.0000000e+00
   1.9040000e+02   1.0000000e+00
   1.9050000e+02   1.0000000e+00
   1.9060000e+02   1.0000000e+00
   1.9070000e+02   1.0000000e+00
   1.9080000e+02   1.0000000e+00
   1.9090000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9110000e+02   1.0000000e+00
   1.9120000e+02   1.0000000e+00
   1.9130000e+02   1.0000000e+00
   1.9140000e+02   1.0000000e+00
   1.9150000e+02   1.0000000e+00
   1.9160000e+02   1.0000000e+00
   1.9170000e+02   1.0000000e+00
   1.9180000e+02   1.0000000e+00
   1.9190000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9210000e+02   1.0000000e+00
   1.9220000e+02   1.0000000e+00
   1.9230000e+02   1.0000000e+00
   1.9240000e+02   1.0000000e+00
   1.9250000e+02   1.0000000e+00
   1.9260000e+02   1.0000000e+00
   1.9270000e+02   1.0000000e+00
   1.9280000e+02   1.0000000e+00
   1.9290000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9310000e+02   1.0000000e+00
   1.9320000e+02   1.0000000e+00
   1.9330000e+02   1.0000000e+00
   1.9340000e+02   1.0000000e+00
   1.9350000e+02   1.0000000e+00
   1.9360000e+02   1.0000000e+00
   1.9370000e+02   1.0000000e+00
   1.9380000e+02   1.0000000e+00
   1.9390000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9410000e+02   1.0000000e+00
   1.9420000e+02   1.0000000e+00
   1.9430000e+02   1.0000000e+00
   1.9440000e+02   1.0000000e+00
   1.9450000e+02   1.0000000e+00
   1.9460000e+02   1.0000000e+00
   1.9470000e+02   1.0000000e+00
   1.9480000e+02   1.0000000e+00
   1.9490000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9510000e+02   1.0000000e+00
   1.9520000e+02   1.0000000e+00
   1.9530000e+02   1.0000000e+00
   1.9540000e+02   1.0000000e+00
   1.9550000e+02   1.0000000e+00
   1.9560000e+02   1.0000000e+00
   1.9570000e+02   1.0000000e+00
   1.9580000e+02   1.0000000e+00
   1.9590000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9610000e+02   1.0000000e+00
   1.9620000e+02   1.0000000e+00
   1.9630000e+02   1.0000000e+00
   1.9640000e+02   1.0000000e+00
   1.9650000e+02   1.0000000e+00
   1.9660000e+02   1.0000000e+00
   1.9670000e+02   1.0000000e+00
   1.9680000e+02   1.0000000e+00
   1.9690000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9710000e+02   1.0000000e+00
   1.9720000e+02   1.0000000e+00
   1.9730000e+02   1.0000000e+00
   1.9740000e+02   1.0000000e+00
   1.9750000e+02   1.0000000e+00
   1.9760000e+02   1.0000000e+00
   1.9770000e+02   1.0000000e+00
   1.9780000e+02   1.0000000e+00
   1.9790000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9810000e+02   1.0000000e+00
   1.9820000e+02   1.0000000e+00
   1.9830000e+02   1.0000000e+00
   1.9840000e+02   1.0000000e+00
   1.9850000e+02   1.0000000e+00
   1.9860000e+02   1.0000000e+00
   1.9870000e+02   1.0000000e+00
   1.9880000e+02   1.0000000e+00
   1.9890000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   1.9910000e+02   1.0000000e+00
   1.9920000e+02   1.0000000e+00
   1.9930000e+02   1.0000000e+00
   1.9940000e+02   1.0000000e+00
   1.9950000e+02   1.0000000e+00
   1.9960000e+02   1.0000000e+00
   1.9970000e+02   1.0000000e+00
   1.9980000e+02   1.0000000e+00
   1.9990000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00
   2.0010000e+02   1.0000000e+00
   2.0020000e+02   1.0000000e+00
   2.0030000e+02   1.0000000e+00
   2.0040000e+02   1.0000000e+00
   2.0050000e+02   1.0000000e+00
   2.0060000e+02   1.0000000e+00
   2.0070000e+02   1.0000000e+00
   2.0080000e+02   1.0000000e+00
   2.0090000e+02   1.0000000e+00
   2.0100000e+02   1.0000000e+00
   2.0110000e+02   1.0000000e+00
   2.0120000e+02   1.0000000e+00
   2.0130000e+02   1.0000000e+00
   2.0140000e+02   1.0000000e+00
   2.0150000e+02   1.0000000e+00
   2.0160000e+02   1.0000000e+00
   2.0170000e+02   1.0000000e+00
   2.0180000e+02   1.0000000e+00
   2.0190000e+02   1.0000000e+00
   2.0200000e+02   1.0000000e+00
   2.0210000e+02   1.0000000e+00
   2.0220000e+02   1.0000000e+00
   2.0230000e+02   1.0000000e+00
   2.0240000e+02   1.0000000e+00
   2.0250000e+02   1.0000000e+00
   2.0260000e+02   1.0000000e+00
   2.0270000e+02   1.0000000e+00
   2.0280000e+02   1.0000000e+00
   2.0290000e+02   1.0000000e+00
   2.0300000e+02   1.0000000e+00
   2.0310000e+02   1.0000000e+00
   2.0320000e+02   1.0000000e+00
   2.0330000e+02   1.0000000e+00
   2.0340000e+02   1.0000000e+00
   2.0350000e+02   1.0000000e+00
   2.0360000e+02   1.0000000e+00
   2.0370000e+02   1.0000000e+00
   2.0380000e+02   1.0000000e+00
   2.0390000e+02   1.0000000e+00
   2.0400000e+02   1.0000000e+00
   2.0410000e+02   1.0000000e+00
   2.0420000e+02   1.0000000e+00
   2.0430000e+02   1.0000000e+00
   2.0440000e+02   1.0000000e+00
   2.0450000e+02   1.0000000e+00
   2.0460000e+02   1.0000000e+00
   2.0470000e+02   1.0000000e+00
   2.0480000e+02   1.0000000e+00
   2.0490000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.0510000e+02   1.0000000e+00
   2.0520000e+02   1.0000000e+00
   2.0530000e+02   1.0000000e+00
   2.0540000e+02   1.0000000e+00
   2.0550000e+02   1.0000000e+00
   2.0560000e+02   1.0000000e+00
   2.0570000e+02   1.0000000e+00
   2.0580000e+02   1.0000000e+00
   2.0590000e+02   1.0000000e+00
   2.0600000e+02   1.0000000e+00
   2.0610000e+02   1.0000000e+00
   2.0620000e+02   1.0000000e+00
   2.0630000e+02   1.0000000e+00
   2.0640000e+02   1.0000000e+00
   2.0650000e+02   1.0000000e+00
   2.0660000e+02   1.0000000e+00
   2.0670000e+02   1.0000000e+00
   2.0680000e+02   1.0000000e+00
   2.0690000e+02   1.0000000e+00
   2.0700000e+02   1.0000000e+00
   2.0710000e+02   1.0000000e+00
   2.0720000e+02   1.0000000e+00
   2.0730000e+02   1.0000000e+00
   2.0740000e+02   1.0000000e+00
   2.0750000e+02   1.0000000e+00
   2.0760000e+02   1.0000000e+00
   2.0770000e+02   1.0000000e+00
   2.0780000e+02   1.0000000e+00
   2.0790000e+02   1.0000000e+00
   2.0800000e+02   1.0000000e+00
   2.0810000e+02   1.0000000e+00
   2.0820000e+02   1.0000000e+00
   2.0830000e+02   1.0000000e+00
   2.0840000e+02   1.0000000e+00
   2.0850000e+02   1.0000000e+00
   2.0860000e+02   1.0000000e+00
   2.0870000e+02   1.0000000e+00
   2.0880000e+02   1.0000000e+00
   2.0890000e+02   1.0000000e+00
   2.0900000e+02   1.0000000e+00
   2.0910000e+02   1.0000000e+00
   2.0920000e+02   1.0000000e+00
   2.0930000e+02   1.0000000e+00
   2.0940000e+02   1.0000000e+00
   2.0950000e+02   1.0000000e+00
   2.0960000e+02   1.0000000e+00
   2.0970000e+02   1.0000000e+00
   2.0980000e+02   1.0000000e+00
   2.0990000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1010000e+02   1.0000000e+00
   2.1020000e+02   1.0000000e+00
   2.1030000e+02   1.0000000e+00
   2.1040000e+02   1.0000000e+00
   2.1050000e+02   1.0000000e+00
   2.1060000e+02   1.0000000e+00
   2.1070000e+02   1.0000000e+00
   2.1080000e+02   1.0000000e+00
   2.1090000e+02   1.0000000e+00
   2.1100000e+02   1.0000000e+00
   2.1110000e+02   1.0000000e+00
   2.1120000e+02   1.0000000e+00
   2.1130000e+02   1.0000000e+00
   2.1140000e+02   1.0000000e+00
   2.1150000e+02   1.0000000e+00
   2.1160000e+02   1.0000000e+00
   2.1170000e+02   1.0000000e+00
   2.1180000e+02   1.0000000e+00
   2.1190000e+02   1.0000000e+00
   2.1200000e+02   1.0000000e+00
   2.1210000e+02   1.0000000e+00
   2.1220000e+02   1.0000000e+00
   2.1230000e+02   1.0000000e+00
   2.1240000e+02   1.0000000e+00
   2.1250000e+02   1.0000000e+00
   2.1260000e+02   1.0000000e+00
   2.1270000e+02   1.0000000e+00
   2.1280000e+02   1.0000000e+00
   2.1290000e+02   1.0000000e+00
   2.1300000e+02   1.0000000e+00
   2.1310000e+02   1.0000000e+00
   2.1320000e+02   1.0000000e+00
   2.1330000e+02   1.0000000e+00
   2.1340000e+02   1.0000000e+00
   2.1350000e+02   1.0000000e+00
   2.1360000e+02   1.0000000e+00
   2.1370000e+02   1.0000000e+00
   2.1380000e+02   1.0000000e+00
   2.1390000e+02   1.0000000e+00
   2.1400000e+02   1.0000000e+00
   2.1410000e+02   1.0000000e+00
   2.1420000e+02   1.0000000e+00
   2.1430000e+02   1.0000000e+00
   2.1440000e+02   1.0000000e+00
   2.1450000e+02   1.0000000e+00
   2.1460000e+02   1.0000000e+00
   2.1470000e+02   1.0000000e+00
   2.1480000e+02   1.0000000e+00
   2.1490000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.1510000e+02   1.0000000e+00
   2.1520000e+02   1.0000000e+00
   2.1530000e+02   1.0000000e+00
   2.1540000e+02   1.0000000e+00
   2.1550000e+02   1.0000000e+00
   2.1560000e+02   1.0000000e+00
   2.1570000e+02   1.0000000e+00
   2.1580000e+02   1.0000000e+00
   2.1590000e+02   1.0000000e+00
   2.1600000e+02   1.0000000e+00
   2.1610000e+02   1.0000000e+00
   2.1620000e+02   1.0000000e+00
   2.1630000e+02   1.0000000e+00
   2.1640000e+02   1.0000000e+00
   2.1650000e+02   1.0000000e+00
   2.1660000e+02   1.0000000e+00
   2.1670000e+02   1.0000000e+00
   2.1680000e+02   1.0000000e+00
   2.1690000e+02   1.0000000e+00
   2.1700000e+02   1.0000000e+00
   2.1710000e+02   1.0000000e+00
   2.1720000e+02   1.0000000e+00
   2.1730000e+02   1.0000000e+00
   2.1740000e+02   1.0000000e+00
   2.1750000e+02   1.0000000e+00
   2.1760000e+02   1.0000000e+00
   2.1770000e+02   1.0000000e+00
   2.1780000e+02   1.0000000e+00
   2.1790000e+02   1.0000000e+00
   2.1800000e+02   1.0000000e+00
   2.1810000e+02   1.0000000e+00
   2.1820000e+02   1.0000000e+00
   2.1830000e+02   1.0000000e+00
   2.1840000e+02   1.0000000e+00
   2.1850000e+02   1.0000000e+00
   2.1860000e+02   1.0000000e+00
   2.1870000e+02   1.0000000e+00
   2.1880000e+02   1.0000000e+00
   2.1890000e+02   1.0000000e+00
   2.1900000e+02   1.0000000e+00
   2.1910000e+02   1.0000000e+00
   2.1920000e+02   1.0000000e+00
   2.1930000e+02   1.0000000e+00
   2.1940000e+02   1.0000000e+00
   2.1950000e+02   1.0000000e+00
   2.1960000e+02   1.0000000e+00
   2.1970000e+02   1.0000000e+00
   2.1980000e+02   1.0000000e+00
   2.1990000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2010000e+02   1.0000000e+00
   2.2020000e+02   1.0000000e+00
   2.2030000e+02   1.0000000e+00
   2.2040000e+02   1.0000000e+00
   2.2050000e+02   1.0000000e+00
   2.2060000e+02   1.0000000e+00
   2.2070000e+02   1.0000000e+00
   2.2080000e+02   1.0000000e+00
   2.2090000e+02   1.0000000e+00
   2.2100000e+02   1.0000000e+00
   2.2110000e+02   1.0000000e+00
   2.2120000e+02   1.0000000e+00
   2.2130000e+02   1.0000000e+00
   2.2140000e+02   1.0000000e+00
   2.2150000e+02   1.0000000e+00
   2.2160000e+02   1.0000000e+00
   2.2170000e+02   1.0000000e+00
   2.2180000e+02   1.0000000e+00
   2.2190000e+02   1.0000000e+00
   2.2200000e+02   1.0000000e+00
   2.2210000e+02   1.0000000e+00
   2.2220000e+02   1.0000000e+00
   2.2230000e+02   1.0000000e+00
   2.2240000e+02   1.0000000e+00
   2.2250000e+02   1.0000000e+00
   2.2260000e+02   1.0000000e+00
   2.2270000e+02   1.0000000e+00
   2.2280000e+02   1.0000000e+00
   2.2290000e+02   1.0000000e+00
   2.2300000e+02   1.0000000e+00
   2.2310000e+02   1.0000000e+00
   2.2320000e+02   1.0000000e+00
   2.2330000e+02   1.0000000e+00
   2.2340000e+02   1.0000000e+00
   2.2350000e+02   1.0000000e+00
   2.2360000e+02   1.0000000e+00
   2.2370000e+02   1.0000000e+00
   2.2380000e+02   1.0000000e+00
   2.2390000e+02   1.0000000e+00
   2.2400000e+02   1.0000000e+00
   2.2410000e+02   1.0000000e+00
   2.2420000e+02   1.0000000e+00
   2.2430000e+02   1.0000000e+00
   2.2440000e+02   1.0000000e+00
   2.2450000e+02   1.0000000e+00
   2.2460000e+02   1.0000000e+00
   2.2470000e+02   1.0000000e+00
   2.2480000e+02   1.0000000e+00
   2.2490000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.2510000e+02   1.0000000e+00
   2.2520000e+02   1.0000000e+00
   2.2530000e+02   1.0000000e+00
   2.2540000e+02   1.0000000e+00
   2.2550000e+02   1.0000000e+00
   2.2560000e+02   1.0000000e+00
   2.2570000e+02   1.0000000e+00
   2.2580000e+02   1.0000000e+00
   2.2590000e+02   1.0000000e+00
   2.2600000e+02   1.0000000e+00
   2.2610000e+02   1.0000000e+00
   2.2620000e+02   1.0000000e+00
   2.2630000e+02   1.0000000e+00
   2.2640000e+02   1.0000000e+00
   2.2650000e+02   1.0000000e+00
   2.2660000e+02   1.0000000e+00
   2.2670000e+02   1.0000000e+00
   2.2680000e+02   1.0000000e+00
   2.2690000e+02   1.0000000e+00
   2.2700000e+02   1.0000000e+00
   2.2710000e+02   1.0000000e+00
   2.2720000e+02   1.0000000e+00
   2.2730000e+02   1.0000000e+00
   2.2740000e+02   1.0000000e+00
   2.2750000e+02   1.0000000e+00
   2.2760000e+02   1.0000000e+00
   2.2770000e+02   1.0000000e+00
   2.2780000e+02   1.0000000e+00
   2.2790000e+02   1.0000000e+00
   2.2800000e+02   1.0000000e+00
   2.2810000e+02   1.0000000e+00
   2.2820000e+02   1.0000000e+00
   2.2830000e+02   1.0000000e+00
   2.2840000e+02   1.0000000e+00
   2.2850000e+02   1.0000000e+00
   2.2860000e+02   1.0000000e+00
   2.2870000e+02   1.0000000e+00
   2.2880000e+02   1.0000000e+00
   2.2890000e+02   1.0000000e+00
   2.2900000e+02   1.0000000e+00
   2.2910000e+02   1.0000000e+00
   2.2920000e+02   1.0000000e+00
   2.2930000e+02   1.0000000e+00
   2.2940000e+02   1.0000000e+00
   2.2950000e+02   1.0000000e+00
   2.2960000e+02   1.0000000e+00
   2.2970000e+02   1.0000000e+00
   2.2980000e+02   1.0000000e+00
   2.2990000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3010000e+02   1.0000000e+00
   2.3020000e+02   1.0000000e+00
   2.3030000e+02   1.0000000e+00
   2.3040000e+02   1.0000000e+00
   2.3050000e+02   1.0000000e+00
   2.3060000e+02   1.0000000e+00
   2.3070000e+02   1.0000000e+00
   2.3080000e+02   1.0000000e+00
   2.3090000e+02   1.0000000e+00
   2.3100000e+02   1.0000000e+00
   2.3110000e+02   1.0000000e+00
   2.3120000e+02   1.0000000e+00
   2.3130000e+02   1.0000000e+00
   2.3140000e+02   1.0000000e+00
   2.3150000e+02   1.0000000e+00
   2.3160000e+02   1.0000000e+00
   2.3170000e+02   1.0000000e+00
   2.3180000e+02   1.0000000e+00
   2.3190000e+02   1.0000000e+00
   2.3200000e+02   1.0000000e+00
   2.3210000e+02   1.0000000e+00
   2.3220000e+02   1.0000000e+00
   2.3230000e+02   1.0000000e+00
   2.3240000e+02   1.0000000e+00
   2.3250000e+02   1.0000000e+00
   2.3260000e+02   1.0000000e+00
   2.3270000e+02   1.0000000e+00
   2.3280000e+02   1.0000000e+00
   2.3290000e+02   1.0000000e+00
   2.3300000e+02   1.0000000e+00
   2.3310000e+02   1.0000000e+00
   2.3320000e+02   1.0000000e+00
   2.3330000e+02   1.0000000e+00
   2.3340000e+02   1.0000000e+00
   2.3350000e+02   1.0000000e+00
   2.3360000e+02   1.0000000e+00
   2.3370000e+02   1.0000000e+00
   2.3380000e+02   1.0000000e+00
   2.3390000e+02   1.0000000e+00
   2.3400000e+02   1.0000000e+00
   2.3410000e+02   1.0000000e+00
   2.3420000e+02   1.0000000e+00
   2.3430000e+02   1.0000000e+00
   2.3440000e+02   1.0000000e+00
   2.3450000e+02   1.0000000e+00
   2.3460000e+02   1.0000000e+00
   2.3470000e+02   1.0000000e+00
   2.3480000e+02   1.0000000e+00
   2.3490000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.3510000e+02   1.0000000e+00
   2.3520000e+02   1.0000000e+00
   2.3530000e+02   1.0000000e+00
   2.3540000e+02   1.0000000e+00
   2.3550000e+02   1.0000000e+00
   2.3560000e+02   1.0000000e+00
   2.3570000e+02   1.0000000e+00
   2.3580000e+02   1.0000000e+00
   2.3590000e+02   1.0000000e+00
   2.3600000e+02   1.0000000e+00
   2.3610000e+02   1.0000000e+00
   2.3620000e+02   1.0000000e+00
   2.3630000e+02   1.0000000e+00
   2.3640000e+02   1.0000000e+00
   2.3650000e+02   1.0000000e+00
   2.3660000e+02   1.0000000e+00
   2.3670000e+02   1.0000000e+00
   2.3680000e+02   1.0000000e+00
   2.3690000e+02   1.0000000e+00
   2.3700000e+02   1.0000000e+00
   2.3710000e+02   1.0000000e+00
   2.3720000e+02   1.0000000e+00
   2.3730000e+02   1.0000000e+00
   2.3740000e+02   1.0000000e+00
   2.3750000e+02   1.0000000e+00
   2.3760000e+02   1.0000000e+00
   2.3770000e+02   1.0000000e+00
   2.3780000e+02   1.0000000e+00
   2.3790000e+02   1.0000000e+00
   2.3800000e+02   1.0000000e+00
   2.3810000e+02   1.0000000e+00
   2.3820000e+02   1.0000000e+00
   2.3830000e+02   1.0000000e+00
   2.3840000e+02   1.0000000e+00
   2.3850000e+02   1.0000000e+00
   2.3860000e+02   1.0000000e+00
   2.3870000e+02   1.0000000e+00
   2.3880000e+02   1.0000000e+00
   2.3890000e+02   1.0000000e+00
   2.3900000e+02   1.0000000e+00
   2.3910000e+02   1.0000000e+00
   2.3920000e+02   1.0000000e+00
   2.3930000e+02   1.0000000e+00
   2.3940000e+02   1.0000000e+00
   2.3950000e+02   1.0000000e+00
   2.3960000e+02   1.0000000e+00
   2.3970000e+02   1.0000000e+00
   2.3980000e+02   1.0000000e+00
   2.3990000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4010000e+02   1.0000000e+00
   2.4020000e+02   1.0000000e+00
   2.4030000e+02   1.0000000e+00
   2.4040000e+02   1.0000000e+00
   2.4050000e+02   1.0000000e+00
   2.4060000e+02   1.0000000e+00
   2.4070000e+02   1.0000000e+00
   2.4080000e+02   1.0000000e+00
   2.4090000e+02   1.0000000e+00
   2.4100000e+02   1.0000000e+00
   2.4110000e+02   1.0000000e+00
   2.4120000e+02   1.0000000e+00
   2.4130000e+02   1.0000000e+00
   2.4140000e+02   1.0000000e+00
   2.4150000e+02   1.0000000e+00
   2.4160000e+02   1.0000000e+00
   2.4170000e+02   1.0000000e+00
   2.4180000e+02   1.0000000e+00
   2.4190000e+02   1.0000000e+00
   2.4200000e+02   1.0000000e+00
   2.4210000e+02   1.0000000e+00
   2.4220000e+02   1.0000000e+00
   2.4230000e+02   1.0000000e+00
   2.4240000e+02   1.0000000e+00
   2.4250000e+02   1.0000000e+00
   2.4260000e+02   1.0000000e+00
   2.4270000e+02   1.0000000e+00
   2.4280000e+02   1.0000000e+00
   2.4290000e+02   1.0000000e+00
   2.4300000e+02   1.0000000e+00
   2.4310000e+02   1.0000000e+00
   2.4320000e+02   1.0000000e+00
   2.4330000e+02   1.0000000e+00
   2.4340000e+02   1.0000000e+00
   2.4350000e+02   1.0000000e+00
   2.4360000e+02   1.0000000e+00
   2.4370000e+02   1.0000000e+00
   2.4380000e+02   1.0000000e+00
   2.4390000e+02   1.0000000e+00
   2.4400000e+02   1.0000000e+00
   2.4410000e+02   1.0000000e+00
   2.4420000e+02   1.0000000e+00
   2.4430000e+02   1.0000000e+00
   2.4440000e+02   1.0000000e+00
   2.4450000e+02   1.0000000e+00
   2.4460000e+02   1.0000000e+00
   2.4470000e+02   1.0000000e+00
   2.4480000e+02   1.0000000e+00
   2.4490000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.4510000e+02   1.0000000e+00
   2.4520000e+02   1.0000000e+00
   2.4530000e+02   1.0000000e+00
   2.4540000e+02   1.0000000e+00
   2.4550000e+02   1.0000000e+00
   2.4560000e+02   1.0000000e+00
   2.4570000e+02   1.0000000e+00
   2.4580000e+02   1.0000000e+00
   2.4590000e+02   1.0000000e+00
   2.4600000e+02   1.0000000e+00
   2.4610000e+02   1.0000000e+00
   2.4620000e+02   1.0000000e+00
   2.4630000e+02   1.0000000e+00
   2.4640000e+02   1.0000000e+00
   2.4650000e+02   1.0000000e+00
   2.4660000e+02   1.0000000e+00
   2.4670000e+02   1.0000000e+00
   2.4680000e+02   1.0000000e+00
   2.4690000e+02   1.0000000e+00
   2.4700000e+02   1.0000000e+00
   2.4710000e+02   1.0000000e+00
   2.4720000e+02   1.0000000e+00
   2.4730000e+02   1.0000000e+00
   2.4740000e+02   1.0000000e+00
   2.4750000e+02   1.0000000e+00
   2.4760000e+02   1.0000000e+00
   2.4770000e+02   1.0000000e+00
   2.4780000e+02   1.0000000e+00
   2.4790000e+02   1.0000000e+00
   2.4800000e+02   1.0000000e+00
   2.4810000e+02   1.0000000e+00
   2.4820000e+02   1.0000000e+00
   2.4830000e+02   1.0000000e+00
   2.4840000e+02   1.0000000e+00
   2.4850000e+02   1.0000000e+00
   2.4860000e+02   1.0000000e+00
   2.4870000e+02   1.0000000e+00
   2.4880000e+02   1.0000000e+00
   2.4890000e+02   1.0000000e+00
   2.4900000e+02   1.0000000e+00
   2.4910000e+02   1.0000000e+00
   2.4920000e+02   1.0000000e+00
   2.4930000e+02   1.0000000e+00
   2.4940000e+02   1.0000000e+00
   2.4950000e+02   1.0000000e+00
   2.4960000e+02   1.0000000e+00
   2.4970000e+02   1.0000000e+00
   2.4980000e+02   1.0000000e+00
   2.4990000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5010000e+02   1.0000000e+00
   2.5020000e+02   1.0000000e+00
   2.5030000e+02   1.0000000e+00
   2.5040000e+02   1.0000000e+00
   2.5050000e+02   1.0000000e+00
   2.5060000e+02   1.0000000e+00
   2.5070000e+02   1.0000000e+00
   2.5080000e+02   1.0000000e+00
   2.5090000e+02   1.0000000e+00
   2.5100000e+02   1.0000000e+00
   2.5110000e+02   1.0000000e+00
   2.5120000e+02   1.0000000e+00
   2.5130000e+02   1.0000000e+00
   2.5140000e+02   1.0000000e+00
   2.5150000e+02   1.0000000e+00
   2.5160000e+02   1.0000000e+00
   2.5170000e+02   1.0000000e+00
   2.5180000e+02   1.0000000e+00
   2.5190000e+02   1.0000000e+00
   2.5200000e+02   1.0000000e+00
   2.5210000e+02   1.0000000e+00
   2.5220000e+02   1.0000000e+00
   2.5230000e+02   1.0000000e+00
   2.5240000e+02   1.0000000e+00
   2.5250000e+02   1.0000000e+00
   2.5260000e+02   1.0000000e+00
   2.5270000e+02   1.0000000e+00
   2.5280000e+02   1.0000000e+00
   2.5290000e+02   1.0000000e+00
   2.5300000e+02   1.0000000e+00
   2.5310000e+02   1.0000000e+00
   2.5320000e+02   1.0000000e+00
   2.5330000e+02   1.0000000e+00
   2.5340000e+02   1.0000000e+00
   2.5350000e+02   1.0000000e+00
   2.5360000e+02   1.0000000e+00
   2.5370000e+02   1.0000000e+00
   2.5380000e+02   1.0000000e+00
   2.5390000e+02   1.0000000e+00
   2.5400000e+02   1.0000000e+00
   2.5410000e+02   1.0000000e+00
   2.5420000e+02   1.0000000e+00
   2.5430000e+02   1.0000000e+00
   2.5440000e+02   1.0000000e+00
   2.5450000e+02   1.0000000e+00
   2.5460000e+02   1.0000000e+00
   2.5470000e+02   1.0000000e+00
   2.5480000e+02   1.0000000e+00
   2.5490000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.5510000e+02   1.0000000e+00
   2.5520000e+02   1.0000000e+00
   2.5530000e+02   1.0000000e+00
   2.5540000e+02   1.0000000e+00
   2.5550000e+02   1.0000000e+00
   2.5560000e+02   1.0000000e+00
   2.5570000e+02   1.0000000e+00
   2.5580000e+02   1.0000000e+00
   2.5590000e+02   1.0000000e+00
   2.5600000e+02   1.0000000e+00
   2.5610000e+02   1.0000000e+00
   2.5620000e+02   1.0000000e+00
   2.5630000e+02   1.0000000e+00
   2.5640000e+02   1.0000000e+00
   2.5650000e+02   1.0000000e+00
   2.5660000e+02   1.0000000e+00
   2.5670000e+02   1.0000000e+00
   2.5680000e+02   1.0000000e+00
   2.5690000e+02   1.0000000e+00
   2.5700000e+02   1.0000000e+00
   2.5710000e+02   1.0000000e+00
   2.5720000e+02   1.0000000e+00
   2.5730000e+02   1.0000000e+00
   2.5740000e+02   1.0000000e+00
   2.5750000e+02   1.0000000e+00
   2.5760000e+02   1.0000000e+00
   2.5770000e+02   1.0000000e+00
   2.5780000e+02   1.0000000e+00
   2.5790000e+02   1.0000000e+00
   2.5800000e+02   1.0000000e+00
   2.5810000e+02   1.0000000e+00
   2.5820000e+02   1.0000000e+00
   2.5830000e+02   1.0000000e+00
   2.5840000e+02   1.0000000e+00
   2.5850000e+02   1.0000000e+00
   2.5860000e+02   1.0000000e+00
   2.5870000e+02   1.0000000e+00
   2.5880000e+02   1.0000000e+00
   2.5890000e+02   1.0000000e+00
   2.5900000e+02   1.0000000e+00
   2.5910000e+02   1.0000000e+00
   2.5920000e+02   1.0000000e+00
   2.5930000e+02   1.0000000e+00
   2.5940000e+02   1.0000000e+00
   2.5950000e+02   1.0000000e+00
   2.5960000e+02   1.0000000e+00
   2.5970000e+02   1.0000000e+00
   2.5980000e+02   1.0000000e+00
   2.5990000e+02   1.0000000e+00
   2.6000000e+02   1.0000000e+00
   2.6010000e+02   1.0000000e+00
   2.6020000e+02   1.0000000e+00
   2.6030000e+02   1.0000000e+00
   2.6040000e+02   1.0000000e+00
   2.6050000e+02   1.0000000e+00
   2.6060000e+02   1.0000000e+00
   2.6070000e+02   1.0000000e+00
   2.6080000e+02   1.0000000e+00
   2.6090000e+02   1.0000000e+00
   2.6100000e+02   1.0000000e+00
   2.6110000e+02   1.0000000e+00
   2.6120000e+02   1.0000000e+00
   2.6130000e+02   1.0000000e+00
   2.6140000e+02   1.0000000e+00
   2.6150000e+02   1.0000000e+00
   2.6160000e+02   1.0000000e+00
   2.6170000e+02   1.0000000e+00
   2.6180000e+02   1.0000000e+00
   2.6190000e+02   1.0000000e+00
   2.6200000e+02   1.0000000e+00
   2.6210000e+02   1.0000000e+00
   2.6220000e+02   1.0000000e+00
   2.6230000e+02   1.0000000e+00
   2.6240000e+02   1.0000000e+00
   2.6250000e+02   1.0000000e+00
   2.6260000e+02   1.0000000e+00
   2.6270000e+02   1.0000000e+00
   2.6280000e+02   1.0000000e+00
   2.6290000e+02   1.0000000e+00
   2.6300000e+02   1.0000000e+00
   2.6310000e+02   1.0000000e+00
   2.6320000e+02   1.0000000e+00
   2.6330000e+02   1.0000000e+00
   2.6340000e+02   1.0000000e+00
   2.6350000e+02   1.0000000e+00
   2.6360000e+02   1.0000000e+00
   2.6370000e+02   1.0000000e+00
   2.6380000e+02   1.0000000e+00
   2.6390000e+02   1.0000000e+00
   2.6400000e+02   1.0000000e+00
   2.6410000e+02   1.0000000e+00
   2.6420000e+02   1.0000000e+00
   2.6430000e+02   1.0000000e+00
   2.6440000e+02   1.0000000e+00
   2.6450000e+02   1.0000000e+00
   2.6460000e+02   1.0000000e+00
   2.6470000e+02   1.0000000e+00
   2.6480000e+02   1.0000000e+00
   2.6490000e+02   1.0000000e+00
   2.6500000e+02   1.0000000e+00
   2.6510000e+02   1.0000000e+00
   2.6520000e+02   1.0000000e+00
   2.6530000e+02   1.0000000e+00
   2.6540000e+02   1.0000000e+00
   2.6550000e+02   1.0000000e+00
   2.6560000e+02   1.0000000e+00
   2.6570000e+02   1.0000000e+00
   2.6580000e+02   1.0000000e+00
   2.6590000e+02   1.0000000e+00
   2.6600000e+02   1.0000000e+00
   2.6610000e+02   1.0000000e+00
   2.6620000e+02   1.0000000e+00
   2.6630000e+02   1.0000000e+00
   2.6640000e+02   1.0000000e+00
   2.6650000e+02   1.0000000e+00
   2.6660000e+02   1.0000000e+00
   2.6670000e+02   1.0000000e+00
   2.6680000e+02   1.0000000e+00
   2.6690000e+02   1.0000000e+00
   2.6700000e+02   1.0000000e+00
   2.6710000e+02   1.0000000e+00
   2.6720000e+02   1.0000000e+00
   2.6730000e+02   1.0000000e+00
   2.6740000e+02   1.0000000e+00
   2.6750000e+02   1.0000000e+00
   2.6760000e+02   1.0000000e+00
   2.6770000e+02   1.0000000e+00
   2.6780000e+02   1.0000000e+00
   2.6790000e+02   1.0000000e+00
   2.6800000e+02   1.0000000e+00
   2.6810000e+02   1.0000000e+00
   2.6820000e+02   1.0000000e+00
   2.6830000e+02   1.0000000e+00
   2.6840000e+02   1.0000000e+00
   2.6850000e+02   1.0000000e+00
   2.6860000e+02   1.0000000e+00
   2.6870000e+02   1.0000000e+00
   2.6880000e+02   1.0000000e+00
   2.6890000e+02   1.0000000e+00
   2.6900000e+02   1.0000000e+00
   2.6910000e+02   1.0000000e+00
   2.6920000e+02   1.0000000e+00
   2.6930000e+02   1.0000000e+00
   2.6940000e+02   1.0000000e+00
   2.6950000e+02   1.0000000e+00
   2.6960000e+02   1.0000000e+00
   2.6970000e+02   1.0000000e+00
   2.6980000e+02   1.0000000e+00
   2.6990000e+02   1.0000000e+00
   2.7000000e+02   1.0000000e+00
   2.7010000e+02   1.0000000e+00
   2.7020000e+02   1.0000000e+00
   2.7030000e+02   1.0000000e+00
   2.7040000e+02   1.0000000e+00
   2.7050000e+02   1.0000000e+00
   2.7060000e+02   1.0000000e+00
   2.7070000e+02   1.0000000e+00
   2.7080000e+02   1.0000000e+00
   2.7090000e+02   1.0000000e+00
   2.7100000e+02   1.0000000e+00
   2.7110000e+02   1.0000000e+00
   2.7120000e+02   1.0000000e+00
   2.7130000e+02   1.0000000e+00
   2.7140000e+02   1.0000000e+00
   2.7150000e+02   1.0000000e+00
   2.7160000e+02   1.0000000e+00
   2.7170000e+02   1.0000000e+00
   2.7180000e+02   1.0000000e+00
   2.7190000e+02   1.0000000e+00
   2.7200000e+02   1.0000000e+00
   2.7210000e+02   1.0000000e+00
   2.7220000e+02   1.0000000e+00
   2.7230000e+02   1.0000000e+00
   2.7240000e+02   1.0000000e+00
   2.7250000e+02   1.0000000e+00
   2.7260000e+02   1.0000000e+00
   2.7270000e+02   1.0000000e+00
   2.7280000e+02   1.0000000e+00
   2.7290000e+02   1.0000000e+00
   2.7300000e+02   1.0000000e+00
   2.7310000e+02   1.0000000e+00
   2.7320000e+02   1.0000000e+00
   2.7330000e+02   1.0000000e+00
   2.7340000e+02   1.0000000e+00
   2.7350000e+02   1.0000000e+00
   2.7360000e+02   1.0000000e+00
   2.7370000e+02   1.0000000e+00
   2.7380000e+02   1.0000000e+00
   2.7390000e+02   1.0000000e+00
   2.7400000e+02   1.0000000e+00
   2.7410000e+02   1.0000000e+00
   2.7420000e+02   1.0000000e+00
   2.7430000e+02   1.0000000e+00
   2.7440000e+02   1.0000000e+00
   2.7450000e+02   1.0000000e+00
   2.7460000e+02   1.0000000e+00
   2.7470000e+02   1.0000000e+00
   2.7480000e+02   1.0000000e+00
   2.7490000e+02   1.0000000e+00
   2.7500000e+02   1.0000000e+00
   2.7510000e+02   1.0000000e+00
   2.7520000e+02   1.0000000e+00
   2.7530000e+02   1.0000000e+00
   2.7540000e+02   1.0000000e+00
   2.7550000e+02   1.0000000e+00
   2.7560000e+02   1.0000000e+00
   2.7570000e+02   1.0000000e+00
   2.7580000e+02   1.0000000e+00
   2.7590000e+02   1.0000000e+00
   2.7600000e+02   1.0000000e+00
   2.7610000e+02   1.0000000e+00
   2.7620000e+02   1.0000000e+00
   2.7630000e+02   1.0000000e+00
   2.7640000e+02   1.0000000e+00
   2.7650000e+02   1.0000000e+00
   2.7660000e+02   1.0000000e+00
   2.7670000e+02   1.0000000e+00
   2.7680000e+02   1.0000000e+00
   2.7690000e+02   1.0000000e+00
   2.7700000e+02   1.0000000e+00
   2.7710000e+02   1.0000000e+00
   2.7720000e+02   1.0000000e+00
   2.7730000e+02   1.0000000e+00
   2.7740000e+02   1.0000000e+00
   2.7750000e+02   1.0000000e+00
   2.7760000e+02   1.0000000e+00
   2.7770000e+02   1.0000000e+00
   2.7780000e+02   1.0000000e+00
   2.7790000e+02   1.0000000e+00
   2.7800000e+02   1.0000000e+00
   2.7810000e+02   1.0000000e+00
   2.7820000e+02   1.0000000e+00
   2.7830000e+02   1.0000000e+00
   2.7840000e+02   1.0000000e+00
   2.7850000e+02   1.0000000e+00
   2.7860000e+02   1.0000000e+00
   2.7870000e+02   1.0000000e+00
   2.7880000e+02   1.0000000e+00
   2.7890000e+02   1.0000000e+00
   2.7900000e+02   1.0000000e+00
   2.7910000e+02   1.0000000e+00
   2.7920000e+02   1.0000000e+00
   2.7930000e+02   1.0000000e+00
   2.7940000e+02   1.0000000e+00
   2.7950000e+02   1.0000000e+00
   2.7960000e+02   1.0000000e+00
   2.7970000e+02   1.0000000e+00
   2.7980000e+02   1.0000000e+00
   2.7990000e+02   1.0000000e+00
   2.8000000e+02   1.0000000e+00
   2.8010000e+02   1.0000000e+00
   2.8020000e+02   1.0000000e+00
   2.8030000e+02   1.0000000e+00
   2.8040000e+02   1.0000000e+00
   2.8050000e+02   1.0000000e+00
   2.8060000e+02   1.0000000e+00
   2.8070000e+02   1.0000000e+00
   2.8080000e+02   1.0000000e+00
   2.8090000e+02   1.0000000e+00
   2.8100000e+02   1.0000000e+00
   2.8110000e+02   1.0000000e+00
   2.8120000e+02   1.0000000e+00
   2.8130000e+02   1.0000000e+00
   2.8140000e+02   1.0000000e+00
   2.8150000e+02   1.0000000e+00
   2.8160000e+02   1.0000000e+00
   2.8170000e+02   1.0000000e+00
   2.8180000e+02   1.0000000e+00
   2.8190000e+02   1.0000000e+00
   2.8200000e+02   1.0000000e+00
   2.8210000e+02   1.0000000e+00
   2.8220000e+02   1.0000000e+00
   2.8230000e+02   1.0000000e+00
   2.8240000e+02   1.0000000e+00
   2.8250000e+02   1.0000000e+00
   2.8260000e+02   1.0000000e+00
   2.8270000e+02   1.0000000e+00
   2.8280000e+02   1.0000000e+00
   2.8290000e+02   1.0000000e+00
   2.8300000e+02   1.0000000e+00
   2.8310000e+02   1.0000000e+00
   2.8320000e+02   1.0000000e+00
   2.8330000e+02   1.0000000e+00
   2.8340000e+02   1.0000000e+00
   2.8350000e+02   1.0000000e+00
   2.8360000e+02   1.0000000e+00
   2.8370000e+02   1.0000000e+00
   2.8380000e+02   1.0000000e+00
   2.8390000e+02   1.0000000e+00
   2.8400000e+02   1.0000000e+00
   2.8410000e+02   1.0000000e+00
   2.8420000e+02   1.0000000e+00
   2.8430000e+02   1.0000000e+00
   2.8440000e+02   1.0000000e+00
   2.8450000e+02   1.0000000e+00
   2.8460000e+02   1.0000000e+00
   2.8470000e+02   1.0000000e+00
   2.8480000e+02   1.0000000e+00
   2.8490000e+02   1.0000000e+00
   2.8500000e+02   1.0000000e+00
   2.8510000e+02   1.0000000e+00
   2.8520000e+02   1.0000000e+00
   2.8530000e+02   1.0000000e+00
   2.8540000e+02   1.0000000e+00
   2.8550000e+02   1.0000000e+00
   2.8560000e+02   1.0000000e+00
   2.8570000e+02   1.0000000e+00
   2.8580000e+02   1.0000000e+00
   2.8590000e+02   1.0000000e+00
   2.8600000e+02   1.0000000e+00
   2.8610000e+02   1.0000000e+00
   2.8620000e+02   1.0000000e+00
   2.8630000e+02   1.0000000e+00
   2.8640000e+02   1.0000000e+00
   2.8650000e+02   1.0000000e+00
   2.8660000e+02   1.0000000e+00
   2.8670000e+02   1.0000000e+00
   2.8680000e+02   1.0000000e+00
   2.8690000e+02   1.0000000e+00
   2.8700000e+02   1.0000000e+00
   2.8710000e+02   1.0000000e+00
   2.8720000e+02   1.0000000e+00
   2.8730000e+02   1.0000000e+00
   2.8740000e+02   1.0000000e+00
   2.8750000e+02   1.0000000e+00
   2.8760000e+02   1.0000000e+00
   2.8770000e+02   1.0000000e+00
   2.8780000e+02   1.0000000e+00
   2.8790000e+02   1.0000000e+00
   2.8800000e+02   1.0000000e+00
   2.8810000e+02   1.0000000e+00
   2.8820000e+02   1.0000000e+00
   2.8830000e+02   1.0000000e+00
   2.8840000e+02   1.0000000e+00
   2.8850000e+02   1.0000000e+00
   2.8860000e+02   1.0000000e+00
   2.8870000e+02   1.0000000e+00
   2.8880000e+02   1.0000000e+00
   2.8890000e+02   1.0000000e+00
   2.8900000e+02   1.0000000e+00
   2.8910000e+02   1.0000000e+00
   2.8920000e+02   1.0000000e+00
   2.8930000e+02   1.0000000e+00
   2.8940000e+02   1.0000000e+00
   2.8950000e+02   1.0000000e+00
   2.8960000e+02   1.0000000e+00
   2.8970000e+02   1.0000000e+00
   2.8980000e+02   1.0000000e+00
   2.8990000e+02   1.0000000e+00
   2.9000000e+02   1.0000000e+00
   2.9010000e+02   1.0000000e+00
   2.9020000e+02   1.0000000e+00
   2.9030000e+02   1.0000000e+00
   2.9040000e+02   1.0000000e+00
   2.9050000e+02   1.0000000e+00
   2.9060000e+02   1.0000000e+00
   2.9070000e+02   1.0000000e+00
   2.9080000e+02   1.0000000e+00
   2.9090000e+02   1.0000000e+00
   2.9100000e+02   1.0000000e+00
   2.9110000e+02   1.0000000e+00
   2.9120000e+02   1.0000000e+00
   2.9130000e+02   1.0000000e+00
   2.9140000e+02   1.0000000e+00
   2.9150000e+02   1.0000000e+00
   2.9160000e+02   1.0000000e+00
   2.9170000e+02   1.0000000e+00
   2.9180000e+02   1.0000000e+00
   2.9190000e+02   1.0000000e+00
   2.9200000e+02   1.0000000e+00
   2.9210000e+02   1.0000000e+00
   2.9220000e+02   1.0000000e+00
   2.9230000e+02   1.0000000e+00
   2.9240000e+02   1.0000000e+00
   2.9250000e+02   1.0000000e+00
   2.9260000e+02   1.0000000e+00
   2.9270000e+02   1.0000000e+00
   2.9280000e+02   1.0000000e+00
   2.9290000e+02   1.0000000e+00
   2.9300000e+02   1.0000000e+00
   2.9310000e+02   1.0000000e+00
   2.9320000e+02   1.0000000e+00
   2.9330000e+02   1.0000000e+00
   2.9340000e+02   1.0000000e+00
   2.9350000e+02   1.0000000e+00
   2.9360000e+02   1.0000000e+00
   2.9370000e+02   1.0000000e+00
   2.9380000e+02   1.0000000e+00
   2.9390000e+02   1.0000000e+00
   2.9400000e+02   1.0000000e+00
   2.9410000e+02   1.0000000e+00
   2.9420000e+02   1.0000000e+00
   2.9430000e+02   1.0000000e+00
   2.9440000e+02   1.0000000e+00
   2.9450000e+02   1.0000000e+00
   2.9460000e+02   1.0000000e+00
   2.9470000e+02   1.0000000e+00
   2.9480000e+02   1.0000000e+00
   2.9490000e+02   1.0000000e+00
   2.9500000e+02   1.0000000e+00
   2.9510000e+02   1.0000000e+00
   2.9520000e+02   1.0000000e+00
   2.9530000e+02   1.0000000e+00
   2.9540000e+02   1.0000000e+00
   2.9550000e+02   1.0000000e+00
   2.9560000e+02   1.0000000e+00
   2.9570000e+02   1.0000000e+00
   2.9580000e+02   1.0000000e+00
   2.9590000e+02   1.0000000e+00
   2.9600000e+02   1.0000000e+00
   2.9610000e+02   1.0000000e+00
   2.9620000e+02   1.0000000e+00
   2.9630000e+02   1.0000000e+00
   2.9640000e+02   1.0000000e+00
   2.9650000e+02   1.0000000e+00
   2.9660000e+02   1.0000000e+00
   2.9670000e+02   1.0000000e+00
   2.9680000e+02   1.0000000e+00
   2.9690000e+02   1.0000000e+00
   2.9700000e+02   1.0000000e+00
   2.9710000e+02   1.0000000e+00
   2.9720000e+02   1.0000000e+00
   2.9730000e+02   1.0000000e+00
   2.9740000e+02   1.0000000e+00
   2.9750000e+02   1.0000000e+00
   2.9760000e+02   1.0000000e+00
   2.9770000e+02   1.0000000e+00
   2.9780000e+02   1.0000000e+00
   2.9790000e+02   1.0000000e+00
   2.9800000e+02   1.0000000e+00
   2.9810000e+02   1.0000000e+00
   2.9820000e+02   1.0000000e+00
   2.9830000e+02   1.0000000e+00
   2.9840000e+02   1.0000000e+00
   2.9850000e+02   1.0000000e+00
   2.9860000e+02   1.0000000e+00
   2.9870000e+02   1.0000000e+00
   2.9880000e+02   1.0000000e+00
   2.9890000e+02   1.0000000e+00
   2.9900000e+02   1.0000000e+00
   2.9910000e+02   1.0000000e+00
   2.9920000e+02   1.0000000e+00
   2.9930000e+02   1.0000000e+00
   2.9940000e+02   1.0000000e+00
   2.9950000e+02   1.0000000e+00
   2.9960000e+02   1.0000000e+00
   2.9970000e+02   1.0000000e+00
   2.9980000e+02   1.0000000e+00
   2.9990000e+02   1.0000000e+00
   3.0000000e+02   1.0000000e+00
   3.0010000e+02   1.0000000e+00
   3.0020000e+02   1.0000000e+00
   3.0030000e+02   1.0000000e+00
   3.0040000e+02   1.0000000e+00
   3.0050000e+02   1.0000000e+00
   3.0060000e+02   1.0000000e+00
   3.0070000e+02   1.0000000e+00
   3.0080000e+02   1.0000000e+00
   3.0090000e+02   1.0000000e+00
   3.0100000e+02   1.0000000e+00
   3.0110000e+02   1.0000000e+00
   3.0120000e+02   1.0000000e+00
   3.0130000e+02   1.0000000e+00
   3.0140000e+02   1.0000000e+00
   3.0150000e+02   1.0000000e+00
   3.0160000e+02   1.0000000e+00
   3.0170000e+02   1.0000000e+00
   3.0180000e+02   1.0000000e+00
   3.0190000e+02   1.0000000e+00
   3.0200000e+02   1.0000000e+00
   3.0210000e+02   1.0000000e+00
   3.0220000e+02   1.0000000e+00
   3.0230000e+02   1.0000000e+00
   3.0240000e+02   1.0000000e+00
   3.0250000e+02   1.0000000e+00
   3.0260000e+02   1.0000000e+00
   3.0270000e+02   1.0000000e+00
   3.0280000e+02   1.0000000e+00
   3.0290000e+02   1.0000000e+00
   3.0300000e+02   1.0000000e+00
   3.0310000e+02   1.0000000e+00
   3.0320000e+02   1.0000000e+00
   3.0330000e+02   1.0000000e+00
   3.0340000e+02   1.0000000e+00
   3.0350000e+02   1.0000000e+00
   3.0360000e+02   1.0000000e+00
   3.0370000e+02   1.0000000e+00
   3.0380000e+02   1.0000000e+00
   3.0390000e+02   1.0000000e+00
   3.0400000e+02   1.0000000e+00
   3.0410000e+02   1.0000000e+00
   3.0420000e+02   1.0000000e+00
   3.0430000e+02   1.0000000e+00
   3.0440000e+02   1.0000000e+00
   3.0450000e+02   1.0000000e+00
   3.0460000e+02   1.0000000e+00
   3.0470000e+02   1.0000000e+00
   3.0480000e+02   1.0000000e+00
   3.0490000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.0510000e+02   1.0000000e+00
   3.0520000e+02   1.0000000e+00
   3.0530000e+02   1.0000000e+00
   3.0540000e+02   1.0000000e+00
   3.0550000e+02   1.0000000e+00
   3.0560000e+02   1.0000000e+00
   3.0570000e+02   1.0000000e+00
   3.0580000e+02   1.0000000e+00
   3.0590000e+02   1.0000000e+00
   3.0600000e+02   1.0000000e+00
   3.0610000e+02   1.0000000e+00
   3.0620000e+02   1.0000000e+00
   3.0630000e+02   1.0000000e+00
   3.0640000e+02   1.0000000e+00
   3.0650000e+02   1.0000000e+00
   3.0660000e+02   1.0000000e+00
   3.0670000e+02   1.0000000e+00
   3.0680000e+02   1.0000000e+00
   3.0690000e+02   1.0000000e+00
   3.0700000e+02   1.0000000e+00
   3.0710000e+02   1.0000000e+00
   3.0720000e+02   1.0000000e+00
   3.0730000e+02   1.0000000e+00
   3.0740000e+02   1.0000000e+00
   3.0750000e+02   1.0000000e+00
   3.0760000e+02   1.0000000e+00
   3.0770000e+02   1.0000000e+00
   3.0780000e+02   1.0000000e+00
   3.0790000e+02   1.0000000e+00
   3.0800000e+02   1.0000000e+00
   3.0810000e+02   1.0000000e+00
   3.0820000e+02   1.0000000e+00
   3.0830000e+02   1.0000000e+00
   3.0840000e+02   1.0000000e+00
   3.0850000e+02   1.0000000e+00
   3.0860000e+02   1.0000000e+00
   3.0870000e+02   1.0000000e+00
   3.0880000e+02   1.0000000e+00
   3.0890000e+02   1.0000000e+00
   3.0900000e+02   1.0000000e+00
   3.0910000e+02   1.0000000e+00
   3.0920000e+02   1.0000000e+00
   3.0930000e+02   1.0000000e+00
   3.0940000e+02   1.0000000e+00
   3.0950000e+02   1.0000000e+00
   3.0960000e+02   1.0000000e+00
   3.0970000e+02   1.0000000e+00
   3.0980000e+02   1.0000000e+00
   3.0990000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1010000e+02   1.0000000e+00
   3.1020000e+02   1.0000000e+00
   3.1030000e+02   1.0000000e+00
   3.1040000e+02   1.0000000e+00
   3.1050000e+02   1.0000000e+00
   3.1060000e+02   1.0000000e+00
   3.1070000e+02   1.0000000e+00
   3.1080000e+02   1.0000000e+00
   3.1090000e+02   1.0000000e+00
   3.1100000e+02   1.0000000e+00
   3.1110000e+02   1.0000000e+00
   3.1120000e+02   1.0000000e+00
   3.1130000e+02   1.0000000e+00
   3.1140000e+02   1.0000000e+00
   3.1150000e+02   1.0000000e+00
   3.1160000e+02   1.0000000e+00
   3.1170000e+02   1.0000000e+00
   3.1180000e+02   1.0000000e+00
   3.1190000e+02   1.0000000e+00
   3.1200000e+02   1.0000000e+00
   3.1210000e+02   1.0000000e+00
   3.1220000e+02   1.0000000e+00
   3.1230000e+02   1.0000000e+00
   3.1240000e+02   1.0000000e+00
   3.1250000e+02   1.0000000e+00
   3.1260000e+02   1.0000000e+00
   3.1270000e+02   1.0000000e+00
   3.1280000e+02   1.0000000e+00
   3.1290000e+02   1.0000000e+00
   3.1300000e+02   1.0000000e+00
   3.1310000e+02   1.0000000e+00
   3.1320000e+02   1.0000000e+00
   3.1330000e+02   1.0000000e+00
   3.1340000e+02   1.0000000e+00
   3.1350000e+02   1.0000000e+00
   3.1360000e+02   1.0000000e+00
   3.1370000e+02   1.0000000e+00
   3.1380000e+02   1.0000000e+00
   3.1390000e+02   1.0000000e+00
   3.1400000e+02   1.0000000e+00
   3.1410000e+02   1.0000000e+00
   3.1420000e+02   1.0000000e+00
   3.1430000e+02   1.0000000e+00
   3.1440000e+02   1.0000000e+00
   3.1450000e+02   1.0000000e+00
   3.1460000e+02   1.0000000e+00
   3.1470000e+02   1.0000000e+00
   3.1480000e+02   1.0000000e+00
   3.1490000e+02   1.0000000e+00
   3.1500000e+02   1.0000000e+00
   3.1510000e+02   1.0000000e+00
   3.1520000e+02   1.0000000e+00
   3.1530000e+02   1.0000000e+00
   3.1540000e+02   1.0000000e+00
   3.1550000e+02   1.0000000e+00
   3.1560000e+02   1.0000000e+00
   3.1570000e+02   1.0000000e+00
   3.1580000e+02   1.0000000e+00
   3.1590000e+02   1.0000000e+00
   3.1600000e+02   1.0000000e+00
   3.1610000e+02   1.0000000e+00
   3.1620000e+02   1.0000000e+00
   3.1630000e+02   1.0000000e+00
   3.1640000e+02   1.0000000e+00
   3.1650000e+02   1.0000000e+00
   3.1660000e+02   1.0000000e+00
   3.1670000e+02   1.0000000e+00
   3.1680000e+02   1.0000000e+00
   3.1690000e+02   1.0000000e+00
   3.1700000e+02   1.0000000e+00
   3.1710000e+02   1.0000000e+00
   3.1720000e+02   1.0000000e+00
   3.1730000e+02   1.0000000e+00
   3.1740000e+02   1.0000000e+00
   3.1750000e+02   1.0000000e+00
   3.1760000e+02   1.0000000e+00
   3.1770000e+02   1.0000000e+00
   3.1780000e+02   1.0000000e+00
   3.1790000e+02   1.0000000e+00
   3.1800000e+02   1.0000000e+00
   3.1810000e+02   1.0000000e+00
   3.1820000e+02   1.0000000e+00
   3.1830000e+02   1.0000000e+00
   3.1840000e+02   1.0000000e+00
   3.1850000e+02   1.0000000e+00
   3.1860000e+02   1.0000000e+00
   3.1870000e+02   1.0000000e+00
   3.1880000e+02   1.0000000e+00
   3.1890000e+02   1.0000000e+00
   3.1900000e+02   1.0000000e+00
   3.1910000e+02   1.0000000e+00
   3.1920000e+02   1.0000000e+00
   3.1930000e+02   1.0000000e+00
   3.1940000e+02   1.0000000e+00
   3.1950000e+02   1.0000000e+00
   3.1960000e+02   1.0000000e+00
   3.1970000e+02   1.0000000e+00
   3.1980000e+02   1.0000000e+00
   3.1990000e+02   1.0000000e+00
   3.2000000e+02   1.0000000e+00
   3.2010000e+02   1.0000000e+00
   3.2020000e+02   1.0000000e+00
   3.2030000e+02   1.0000000e+00
   3.2040000e+02   1.0000000e+00
   3.2050000e+02   1.0000000e+00
   3.2060000e+02   1.0000000e+00
   3.2070000e+02   1.0000000e+00
   3.2080000e+02   1.0000000e+00
   3.2090000e+02   1.0000000e+00
   3.2100000e+02   1.0000000e+00
   3.2110000e+02   1.0000000e+00
   3.2120000e+02   1.0000000e+00
   3.2130000e+02   1.0000000e+00
   3.2140000e+02   1.0000000e+00
   3.2150000e+02   1.0000000e+00
   3.2160000e+02   1.0000000e+00
   3.2170000e+02   1.0000000e+00
   3.2180000e+02   1.0000000e+00
   3.2190000e+02   1.0000000e+00
   3.2200000e+02   1.0000000e+00
   3.2210000e+02   1.0000000e+00
   3.2220000e+02   1.0000000e+00
   3.2230000e+02   1.0000000e+00
   3.2240000e+02   1.0000000e+00
   3.2250000e+02   1.0000000e+00
   3.2260000e+02   1.0000000e+00
   3.2270000e+02   1.0000000e+00
   3.2280000e+02   1.0000000e+00
   3.2290000e+02   1.0000000e+00
   3.2300000e+02   1.0000000e+00
   3.2310000e+02   1.0000000e+00
   3.2320000e+02   1.0000000e+00
   3.2330000e+02   1.0000000e+00
   3.2340000e+02   1.0000000e+00
   3.2350000e+02   1.0000000e+00
   3.2360000e+02   1.0000000e+00
   3.2370000e+02   1.0000000e+00
   3.2380000e+02   1.0000000e+00
   3.2390000e+02   1.0000000e+00
   3.2400000e+02   1.0000000e+00
   3.2410000e+02   1.0000000e+00
   3.2420000e+02   1.0000000e+00
   3.2430000e+02   1.0000000e+00
   3.2440000e+02   1.0000000e+00
   3.2450000e+02   1.0000000e+00
   3.2460000e+02   1.0000000e+00
   3.2470000e+02   1.0000000e+00
   3.2480000e+02   1.0000000e+00
   3.2490000e+02   1.0000000e+00
   3.2500000e+02   1.0000000e+00
   3.2510000e+02   1.0000000e+00
   3.2520000e+02   1.0000000e+00
   3.2530000e+02   1.0000000e+00
   3.2540000e+02   1.0000000e+00
   3.2550000e+02   1.0000000e+00
   3.2560000e+02   1.0000000e+00
   3.2570000e+02   1.0000000e+00
   3.2580000e+02   1.0000000e+00
   3.2590000e+02   1.0000000e+00
   3.2600000e+02   1.0000000e+00
   3.2610000e+02   1.0000000e+00
   3.2620000e+02   1.0000000e+00
   3.2630000e+02   1.0000000e+00
   3.2640000e+02   1.0000000e+00
   3.2650000e+02   1.0000000e+00
   3.2660000e+02   1.0000000e+00
   3.2670000e+02   1.0000000e+00
   3.2680000e+02   1.0000000e+00
   3.2690000e+02   1.0000000e+00
   3.2700000e+02   1.0000000e+00
   3.2710000e+02   1.0000000e+00
   3.2720000e+02   1.0000000e+00
   3.2730000e+02   1.0000000e+00
   3.2740000e+02   1.0000000e+00
   3.2750000e+02   1.0000000e+00
   3.2760000e+02   1.0000000e+00
   3.2770000e+02   1.0000000e+00
   3.2780000e+02   1.0000000e+00
   3.2790000e+02   1.0000000e+00
   3.2800000e+02   1.0000000e+00
   3.2810000e+02   1.0000000e+00
   3.2820000e+02   1.0000000e+00
   3.2830000e+02   1.0000000e+00
   3.2840000e+02   1.0000000e+00
   3.2850000e+02   1.0000000e+00
   3.2860000e+02   1.0000000e+00
   3.2870000e+02   1.0000000e+00
   3.2880000e+02   1.0000000e+00
   3.2890000e+02   1.0000000e+00
   3.2900000e+02   1.0000000e+00
   3.2910000e+02   1.0000000e+00
   3.2920000e+02   1.0000000e+00
   3.2930000e+02   1.0000000e+00
   3.2940000e+02   1.0000000e+00
   3.2950000e+02   1.0000000e+00
   3.2960000e+02   1.0000000e+00
   3.2970000e+02   1.0000000e+00
   3.2980000e+02   1.0000000e+00
   3.2990000e+02   1.0000000e+00
   3.3000000e+02   1.0000000e+00
   3.3010000e+02   1.0000000e+00
   3.3020000e+02   1.0000000e+00
   3.3030000e+02   1.0000000e+00
   3.3040000e+02   1.0000000e+00
   3.3050000e+02   1.0000000e+00
   3.3060000e+02   1.0000000e+00
   3.3070000e+02   1.0000000e+00
   3.3080000e+02   1.0000000e+00
   3.3090000e+02   1.0000000e+00
   3.3100000e+02   1.0000000e+00
   3.3110000e+02   1.0000000e+00
   3.3120000e+02   1.0000000e+00
   3.3130000e+02   1.0000000e+00
   3.3140000e+02   1.0000000e+00
   3.3150000e+02   1.0000000e+00
   3.3160000e+02   1.0000000e+00
   3.3170000e+02   1.0000000e+00
   3.3180000e+02   1.0000000e+00
   3.3190000e+02   1.0000000e+00
   3.3200000e+02   1.0000000e+00
   3.3210000e+02   1.0000000e+00
   3.3220000e+02   1.0000000e+00
   3.3230000e+02   1.0000000e+00
   3.3240000e+02   1.0000000e+00
   3.3250000e+02   1.0000000e+00
   3.3260000e+02   1.0000000e+00
   3.3270000e+02   1.0000000e+00
   3.3280000e+02   1.0000000e+00
   3.3290000e+02   1.0000000e+00
   3.3300000e+02   1.0000000e+00
   3.3310000e+02   1.0000000e+00
   3.3320000e+02   1.0000000e+00
   3.3330000e+02   1.0000000e+00
   3.3340000e+02   1.0000000e+00
   3.3350000e+02   1.0000000e+00
   3.3360000e+02   1.0000000e+00
   3.3370000e+02   1.0000000e+00
   3.3380000e+02   1.0000000e+00
   3.3390000e+02   1.0000000e+00
   3.3400000e+02   1.0000000e+00
   3.3410000e+02   1.0000000e+00
   3.3420000e+02   1.0000000e+00
   3.3430000e+02   1.0000000e+00
   3.3440000e+02   1.0000000e+00
   3.3450000e+02   1.0000000e+00
   3.3460000e+02   1.0000000e+00
   3.3470000e+02   1.0000000e+00
   3.3480000e+02   1.0000000e+00
   3.3490000e+02   1.0000000e+00
   3.3500000e+02   1.0000000e+00
   3.3510000e+02   1.0000000e+00
   3.3520000e+02   1.0000000e+00
   3.3530000e+02   1.0000000e+00
   3.3540000e+02   1.0000000e+00
   3.3550000e+02   1.0000000e+00
   3.3560000e+02   1.0000000e+00
   3.3570000e+02   1.0000000e+00
   3.3580000e+02   1.0000000e+00
   3.3590000e+02   1.0000000e+00
   3.3600000e+02   1.0000000e+00
   3.3610000e+02   1.0000000e+00
   3.3620000e+02   1.0000000e+00
   3.3630000e+02   1.0000000e+00
   3.3640000e+02   1.0000000e+00
   3.3650000e+02   1.0000000e+00
   3.3660000e+02   1.0000000e+00
   3.3670000e+02   1.0000000e+00
   3.3680000e+02   1.0000000e+00
   3.3690000e+02   1.0000000e+00
   3.3700000e+02   1.0000000e+00
   3.3710000e+02   1.0000000e+00
   3.3720000e+02   1.0000000e+00
   3.3730000e+02   1.0000000e+00
   3.3740000e+02   1.0000000e+00
   3.3750000e+02   1.0000000e+00
   3.3760000e+02   1.0000000e+00
   3.3770000e+02   1.0000000e+00
   3.3780000e+02   1.0000000e+00
   3.3790000e+02   1.0000000e+00
   3.3800000e+02   1.0000000e+00
   3.3810000e+02   1.0000000e+00
   3.3820000e+02   1.0000000e+00
   3.3830000e+02   1.0000000e+00
   3.3840000e+02   1.0000000e+00
   3.3850000e+02   1.0000000e+00
   3.3860000e+02   1.0000000e+00
   3.3870000e+02   1.0000000e+00
   3.3880000e+02   1.0000000e+00
   3.3890000e+02   1.0000000e+00
   3.3900000e+02   1.0000000e+00
   3.3910000e+02   1.0000000e+00
   3.3920000e+02   1.0000000e+00
   3.3930000e+02   1.0000000e+00
   3.3940000e+02   1.0000000e+00
   3.3950000e+02   1.0000000e+00
   3.3960000e+02   1.0000000e+00
   3.3970000e+02   1.0000000e+00
   3.3980000e+02   1.0000000e+00
   3.3990000e+02   1.0000000e+00
   3.4000000e+02   1.0000000e+00
   3.4010000e+02   1.0000000e+00
   3.4020000e+02   1.0000000e+00
   3.4030000e+02   1.0000000e+00
   3.4040000e+02   1.0000000e+00
   3.4050000e+02   1.0000000e+00
   3.4060000e+02   1.0000000e+00
   3.4070000e+02   1.0000000e+00
   3.4080000e+02   1.0000000e+00
   3.4090000e+02   1.0000000e+00
   3.4100000e+02   1.0000000e+00
   3.4110000e+02   1.0000000e+00
   3.4120000e+02   1.0000000e+00
   3.4130000e+02   1.0000000e+00
   3.4140000e+02   1.0000000e+00
   3.4150000e+02   1.0000000e+00
   3.4160000e+02   1.0000000e+00
   3.4170000e+02   1.0000000e+00
   3.4180000e+02   1.0000000e+00
   3.4190000e+02   1.0000000e+00
   3.4200000e+02   1.0000000e+00
   3.4210000e+02   1.0000000e+00
   3.4220000e+02   1.0000000e+00
   3.4230000e+02   1.0000000e+00
   3.4240000e+02   1.0000000e+00
   3.4250000e+02   1.0000000e+00
   3.4260000e+02   1.0000000e+00
   3.4270000e+02   1.0000000e+00
   3.4280000e+02   1.0000000e+00
   3.4290000e+02   1.0000000e+00
   3.4300000e+02   1.0000000e+00
   3.4310000e+02   1.0000000e+00
   3.4320000e+02   1.0000000e+00
   3.4330000e+02   1.0000000e+00
   3.4340000e+02   1.0000000e+00
   3.4350000e+02   1.0000000e+00
   3.4360000e+02   1.0000000e+00
   3.4370000e+02   1.0000000e+00
   3.4380000e+02   1.0000000e+00
   3.4390000e+02   1.0000000e+00
   3.4400000e+02   1.0000000e+00
   3.4410000e+02   1.0000000e+00
   3.4420000e+02   1.0000000e+00
   3.4430000e+02   1.0000000e+00
   3.4440000e+02   1.0000000e+00
   3.4450000e+02   1.0000000e+00
   3.4460000e+02   1.0000000e+00
   3.4470000e+02   1.0000000e+00
   3.4480000e+02   1.0000000e+00
   3.4490000e+02   1.0000000e+00
   3.4500000e+02   1.0000000e+00
   3.4510000e+02   1.0000000e+00
   3.4520000e+02   1.0000000e+00
   3.4530000e+02   1.0000000e+00
   3.4540000e+02   1.0000000e+00
   3.4550000e+02   1.0000000e+00
   3.4560000e+02   1.0000000e+00
   3.4570000e+02   1.0000000e+00
   3.4580000e+02   1.0000000e+00
   3.4590000e+02   1.0000000e+00
   3.4600000e+02   1.0000000e+00
   3.4610000e+02   1.0000000e+00
   3.4620000e+02   1.0000000e+00
   3.4630000e+02   1.0000000e+00
   3.4640000e+02   1.0000000e+00
   3.4650000e+02   1.0000000e+00
   3.4660000e+02   1.0000000e+00
   3.4670000e+02   1.0000000e+00
   3.4680000e+02   1.0000000e+00
   3.4690000e+02   1.0000000e+00
   3.4700000e+02   1.0000000e+00
   3.4710000e+02   1.0000000e+00
   3.4720000e+02   1.0000000e+00
   3.4730000e+02   1.0000000e+00
   3.4740000e+02   1.0000000e+00
   3.4750000e+02   1.0000000e+00
   3.4760000e+02   1.0000000e+00
   3.4770000e+02   1.0000000e+00
   3.4780000e+02   1.0000000e+00
   3.4790000e+02   1.0000000e+00
   3.4800000e+02   1.0000000e+00
   3.4810000e+02   1.0000000e+00
   3.4820000e+02   1.0000000e+00
   3.4830000e+02   1.0000000e+00
   3.4840000e+02   1.0000000e+00
   3.4850000e+02   1.0000000e+00
   3.4860000e+02   1.0000000e+00
   3.4870000e+02   1.0000000e+00
   3.4880000e+02   1.0000000e+00
   3.4890000e+02   1.0000000e+00
   3.4900000e+02   1.0000000e+00
   3.4910000e+02   1.0000000e+00
   3.4920000e+02   1.0000000e+00
   3.4930000e+02   1.0000000e+00
   3.4940000e+02   1.0000000e+00
   3.4950000e+02   1.0000000e+00
   3.4960000e+02   1.0000000e+00
   3.4970000e+02   1.0000000e+00
   3.4980000e+02   1.0000000e+00
   3.4990000e+02   1.0000000e+00
   3.5000000e+02   1.0000000e+00
   3.5010000e+02   1.0000000e+00
   3.5020000e+02   1.0000000e+00
   3.5030000e+02   1.0000000e+00
   3.5040000e+02   1.0000000e+00
   3.5050000e+02   1.0000000e+00
   3.5060000e+02   1.0000000e+00
   3.5070000e+02   1.0000000e+00
   3.5080000e+02   1.0000000e+00
   3.5090000e+02   1.0000000e+00
   3.5100000e+02   1.0000000e+00
   3.5110000e+02   1.0000000e+00
   3.5120000e+02   1.0000000e+00
   3.5130000e+02   1.0000000e+00
   3.5140000e+02   1.0000000e+00
   3.5150000e+02   1.0000000e+00
   3.5160000e+02   1.0000000e+00
   3.5170000e+02   1.0000000e+00
   3.5180000e+02   1.0000000e+00
   3.5190000e+02   1.0000000e+00
   3.5200000e+02   1.0000000e+00
   3.5210000e+02   1.0000000e+00
   3.5220000e+02   1.0000000e+00
   3.5230000e+02   1.0000000e+00
   3.5240000e+02   1.0000000e+00
   3.5250000e+02   1.0000000e+00
   3.5260000e+02   1.0000000e+00
   3.5270000e+02   1.0000000e+00
   3.5280000e+02   1.0000000e+00
   3.5290000e+02   1.0000000e+00
   3.5300000e+02   1.0000000e+00
   3.5310000e+02   1.0000000e+00
   3.5320000e+02   1.0000000e+00
   3.5330000e+02   1.0000000e+00
   3.5340000e+02   1.0000000e+00
   3.5350000e+02   1.0000000e+00
   3.5360000e+02   1.0000000e+00
   3.5370000e+02   1.0000000e+00
   3.5380000e+02   1.0000000e+00
   3.5390000e+02   1.0000000e+00
   3.5400000e+02   1.0000000e+00
   3.5410000e+02   1.0000000e+00
   3.5420000e+02   1.0000000e+00
   3.5430000e+02   1.0000000e+00
   3.5440000e+02   1.0000000e+00
   3.5450000e+02   1.0000000e+00
   3.5460000e+02   1.0000000e+00
   3.5470000e+02   1.0000000e+00
   3.5480000e+02   1.0000000e+00
   3.5490000e+02   1.0000000e+00
   3.5500000e+02   1.0000000e+00
   3.5510000e+02   1.0000000e+00
   3.5520000e+02   1.0000000e+00
   3.5530000e+02   1.0000000e+00
   3.5540000e+02   1.0000000e+00
   3.5550000e+02   1.0000000e+00
   3.5560000e+02   1.0000000e+00
   3.5570000e+02   1.0000000e+00
   3.5580000e+02   1.0000000e+00
   3.5590000e+02   1.0000000e+00
   3.5600000e+02   1.0000000e+00
   3.5610000e+02   1.0000000e+00
   3.5620000e+02   1.0000000e+00
   3.5630000e+02   1.0000000e+00
   3.5640000e+02   1.0000000e+00
   3.5650000e+02   1.0000000e+00
   3.5660000e+02   1.0000000e+00
   3.5670000e+02   1.0000000e+00
   3.5680000e+02   1.0000000e+00
   3.5690000e+02   1.0000000e+00
   3.5700000e+02   1.0000000e+00
   3.5710000e+02   1.0000000e+00
   3.5720000e+02   1.0000000e+00
   3.5730000e+02   1.0000000e+00
   3.5740000e+02   1.0000000e+00
   3.5750000e+02   1.0000000e+00
   3.5760000e+02   1.0000000e+00
   3.5770000e+02   1.0000000e+00
   3.5780000e+02   1.0000000e+00
   3.5790000e+02   1.0000000e+00
   3.5800000e+02   1.0000000e+00
   3.5810000e+02   1.0000000e+00
   3.5820000e+02   1.0000000e+00
   3.5830000e+02   1.0000000e+00
   3.5840000e+02   1.0000000e+00
   3.5850000e+02   1.0000000e+00
   3.5860000e+02   1.0000000e+00
   3.5870000e+02   1.0000000e+00
   3.5880000e+02   1.0000000e+00
   3.5890000e+02   1.0000000e+00
   3.5900000e+02   1.0000000e+00
   3.5910000e+02   1.0000000e+00
   3.5920000e+02   1.0000000e+00
   3.5930000e+02   1.0000000e+00
   3.5940000e+02   1.0000000e+00
   3.5950000e+02   1.0000000e+00
   3.5960000e+02   1.0000000e+00
   3.5970000e+02   1.0000000e+00
   3.5980000e+02   1.0000000e+00
   3.5990000e+02   1.0000000e+00
   3.6000000e+02   1.0000000e+00
   3.6010000e+02   1.0000000e+00
   3.6020000e+02   1.0000000e+00
   3.6030000e+02   1.0000000e+00
   3.6040000e+02   1.0000000e+00
   3.6050000e+02   1.0000000e+00
   3.6060000e+02   1.0000000e+00
   3.6070000e+02   1.0000000e+00
   3.6080000e+02   1.0000000e+00
   3.6090000e+02   1.0000000e+00
   3.6100000e+02   1.0000000e+00
   3.6110000e+02   1.0000000e+00
   3.6120000e+02   1.0000000e+00
   3.6130000e+02   1.0000000e+00
   3.6140000e+02   1.0000000e+00
   3.6150000e+02   1.0000000e+00
   3.6160000e+02   1.0000000e+00
   3.6170000e+02   1.0000000e+00
   3.6180000e+02   1.0000000e+00
   3.6190000e+02   1.0000000e+00
   3.6200000e+02   1.0000000e+00
   3.6210000e+02   1.0000000e+00
   3.6220000e+02   1.0000000e+00
   3.6230000e+02   1.0000000e+00
   3.6240000e+02   1.0000000e+00
   3.6250000e+02   1.0000000e+00
   3.6260000e+02   1.0000000e+00
   3.6270000e+02   1.0000000e+00
   3.6280000e+02   1.0000000e+00
   3.6290000e+02   1.0000000e+00
   3.6300000e+02   1.0000000e+00
   3.6310000e+02   1.0000000e+00
   3.6320000e+02   1.0000000e+00
   3.6330000e+02   1.0000000e+00
   3.6340000e+02   1.0000000e+00
   3.6350000e+02   1.0000000e+00
   3.6360000e+02   1.0000000e+00
   3.6370000e+02   1.0000000e+00
   3.6380000e+02   1.0000000e+00
   3.6390000e+02   1.0000000e+00
   3.6400000e+02   1.0000000e+00
   3.6410000e+02   1.0000000e+00
   3.6420000e+02   1.0000000e+00
   3.6430000e+02   1.0000000e+00
   3.6440000e+02   1.0000000e+00
   3.6450000e+02   1.0000000e+00
   3.6460000e+02   1.0000000e+00
   3.6470000e+02   1.0000000e+00
   3.6480000e+02   1.0000000e+00
   3.6490000e+02   1.0000000e+00
   3.6500000e+02   1.0000000e+00
   3.6510000e+02   1.0000000e+00
   3.6520000e+02   1.0000000e+00
   3.6530000e+02   1.0000000e+00
   3.6540000e+02   1.0000000e+00
   3.6550000e+02   1.0000000e+00
   3.6560000e+02   1.0000000e+00
   3.6570000e+02   1.0000000e+00
   3.6580000e+02   1.0000000e+00
   3.6590000e+02   1.0000000e+00
   3.6600000e+02   1.0000000e+00
   3.6610000e+02   1.0000000e+00
   3.6620000e+02   1.0000000e+00
   3.6630000e+02   1.0000000e+00
   3.6640000e+02   1.0000000e+00
   3.6650000e+02   1.0000000e+00
   3.6660000e+02   1.0000000e+00
   3.6670000e+02   1.0000000e+00
   3.6680000e+02   1.0000000e+00
   3.6690000e+02   1.0000000e+00
   3.6700000e+02   1.0000000e+00
   3.6710000e+02   1.0000000e+00
   3.6720000e+02   1.0000000e+00
   3.6730000e+02   1.0000000e+00
   3.6740000e+02   1.0000000e+00
   3.6750000e+02   1.0000000e+00
   3.6760000e+02   1.0000000e+00
   3.6770000e+02   1.0000000e+00
   3.6780000e+02   1.0000000e+00
   3.6790000e+02   1.0000000e+00
   3.6800000e+02   1.0000000e+00
   3.6810000e+02   1.0000000e+00
   3.6820000e+02   1.0000000e+00
   3.6830000e+02   1.0000000e+00
   3.6840000e+02   1.0000000e+00
   3.6850000e+02   1.0000000e+00
   3.6860000e+02   1.0000000e+00
   3.6870000e+02   1.0000000e+00
   3.6880000e+02   1.0000000e+00
   3.6890000e+02   1.0000000e+00
   3.6900000e+02   1.0000000e+00
   3.6910000e+02   1.0000000e+00
   3.6920000e+02   1.0000000e+00
   3.6930000e+02   1.0000000e+00
   3.6940000e+02   1.0000000e+00
   3.6950000e+02   1.0000000e+00
   3.6960000e+02   1.0000000e+00
   3.6970000e+02   1.0000000e+00
   3.6980000e+02   1.0000000e+00
   3.6990000e+02   1.0000000e+00
   3.7000000e+02   1.0000000e+00
   3.7010000e+02   1.0000000e+00
   3.7020000e+02   1.0000000e+00
   3.7030000e+02   1.0000000e+00
   3.7040000e+02   1.0000000e+00
   3.7050000e+02   1.0000000e+00
   3.7060000e+02   1.0000000e+00
   3.7070000e+02   1.0000000e+00
   3.7080000e+02   1.0000000e+00
   3.7090000e+02   1.0000000e+00
   3.7100000e+02   1.0000000e+00
   3.7110000e+02   1.0000000e+00
   3.7120000e+02   1.0000000e+00
   3.7130000e+02   1.0000000e+00
   3.7140000e+02   1.0000000e+00
   3.7150000e+02   1.0000000e+00
   3.7160000e+02   1.0000000e+00
   3.7170000e+02   1.0000000e+00
   3.7180000e+02   1.0000000e+00
   3.7190000e+02   1.0000000e+00
   3.7200000e+02   1.0000000e+00
   3.7210000e+02   1.0000000e+00
   3.7220000e+02   1.0000000e+00
   3.7230000e+02   1.0000000e+00
   3.7240000e+02   1.0000000e+00
   3.7250000e+02   1.0000000e+00
   3.7260000e+02   1.0000000e+00
   3.7270000e+02   1.0000000e+00
   3.7280000e+02   1.0000000e+00
   3.7290000e+02   1.0000000e+00
   3.7300000e+02   1.0000000e+00
   3.7310000e+02   1.0000000e+00
   3.7320000e+02   1.0000000e+00
   3.7330000e+02   1.0000000e+00
   3.7340000e+02   1.0000000e+00
   3.7350000e+02   1.0000000e+00
   3.7360000e+02   1.0000000e+00
   3.7370000e+02   1.0000000e+00
   3.7380000e+02   1.0000000e+00
   3.7390000e+02   1.0000000e+00
   3.7400000e+02   1.0000000e+00
   3.7410000e+02   1.0000000e+00
   3.7420000e+02   1.0000000e+00
   3.7430000e+02   1.0000000e+00
   3.7440000e+02   1.0000000e+00
   3.7450000e+02   1.0000000e+00
   3.7460000e+02   1.0000000e+00
   3.7470000e+02   1.0000000e+00
   3.7480000e+02   1.0000000e+00
   3.7490000e+02   1.0000000e+00
   3.7500000e+02   1.0000000e+00
   3.7510000e+02   1.0000000e+00
   3.7520000e+02   1.0000000e+00
   3.7530000e+02   1.0000000e+00
   3.7540000e+02   1.0000000e+00
   3.7550000e+02   1.0000000e+00
   3.7560000e+02   1.0000000e+00
   3.7570000e+02   1.0000000e+00
   3.7580000e+02   1.0000000e+00
   3.7590000e+02   1.0000000e+00
   3.7600000e+02   1.0000000e+00
   3.7610000e+02   1.0000000e+00
   3.7620000e+02   1.0000000e+00
   3.7630000e+02   1.0000000e+00
   3.7640000e+02   1.0000000e+00
   3.7650000e+02   1.0000000e+00
   3.7660000e+02   1.0000000e+00
   3.7670000e+02   1.0000000e+00
   3.7680000e+02   1.0000000e+00
   3.7690000e+02   1.0000000e+00
   3.7700000e+02   1.0000000e+00
   3.7710000e+02   1.0000000e+00
   3.7720000e+02   1.0000000e+00
   3.7730000e+02   1.0000000e+00
   3.7740000e+02   1.0000000e+00
   3.7750000e+02   1.0000000e+00
   3.7760000e+02   1.0000000e+00
   3.7770000e+02   1.0000000e+00
   3.7780000e+02   1.0000000e+00
   3.7790000e+02   1.0000000e+00
   3.7800000e+02   1.0000000e+00
   3.7810000e+02   1.0000000e+00
   3.7820000e+02   1.0000000e+00
   3.7830000e+02   1.0000000e+00
   3.7840000e+02   1.0000000e+00
   3.7850000e+02   1.0000000e+00
   3.7860000e+02   1.0000000e+00
   3.7870000e+02   1.0000000e+00
   3.7880000e+02   1.0000000e+00
   3.7890000e+02   1.0000000e+00
   3.7900000e+02   1.0000000e+00
   3.7910000e+02   1.0000000e+00
   3.7920000e+02   1.0000000e+00
   3.7930000e+02   1.0000000e+00
   3.7940000e+02   1.0000000e+00
   3.7950000e+02   1.0000000e+00
   3.7960000e+02   1.0000000e+00
   3.7970000e+02   1.0000000e+00
   3.7980000e+02   1.0000000e+00
   3.7990000e+02   1.0000000e+00
   3.8000000e+02   1.0000000e+00
   3.8010000e+02   1.0000000e+00
   3.8020000e+02   1.0000000e+00
   3.8030000e+02   1.0000000e+00
   3.8040000e+02   1.0000000e+00
   3.8050000e+02   1.0000000e+00
   3.8060000e+02   1.0000000e+00
   3.8070000e+02   1.0000000e+00
   3.8080000e+02   1.0000000e+00
   3.8090000e+02   1.0000000e+00
   3.8100000e+02   1.0000000e+00
   3.8110000e+02   1.0000000e+00
   3.8120000e+02   1.0000000e+00
   3.8130000e+02   1.0000000e+00
   3.8140000e+02   1.0000000e+00
   3.8150000e+02   1.0000000e+00
   3.8160000e+02   1.0000000e+00
   3.8170000e+02   1.0000000e+00
   3.8180000e+02   1.0000000e+00
   3.8190000e+02   1.0000000e+00
   3.8200000e+02   1.0000000e+00
   3.8210000e+02   1.0000000e+00
   3.8220000e+02   1.0000000e+00
   3.8230000e+02   1.0000000e+00
   3.8240000e+02   1.0000000e+00
   3.8250000e+02   1.0000000e+00
   3.8260000e+02   1.0000000e+00
   3.8270000e+02   1.0000000e+00
   3.8280000e+02   1.0000000e+00
   3.8290000e+02   1.0000000e+00
   3.8300000e+02   1.0000000e+00
   3.8310000e+02   1.0000000e+00
   3.8320000e+02   1.0000000e+00
   3.8330000e+02   1.0000000e+00
   3.8340000e+02   1.0000000e+00
   3.8350000e+02   1.0000000e+00
   3.8360000e+02   1.0000000e+00
   3.8370000e+02   1.0000000e+00
   3.8380000e+02   1.0000000e+00
   3.8390000e+02   1.0000000e+00
   3.8400000e+02   1.0000000e+00
   3.8410000e+02   1.0000000e+00
   3.8420000e+02   1.0000000e+00
   3.8430000e+02   1.0000000e+00
   3.8440000e+02   1.0000000e+00
   3.8450000e+02   1.0000000e+00
   3.8460000e+02   1.0000000e+00
   3.8470000e+02   1.0000000e+00
   3.8480000e+02   1.0000000e+00
   3.8490000e+02   1.0000000e+00
   3.8500000e+02   1.0000000e+00
   3.8510000e+02   1.0000000e+00
   3.8520000e+02   1.0000000e+00
   3.8530000e+02   1.0000000e+00
   3.8540000e+02   1.0000000e+00
   3.8550000e+02   1.0000000e+00
   3.8560000e+02   1.0000000e+00
   3.8570000e+02   1.0000000e+00
   3.8580000e+02   1.0000000e+00
   3.8590000e+02   1.0000000e+00
   3.8600000e+02   1.0000000e+00
   3.8610000e+02   1.0000000e+00
   3.8620000e+02   1.0000000e+00
   3.8630000e+02   1.0000000e+00
   3.8640000e+02   1.0000000e+00
   3.8650000e+02   1.0000000e+00
   3.8660000e+02   1.0000000e+00
   3.8670000e+02   1.0000000e+00
   3.8680000e+02   1.0000000e+00
   3.8690000e+02   1.0000000e+00
   3.8700000e+02   1.0000000e+00
   3.8710000e+02   1.0000000e+00
   3.8720000e+02   1.0000000e+00
   3.8730000e+02   1.0000000e+00
   3.8740000e+02   1.0000000e+00
   3.8750000e+02   1.0000000e+00
   3.8760000e+02   1.0000000e+00
   3.8770000e+02   1.0000000e+00
   3.8780000e+02   1.0000000e+00
   3.8790000e+02   1.0000000e+00
   3.8800000e+02   1.0000000e+00
   3.8810000e+02   1.0000000e+00
   3.8820000e+02   1.0000000e+00
   3.8830000e+02   1.0000000e+00
   3.8840000e+02   1.0000000e+00
   3.8850000e+02   1.0000000e+00
   3.8860000e+02   1.0000000e+00
   3.8870000e+02   1.0000000e+00
   3.8880000e+02   1.0000000e+00
   3.8890000e+02   1.0000000e+00
   3.8900000e+02   1.0000000e+00
   3.8910000e+02   1.0000000e+00
   3.8920000e+02   1.0000000e+00
   3.8930000e+02   1.0000000e+00
   3.8940000e+02   1.0000000e+00
   3.8950000e+02   1.0000000e+00
   3.8960000e+02   1.0000000e+00
   3.8970000e+02   1.0000000e+00
   3.8980000e+02   1.0000000e+00
   3.8990000e+02   1.0000000e+00
   3.9000000e+02   1.0000000e+00
   3.9010000e+02   1.0000000e+00
   3.9020000e+02   1.0000000e+00
   3.9030000e+02   1.0000000e+00
   3.9040000e+02   1.0000000e+00
   3.9050000e+02   1.0000000e+00
   3.9060000e+02   1.0000000e+00
   3.9070000e+02   1.0000000e+00
   3.9080000e+02   1.0000000e+00
   3.9090000e+02   1.0000000e+00
   3.9100000e+02   1.0000000e+00
   3.9110000e+02   1.0000000e+00
   3.9120000e+02   1.0000000e+00
   3.9130000e+02   1.0000000e+00
   3.9140000e+02   1.0000000e+00
   3.9150000e+02   1.0000000e+00
   3.9160000e+02   1.0000000e+00
   3.9170000e+02   1.0000000e+00
   3.9180000e+02   1.0000000e+00
   3.9190000e+02   1.0000000e+00
   3.9200000e+02   1.0000000e+00
   3.9210000e+02   1.0000000e+00
   3.9220000e+02   1.0000000e+00
   3.9230000e+02   1.0000000e+00
   3.9240000e+02   1.0000000e+00
   3.9250000e+02   1.0000000e+00
   3.9260000e+02   1.0000000e+00
   3.9270000e+02   1.0000000e+00
   3.9280000e+02   1.0000000e+00
   3.9290000e+02   1.0000000e+00
   3.9300000e+02   1.0000000e+00
   3.9310000e+02   1.0000000e+00
   3.9320000e+02   1.0000000e+00
   3.9330000e+02   1.0000000e+00
   3.9340000e+02   1.0000000e+00
   3.9350000e+02   1.0000000e+00
   3.9360000e+02   1.0000000e+00
   3.9370000e+02   1.0000000e+00
   3.9380000e+02   1.0000000e+00
   3.9390000e+02   1.0000000e+00
   3.9400000e+02   1.0000000e+00
   3.9410000e+02   1.0000000e+00
   3.9420000e+02   1.0000000e+00
   3.9430000e+02   1.0000000e+00
   3.9440000e+02   1.0000000e+00
   3.9450000e+02   1.0000000e+00
   3.9460000e+02   1.0000000e+00
   3.9470000e+02   1.0000000e+00
   3.9480000e+02   1.0000000e+00
   3.9490000e+02   1.0000000e+00
   3.9500000e+02   1.0000000e+00
   3.9510000e+02   1.0000000e+00
   3.9520000e+02   1.0000000e+00
   3.9530000e+02   1.0000000e+00
   3.9540000e+02   1.0000000e+00
   3.9550000e+02   1.0000000e+00
   3.9560000e+02   1.0000000e+00
   3.9570000e+02   1.0000000e+00
   3.9580000e+02   1.0000000e+00
   3.9590000e+02   1.0000000e+00
   3.9600000e+02   1.0000000e+00
   3.9610000e+02   1.0000000e+00
   3.9620000e+02   1.0000000e+00
   3.9630000e+02   1.0000000e+00
   3.9640000e+02   1.0000000e+00
   3.9650000e+02   1.0000000e+00
   3.9660000e+02   1.0000000e+00
   3.9670000e+02   1.0000000e+00
   3.9680000e+02   1.0000000e+00
   3.9690000e+02   1.0000000e+00
   3.9700000e+02   1.0000000e+00
   3.9710000e+02   1.0000000e+00
   3.9720000e+02   1.0000000e+00
   3.9730000e+02   1.0000000e+00
   3.9740000e+02   1.0000000e+00
   3.9750000e+02   1.0000000e+00
   3.9760000e+02   1.0000000e+00
   3.9770000e+02   1.0000000e+00
   3.9780000e+02   1.0000000e+00
   3.9790000e+02   1.0000000e+00
   3.9800000e+02   1.0000000e+00
   3.9810000e+02   1.0000000e+00
   3.9820000e+02   1.0000000e+00
   3.9830000e+02   1.0000000e+00
   3.9840000e+02   1.0000000e+00
   3.9850000e+02   1.0000000e+00
   3.9860000e+02   1.0000000e+00
   3.9870000e+02   1.0000000e+00
   3.9880000e+02   1.0000000e+00
   3.9890000e+02   1.0000000e+00
   3.9900000e+02   1.0000000e+00
   3.9910000e+02   1.0000000e+00
   3.9920000e+02   1.0000000e+00
   3.9930000e+02   1.0000000e+00
   3.9940000e+02   1.0000000e+00
   3.9950000e+02   1.0000000e+00
   3.9960000e+02   1.0000000e+00
   3.9970000e+02   1.0000000e+00
   3.9980000e+02   1.0000000e+00
   3.9990000e+02   1.0000000e+00
   4.0000000e+02   1.0000000e+00


==> data/outage1_pi6_1.dat <==
   1.0000000e+00   1.7530233e-04
   2.0000000e+00   5.8536395e-05
   3.0000000e+00   3.9956329e-05
   4.0000000e+00   3.3175959e-05
   5.0000000e+00   3.1519436e-05
   6.0000000e+00   3.0872715e-05
   7.0000000e+00   3.0533756e-05
   8.0000000e+00   3.0517889e-05
   9.0000000e+00   3.2530257e-05
   1.0000000e+01   3.4667779e-05
   1.1000000e+01   3.6937719e-05
   1.2000000e+01   3.9347731e-05
   1.3000000e+01   4.1905874e-05
   1.4000000e+01   4.4620634e-05
   1.5000000e+01   4.7500941e-05
   1.6000000e+01   5.0556194e-05
   1.7000000e+01   5.3796278e-05
   1.8000000e+01   5.7231591e-05
   1.9000000e+01   6.0873065e-05
   2.0000000e+01   6.4732192e-05
   2.1000000e+01   6.9715712e-05
   2.2000000e+01   7.5157625e-05
   2.3000000e+01   8.1104507e-05
   2.4000000e+01   8.7608000e-05
   2.5000000e+01   9.4725386e-05
   2.6000000e+01   1.0252023e-04
   2.7000000e+01   1.1106309e-04
   2.8000000e+01   1.2043234e-04
   2.9000000e+01   1.3071502e-04
   3.0000000e+01   1.4200790e-04
   3.1000000e+01   1.5441852e-04
   3.2000000e+01   1.6806649e-04
   3.3000000e+01   1.8308486e-04
   3.4000000e+01   1.9962163e-04
   3.5000000e+01   2.1784155e-04
   3.6000000e+01   2.3792798e-04
   3.7000000e+01   2.6008506e-04
   3.8000000e+01   2.8454009e-04
   3.9000000e+01   3.1154623e-04
   4.0000000e+01   3.4138540e-04
   4.1000000e+01   3.7437161e-04
   4.2000000e+01   4.1085465e-04
   4.3000000e+01   4.5122410e-04
   4.4000000e+01   4.9591391e-04
   4.5000000e+01   5.4540739e-04
   4.6000000e+01   6.0024278e-04
   4.7000000e+01   6.6101942e-04
   4.8000000e+01   7.2840454e-04
   4.9000000e+01   8.0314083e-04
   5.0000000e+01   8.8605474e-04
   5.1000000e+01   9.7806569e-04
   5.2000000e+01   1.0801961e-03
   5.3000000e+01   1.1935826e-03
   5.4000000e+01   1.3194882e-03
   5.5000000e+01   1.4593157e-03
   5.6000000e+01   1.6146221e-03
   5.7000000e+01   1.7871351e-03
   5.8000000e+01   1.9787699e-03
   5.9000000e+01   2.1916488e-03
   6.0000000e+01   2.4281214e-03
   6.1000000e+01   2.6907869e-03
   6.2000000e+01   2.9825183e-03
   6.3000000e+01   3.3064883e-03
   6.4000000e+01   3.6661971e-03
   6.5000000e+01   4.0655022e-03
   6.6000000e+01   4.5086498e-03
   6.7000000e+01   5.0003089e-03
   6.8000000e+01   5.5456067e-03
   6.9000000e+01   6.1501658e-03
   7.0000000e+01   6.8201437e-03
   7.1000000e+01   7.5622734e-03
   7.2000000e+01   8.3839054e-03
   7.3000000e+01   9.2930509e-03
   7.4000000e+01   1.0298426e-02
   7.5000000e+01   1.1409495e-02
   7.6000000e+01   1.2636515e-02
   7.7000000e+01   1.3990580e-02
   7.8000000e+01   1.5483662e-02
   7.9000000e+01   1.7128648e-02
   8.0000000e+01   1.8939381e-02
   8.1000000e+01   2.0930686e-02
   8.2000000e+01   2.3118403e-02
   8.3000000e+01   2.5519400e-02
   8.4000000e+01   2.8151590e-02
   8.5000000e+01   3.1033932e-02
   8.6000000e+01   3.4186420e-02
   8.7000000e+01   3.7630062e-02
   8.8000000e+01   4.1386849e-02
   8.9000000e+01   4.5479695e-02
   9.0000000e+01   4.9932374e-02
   9.1000000e+01   5.4769427e-02
   9.2000000e+01   6.0016053e-02
   9.3000000e+01   6.5697977e-02
   9.4000000e+01   7.1841294e-02
   9.5000000e+01   7.8472285e-02
   9.6000000e+01   8.5617215e-02
   9.7000000e+01   9.3302100e-02
   9.8000000e+01   1.0155245e-01
   9.9000000e+01   1.1039298e-01
   1.0000000e+02   1.1984733e-01
   1.0100000e+02   1.2993770e-01
   1.0200000e+02   1.4068453e-01
   1.0300000e+02   1.5210614e-01
   1.0400000e+02   1.6421834e-01
   1.0500000e+02   1.7703408e-01
   1.0600000e+02   1.9056302e-01
   1.0700000e+02   2.0481121e-01
   1.0800000e+02   2.1978067e-01
   1.0900000e+02   2.3546908e-01
   1.1000000e+02   2.5186948e-01
   1.1100000e+02   2.6896991e-01
   1.1200000e+02   2.8675324e-01
   1.1300000e+02   3.0519693e-01
   1.1400000e+02   3.2427295e-01
   1.1500000e+02   3.4394764e-01
   1.1600000e+02   3.6418179e-01
   1.1700000e+02   3.8493064e-01
   1.1800000e+02   4.0614412e-01
   1.1900000e+02   4.2776706e-01
   1.2000000e+02   4.4973951e-01
   1.2100000e+02   4.7199717e-01
   1.2200000e+02   4.9447192e-01
   1.2300000e+02   5.1709233e-01
   1.2400000e+02   5.3978438e-01
   1.2500000e+02   5.6247210e-01
   1.2600000e+02   5.8507841e-01
   1.2700000e+02   6.0752583e-01
   1.2800000e+02   6.2973740e-01
   1.2900000e+02   6.5163744e-01
   1.3000000e+02   6.7315244e-01
   1.3100000e+02   6.9421186e-01
   1.3200000e+02   7.1474889e-01
   1.3300000e+02   7.3470120e-01
   1.3400000e+02   7.5401161e-01
   1.3500000e+02   7.7262864e-01
   1.3600000e+02   7.9050707e-01
   1.3700000e+02   8.0760825e-01
   1.3800000e+02   8.2390045e-01
   1.3900000e+02   8.3935905e-01
   1.4000000e+02   8.5396652e-01
   1.4100000e+02   8.6771249e-01
   1.4200000e+02   8.8059348e-01
   1.4300000e+02   8.9261273e-01
   1.4400000e+02   9.0377980e-01
   1.4500000e+02   9.1411015e-01
   1.4600000e+02   9.2362463e-01
   1.4700000e+02   9.3234891e-01
   1.4800000e+02   9.4031287e-01
   1.4900000e+02   9.4754997e-01
   1.5000000e+02   9.5409658e-01
   1.5100000e+02   9.5999135e-01
   1.5200000e+02   9.6527454e-01
   1.5300000e+02   9.6998741e-01
   1.5400000e+02   9.7417165e-01
   1.5500000e+02   9.7786885e-01
   1.5600000e+02   9.8111998e-01
   1.5700000e+02   9.8396499e-01
   1.5800000e+02   9.8644242e-01
   1.5900000e+02   9.8858914e-01
   1.6000000e+02   9.9044003e-01
   1.6100000e+02   9.9202786e-01
   1.6200000e+02   9.9338314e-01
   1.6300000e+02   9.9453404e-01
   1.6400000e+02   9.9550636e-01
   1.6500000e+02   9.9632357e-01
   1.6600000e+02   9.9700684e-01
   1.6700000e+02   9.9757513e-01
   1.6800000e+02   9.9804529e-01
   1.6900000e+02   9.9843219e-01
   1.7000000e+02   9.9874887e-01
   1.7100000e+02   9.9900668e-01
   1.7200000e+02   9.9921543e-01
   1.7300000e+02   9.9938353e-01
   1.7400000e+02   9.9951814e-01
   1.7500000e+02   9.9962535e-01
   1.7600000e+02   9.9971025e-01
   1.7700000e+02   9.9977712e-01
   1.7800000e+02   9.9982948e-01
   1.7900000e+02   9.9987024e-01
   1.8000000e+02   9.9990181e-01
   1.8100000e+02   9.9992610e-01
   1.8200000e+02   9.9994470e-01
   1.8300000e+02   9.9995884e-01
   1.8400000e+02   9.9996954e-01
   1.8500000e+02   9.9997759e-01
   1.8600000e+02   9.9998360e-01
   1.8700000e+02   9.9998807e-01
   1.8800000e+02   9.9999138e-01
   1.8900000e+02   9.9999380e-01
   1.9000000e+02   9.9999557e-01
   1.9100000e+02   9.9999685e-01
   1.9200000e+02   9.9999778e-01
   1.9300000e+02   9.9999844e-01
   1.9400000e+02   9.9999891e-01
   1.9500000e+02   9.9999924e-01
   1.9600000e+02   9.9999948e-01
   1.9700000e+02   9.9999964e-01
   1.9800000e+02   9.9999976e-01
   1.9900000e+02   9.9999984e-01
   2.0000000e+02   9.9999989e-01
   2.0100000e+02   9.9999993e-01
   2.0200000e+02   9.9999995e-01
   2.0300000e+02   9.9999997e-01
   2.0400000e+02   9.9999998e-01
   2.0500000e+02   9.9999999e-01
   2.0600000e+02   9.9999999e-01
   2.0700000e+02   9.9999999e-01
   2.0800000e+02   1.0000000e+00
   2.0900000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1100000e+02   1.0000000e+00
   2.1200000e+02   1.0000000e+00
   2.1300000e+02   1.0000000e+00
   2.1400000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.1600000e+02   1.0000000e+00
   2.1700000e+02   1.0000000e+00
   2.1800000e+02   1.0000000e+00
   2.1900000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2100000e+02   1.0000000e+00
   2.2200000e+02   1.0000000e+00
   2.2300000e+02   1.0000000e+00
   2.2400000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.2600000e+02   1.0000000e+00
   2.2700000e+02   1.0000000e+00
   2.2800000e+02   1.0000000e+00
   2.2900000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3100000e+02   1.0000000e+00
   2.3200000e+02   1.0000000e+00
   2.3300000e+02   1.0000000e+00
   2.3400000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.3600000e+02   1.0000000e+00
   2.3700000e+02   1.0000000e+00
   2.3800000e+02   1.0000000e+00
   2.3900000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4100000e+02   1.0000000e+00
   2.4200000e+02   1.0000000e+00
   2.4300000e+02   1.0000000e+00
   2.4400000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.4600000e+02   1.0000000e+00
   2.4700000e+02   1.0000000e+00
   2.4800000e+02   1.0000000e+00
   2.4900000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5100000e+02   1.0000000e+00
   2.5200000e+02   1.0000000e+00
   2.5300000e+02   1.0000000e+00
   2.5400000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.5600000e+02   1.0000000e+00
   2.5700000e+02   1.0000000e+00
   2.5800000e+02   1.0000000e+00
   2.5900000e+02   1.0000000e+00
   2.6000000e+02   1.0000000e+00
   2.6100000e+02   1.0000000e+00
   2.6200000e+02   1.0000000e+00
   2.6300000e+02   1.0000000e+00
   2.6400000e+02   1.0000000e+00
   2.6500000e+02   1.0000000e+00
   2.6600000e+02   1.0000000e+00
   2.6700000e+02   1.0000000e+00
   2.6800000e+02   1.0000000e+00
   2.6900000e+02   1.0000000e+00
   2.7000000e+02   1.0000000e+00
   2.7100000e+02   1.0000000e+00
   2.7200000e+02   1.0000000e+00
   2.7300000e+02   1.0000000e+00
   2.7400000e+02   1.0000000e+00
   2.7500000e+02   1.0000000e+00
   2.7600000e+02   1.0000000e+00
   2.7700000e+02   1.0000000e+00
   2.7800000e+02   1.0000000e+00
   2.7900000e+02   1.0000000e+00
   2.8000000e+02   1.0000000e+00
   2.8100000e+02   1.0000000e+00
   2.8200000e+02   1.0000000e+00
   2.8300000e+02   1.0000000e+00
   2.8400000e+02   1.0000000e+00
   2.8500000e+02   1.0000000e+00
   2.8600000e+02   1.0000000e+00
   2.8700000e+02   1.0000000e+00
   2.8800000e+02   1.0000000e+00
   2.8900000e+02   1.0000000e+00
   2.9000000e+02   1.0000000e+00
   2.9100000e+02   1.0000000e+00
   2.9200000e+02   1.0000000e+00
   2.9300000e+02   1.0000000e+00
   2.9400000e+02   1.0000000e+00
   2.9500000e+02   1.0000000e+00
   2.9600000e+02   1.0000000e+00
   2.9700000e+02   1.0000000e+00
   2.9800000e+02   1.0000000e+00
   2.9900000e+02   1.0000000e+00
   3.0000000e+02   1.0000000e+00
   3.0100000e+02   1.0000000e+00
   3.0200000e+02   1.0000000e+00
   3.0300000e+02   1.0000000e+00
   3.0400000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.0600000e+02   1.0000000e+00
   3.0700000e+02   1.0000000e+00
   3.0800000e+02   1.0000000e+00
   3.0900000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1100000e+02   1.0000000e+00
   3.1200000e+02   1.0000000e+00
   3.1300000e+02   1.0000000e+00
   3.1400000e+02   1.0000000e+00
   3.1500000e+02   1.0000000e+00
   3.1600000e+02   1.0000000e+00
   3.1700000e+02   1.0000000e+00
   3.1800000e+02   1.0000000e+00
   3.1900000e+02   1.0000000e+00
   3.2000000e+02   1.0000000e+00
   3.2100000e+02   1.0000000e+00
   3.2200000e+02   1.0000000e+00
   3.2300000e+02   1.0000000e+00
   3.2400000e+02   1.0000000e+00
   3.2500000e+02   1.0000000e+00
   3.2600000e+02   1.0000000e+00
   3.2700000e+02   1.0000000e+00
   3.2800000e+02   1.0000000e+00
   3.2900000e+02   1.0000000e+00
   3.3000000e+02   1.0000000e+00
   3.3100000e+02   1.0000000e+00
   3.3200000e+02   1.0000000e+00
   3.3300000e+02   1.0000000e+00
   3.3400000e+02   1.0000000e+00
   3.3500000e+02   1.0000000e+00
   3.3600000e+02   1.0000000e+00
   3.3700000e+02   1.0000000e+00
   3.3800000e+02   1.0000000e+00
   3.3900000e+02   1.0000000e+00
   3.4000000e+02   1.0000000e+00
   3.4100000e+02   1.0000000e+00
   3.4200000e+02   1.0000000e+00
   3.4300000e+02   1.0000000e+00
   3.4400000e+02   1.0000000e+00
   3.4500000e+02   1.0000000e+00
   3.4600000e+02   1.0000000e+00
   3.4700000e+02   1.0000000e+00
   3.4800000e+02   1.0000000e+00
   3.4900000e+02   1.0000000e+00
   3.5000000e+02   1.0000000e+00
   3.5100000e+02   1.0000000e+00
   3.5200000e+02   1.0000000e+00
   3.5300000e+02   1.0000000e+00
   3.5400000e+02   1.0000000e+00
   3.5500000e+02   1.0000000e+00
   3.5600000e+02   1.0000000e+00
   3.5700000e+02   1.0000000e+00
   3.5800000e+02   1.0000000e+00
   3.5900000e+02   1.0000000e+00
   3.6000000e+02   1.0000000e+00
   3.6100000e+02   1.0000000e+00
   3.6200000e+02   1.0000000e+00
   3.6300000e+02   1.0000000e+00
   3.6400000e+02   1.0000000e+00
   3.6500000e+02   1.0000000e+00
   3.6600000e+02   1.0000000e+00
   3.6700000e+02   1.0000000e+00
   3.6800000e+02   1.0000000e+00
   3.6900000e+02   1.0000000e+00
   3.7000000e+02   1.0000000e+00
   3.7100000e+02   1.0000000e+00
   3.7200000e+02   1.0000000e+00
   3.7300000e+02   1.0000000e+00
   3.7400000e+02   1.0000000e+00
   3.7500000e+02   1.0000000e+00
   3.7600000e+02   1.0000000e+00
   3.7700000e+02   1.0000000e+00
   3.7800000e+02   1.0000000e+00
   3.7900000e+02   1.0000000e+00
   3.8000000e+02   1.0000000e+00
   3.8100000e+02   1.0000000e+00
   3.8200000e+02   1.0000000e+00
   3.8300000e+02   1.0000000e+00
   3.8400000e+02   1.0000000e+00
   3.8500000e+02   1.0000000e+00
   3.8600000e+02   1.0000000e+00
   3.8700000e+02   1.0000000e+00
   3.8800000e+02   1.0000000e+00
   3.8900000e+02   1.0000000e+00
   3.9000000e+02   1.0000000e+00
   3.9100000e+02   1.0000000e+00
   3.9200000e+02   1.0000000e+00
   3.9300000e+02   1.0000000e+00
   3.9400000e+02   1.0000000e+00
   3.9500000e+02   1.0000000e+00
   3.9600000e+02   1.0000000e+00
   3.9700000e+02   1.0000000e+00
   3.9800000e+02   1.0000000e+00
   3.9900000e+02   1.0000000e+00
   4.0000000e+02   1.0000000e+00
   4.0100000e+02   1.0000000e+00
   4.0200000e+02   1.0000000e+00
   4.0300000e+02   1.0000000e+00
   4.0400000e+02   1.0000000e+00
   4.0500000e+02   1.0000000e+00
   4.0600000e+02   1.0000000e+00
   4.0700000e+02   1.0000000e+00
   4.0800000e+02   1.0000000e+00
   4.0900000e+02   1.0000000e+00
   4.1000000e+02   1.0000000e+00
   4.1100000e+02   1.0000000e+00
   4.1200000e+02   1.0000000e+00
   4.1300000e+02   1.0000000e+00
   4.1400000e+02   1.0000000e+00
   4.1500000e+02   1.0000000e+00
   4.1600000e+02   1.0000000e+00
   4.1700000e+02   1.0000000e+00
   4.1800000e+02   1.0000000e+00
   4.1900000e+02   1.0000000e+00
   4.2000000e+02   1.0000000e+00
   4.2100000e+02   1.0000000e+00
   4.2200000e+02   1.0000000e+00
   4.2300000e+02   1.0000000e+00
   4.2400000e+02   1.0000000e+00
   4.2500000e+02   1.0000000e+00
   4.2600000e+02   1.0000000e+00
   4.2700000e+02   1.0000000e+00
   4.2800000e+02   1.0000000e+00
   4.2900000e+02   1.0000000e+00
   4.3000000e+02   1.0000000e+00
   4.3100000e+02   1.0000000e+00
   4.3200000e+02   1.0000000e+00
   4.3300000e+02   1.0000000e+00
   4.3400000e+02   1.0000000e+00
   4.3500000e+02   1.0000000e+00
   4.3600000e+02   1.0000000e+00
   4.3700000e+02   1.0000000e+00
   4.3800000e+02   1.0000000e+00
   4.3900000e+02   1.0000000e+00
   4.4000000e+02   1.0000000e+00
   4.4100000e+02   1.0000000e+00
   4.4200000e+02   1.0000000e+00
   4.4300000e+02   1.0000000e+00
   4.4400000e+02   1.0000000e+00
   4.4500000e+02   1.0000000e+00
   4.4600000e+02   1.0000000e+00
   4.4700000e+02   1.0000000e+00
   4.4800000e+02   1.0000000e+00
   4.4900000e+02   1.0000000e+00
   4.5000000e+02   1.0000000e+00
   4.5100000e+02   1.0000000e+00
   4.5200000e+02   1.0000000e+00
   4.5300000e+02   1.0000000e+00
   4.5400000e+02   1.0000000e+00
   4.5500000e+02   1.0000000e+00
   4.5600000e+02   1.0000000e+00
   4.5700000e+02   1.0000000e+00
   4.5800000e+02   1.0000000e+00
   4.5900000e+02   1.0000000e+00
   4.6000000e+02   1.0000000e+00
   4.6100000e+02   1.0000000e+00
   4.6200000e+02   1.0000000e+00
   4.6300000e+02   1.0000000e+00
   4.6400000e+02   1.0000000e+00
   4.6500000e+02   1.0000000e+00
   4.6600000e+02   1.0000000e+00
   4.6700000e+02   1.0000000e+00
   4.6800000e+02   1.0000000e+00
   4.6900000e+02   1.0000000e+00
   4.7000000e+02   1.0000000e+00
   4.7100000e+02   1.0000000e+00
   4.7200000e+02   1.0000000e+00
   4.7300000e+02   1.0000000e+00
   4.7400000e+02   1.0000000e+00
   4.7500000e+02   1.0000000e+00
   4.7600000e+02   1.0000000e+00
   4.7700000e+02   1.0000000e+00
   4.7800000e+02   1.0000000e+00
   4.7900000e+02   1.0000000e+00
   4.8000000e+02   1.0000000e+00
   4.8100000e+02   1.0000000e+00
   4.8200000e+02   1.0000000e+00
   4.8300000e+02   1.0000000e+00
   4.8400000e+02   1.0000000e+00
   4.8500000e+02   1.0000000e+00
   4.8600000e+02   1.0000000e+00
   4.8700000e+02   1.0000000e+00
   4.8800000e+02   1.0000000e+00
   4.8900000e+02   1.0000000e+00
   4.9000000e+02   1.0000000e+00
   4.9100000e+02   1.0000000e+00
   4.9200000e+02   1.0000000e+00
   4.9300000e+02   1.0000000e+00
   4.9400000e+02   1.0000000e+00
   4.9500000e+02   1.0000000e+00
   4.9600000e+02   1.0000000e+00
   4.9700000e+02   1.0000000e+00
   4.9800000e+02   1.0000000e+00
   4.9900000e+02   1.0000000e+00
   5.0000000e+02   1.0000000e+00
   5.0100000e+02   1.0000000e+00
   5.0200000e+02   1.0000000e+00
   5.0300000e+02   1.0000000e+00
   5.0400000e+02   1.0000000e+00
   5.0500000e+02   1.0000000e+00
   5.0600000e+02   1.0000000e+00
   5.0700000e+02   1.0000000e+00
   5.0800000e+02   1.0000000e+00
   5.0900000e+02   1.0000000e+00
   5.1000000e+02   1.0000000e+00
   5.1100000e+02   1.0000000e+00
   5.1200000e+02   1.0000000e+00
   5.1300000e+02   1.0000000e+00
   5.1400000e+02   1.0000000e+00
   5.1500000e+02   1.0000000e+00
   5.1600000e+02   1.0000000e+00
   5.1700000e+02   1.0000000e+00
   5.1800000e+02   1.0000000e+00
   5.1900000e+02   1.0000000e+00
   5.2000000e+02   1.0000000e+00
   5.2100000e+02   1.0000000e+00
   5.2200000e+02   1.0000000e+00
   5.2300000e+02   1.0000000e+00
   5.2400000e+02   1.0000000e+00
   5.2500000e+02   1.0000000e+00
   5.2600000e+02   1.0000000e+00
   5.2700000e+02   1.0000000e+00
   5.2800000e+02   1.0000000e+00
   5.2900000e+02   1.0000000e+00
   5.3000000e+02   1.0000000e+00
   5.3100000e+02   1.0000000e+00
   5.3200000e+02   1.0000000e+00
   5.3300000e+02   1.0000000e+00
   5.3400000e+02   1.0000000e+00
   5.3500000e+02   1.0000000e+00
   5.3600000e+02   1.0000000e+00
   5.3700000e+02   1.0000000e+00
   5.3800000e+02   1.0000000e+00
   5.3900000e+02   1.0000000e+00
   5.4000000e+02   1.0000000e+00
   5.4100000e+02   1.0000000e+00
   5.4200000e+02   1.0000000e+00
   5.4300000e+02   1.0000000e+00
   5.4400000e+02   1.0000000e+00
   5.4500000e+02   1.0000000e+00
   5.4600000e+02   1.0000000e+00
   5.4700000e+02   1.0000000e+00
   5.4800000e+02   1.0000000e+00
   5.4900000e+02   1.0000000e+00
   5.5000000e+02   1.0000000e+00
   5.5100000e+02   1.0000000e+00
   5.5200000e+02   1.0000000e+00
   5.5300000e+02   1.0000000e+00
   5.5400000e+02   1.0000000e+00
   5.5500000e+02   1.0000000e+00
   5.5600000e+02   1.0000000e+00
   5.5700000e+02   1.0000000e+00
   5.5800000e+02   1.0000000e+00
   5.5900000e+02   1.0000000e+00
   5.6000000e+02   1.0000000e+00
   5.6100000e+02   1.0000000e+00
   5.6200000e+02   1.0000000e+00
   5.6300000e+02   1.0000000e+00
   5.6400000e+02   1.0000000e+00
   5.6500000e+02   1.0000000e+00
   5.6600000e+02   1.0000000e+00
   5.6700000e+02   1.0000000e+00
   5.6800000e+02   1.0000000e+00
   5.6900000e+02   1.0000000e+00
   5.7000000e+02   1.0000000e+00
   5.7100000e+02   1.0000000e+00
   5.7200000e+02   1.0000000e+00
   5.7300000e+02   1.0000000e+00
   5.7400000e+02   1.0000000e+00
   5.7500000e+02   1.0000000e+00
   5.7600000e+02   1.0000000e+00
   5.7700000e+02   1.0000000e+00
   5.7800000e+02   1.0000000e+00
   5.7900000e+02   1.0000000e+00
   5.8000000e+02   1.0000000e+00
   5.8100000e+02   1.0000000e+00
   5.8200000e+02   1.0000000e+00
   5.8300000e+02   1.0000000e+00
   5.8400000e+02   1.0000000e+00
   5.8500000e+02   1.0000000e+00
   5.8600000e+02   1.0000000e+00
   5.8700000e+02   1.0000000e+00
   5.8800000e+02   1.0000000e+00
   5.8900000e+02   1.0000000e+00
   5.9000000e+02   1.0000000e+00
   5.9100000e+02   1.0000000e+00
   5.9200000e+02   1.0000000e+00
   5.9300000e+02   1.0000000e+00
   5.9400000e+02   1.0000000e+00
   5.9500000e+02   1.0000000e+00
   5.9600000e+02   1.0000000e+00
   5.9700000e+02   1.0000000e+00
   5.9800000e+02   1.0000000e+00
   5.9900000e+02   1.0000000e+00
   6.0000000e+02   1.0000000e+00


==> data/outage1_pi6_3.dat <==
   1.5000000e+00   8.2413179e-01
   1.6000000e+00   2.9270847e-01
   1.7000000e+00   2.1577570e-02
   1.8000000e+00   2.3357224e-04
   1.9000000e+00   3.2516675e-07
   2.0000000e+00   5.5063287e-11
   2.1000000e+00   1.1102230e-15
   2.2000000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   5.5511151e-17
   2.4900000e+01   1.2212453e-15
   2.5000000e+01   1.9539925e-14
   2.5100000e+01   2.8094194e-13
   2.5200000e+01   3.5659808e-12
   2.5300000e+01   4.0010995e-11
   2.5400000e+01   3.9697623e-10
   2.5500000e+01   3.4837793e-09
   2.5600000e+01   2.7050440e-08
   2.5700000e+01   1.8590656e-07
   2.5800000e+01   1.1313530e-06
   2.5900000e+01   6.0996435e-06
   2.6000000e+01   2.9152443e-05
   2.6100000e+01   1.2360118e-04
   2.6200000e+01   4.6529182e-04
   2.6300000e+01   1.5568390e-03
   2.6400000e+01   4.6359963e-03
   2.6500000e+01   1.2306220e-02
   2.6600000e+01   2.9178630e-02
   2.6700000e+01   6.1953761e-02
   2.6800000e+01   1.1817684e-01
   2.6900000e+01   2.0334778e-01
   2.7000000e+01   3.1728820e-01
   2.7100000e+01   4.5189772e-01
   2.7200000e+01   5.9233636e-01
   2.7300000e+01   7.2172928e-01
   2.7400000e+01   8.2700955e-01
   2.7500000e+01   9.0265704e-01
   2.7600000e+01   9.5065809e-01
   2.7700000e+01   9.7755563e-01
   2.7800000e+01   9.9086556e-01
   2.7900000e+01   9.9668171e-01
   2.8000000e+01   9.9892604e-01
   2.8100000e+01   9.9969079e-01
   2.8200000e+01   9.9992090e-01
   2.8300000e+01   9.9998204e-01
   2.8400000e+01   9.9999638e-01
   2.8500000e+01   9.9999935e-01
   2.8600000e+01   9.9999990e-01
   2.8700000e+01   9.9999999e-01
   2.8800000e+01   1.0000000e+00
   2.8900000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9100000e+01   1.0000000e+00
   2.9200000e+01   1.0000000e+00
   2.9300000e+01   1.0000000e+00
   2.9400000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   2.9600000e+01   1.0000000e+00
   2.9700000e+01   1.0000000e+00
   2.9800000e+01   1.0000000e+00
   2.9900000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0100000e+01   1.0000000e+00
   3.0200000e+01   1.0000000e+00
   3.0300000e+01   1.0000000e+00
   3.0400000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.0600000e+01   1.0000000e+00
   3.0700000e+01   1.0000000e+00
   3.0800000e+01   1.0000000e+00
   3.0900000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1100000e+01   1.0000000e+00
   3.1200000e+01   1.0000000e+00
   3.1300000e+01   1.0000000e+00
   3.1400000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.1600000e+01   1.0000000e+00
   3.1700000e+01   1.0000000e+00
   3.1800000e+01   1.0000000e+00
   3.1900000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2100000e+01   1.0000000e+00
   3.2200000e+01   1.0000000e+00
   3.2300000e+01   1.0000000e+00
   3.2400000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.2600000e+01   1.0000000e+00
   3.2700000e+01   1.0000000e+00
   3.2800000e+01   1.0000000e+00
   3.2900000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3100000e+01   1.0000000e+00
   3.3200000e+01   1.0000000e+00
   3.3300000e+01   1.0000000e+00
   3.3400000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.3600000e+01   1.0000000e+00
   3.3700000e+01   1.0000000e+00
   3.3800000e+01   1.0000000e+00
   3.3900000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4100000e+01   1.0000000e+00
   3.4200000e+01   1.0000000e+00
   3.4300000e+01   1.0000000e+00
   3.4400000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.4600000e+01   1.0000000e+00
   3.4700000e+01   1.0000000e+00
   3.4800000e+01   1.0000000e+00
   3.4900000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5100000e+01   1.0000000e+00
   3.5200000e+01   1.0000000e+00
   3.5300000e+01   1.0000000e+00
   3.5400000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.5600000e+01   1.0000000e+00
   3.5700000e+01   1.0000000e+00
   3.5800000e+01   1.0000000e+00
   3.5900000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6100000e+01   1.0000000e+00
   3.6200000e+01   1.0000000e+00
   3.6300000e+01   1.0000000e+00
   3.6400000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.6600000e+01   1.0000000e+00
   3.6700000e+01   1.0000000e+00
   3.6800000e+01   1.0000000e+00
   3.6900000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7100000e+01   1.0000000e+00
   3.7200000e+01   1.0000000e+00
   3.7300000e+01   1.0000000e+00
   3.7400000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.7600000e+01   1.0000000e+00
   3.7700000e+01   1.0000000e+00
   3.7800000e+01   1.0000000e+00
   3.7900000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8100000e+01   1.0000000e+00
   3.8200000e+01   1.0000000e+00
   3.8300000e+01   1.0000000e+00
   3.8400000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.8600000e+01   1.0000000e+00
   3.8700000e+01   1.0000000e+00
   3.8800000e+01   1.0000000e+00
   3.8900000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9100000e+01   1.0000000e+00
   3.9200000e+01   1.0000000e+00
   3.9300000e+01   1.0000000e+00
   3.9400000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   3.9600000e+01   1.0000000e+00
   3.9700000e+01   1.0000000e+00
   3.9800000e+01   1.0000000e+00
   3.9900000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0100000e+01   1.0000000e+00
   4.0200000e+01   1.0000000e+00
   4.0300000e+01   1.0000000e+00
   4.0400000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.0600000e+01   1.0000000e+00
   4.0700000e+01   1.0000000e+00
   4.0800000e+01   1.0000000e+00
   4.0900000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1100000e+01   1.0000000e+00
   4.1200000e+01   1.0000000e+00
   4.1300000e+01   1.0000000e+00
   4.1400000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.1600000e+01   1.0000000e+00
   4.1700000e+01   1.0000000e+00
   4.1800000e+01   1.0000000e+00
   4.1900000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2100000e+01   1.0000000e+00
   4.2200000e+01   1.0000000e+00
   4.2300000e+01   1.0000000e+00
   4.2400000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.2600000e+01   1.0000000e+00
   4.2700000e+01   1.0000000e+00
   4.2800000e+01   1.0000000e+00
   4.2900000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3100000e+01   1.0000000e+00
   4.3200000e+01   1.0000000e+00
   4.3300000e+01   1.0000000e+00
   4.3400000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.3600000e+01   1.0000000e+00
   4.3700000e+01   1.0000000e+00
   4.3800000e+01   1.0000000e+00
   4.3900000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4100000e+01   1.0000000e+00
   4.4200000e+01   1.0000000e+00
   4.4300000e+01   1.0000000e+00
   4.4400000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.4600000e+01   1.0000000e+00
   4.4700000e+01   1.0000000e+00
   4.4800000e+01   1.0000000e+00
   4.4900000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5100000e+01   1.0000000e+00
   4.5200000e+01   1.0000000e+00
   4.5300000e+01   1.0000000e+00
   4.5400000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.5600000e+01   1.0000000e+00
   4.5700000e+01   1.0000000e+00
   4.5800000e+01   1.0000000e+00
   4.5900000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6100000e+01   1.0000000e+00
   4.6200000e+01   1.0000000e+00
   4.6300000e+01   1.0000000e+00
   4.6400000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.6600000e+01   1.0000000e+00
   4.6700000e+01   1.0000000e+00
   4.6800000e+01   1.0000000e+00
   4.6900000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7100000e+01   1.0000000e+00
   4.7200000e+01   1.0000000e+00
   4.7300000e+01   1.0000000e+00
   4.7400000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.7600000e+01   1.0000000e+00
   4.7700000e+01   1.0000000e+00
   4.7800000e+01   1.0000000e+00
   4.7900000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8100000e+01   1.0000000e+00
   4.8200000e+01   1.0000000e+00
   4.8300000e+01   1.0000000e+00
   4.8400000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.8600000e+01   1.0000000e+00
   4.8700000e+01   1.0000000e+00
   4.8800000e+01   1.0000000e+00
   4.8900000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9100000e+01   1.0000000e+00
   4.9200000e+01   1.0000000e+00
   4.9300000e+01   1.0000000e+00
   4.9400000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   4.9600000e+01   1.0000000e+00
   4.9700000e+01   1.0000000e+00
   4.9800000e+01   1.0000000e+00
   4.9900000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0100000e+01   1.0000000e+00
   5.0200000e+01   1.0000000e+00
   5.0300000e+01   1.0000000e+00
   5.0400000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.0600000e+01   1.0000000e+00
   5.0700000e+01   1.0000000e+00
   5.0800000e+01   1.0000000e+00
   5.0900000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1100000e+01   1.0000000e+00
   5.1200000e+01   1.0000000e+00
   5.1300000e+01   1.0000000e+00
   5.1400000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.1600000e+01   1.0000000e+00
   5.1700000e+01   1.0000000e+00
   5.1800000e+01   1.0000000e+00
   5.1900000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2100000e+01   1.0000000e+00
   5.2200000e+01   1.0000000e+00
   5.2300000e+01   1.0000000e+00
   5.2400000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.2600000e+01   1.0000000e+00
   5.2700000e+01   1.0000000e+00
   5.2800000e+01   1.0000000e+00
   5.2900000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3100000e+01   1.0000000e+00
   5.3200000e+01   1.0000000e+00
   5.3300000e+01   1.0000000e+00
   5.3400000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.3600000e+01   1.0000000e+00
   5.3700000e+01   1.0000000e+00
   5.3800000e+01   1.0000000e+00
   5.3900000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4100000e+01   1.0000000e+00
   5.4200000e+01   1.0000000e+00
   5.4300000e+01   1.0000000e+00
   5.4400000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.4600000e+01   1.0000000e+00
   5.4700000e+01   1.0000000e+00
   5.4800000e+01   1.0000000e+00
   5.4900000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5100000e+01   1.0000000e+00
   5.5200000e+01   1.0000000e+00
   5.5300000e+01   1.0000000e+00
   5.5400000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.5600000e+01   1.0000000e+00
   5.5700000e+01   1.0000000e+00
   5.5800000e+01   1.0000000e+00
   5.5900000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6100000e+01   1.0000000e+00
   5.6200000e+01   1.0000000e+00
   5.6300000e+01   1.0000000e+00
   5.6400000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.6600000e+01   1.0000000e+00
   5.6700000e+01   1.0000000e+00
   5.6800000e+01   1.0000000e+00
   5.6900000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7100000e+01   1.0000000e+00
   5.7200000e+01   1.0000000e+00
   5.7300000e+01   1.0000000e+00
   5.7400000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.7600000e+01   1.0000000e+00
   5.7700000e+01   1.0000000e+00
   5.7800000e+01   1.0000000e+00
   5.7900000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8100000e+01   1.0000000e+00
   5.8200000e+01   1.0000000e+00
   5.8300000e+01   1.0000000e+00
   5.8400000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.8600000e+01   1.0000000e+00
   5.8700000e+01   1.0000000e+00
   5.8800000e+01   1.0000000e+00
   5.8900000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9100000e+01   1.0000000e+00
   5.9200000e+01   1.0000000e+00
   5.9300000e+01   1.0000000e+00
   5.9400000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   5.9600000e+01   1.0000000e+00
   5.9700000e+01   1.0000000e+00
   5.9800000e+01   1.0000000e+00
   5.9900000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0100000e+01   1.0000000e+00
   6.0200000e+01   1.0000000e+00
   6.0300000e+01   1.0000000e+00
   6.0400000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.0600000e+01   1.0000000e+00
   6.0700000e+01   1.0000000e+00
   6.0800000e+01   1.0000000e+00
   6.0900000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1100000e+01   1.0000000e+00
   6.1200000e+01   1.0000000e+00
   6.1300000e+01   1.0000000e+00
   6.1400000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.1600000e+01   1.0000000e+00
   6.1700000e+01   1.0000000e+00
   6.1800000e+01   1.0000000e+00
   6.1900000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2100000e+01   1.0000000e+00
   6.2200000e+01   1.0000000e+00
   6.2300000e+01   1.0000000e+00
   6.2400000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.2600000e+01   1.0000000e+00
   6.2700000e+01   1.0000000e+00
   6.2800000e+01   1.0000000e+00
   6.2900000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3100000e+01   1.0000000e+00
   6.3200000e+01   1.0000000e+00
   6.3300000e+01   1.0000000e+00
   6.3400000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.3600000e+01   1.0000000e+00
   6.3700000e+01   1.0000000e+00
   6.3800000e+01   1.0000000e+00
   6.3900000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4100000e+01   1.0000000e+00
   6.4200000e+01   1.0000000e+00
   6.4300000e+01   1.0000000e+00
   6.4400000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.4600000e+01   1.0000000e+00
   6.4700000e+01   1.0000000e+00
   6.4800000e+01   1.0000000e+00
   6.4900000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5100000e+01   1.0000000e+00
   6.5200000e+01   1.0000000e+00
   6.5300000e+01   1.0000000e+00
   6.5400000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.5600000e+01   1.0000000e+00
   6.5700000e+01   1.0000000e+00
   6.5800000e+01   1.0000000e+00
   6.5900000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6100000e+01   1.0000000e+00
   6.6200000e+01   1.0000000e+00
   6.6300000e+01   1.0000000e+00
   6.6400000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.6600000e+01   1.0000000e+00
   6.6700000e+01   1.0000000e+00
   6.6800000e+01   1.0000000e+00
   6.6900000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7100000e+01   1.0000000e+00
   6.7200000e+01   1.0000000e+00
   6.7300000e+01   1.0000000e+00
   6.7400000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.7600000e+01   1.0000000e+00
   6.7700000e+01   1.0000000e+00
   6.7800000e+01   1.0000000e+00
   6.7900000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8100000e+01   1.0000000e+00
   6.8200000e+01   1.0000000e+00
   6.8300000e+01   1.0000000e+00
   6.8400000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.8600000e+01   1.0000000e+00
   6.8700000e+01   1.0000000e+00
   6.8800000e+01   1.0000000e+00
   6.8900000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9100000e+01   1.0000000e+00
   6.9200000e+01   1.0000000e+00
   6.9300000e+01   1.0000000e+00
   6.9400000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   6.9600000e+01   1.0000000e+00
   6.9700000e+01   1.0000000e+00
   6.9800000e+01   1.0000000e+00
   6.9900000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0100000e+01   1.0000000e+00
   7.0200000e+01   1.0000000e+00
   7.0300000e+01   1.0000000e+00
   7.0400000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.0600000e+01   1.0000000e+00
   7.0700000e+01   1.0000000e+00
   7.0800000e+01   1.0000000e+00
   7.0900000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1100000e+01   1.0000000e+00
   7.1200000e+01   1.0000000e+00
   7.1300000e+01   1.0000000e+00
   7.1400000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.1600000e+01   1.0000000e+00
   7.1700000e+01   1.0000000e+00
   7.1800000e+01   1.0000000e+00
   7.1900000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2100000e+01   1.0000000e+00
   7.2200000e+01   1.0000000e+00
   7.2300000e+01   1.0000000e+00
   7.2400000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.2600000e+01   1.0000000e+00
   7.2700000e+01   1.0000000e+00
   7.2800000e+01   1.0000000e+00
   7.2900000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3100000e+01   1.0000000e+00
   7.3200000e+01   1.0000000e+00
   7.3300000e+01   1.0000000e+00
   7.3400000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.3600000e+01   1.0000000e+00
   7.3700000e+01   1.0000000e+00
   7.3800000e+01   1.0000000e+00
   7.3900000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4100000e+01   1.0000000e+00
   7.4200000e+01   1.0000000e+00
   7.4300000e+01   1.0000000e+00
   7.4400000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.4600000e+01   1.0000000e+00
   7.4700000e+01   1.0000000e+00
   7.4800000e+01   1.0000000e+00
   7.4900000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5100000e+01   1.0000000e+00
   7.5200000e+01   1.0000000e+00
   7.5300000e+01   1.0000000e+00
   7.5400000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.5600000e+01   1.0000000e+00
   7.5700000e+01   1.0000000e+00
   7.5800000e+01   1.0000000e+00
   7.5900000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6100000e+01   1.0000000e+00
   7.6200000e+01   1.0000000e+00
   7.6300000e+01   1.0000000e+00
   7.6400000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.6600000e+01   1.0000000e+00
   7.6700000e+01   1.0000000e+00
   7.6800000e+01   1.0000000e+00
   7.6900000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7100000e+01   1.0000000e+00
   7.7200000e+01   1.0000000e+00
   7.7300000e+01   1.0000000e+00
   7.7400000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.7600000e+01   1.0000000e+00
   7.7700000e+01   1.0000000e+00
   7.7800000e+01   1.0000000e+00
   7.7900000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8100000e+01   1.0000000e+00
   7.8200000e+01   1.0000000e+00
   7.8300000e+01   1.0000000e+00
   7.8400000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.8600000e+01   1.0000000e+00
   7.8700000e+01   1.0000000e+00
   7.8800000e+01   1.0000000e+00
   7.8900000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9100000e+01   1.0000000e+00
   7.9200000e+01   1.0000000e+00
   7.9300000e+01   1.0000000e+00
   7.9400000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   7.9600000e+01   1.0000000e+00
   7.9700000e+01   1.0000000e+00
   7.9800000e+01   1.0000000e+00
   7.9900000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0100000e+01   1.0000000e+00
   8.0200000e+01   1.0000000e+00
   8.0300000e+01   1.0000000e+00
   8.0400000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.0600000e+01   1.0000000e+00
   8.0700000e+01   1.0000000e+00
   8.0800000e+01   1.0000000e+00
   8.0900000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1100000e+01   1.0000000e+00
   8.1200000e+01   1.0000000e+00
   8.1300000e+01   1.0000000e+00
   8.1400000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.1600000e+01   1.0000000e+00
   8.1700000e+01   1.0000000e+00
   8.1800000e+01   1.0000000e+00
   8.1900000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2100000e+01   1.0000000e+00
   8.2200000e+01   1.0000000e+00
   8.2300000e+01   1.0000000e+00
   8.2400000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.2600000e+01   1.0000000e+00
   8.2700000e+01   1.0000000e+00
   8.2800000e+01   1.0000000e+00
   8.2900000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3100000e+01   1.0000000e+00
   8.3200000e+01   1.0000000e+00
   8.3300000e+01   1.0000000e+00
   8.3400000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.3600000e+01   1.0000000e+00
   8.3700000e+01   1.0000000e+00
   8.3800000e+01   1.0000000e+00
   8.3900000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4100000e+01   1.0000000e+00
   8.4200000e+01   1.0000000e+00
   8.4300000e+01   1.0000000e+00
   8.4400000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.4600000e+01   1.0000000e+00
   8.4700000e+01   1.0000000e+00
   8.4800000e+01   1.0000000e+00
   8.4900000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5100000e+01   1.0000000e+00
   8.5200000e+01   1.0000000e+00
   8.5300000e+01   1.0000000e+00
   8.5400000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.5600000e+01   1.0000000e+00
   8.5700000e+01   1.0000000e+00
   8.5800000e+01   1.0000000e+00
   8.5900000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6100000e+01   1.0000000e+00
   8.6200000e+01   1.0000000e+00
   8.6300000e+01   1.0000000e+00
   8.6400000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.6600000e+01   1.0000000e+00
   8.6700000e+01   1.0000000e+00
   8.6800000e+01   1.0000000e+00
   8.6900000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7100000e+01   1.0000000e+00
   8.7200000e+01   1.0000000e+00
   8.7300000e+01   1.0000000e+00
   8.7400000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.7600000e+01   1.0000000e+00
   8.7700000e+01   1.0000000e+00
   8.7800000e+01   1.0000000e+00
   8.7900000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8100000e+01   1.0000000e+00
   8.8200000e+01   1.0000000e+00
   8.8300000e+01   1.0000000e+00
   8.8400000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.8600000e+01   1.0000000e+00
   8.8700000e+01   1.0000000e+00
   8.8800000e+01   1.0000000e+00
   8.8900000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9100000e+01   1.0000000e+00
   8.9200000e+01   1.0000000e+00
   8.9300000e+01   1.0000000e+00
   8.9400000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   8.9600000e+01   1.0000000e+00
   8.9700000e+01   1.0000000e+00
   8.9800000e+01   1.0000000e+00
   8.9900000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0100000e+01   1.0000000e+00
   9.0200000e+01   1.0000000e+00
   9.0300000e+01   1.0000000e+00
   9.0400000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.0600000e+01   1.0000000e+00
   9.0700000e+01   1.0000000e+00
   9.0800000e+01   1.0000000e+00
   9.0900000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1100000e+01   1.0000000e+00
   9.1200000e+01   1.0000000e+00
   9.1300000e+01   1.0000000e+00
   9.1400000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.1600000e+01   1.0000000e+00
   9.1700000e+01   1.0000000e+00
   9.1800000e+01   1.0000000e+00
   9.1900000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2100000e+01   1.0000000e+00
   9.2200000e+01   1.0000000e+00
   9.2300000e+01   1.0000000e+00
   9.2400000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.2600000e+01   1.0000000e+00
   9.2700000e+01   1.0000000e+00
   9.2800000e+01   1.0000000e+00
   9.2900000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3100000e+01   1.0000000e+00
   9.3200000e+01   1.0000000e+00
   9.3300000e+01   1.0000000e+00
   9.3400000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.3600000e+01   1.0000000e+00
   9.3700000e+01   1.0000000e+00
   9.3800000e+01   1.0000000e+00
   9.3900000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4100000e+01   1.0000000e+00
   9.4200000e+01   1.0000000e+00
   9.4300000e+01   1.0000000e+00
   9.4400000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.4600000e+01   1.0000000e+00
   9.4700000e+01   1.0000000e+00
   9.4800000e+01   1.0000000e+00
   9.4900000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5100000e+01   1.0000000e+00
   9.5200000e+01   1.0000000e+00
   9.5300000e+01   1.0000000e+00
   9.5400000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.5600000e+01   1.0000000e+00
   9.5700000e+01   1.0000000e+00
   9.5800000e+01   1.0000000e+00
   9.5900000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6100000e+01   1.0000000e+00
   9.6200000e+01   1.0000000e+00
   9.6300000e+01   1.0000000e+00
   9.6400000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.6600000e+01   1.0000000e+00
   9.6700000e+01   1.0000000e+00
   9.6800000e+01   1.0000000e+00
   9.6900000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7100000e+01   1.0000000e+00
   9.7200000e+01   1.0000000e+00
   9.7300000e+01   1.0000000e+00
   9.7400000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.7600000e+01   1.0000000e+00
   9.7700000e+01   1.0000000e+00
   9.7800000e+01   1.0000000e+00
   9.7900000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8100000e+01   1.0000000e+00
   9.8200000e+01   1.0000000e+00
   9.8300000e+01   1.0000000e+00
   9.8400000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.8600000e+01   1.0000000e+00
   9.8700000e+01   1.0000000e+00
   9.8800000e+01   1.0000000e+00
   9.8900000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9100000e+01   1.0000000e+00
   9.9200000e+01   1.0000000e+00
   9.9300000e+01   1.0000000e+00
   9.9400000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   9.9600000e+01   1.0000000e+00
   9.9700000e+01   1.0000000e+00
   9.9800000e+01   1.0000000e+00
   9.9900000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00
   1.0010000e+02   1.0000000e+00
   1.0020000e+02   1.0000000e+00
   1.0030000e+02   1.0000000e+00
   1.0040000e+02   1.0000000e+00
   1.0050000e+02   1.0000000e+00
   1.0060000e+02   1.0000000e+00
   1.0070000e+02   1.0000000e+00
   1.0080000e+02   1.0000000e+00
   1.0090000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0110000e+02   1.0000000e+00
   1.0120000e+02   1.0000000e+00
   1.0130000e+02   1.0000000e+00
   1.0140000e+02   1.0000000e+00
   1.0150000e+02   1.0000000e+00
   1.0160000e+02   1.0000000e+00
   1.0170000e+02   1.0000000e+00
   1.0180000e+02   1.0000000e+00
   1.0190000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0210000e+02   1.0000000e+00
   1.0220000e+02   1.0000000e+00
   1.0230000e+02   1.0000000e+00
   1.0240000e+02   1.0000000e+00
   1.0250000e+02   1.0000000e+00
   1.0260000e+02   1.0000000e+00
   1.0270000e+02   1.0000000e+00
   1.0280000e+02   1.0000000e+00
   1.0290000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0310000e+02   1.0000000e+00
   1.0320000e+02   1.0000000e+00
   1.0330000e+02   1.0000000e+00
   1.0340000e+02   1.0000000e+00
   1.0350000e+02   1.0000000e+00
   1.0360000e+02   1.0000000e+00
   1.0370000e+02   1.0000000e+00
   1.0380000e+02   1.0000000e+00
   1.0390000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0410000e+02   1.0000000e+00
   1.0420000e+02   1.0000000e+00
   1.0430000e+02   1.0000000e+00
   1.0440000e+02   1.0000000e+00
   1.0450000e+02   1.0000000e+00
   1.0460000e+02   1.0000000e+00
   1.0470000e+02   1.0000000e+00
   1.0480000e+02   1.0000000e+00
   1.0490000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0510000e+02   1.0000000e+00
   1.0520000e+02   1.0000000e+00
   1.0530000e+02   1.0000000e+00
   1.0540000e+02   1.0000000e+00
   1.0550000e+02   1.0000000e+00
   1.0560000e+02   1.0000000e+00
   1.0570000e+02   1.0000000e+00
   1.0580000e+02   1.0000000e+00
   1.0590000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0610000e+02   1.0000000e+00
   1.0620000e+02   1.0000000e+00
   1.0630000e+02   1.0000000e+00
   1.0640000e+02   1.0000000e+00
   1.0650000e+02   1.0000000e+00
   1.0660000e+02   1.0000000e+00
   1.0670000e+02   1.0000000e+00
   1.0680000e+02   1.0000000e+00
   1.0690000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0710000e+02   1.0000000e+00
   1.0720000e+02   1.0000000e+00
   1.0730000e+02   1.0000000e+00
   1.0740000e+02   1.0000000e+00
   1.0750000e+02   1.0000000e+00
   1.0760000e+02   1.0000000e+00
   1.0770000e+02   1.0000000e+00
   1.0780000e+02   1.0000000e+00
   1.0790000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0810000e+02   1.0000000e+00
   1.0820000e+02   1.0000000e+00
   1.0830000e+02   1.0000000e+00
   1.0840000e+02   1.0000000e+00
   1.0850000e+02   1.0000000e+00
   1.0860000e+02   1.0000000e+00
   1.0870000e+02   1.0000000e+00
   1.0880000e+02   1.0000000e+00
   1.0890000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.0910000e+02   1.0000000e+00
   1.0920000e+02   1.0000000e+00
   1.0930000e+02   1.0000000e+00
   1.0940000e+02   1.0000000e+00
   1.0950000e+02   1.0000000e+00
   1.0960000e+02   1.0000000e+00
   1.0970000e+02   1.0000000e+00
   1.0980000e+02   1.0000000e+00
   1.0990000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1010000e+02   1.0000000e+00
   1.1020000e+02   1.0000000e+00
   1.1030000e+02   1.0000000e+00
   1.1040000e+02   1.0000000e+00
   1.1050000e+02   1.0000000e+00
   1.1060000e+02   1.0000000e+00
   1.1070000e+02   1.0000000e+00
   1.1080000e+02   1.0000000e+00
   1.1090000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1110000e+02   1.0000000e+00
   1.1120000e+02   1.0000000e+00
   1.1130000e+02   1.0000000e+00
   1.1140000e+02   1.0000000e+00
   1.1150000e+02   1.0000000e+00
   1.1160000e+02   1.0000000e+00
   1.1170000e+02   1.0000000e+00
   1.1180000e+02   1.0000000e+00
   1.1190000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1210000e+02   1.0000000e+00
   1.1220000e+02   1.0000000e+00
   1.1230000e+02   1.0000000e+00
   1.1240000e+02   1.0000000e+00
   1.1250000e+02   1.0000000e+00
   1.1260000e+02   1.0000000e+00
   1.1270000e+02   1.0000000e+00
   1.1280000e+02   1.0000000e+00
   1.1290000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1310000e+02   1.0000000e+00
   1.1320000e+02   1.0000000e+00
   1.1330000e+02   1.0000000e+00
   1.1340000e+02   1.0000000e+00
   1.1350000e+02   1.0000000e+00
   1.1360000e+02   1.0000000e+00
   1.1370000e+02   1.0000000e+00
   1.1380000e+02   1.0000000e+00
   1.1390000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1410000e+02   1.0000000e+00
   1.1420000e+02   1.0000000e+00
   1.1430000e+02   1.0000000e+00
   1.1440000e+02   1.0000000e+00
   1.1450000e+02   1.0000000e+00
   1.1460000e+02   1.0000000e+00
   1.1470000e+02   1.0000000e+00
   1.1480000e+02   1.0000000e+00
   1.1490000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1510000e+02   1.0000000e+00
   1.1520000e+02   1.0000000e+00
   1.1530000e+02   1.0000000e+00
   1.1540000e+02   1.0000000e+00
   1.1550000e+02   1.0000000e+00
   1.1560000e+02   1.0000000e+00
   1.1570000e+02   1.0000000e+00
   1.1580000e+02   1.0000000e+00
   1.1590000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1610000e+02   1.0000000e+00
   1.1620000e+02   1.0000000e+00
   1.1630000e+02   1.0000000e+00
   1.1640000e+02   1.0000000e+00
   1.1650000e+02   1.0000000e+00
   1.1660000e+02   1.0000000e+00
   1.1670000e+02   1.0000000e+00
   1.1680000e+02   1.0000000e+00
   1.1690000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1710000e+02   1.0000000e+00
   1.1720000e+02   1.0000000e+00
   1.1730000e+02   1.0000000e+00
   1.1740000e+02   1.0000000e+00
   1.1750000e+02   1.0000000e+00
   1.1760000e+02   1.0000000e+00
   1.1770000e+02   1.0000000e+00
   1.1780000e+02   1.0000000e+00
   1.1790000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1810000e+02   1.0000000e+00
   1.1820000e+02   1.0000000e+00
   1.1830000e+02   1.0000000e+00
   1.1840000e+02   1.0000000e+00
   1.1850000e+02   1.0000000e+00
   1.1860000e+02   1.0000000e+00
   1.1870000e+02   1.0000000e+00
   1.1880000e+02   1.0000000e+00
   1.1890000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.1910000e+02   1.0000000e+00
   1.1920000e+02   1.0000000e+00
   1.1930000e+02   1.0000000e+00
   1.1940000e+02   1.0000000e+00
   1.1950000e+02   1.0000000e+00
   1.1960000e+02   1.0000000e+00
   1.1970000e+02   1.0000000e+00
   1.1980000e+02   1.0000000e+00
   1.1990000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2010000e+02   1.0000000e+00
   1.2020000e+02   1.0000000e+00
   1.2030000e+02   1.0000000e+00
   1.2040000e+02   1.0000000e+00
   1.2050000e+02   1.0000000e+00
   1.2060000e+02   1.0000000e+00
   1.2070000e+02   1.0000000e+00
   1.2080000e+02   1.0000000e+00
   1.2090000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2110000e+02   1.0000000e+00
   1.2120000e+02   1.0000000e+00
   1.2130000e+02   1.0000000e+00
   1.2140000e+02   1.0000000e+00
   1.2150000e+02   1.0000000e+00
   1.2160000e+02   1.0000000e+00
   1.2170000e+02   1.0000000e+00
   1.2180000e+02   1.0000000e+00
   1.2190000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2210000e+02   1.0000000e+00
   1.2220000e+02   1.0000000e+00
   1.2230000e+02   1.0000000e+00
   1.2240000e+02   1.0000000e+00
   1.2250000e+02   1.0000000e+00
   1.2260000e+02   1.0000000e+00
   1.2270000e+02   1.0000000e+00
   1.2280000e+02   1.0000000e+00
   1.2290000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2310000e+02   1.0000000e+00
   1.2320000e+02   1.0000000e+00
   1.2330000e+02   1.0000000e+00
   1.2340000e+02   1.0000000e+00
   1.2350000e+02   1.0000000e+00
   1.2360000e+02   1.0000000e+00
   1.2370000e+02   1.0000000e+00
   1.2380000e+02   1.0000000e+00
   1.2390000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2410000e+02   1.0000000e+00
   1.2420000e+02   1.0000000e+00
   1.2430000e+02   1.0000000e+00
   1.2440000e+02   1.0000000e+00
   1.2450000e+02   1.0000000e+00
   1.2460000e+02   1.0000000e+00
   1.2470000e+02   1.0000000e+00
   1.2480000e+02   1.0000000e+00
   1.2490000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2510000e+02   1.0000000e+00
   1.2520000e+02   1.0000000e+00
   1.2530000e+02   1.0000000e+00
   1.2540000e+02   1.0000000e+00
   1.2550000e+02   1.0000000e+00
   1.2560000e+02   1.0000000e+00
   1.2570000e+02   1.0000000e+00
   1.2580000e+02   1.0000000e+00
   1.2590000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2610000e+02   1.0000000e+00
   1.2620000e+02   1.0000000e+00
   1.2630000e+02   1.0000000e+00
   1.2640000e+02   1.0000000e+00
   1.2650000e+02   1.0000000e+00
   1.2660000e+02   1.0000000e+00
   1.2670000e+02   1.0000000e+00
   1.2680000e+02   1.0000000e+00
   1.2690000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2710000e+02   1.0000000e+00
   1.2720000e+02   1.0000000e+00
   1.2730000e+02   1.0000000e+00
   1.2740000e+02   1.0000000e+00
   1.2750000e+02   1.0000000e+00
   1.2760000e+02   1.0000000e+00
   1.2770000e+02   1.0000000e+00
   1.2780000e+02   1.0000000e+00
   1.2790000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2810000e+02   1.0000000e+00
   1.2820000e+02   1.0000000e+00
   1.2830000e+02   1.0000000e+00
   1.2840000e+02   1.0000000e+00
   1.2850000e+02   1.0000000e+00
   1.2860000e+02   1.0000000e+00
   1.2870000e+02   1.0000000e+00
   1.2880000e+02   1.0000000e+00
   1.2890000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.2910000e+02   1.0000000e+00
   1.2920000e+02   1.0000000e+00
   1.2930000e+02   1.0000000e+00
   1.2940000e+02   1.0000000e+00
   1.2950000e+02   1.0000000e+00
   1.2960000e+02   1.0000000e+00
   1.2970000e+02   1.0000000e+00
   1.2980000e+02   1.0000000e+00
   1.2990000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3010000e+02   1.0000000e+00
   1.3020000e+02   1.0000000e+00
   1.3030000e+02   1.0000000e+00
   1.3040000e+02   1.0000000e+00
   1.3050000e+02   1.0000000e+00
   1.3060000e+02   1.0000000e+00
   1.3070000e+02   1.0000000e+00
   1.3080000e+02   1.0000000e+00
   1.3090000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3110000e+02   1.0000000e+00
   1.3120000e+02   1.0000000e+00
   1.3130000e+02   1.0000000e+00
   1.3140000e+02   1.0000000e+00
   1.3150000e+02   1.0000000e+00
   1.3160000e+02   1.0000000e+00
   1.3170000e+02   1.0000000e+00
   1.3180000e+02   1.0000000e+00
   1.3190000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3210000e+02   1.0000000e+00
   1.3220000e+02   1.0000000e+00
   1.3230000e+02   1.0000000e+00
   1.3240000e+02   1.0000000e+00
   1.3250000e+02   1.0000000e+00
   1.3260000e+02   1.0000000e+00
   1.3270000e+02   1.0000000e+00
   1.3280000e+02   1.0000000e+00
   1.3290000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3310000e+02   1.0000000e+00
   1.3320000e+02   1.0000000e+00
   1.3330000e+02   1.0000000e+00
   1.3340000e+02   1.0000000e+00
   1.3350000e+02   1.0000000e+00
   1.3360000e+02   1.0000000e+00
   1.3370000e+02   1.0000000e+00
   1.3380000e+02   1.0000000e+00
   1.3390000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3410000e+02   1.0000000e+00
   1.3420000e+02   1.0000000e+00
   1.3430000e+02   1.0000000e+00
   1.3440000e+02   1.0000000e+00
   1.3450000e+02   1.0000000e+00
   1.3460000e+02   1.0000000e+00
   1.3470000e+02   1.0000000e+00
   1.3480000e+02   1.0000000e+00
   1.3490000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3510000e+02   1.0000000e+00
   1.3520000e+02   1.0000000e+00
   1.3530000e+02   1.0000000e+00
   1.3540000e+02   1.0000000e+00
   1.3550000e+02   1.0000000e+00
   1.3560000e+02   1.0000000e+00
   1.3570000e+02   1.0000000e+00
   1.3580000e+02   1.0000000e+00
   1.3590000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3610000e+02   1.0000000e+00
   1.3620000e+02   1.0000000e+00
   1.3630000e+02   1.0000000e+00
   1.3640000e+02   1.0000000e+00
   1.3650000e+02   1.0000000e+00
   1.3660000e+02   1.0000000e+00
   1.3670000e+02   1.0000000e+00
   1.3680000e+02   1.0000000e+00
   1.3690000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3710000e+02   1.0000000e+00
   1.3720000e+02   1.0000000e+00
   1.3730000e+02   1.0000000e+00
   1.3740000e+02   1.0000000e+00
   1.3750000e+02   1.0000000e+00
   1.3760000e+02   1.0000000e+00
   1.3770000e+02   1.0000000e+00
   1.3780000e+02   1.0000000e+00
   1.3790000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3810000e+02   1.0000000e+00
   1.3820000e+02   1.0000000e+00
   1.3830000e+02   1.0000000e+00
   1.3840000e+02   1.0000000e+00
   1.3850000e+02   1.0000000e+00
   1.3860000e+02   1.0000000e+00
   1.3870000e+02   1.0000000e+00
   1.3880000e+02   1.0000000e+00
   1.3890000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.3910000e+02   1.0000000e+00
   1.3920000e+02   1.0000000e+00
   1.3930000e+02   1.0000000e+00
   1.3940000e+02   1.0000000e+00
   1.3950000e+02   1.0000000e+00
   1.3960000e+02   1.0000000e+00
   1.3970000e+02   1.0000000e+00
   1.3980000e+02   1.0000000e+00
   1.3990000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4010000e+02   1.0000000e+00
   1.4020000e+02   1.0000000e+00
   1.4030000e+02   1.0000000e+00
   1.4040000e+02   1.0000000e+00
   1.4050000e+02   1.0000000e+00
   1.4060000e+02   1.0000000e+00
   1.4070000e+02   1.0000000e+00
   1.4080000e+02   1.0000000e+00
   1.4090000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4110000e+02   1.0000000e+00
   1.4120000e+02   1.0000000e+00
   1.4130000e+02   1.0000000e+00
   1.4140000e+02   1.0000000e+00
   1.4150000e+02   1.0000000e+00
   1.4160000e+02   1.0000000e+00
   1.4170000e+02   1.0000000e+00
   1.4180000e+02   1.0000000e+00
   1.4190000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4210000e+02   1.0000000e+00
   1.4220000e+02   1.0000000e+00
   1.4230000e+02   1.0000000e+00
   1.4240000e+02   1.0000000e+00
   1.4250000e+02   1.0000000e+00
   1.4260000e+02   1.0000000e+00
   1.4270000e+02   1.0000000e+00
   1.4280000e+02   1.0000000e+00
   1.4290000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4310000e+02   1.0000000e+00
   1.4320000e+02   1.0000000e+00
   1.4330000e+02   1.0000000e+00
   1.4340000e+02   1.0000000e+00
   1.4350000e+02   1.0000000e+00
   1.4360000e+02   1.0000000e+00
   1.4370000e+02   1.0000000e+00
   1.4380000e+02   1.0000000e+00
   1.4390000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4410000e+02   1.0000000e+00
   1.4420000e+02   1.0000000e+00
   1.4430000e+02   1.0000000e+00
   1.4440000e+02   1.0000000e+00
   1.4450000e+02   1.0000000e+00
   1.4460000e+02   1.0000000e+00
   1.4470000e+02   1.0000000e+00
   1.4480000e+02   1.0000000e+00
   1.4490000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4510000e+02   1.0000000e+00
   1.4520000e+02   1.0000000e+00
   1.4530000e+02   1.0000000e+00
   1.4540000e+02   1.0000000e+00
   1.4550000e+02   1.0000000e+00
   1.4560000e+02   1.0000000e+00
   1.4570000e+02   1.0000000e+00
   1.4580000e+02   1.0000000e+00
   1.4590000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4610000e+02   1.0000000e+00
   1.4620000e+02   1.0000000e+00
   1.4630000e+02   1.0000000e+00
   1.4640000e+02   1.0000000e+00
   1.4650000e+02   1.0000000e+00
   1.4660000e+02   1.0000000e+00
   1.4670000e+02   1.0000000e+00
   1.4680000e+02   1.0000000e+00
   1.4690000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4710000e+02   1.0000000e+00
   1.4720000e+02   1.0000000e+00
   1.4730000e+02   1.0000000e+00
   1.4740000e+02   1.0000000e+00
   1.4750000e+02   1.0000000e+00
   1.4760000e+02   1.0000000e+00
   1.4770000e+02   1.0000000e+00
   1.4780000e+02   1.0000000e+00
   1.4790000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4810000e+02   1.0000000e+00
   1.4820000e+02   1.0000000e+00
   1.4830000e+02   1.0000000e+00
   1.4840000e+02   1.0000000e+00
   1.4850000e+02   1.0000000e+00
   1.4860000e+02   1.0000000e+00
   1.4870000e+02   1.0000000e+00
   1.4880000e+02   1.0000000e+00
   1.4890000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.4910000e+02   1.0000000e+00
   1.4920000e+02   1.0000000e+00
   1.4930000e+02   1.0000000e+00
   1.4940000e+02   1.0000000e+00
   1.4950000e+02   1.0000000e+00
   1.4960000e+02   1.0000000e+00
   1.4970000e+02   1.0000000e+00
   1.4980000e+02   1.0000000e+00
   1.4990000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5010000e+02   1.0000000e+00
   1.5020000e+02   1.0000000e+00
   1.5030000e+02   1.0000000e+00
   1.5040000e+02   1.0000000e+00
   1.5050000e+02   1.0000000e+00
   1.5060000e+02   1.0000000e+00
   1.5070000e+02   1.0000000e+00
   1.5080000e+02   1.0000000e+00
   1.5090000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5110000e+02   1.0000000e+00
   1.5120000e+02   1.0000000e+00
   1.5130000e+02   1.0000000e+00
   1.5140000e+02   1.0000000e+00
   1.5150000e+02   1.0000000e+00
   1.5160000e+02   1.0000000e+00
   1.5170000e+02   1.0000000e+00
   1.5180000e+02   1.0000000e+00
   1.5190000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5210000e+02   1.0000000e+00
   1.5220000e+02   1.0000000e+00
   1.5230000e+02   1.0000000e+00
   1.5240000e+02   1.0000000e+00
   1.5250000e+02   1.0000000e+00
   1.5260000e+02   1.0000000e+00
   1.5270000e+02   1.0000000e+00
   1.5280000e+02   1.0000000e+00
   1.5290000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5310000e+02   1.0000000e+00
   1.5320000e+02   1.0000000e+00
   1.5330000e+02   1.0000000e+00
   1.5340000e+02   1.0000000e+00
   1.5350000e+02   1.0000000e+00
   1.5360000e+02   1.0000000e+00
   1.5370000e+02   1.0000000e+00
   1.5380000e+02   1.0000000e+00
   1.5390000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5410000e+02   1.0000000e+00
   1.5420000e+02   1.0000000e+00
   1.5430000e+02   1.0000000e+00
   1.5440000e+02   1.0000000e+00
   1.5450000e+02   1.0000000e+00
   1.5460000e+02   1.0000000e+00
   1.5470000e+02   1.0000000e+00
   1.5480000e+02   1.0000000e+00
   1.5490000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5510000e+02   1.0000000e+00
   1.5520000e+02   1.0000000e+00
   1.5530000e+02   1.0000000e+00
   1.5540000e+02   1.0000000e+00
   1.5550000e+02   1.0000000e+00
   1.5560000e+02   1.0000000e+00
   1.5570000e+02   1.0000000e+00
   1.5580000e+02   1.0000000e+00
   1.5590000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5610000e+02   1.0000000e+00
   1.5620000e+02   1.0000000e+00
   1.5630000e+02   1.0000000e+00
   1.5640000e+02   1.0000000e+00
   1.5650000e+02   1.0000000e+00
   1.5660000e+02   1.0000000e+00
   1.5670000e+02   1.0000000e+00
   1.5680000e+02   1.0000000e+00
   1.5690000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5710000e+02   1.0000000e+00
   1.5720000e+02   1.0000000e+00
   1.5730000e+02   1.0000000e+00
   1.5740000e+02   1.0000000e+00
   1.5750000e+02   1.0000000e+00
   1.5760000e+02   1.0000000e+00
   1.5770000e+02   1.0000000e+00
   1.5780000e+02   1.0000000e+00
   1.5790000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5810000e+02   1.0000000e+00
   1.5820000e+02   1.0000000e+00
   1.5830000e+02   1.0000000e+00
   1.5840000e+02   1.0000000e+00
   1.5850000e+02   1.0000000e+00
   1.5860000e+02   1.0000000e+00
   1.5870000e+02   1.0000000e+00
   1.5880000e+02   1.0000000e+00
   1.5890000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.5910000e+02   1.0000000e+00
   1.5920000e+02   1.0000000e+00
   1.5930000e+02   1.0000000e+00
   1.5940000e+02   1.0000000e+00
   1.5950000e+02   1.0000000e+00
   1.5960000e+02   1.0000000e+00
   1.5970000e+02   1.0000000e+00
   1.5980000e+02   1.0000000e+00
   1.5990000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6010000e+02   1.0000000e+00
   1.6020000e+02   1.0000000e+00
   1.6030000e+02   1.0000000e+00
   1.6040000e+02   1.0000000e+00
   1.6050000e+02   1.0000000e+00
   1.6060000e+02   1.0000000e+00
   1.6070000e+02   1.0000000e+00
   1.6080000e+02   1.0000000e+00
   1.6090000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6110000e+02   1.0000000e+00
   1.6120000e+02   1.0000000e+00
   1.6130000e+02   1.0000000e+00
   1.6140000e+02   1.0000000e+00
   1.6150000e+02   1.0000000e+00
   1.6160000e+02   1.0000000e+00
   1.6170000e+02   1.0000000e+00
   1.6180000e+02   1.0000000e+00
   1.6190000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6210000e+02   1.0000000e+00
   1.6220000e+02   1.0000000e+00
   1.6230000e+02   1.0000000e+00
   1.6240000e+02   1.0000000e+00
   1.6250000e+02   1.0000000e+00
   1.6260000e+02   1.0000000e+00
   1.6270000e+02   1.0000000e+00
   1.6280000e+02   1.0000000e+00
   1.6290000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6310000e+02   1.0000000e+00
   1.6320000e+02   1.0000000e+00
   1.6330000e+02   1.0000000e+00
   1.6340000e+02   1.0000000e+00
   1.6350000e+02   1.0000000e+00
   1.6360000e+02   1.0000000e+00
   1.6370000e+02   1.0000000e+00
   1.6380000e+02   1.0000000e+00
   1.6390000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6410000e+02   1.0000000e+00
   1.6420000e+02   1.0000000e+00
   1.6430000e+02   1.0000000e+00
   1.6440000e+02   1.0000000e+00
   1.6450000e+02   1.0000000e+00
   1.6460000e+02   1.0000000e+00
   1.6470000e+02   1.0000000e+00
   1.6480000e+02   1.0000000e+00
   1.6490000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6510000e+02   1.0000000e+00
   1.6520000e+02   1.0000000e+00
   1.6530000e+02   1.0000000e+00
   1.6540000e+02   1.0000000e+00
   1.6550000e+02   1.0000000e+00
   1.6560000e+02   1.0000000e+00
   1.6570000e+02   1.0000000e+00
   1.6580000e+02   1.0000000e+00
   1.6590000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6610000e+02   1.0000000e+00
   1.6620000e+02   1.0000000e+00
   1.6630000e+02   1.0000000e+00
   1.6640000e+02   1.0000000e+00
   1.6650000e+02   1.0000000e+00
   1.6660000e+02   1.0000000e+00
   1.6670000e+02   1.0000000e+00
   1.6680000e+02   1.0000000e+00
   1.6690000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6710000e+02   1.0000000e+00
   1.6720000e+02   1.0000000e+00
   1.6730000e+02   1.0000000e+00
   1.6740000e+02   1.0000000e+00
   1.6750000e+02   1.0000000e+00
   1.6760000e+02   1.0000000e+00
   1.6770000e+02   1.0000000e+00
   1.6780000e+02   1.0000000e+00
   1.6790000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6810000e+02   1.0000000e+00
   1.6820000e+02   1.0000000e+00
   1.6830000e+02   1.0000000e+00
   1.6840000e+02   1.0000000e+00
   1.6850000e+02   1.0000000e+00
   1.6860000e+02   1.0000000e+00
   1.6870000e+02   1.0000000e+00
   1.6880000e+02   1.0000000e+00
   1.6890000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.6910000e+02   1.0000000e+00
   1.6920000e+02   1.0000000e+00
   1.6930000e+02   1.0000000e+00
   1.6940000e+02   1.0000000e+00
   1.6950000e+02   1.0000000e+00
   1.6960000e+02   1.0000000e+00
   1.6970000e+02   1.0000000e+00
   1.6980000e+02   1.0000000e+00
   1.6990000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7010000e+02   1.0000000e+00
   1.7020000e+02   1.0000000e+00
   1.7030000e+02   1.0000000e+00
   1.7040000e+02   1.0000000e+00
   1.7050000e+02   1.0000000e+00
   1.7060000e+02   1.0000000e+00
   1.7070000e+02   1.0000000e+00
   1.7080000e+02   1.0000000e+00
   1.7090000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7110000e+02   1.0000000e+00
   1.7120000e+02   1.0000000e+00
   1.7130000e+02   1.0000000e+00
   1.7140000e+02   1.0000000e+00
   1.7150000e+02   1.0000000e+00
   1.7160000e+02   1.0000000e+00
   1.7170000e+02   1.0000000e+00
   1.7180000e+02   1.0000000e+00
   1.7190000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7210000e+02   1.0000000e+00
   1.7220000e+02   1.0000000e+00
   1.7230000e+02   1.0000000e+00
   1.7240000e+02   1.0000000e+00
   1.7250000e+02   1.0000000e+00
   1.7260000e+02   1.0000000e+00
   1.7270000e+02   1.0000000e+00
   1.7280000e+02   1.0000000e+00
   1.7290000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7310000e+02   1.0000000e+00
   1.7320000e+02   1.0000000e+00
   1.7330000e+02   1.0000000e+00
   1.7340000e+02   1.0000000e+00
   1.7350000e+02   1.0000000e+00
   1.7360000e+02   1.0000000e+00
   1.7370000e+02   1.0000000e+00
   1.7380000e+02   1.0000000e+00
   1.7390000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7410000e+02   1.0000000e+00
   1.7420000e+02   1.0000000e+00
   1.7430000e+02   1.0000000e+00
   1.7440000e+02   1.0000000e+00
   1.7450000e+02   1.0000000e+00
   1.7460000e+02   1.0000000e+00
   1.7470000e+02   1.0000000e+00
   1.7480000e+02   1.0000000e+00
   1.7490000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7510000e+02   1.0000000e+00
   1.7520000e+02   1.0000000e+00
   1.7530000e+02   1.0000000e+00
   1.7540000e+02   1.0000000e+00
   1.7550000e+02   1.0000000e+00
   1.7560000e+02   1.0000000e+00
   1.7570000e+02   1.0000000e+00
   1.7580000e+02   1.0000000e+00
   1.7590000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7610000e+02   1.0000000e+00
   1.7620000e+02   1.0000000e+00
   1.7630000e+02   1.0000000e+00
   1.7640000e+02   1.0000000e+00
   1.7650000e+02   1.0000000e+00
   1.7660000e+02   1.0000000e+00
   1.7670000e+02   1.0000000e+00
   1.7680000e+02   1.0000000e+00
   1.7690000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7710000e+02   1.0000000e+00
   1.7720000e+02   1.0000000e+00
   1.7730000e+02   1.0000000e+00
   1.7740000e+02   1.0000000e+00
   1.7750000e+02   1.0000000e+00
   1.7760000e+02   1.0000000e+00
   1.7770000e+02   1.0000000e+00
   1.7780000e+02   1.0000000e+00
   1.7790000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7810000e+02   1.0000000e+00
   1.7820000e+02   1.0000000e+00
   1.7830000e+02   1.0000000e+00
   1.7840000e+02   1.0000000e+00
   1.7850000e+02   1.0000000e+00
   1.7860000e+02   1.0000000e+00
   1.7870000e+02   1.0000000e+00
   1.7880000e+02   1.0000000e+00
   1.7890000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.7910000e+02   1.0000000e+00
   1.7920000e+02   1.0000000e+00
   1.7930000e+02   1.0000000e+00
   1.7940000e+02   1.0000000e+00
   1.7950000e+02   1.0000000e+00
   1.7960000e+02   1.0000000e+00
   1.7970000e+02   1.0000000e+00
   1.7980000e+02   1.0000000e+00
   1.7990000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8010000e+02   1.0000000e+00
   1.8020000e+02   1.0000000e+00
   1.8030000e+02   1.0000000e+00
   1.8040000e+02   1.0000000e+00
   1.8050000e+02   1.0000000e+00
   1.8060000e+02   1.0000000e+00
   1.8070000e+02   1.0000000e+00
   1.8080000e+02   1.0000000e+00
   1.8090000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8110000e+02   1.0000000e+00
   1.8120000e+02   1.0000000e+00
   1.8130000e+02   1.0000000e+00
   1.8140000e+02   1.0000000e+00
   1.8150000e+02   1.0000000e+00
   1.8160000e+02   1.0000000e+00
   1.8170000e+02   1.0000000e+00
   1.8180000e+02   1.0000000e+00
   1.8190000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8210000e+02   1.0000000e+00
   1.8220000e+02   1.0000000e+00
   1.8230000e+02   1.0000000e+00
   1.8240000e+02   1.0000000e+00
   1.8250000e+02   1.0000000e+00
   1.8260000e+02   1.0000000e+00
   1.8270000e+02   1.0000000e+00
   1.8280000e+02   1.0000000e+00
   1.8290000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8310000e+02   1.0000000e+00
   1.8320000e+02   1.0000000e+00
   1.8330000e+02   1.0000000e+00
   1.8340000e+02   1.0000000e+00
   1.8350000e+02   1.0000000e+00
   1.8360000e+02   1.0000000e+00
   1.8370000e+02   1.0000000e+00
   1.8380000e+02   1.0000000e+00
   1.8390000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8410000e+02   1.0000000e+00
   1.8420000e+02   1.0000000e+00
   1.8430000e+02   1.0000000e+00
   1.8440000e+02   1.0000000e+00
   1.8450000e+02   1.0000000e+00
   1.8460000e+02   1.0000000e+00
   1.8470000e+02   1.0000000e+00
   1.8480000e+02   1.0000000e+00
   1.8490000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8510000e+02   1.0000000e+00
   1.8520000e+02   1.0000000e+00
   1.8530000e+02   1.0000000e+00
   1.8540000e+02   1.0000000e+00
   1.8550000e+02   1.0000000e+00
   1.8560000e+02   1.0000000e+00
   1.8570000e+02   1.0000000e+00
   1.8580000e+02   1.0000000e+00
   1.8590000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8610000e+02   1.0000000e+00
   1.8620000e+02   1.0000000e+00
   1.8630000e+02   1.0000000e+00
   1.8640000e+02   1.0000000e+00
   1.8650000e+02   1.0000000e+00
   1.8660000e+02   1.0000000e+00
   1.8670000e+02   1.0000000e+00
   1.8680000e+02   1.0000000e+00
   1.8690000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8710000e+02   1.0000000e+00
   1.8720000e+02   1.0000000e+00
   1.8730000e+02   1.0000000e+00
   1.8740000e+02   1.0000000e+00
   1.8750000e+02   1.0000000e+00
   1.8760000e+02   1.0000000e+00
   1.8770000e+02   1.0000000e+00
   1.8780000e+02   1.0000000e+00
   1.8790000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8810000e+02   1.0000000e+00
   1.8820000e+02   1.0000000e+00
   1.8830000e+02   1.0000000e+00
   1.8840000e+02   1.0000000e+00
   1.8850000e+02   1.0000000e+00
   1.8860000e+02   1.0000000e+00
   1.8870000e+02   1.0000000e+00
   1.8880000e+02   1.0000000e+00
   1.8890000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.8910000e+02   1.0000000e+00
   1.8920000e+02   1.0000000e+00
   1.8930000e+02   1.0000000e+00
   1.8940000e+02   1.0000000e+00
   1.8950000e+02   1.0000000e+00
   1.8960000e+02   1.0000000e+00
   1.8970000e+02   1.0000000e+00
   1.8980000e+02   1.0000000e+00
   1.8990000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9010000e+02   1.0000000e+00
   1.9020000e+02   1.0000000e+00
   1.9030000e+02   1.0000000e+00
   1.9040000e+02   1.0000000e+00
   1.9050000e+02   1.0000000e+00
   1.9060000e+02   1.0000000e+00
   1.9070000e+02   1.0000000e+00
   1.9080000e+02   1.0000000e+00
   1.9090000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9110000e+02   1.0000000e+00
   1.9120000e+02   1.0000000e+00
   1.9130000e+02   1.0000000e+00
   1.9140000e+02   1.0000000e+00
   1.9150000e+02   1.0000000e+00
   1.9160000e+02   1.0000000e+00
   1.9170000e+02   1.0000000e+00
   1.9180000e+02   1.0000000e+00
   1.9190000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9210000e+02   1.0000000e+00
   1.9220000e+02   1.0000000e+00
   1.9230000e+02   1.0000000e+00
   1.9240000e+02   1.0000000e+00
   1.9250000e+02   1.0000000e+00
   1.9260000e+02   1.0000000e+00
   1.9270000e+02   1.0000000e+00
   1.9280000e+02   1.0000000e+00
   1.9290000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9310000e+02   1.0000000e+00
   1.9320000e+02   1.0000000e+00
   1.9330000e+02   1.0000000e+00
   1.9340000e+02   1.0000000e+00
   1.9350000e+02   1.0000000e+00
   1.9360000e+02   1.0000000e+00
   1.9370000e+02   1.0000000e+00
   1.9380000e+02   1.0000000e+00
   1.9390000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9410000e+02   1.0000000e+00
   1.9420000e+02   1.0000000e+00
   1.9430000e+02   1.0000000e+00
   1.9440000e+02   1.0000000e+00
   1.9450000e+02   1.0000000e+00
   1.9460000e+02   1.0000000e+00
   1.9470000e+02   1.0000000e+00
   1.9480000e+02   1.0000000e+00
   1.9490000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9510000e+02   1.0000000e+00
   1.9520000e+02   1.0000000e+00
   1.9530000e+02   1.0000000e+00
   1.9540000e+02   1.0000000e+00
   1.9550000e+02   1.0000000e+00
   1.9560000e+02   1.0000000e+00
   1.9570000e+02   1.0000000e+00
   1.9580000e+02   1.0000000e+00
   1.9590000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9610000e+02   1.0000000e+00
   1.9620000e+02   1.0000000e+00
   1.9630000e+02   1.0000000e+00
   1.9640000e+02   1.0000000e+00
   1.9650000e+02   1.0000000e+00
   1.9660000e+02   1.0000000e+00
   1.9670000e+02   1.0000000e+00
   1.9680000e+02   1.0000000e+00
   1.9690000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9710000e+02   1.0000000e+00
   1.9720000e+02   1.0000000e+00
   1.9730000e+02   1.0000000e+00
   1.9740000e+02   1.0000000e+00
   1.9750000e+02   1.0000000e+00
   1.9760000e+02   1.0000000e+00
   1.9770000e+02   1.0000000e+00
   1.9780000e+02   1.0000000e+00
   1.9790000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9810000e+02   1.0000000e+00
   1.9820000e+02   1.0000000e+00
   1.9830000e+02   1.0000000e+00
   1.9840000e+02   1.0000000e+00
   1.9850000e+02   1.0000000e+00
   1.9860000e+02   1.0000000e+00
   1.9870000e+02   1.0000000e+00
   1.9880000e+02   1.0000000e+00
   1.9890000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   1.9910000e+02   1.0000000e+00
   1.9920000e+02   1.0000000e+00
   1.9930000e+02   1.0000000e+00
   1.9940000e+02   1.0000000e+00
   1.9950000e+02   1.0000000e+00
   1.9960000e+02   1.0000000e+00
   1.9970000e+02   1.0000000e+00
   1.9980000e+02   1.0000000e+00
   1.9990000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00
   2.0010000e+02   1.0000000e+00
   2.0020000e+02   1.0000000e+00
   2.0030000e+02   1.0000000e+00
   2.0040000e+02   1.0000000e+00
   2.0050000e+02   1.0000000e+00
   2.0060000e+02   1.0000000e+00
   2.0070000e+02   1.0000000e+00
   2.0080000e+02   1.0000000e+00
   2.0090000e+02   1.0000000e+00
   2.0100000e+02   1.0000000e+00
   2.0110000e+02   1.0000000e+00
   2.0120000e+02   1.0000000e+00
   2.0130000e+02   1.0000000e+00
   2.0140000e+02   1.0000000e+00
   2.0150000e+02   1.0000000e+00
   2.0160000e+02   1.0000000e+00
   2.0170000e+02   1.0000000e+00
   2.0180000e+02   1.0000000e+00
   2.0190000e+02   1.0000000e+00
   2.0200000e+02   1.0000000e+00
   2.0210000e+02   1.0000000e+00
   2.0220000e+02   1.0000000e+00
   2.0230000e+02   1.0000000e+00
   2.0240000e+02   1.0000000e+00
   2.0250000e+02   1.0000000e+00
   2.0260000e+02   1.0000000e+00
   2.0270000e+02   1.0000000e+00
   2.0280000e+02   1.0000000e+00
   2.0290000e+02   1.0000000e+00
   2.0300000e+02   1.0000000e+00
   2.0310000e+02   1.0000000e+00
   2.0320000e+02   1.0000000e+00
   2.0330000e+02   1.0000000e+00
   2.0340000e+02   1.0000000e+00
   2.0350000e+02   1.0000000e+00
   2.0360000e+02   1.0000000e+00
   2.0370000e+02   1.0000000e+00
   2.0380000e+02   1.0000000e+00
   2.0390000e+02   1.0000000e+00
   2.0400000e+02   1.0000000e+00
   2.0410000e+02   1.0000000e+00
   2.0420000e+02   1.0000000e+00
   2.0430000e+02   1.0000000e+00
   2.0440000e+02   1.0000000e+00
   2.0450000e+02   1.0000000e+00
   2.0460000e+02   1.0000000e+00
   2.0470000e+02   1.0000000e+00
   2.0480000e+02   1.0000000e+00
   2.0490000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.0510000e+02   1.0000000e+00
   2.0520000e+02   1.0000000e+00
   2.0530000e+02   1.0000000e+00
   2.0540000e+02   1.0000000e+00
   2.0550000e+02   1.0000000e+00
   2.0560000e+02   1.0000000e+00
   2.0570000e+02   1.0000000e+00
   2.0580000e+02   1.0000000e+00
   2.0590000e+02   1.0000000e+00
   2.0600000e+02   1.0000000e+00
   2.0610000e+02   1.0000000e+00
   2.0620000e+02   1.0000000e+00
   2.0630000e+02   1.0000000e+00
   2.0640000e+02   1.0000000e+00
   2.0650000e+02   1.0000000e+00
   2.0660000e+02   1.0000000e+00
   2.0670000e+02   1.0000000e+00
   2.0680000e+02   1.0000000e+00
   2.0690000e+02   1.0000000e+00
   2.0700000e+02   1.0000000e+00
   2.0710000e+02   1.0000000e+00
   2.0720000e+02   1.0000000e+00
   2.0730000e+02   1.0000000e+00
   2.0740000e+02   1.0000000e+00
   2.0750000e+02   1.0000000e+00
   2.0760000e+02   1.0000000e+00
   2.0770000e+02   1.0000000e+00
   2.0780000e+02   1.0000000e+00
   2.0790000e+02   1.0000000e+00
   2.0800000e+02   1.0000000e+00
   2.0810000e+02   1.0000000e+00
   2.0820000e+02   1.0000000e+00
   2.0830000e+02   1.0000000e+00
   2.0840000e+02   1.0000000e+00
   2.0850000e+02   1.0000000e+00
   2.0860000e+02   1.0000000e+00
   2.0870000e+02   1.0000000e+00
   2.0880000e+02   1.0000000e+00
   2.0890000e+02   1.0000000e+00
   2.0900000e+02   1.0000000e+00
   2.0910000e+02   1.0000000e+00
   2.0920000e+02   1.0000000e+00
   2.0930000e+02   1.0000000e+00
   2.0940000e+02   1.0000000e+00
   2.0950000e+02   1.0000000e+00
   2.0960000e+02   1.0000000e+00
   2.0970000e+02   1.0000000e+00
   2.0980000e+02   1.0000000e+00
   2.0990000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1010000e+02   1.0000000e+00
   2.1020000e+02   1.0000000e+00
   2.1030000e+02   1.0000000e+00
   2.1040000e+02   1.0000000e+00
   2.1050000e+02   1.0000000e+00
   2.1060000e+02   1.0000000e+00
   2.1070000e+02   1.0000000e+00
   2.1080000e+02   1.0000000e+00
   2.1090000e+02   1.0000000e+00
   2.1100000e+02   1.0000000e+00
   2.1110000e+02   1.0000000e+00
   2.1120000e+02   1.0000000e+00
   2.1130000e+02   1.0000000e+00
   2.1140000e+02   1.0000000e+00
   2.1150000e+02   1.0000000e+00
   2.1160000e+02   1.0000000e+00
   2.1170000e+02   1.0000000e+00
   2.1180000e+02   1.0000000e+00
   2.1190000e+02   1.0000000e+00
   2.1200000e+02   1.0000000e+00
   2.1210000e+02   1.0000000e+00
   2.1220000e+02   1.0000000e+00
   2.1230000e+02   1.0000000e+00
   2.1240000e+02   1.0000000e+00
   2.1250000e+02   1.0000000e+00
   2.1260000e+02   1.0000000e+00
   2.1270000e+02   1.0000000e+00
   2.1280000e+02   1.0000000e+00
   2.1290000e+02   1.0000000e+00
   2.1300000e+02   1.0000000e+00
   2.1310000e+02   1.0000000e+00
   2.1320000e+02   1.0000000e+00
   2.1330000e+02   1.0000000e+00
   2.1340000e+02   1.0000000e+00
   2.1350000e+02   1.0000000e+00
   2.1360000e+02   1.0000000e+00
   2.1370000e+02   1.0000000e+00
   2.1380000e+02   1.0000000e+00
   2.1390000e+02   1.0000000e+00
   2.1400000e+02   1.0000000e+00
   2.1410000e+02   1.0000000e+00
   2.1420000e+02   1.0000000e+00
   2.1430000e+02   1.0000000e+00
   2.1440000e+02   1.0000000e+00
   2.1450000e+02   1.0000000e+00
   2.1460000e+02   1.0000000e+00
   2.1470000e+02   1.0000000e+00
   2.1480000e+02   1.0000000e+00
   2.1490000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.1510000e+02   1.0000000e+00
   2.1520000e+02   1.0000000e+00
   2.1530000e+02   1.0000000e+00
   2.1540000e+02   1.0000000e+00
   2.1550000e+02   1.0000000e+00
   2.1560000e+02   1.0000000e+00
   2.1570000e+02   1.0000000e+00
   2.1580000e+02   1.0000000e+00
   2.1590000e+02   1.0000000e+00
   2.1600000e+02   1.0000000e+00
   2.1610000e+02   1.0000000e+00
   2.1620000e+02   1.0000000e+00
   2.1630000e+02   1.0000000e+00
   2.1640000e+02   1.0000000e+00
   2.1650000e+02   1.0000000e+00
   2.1660000e+02   1.0000000e+00
   2.1670000e+02   1.0000000e+00
   2.1680000e+02   1.0000000e+00
   2.1690000e+02   1.0000000e+00
   2.1700000e+02   1.0000000e+00
   2.1710000e+02   1.0000000e+00
   2.1720000e+02   1.0000000e+00
   2.1730000e+02   1.0000000e+00
   2.1740000e+02   1.0000000e+00
   2.1750000e+02   1.0000000e+00
   2.1760000e+02   1.0000000e+00
   2.1770000e+02   1.0000000e+00
   2.1780000e+02   1.0000000e+00
   2.1790000e+02   1.0000000e+00
   2.1800000e+02   1.0000000e+00
   2.1810000e+02   1.0000000e+00
   2.1820000e+02   1.0000000e+00
   2.1830000e+02   1.0000000e+00
   2.1840000e+02   1.0000000e+00
   2.1850000e+02   1.0000000e+00
   2.1860000e+02   1.0000000e+00
   2.1870000e+02   1.0000000e+00
   2.1880000e+02   1.0000000e+00
   2.1890000e+02   1.0000000e+00
   2.1900000e+02   1.0000000e+00
   2.1910000e+02   1.0000000e+00
   2.1920000e+02   1.0000000e+00
   2.1930000e+02   1.0000000e+00
   2.1940000e+02   1.0000000e+00
   2.1950000e+02   1.0000000e+00
   2.1960000e+02   1.0000000e+00
   2.1970000e+02   1.0000000e+00
   2.1980000e+02   1.0000000e+00
   2.1990000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2010000e+02   1.0000000e+00
   2.2020000e+02   1.0000000e+00
   2.2030000e+02   1.0000000e+00
   2.2040000e+02   1.0000000e+00
   2.2050000e+02   1.0000000e+00
   2.2060000e+02   1.0000000e+00
   2.2070000e+02   1.0000000e+00
   2.2080000e+02   1.0000000e+00
   2.2090000e+02   1.0000000e+00
   2.2100000e+02   1.0000000e+00
   2.2110000e+02   1.0000000e+00
   2.2120000e+02   1.0000000e+00
   2.2130000e+02   1.0000000e+00
   2.2140000e+02   1.0000000e+00
   2.2150000e+02   1.0000000e+00
   2.2160000e+02   1.0000000e+00
   2.2170000e+02   1.0000000e+00
   2.2180000e+02   1.0000000e+00
   2.2190000e+02   1.0000000e+00
   2.2200000e+02   1.0000000e+00
   2.2210000e+02   1.0000000e+00
   2.2220000e+02   1.0000000e+00
   2.2230000e+02   1.0000000e+00
   2.2240000e+02   1.0000000e+00
   2.2250000e+02   1.0000000e+00
   2.2260000e+02   1.0000000e+00
   2.2270000e+02   1.0000000e+00
   2.2280000e+02   1.0000000e+00
   2.2290000e+02   1.0000000e+00
   2.2300000e+02   1.0000000e+00
   2.2310000e+02   1.0000000e+00
   2.2320000e+02   1.0000000e+00
   2.2330000e+02   1.0000000e+00
   2.2340000e+02   1.0000000e+00
   2.2350000e+02   1.0000000e+00
   2.2360000e+02   1.0000000e+00
   2.2370000e+02   1.0000000e+00
   2.2380000e+02   1.0000000e+00
   2.2390000e+02   1.0000000e+00
   2.2400000e+02   1.0000000e+00
   2.2410000e+02   1.0000000e+00
   2.2420000e+02   1.0000000e+00
   2.2430000e+02   1.0000000e+00
   2.2440000e+02   1.0000000e+00
   2.2450000e+02   1.0000000e+00
   2.2460000e+02   1.0000000e+00
   2.2470000e+02   1.0000000e+00
   2.2480000e+02   1.0000000e+00
   2.2490000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.2510000e+02   1.0000000e+00
   2.2520000e+02   1.0000000e+00
   2.2530000e+02   1.0000000e+00
   2.2540000e+02   1.0000000e+00
   2.2550000e+02   1.0000000e+00
   2.2560000e+02   1.0000000e+00
   2.2570000e+02   1.0000000e+00
   2.2580000e+02   1.0000000e+00
   2.2590000e+02   1.0000000e+00
   2.2600000e+02   1.0000000e+00
   2.2610000e+02   1.0000000e+00
   2.2620000e+02   1.0000000e+00
   2.2630000e+02   1.0000000e+00
   2.2640000e+02   1.0000000e+00
   2.2650000e+02   1.0000000e+00
   2.2660000e+02   1.0000000e+00
   2.2670000e+02   1.0000000e+00
   2.2680000e+02   1.0000000e+00
   2.2690000e+02   1.0000000e+00
   2.2700000e+02   1.0000000e+00
   2.2710000e+02   1.0000000e+00
   2.2720000e+02   1.0000000e+00
   2.2730000e+02   1.0000000e+00
   2.2740000e+02   1.0000000e+00
   2.2750000e+02   1.0000000e+00
   2.2760000e+02   1.0000000e+00
   2.2770000e+02   1.0000000e+00
   2.2780000e+02   1.0000000e+00
   2.2790000e+02   1.0000000e+00
   2.2800000e+02   1.0000000e+00
   2.2810000e+02   1.0000000e+00
   2.2820000e+02   1.0000000e+00
   2.2830000e+02   1.0000000e+00
   2.2840000e+02   1.0000000e+00
   2.2850000e+02   1.0000000e+00
   2.2860000e+02   1.0000000e+00
   2.2870000e+02   1.0000000e+00
   2.2880000e+02   1.0000000e+00
   2.2890000e+02   1.0000000e+00
   2.2900000e+02   1.0000000e+00
   2.2910000e+02   1.0000000e+00
   2.2920000e+02   1.0000000e+00
   2.2930000e+02   1.0000000e+00
   2.2940000e+02   1.0000000e+00
   2.2950000e+02   1.0000000e+00
   2.2960000e+02   1.0000000e+00
   2.2970000e+02   1.0000000e+00
   2.2980000e+02   1.0000000e+00
   2.2990000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3010000e+02   1.0000000e+00
   2.3020000e+02   1.0000000e+00
   2.3030000e+02   1.0000000e+00
   2.3040000e+02   1.0000000e+00
   2.3050000e+02   1.0000000e+00
   2.3060000e+02   1.0000000e+00
   2.3070000e+02   1.0000000e+00
   2.3080000e+02   1.0000000e+00
   2.3090000e+02   1.0000000e+00
   2.3100000e+02   1.0000000e+00
   2.3110000e+02   1.0000000e+00
   2.3120000e+02   1.0000000e+00
   2.3130000e+02   1.0000000e+00
   2.3140000e+02   1.0000000e+00
   2.3150000e+02   1.0000000e+00
   2.3160000e+02   1.0000000e+00
   2.3170000e+02   1.0000000e+00
   2.3180000e+02   1.0000000e+00
   2.3190000e+02   1.0000000e+00
   2.3200000e+02   1.0000000e+00
   2.3210000e+02   1.0000000e+00
   2.3220000e+02   1.0000000e+00
   2.3230000e+02   1.0000000e+00
   2.3240000e+02   1.0000000e+00
   2.3250000e+02   1.0000000e+00
   2.3260000e+02   1.0000000e+00
   2.3270000e+02   1.0000000e+00
   2.3280000e+02   1.0000000e+00
   2.3290000e+02   1.0000000e+00
   2.3300000e+02   1.0000000e+00
   2.3310000e+02   1.0000000e+00
   2.3320000e+02   1.0000000e+00
   2.3330000e+02   1.0000000e+00
   2.3340000e+02   1.0000000e+00
   2.3350000e+02   1.0000000e+00
   2.3360000e+02   1.0000000e+00
   2.3370000e+02   1.0000000e+00
   2.3380000e+02   1.0000000e+00
   2.3390000e+02   1.0000000e+00
   2.3400000e+02   1.0000000e+00
   2.3410000e+02   1.0000000e+00
   2.3420000e+02   1.0000000e+00
   2.3430000e+02   1.0000000e+00
   2.3440000e+02   1.0000000e+00
   2.3450000e+02   1.0000000e+00
   2.3460000e+02   1.0000000e+00
   2.3470000e+02   1.0000000e+00
   2.3480000e+02   1.0000000e+00
   2.3490000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.3510000e+02   1.0000000e+00
   2.3520000e+02   1.0000000e+00
   2.3530000e+02   1.0000000e+00
   2.3540000e+02   1.0000000e+00
   2.3550000e+02   1.0000000e+00
   2.3560000e+02   1.0000000e+00
   2.3570000e+02   1.0000000e+00
   2.3580000e+02   1.0000000e+00
   2.3590000e+02   1.0000000e+00
   2.3600000e+02   1.0000000e+00
   2.3610000e+02   1.0000000e+00
   2.3620000e+02   1.0000000e+00
   2.3630000e+02   1.0000000e+00
   2.3640000e+02   1.0000000e+00
   2.3650000e+02   1.0000000e+00
   2.3660000e+02   1.0000000e+00
   2.3670000e+02   1.0000000e+00
   2.3680000e+02   1.0000000e+00
   2.3690000e+02   1.0000000e+00
   2.3700000e+02   1.0000000e+00
   2.3710000e+02   1.0000000e+00
   2.3720000e+02   1.0000000e+00
   2.3730000e+02   1.0000000e+00
   2.3740000e+02   1.0000000e+00
   2.3750000e+02   1.0000000e+00
   2.3760000e+02   1.0000000e+00
   2.3770000e+02   1.0000000e+00
   2.3780000e+02   1.0000000e+00
   2.3790000e+02   1.0000000e+00
   2.3800000e+02   1.0000000e+00
   2.3810000e+02   1.0000000e+00
   2.3820000e+02   1.0000000e+00
   2.3830000e+02   1.0000000e+00
   2.3840000e+02   1.0000000e+00
   2.3850000e+02   1.0000000e+00
   2.3860000e+02   1.0000000e+00
   2.3870000e+02   1.0000000e+00
   2.3880000e+02   1.0000000e+00
   2.3890000e+02   1.0000000e+00
   2.3900000e+02   1.0000000e+00
   2.3910000e+02   1.0000000e+00
   2.3920000e+02   1.0000000e+00
   2.3930000e+02   1.0000000e+00
   2.3940000e+02   1.0000000e+00
   2.3950000e+02   1.0000000e+00
   2.3960000e+02   1.0000000e+00
   2.3970000e+02   1.0000000e+00
   2.3980000e+02   1.0000000e+00
   2.3990000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4010000e+02   1.0000000e+00
   2.4020000e+02   1.0000000e+00
   2.4030000e+02   1.0000000e+00
   2.4040000e+02   1.0000000e+00
   2.4050000e+02   1.0000000e+00
   2.4060000e+02   1.0000000e+00
   2.4070000e+02   1.0000000e+00
   2.4080000e+02   1.0000000e+00
   2.4090000e+02   1.0000000e+00
   2.4100000e+02   1.0000000e+00
   2.4110000e+02   1.0000000e+00
   2.4120000e+02   1.0000000e+00
   2.4130000e+02   1.0000000e+00
   2.4140000e+02   1.0000000e+00
   2.4150000e+02   1.0000000e+00
   2.4160000e+02   1.0000000e+00
   2.4170000e+02   1.0000000e+00
   2.4180000e+02   1.0000000e+00
   2.4190000e+02   1.0000000e+00
   2.4200000e+02   1.0000000e+00
   2.4210000e+02   1.0000000e+00
   2.4220000e+02   1.0000000e+00
   2.4230000e+02   1.0000000e+00
   2.4240000e+02   1.0000000e+00
   2.4250000e+02   1.0000000e+00
   2.4260000e+02   1.0000000e+00
   2.4270000e+02   1.0000000e+00
   2.4280000e+02   1.0000000e+00
   2.4290000e+02   1.0000000e+00
   2.4300000e+02   1.0000000e+00
   2.4310000e+02   1.0000000e+00
   2.4320000e+02   1.0000000e+00
   2.4330000e+02   1.0000000e+00
   2.4340000e+02   1.0000000e+00
   2.4350000e+02   1.0000000e+00
   2.4360000e+02   1.0000000e+00
   2.4370000e+02   1.0000000e+00
   2.4380000e+02   1.0000000e+00
   2.4390000e+02   1.0000000e+00
   2.4400000e+02   1.0000000e+00
   2.4410000e+02   1.0000000e+00
   2.4420000e+02   1.0000000e+00
   2.4430000e+02   1.0000000e+00
   2.4440000e+02   1.0000000e+00
   2.4450000e+02   1.0000000e+00
   2.4460000e+02   1.0000000e+00
   2.4470000e+02   1.0000000e+00
   2.4480000e+02   1.0000000e+00
   2.4490000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.4510000e+02   1.0000000e+00
   2.4520000e+02   1.0000000e+00
   2.4530000e+02   1.0000000e+00
   2.4540000e+02   1.0000000e+00
   2.4550000e+02   1.0000000e+00
   2.4560000e+02   1.0000000e+00
   2.4570000e+02   1.0000000e+00
   2.4580000e+02   1.0000000e+00
   2.4590000e+02   1.0000000e+00
   2.4600000e+02   1.0000000e+00
   2.4610000e+02   1.0000000e+00
   2.4620000e+02   1.0000000e+00
   2.4630000e+02   1.0000000e+00
   2.4640000e+02   1.0000000e+00
   2.4650000e+02   1.0000000e+00
   2.4660000e+02   1.0000000e+00
   2.4670000e+02   1.0000000e+00
   2.4680000e+02   1.0000000e+00
   2.4690000e+02   1.0000000e+00
   2.4700000e+02   1.0000000e+00
   2.4710000e+02   1.0000000e+00
   2.4720000e+02   1.0000000e+00
   2.4730000e+02   1.0000000e+00
   2.4740000e+02   1.0000000e+00
   2.4750000e+02   1.0000000e+00
   2.4760000e+02   1.0000000e+00
   2.4770000e+02   1.0000000e+00
   2.4780000e+02   1.0000000e+00
   2.4790000e+02   1.0000000e+00
   2.4800000e+02   1.0000000e+00
   2.4810000e+02   1.0000000e+00
   2.4820000e+02   1.0000000e+00
   2.4830000e+02   1.0000000e+00
   2.4840000e+02   1.0000000e+00
   2.4850000e+02   1.0000000e+00
   2.4860000e+02   1.0000000e+00
   2.4870000e+02   1.0000000e+00
   2.4880000e+02   1.0000000e+00
   2.4890000e+02   1.0000000e+00
   2.4900000e+02   1.0000000e+00
   2.4910000e+02   1.0000000e+00
   2.4920000e+02   1.0000000e+00
   2.4930000e+02   1.0000000e+00
   2.4940000e+02   1.0000000e+00
   2.4950000e+02   1.0000000e+00
   2.4960000e+02   1.0000000e+00
   2.4970000e+02   1.0000000e+00
   2.4980000e+02   1.0000000e+00
   2.4990000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5010000e+02   1.0000000e+00
   2.5020000e+02   1.0000000e+00
   2.5030000e+02   1.0000000e+00
   2.5040000e+02   1.0000000e+00
   2.5050000e+02   1.0000000e+00
   2.5060000e+02   1.0000000e+00
   2.5070000e+02   1.0000000e+00
   2.5080000e+02   1.0000000e+00
   2.5090000e+02   1.0000000e+00
   2.5100000e+02   1.0000000e+00
   2.5110000e+02   1.0000000e+00
   2.5120000e+02   1.0000000e+00
   2.5130000e+02   1.0000000e+00
   2.5140000e+02   1.0000000e+00
   2.5150000e+02   1.0000000e+00
   2.5160000e+02   1.0000000e+00
   2.5170000e+02   1.0000000e+00
   2.5180000e+02   1.0000000e+00
   2.5190000e+02   1.0000000e+00
   2.5200000e+02   1.0000000e+00
   2.5210000e+02   1.0000000e+00
   2.5220000e+02   1.0000000e+00
   2.5230000e+02   1.0000000e+00
   2.5240000e+02   1.0000000e+00
   2.5250000e+02   1.0000000e+00
   2.5260000e+02   1.0000000e+00
   2.5270000e+02   1.0000000e+00
   2.5280000e+02   1.0000000e+00
   2.5290000e+02   1.0000000e+00
   2.5300000e+02   1.0000000e+00
   2.5310000e+02   1.0000000e+00
   2.5320000e+02   1.0000000e+00
   2.5330000e+02   1.0000000e+00
   2.5340000e+02   1.0000000e+00
   2.5350000e+02   1.0000000e+00
   2.5360000e+02   1.0000000e+00
   2.5370000e+02   1.0000000e+00
   2.5380000e+02   1.0000000e+00
   2.5390000e+02   1.0000000e+00
   2.5400000e+02   1.0000000e+00
   2.5410000e+02   1.0000000e+00
   2.5420000e+02   1.0000000e+00
   2.5430000e+02   1.0000000e+00
   2.5440000e+02   1.0000000e+00
   2.5450000e+02   1.0000000e+00
   2.5460000e+02   1.0000000e+00
   2.5470000e+02   1.0000000e+00
   2.5480000e+02   1.0000000e+00
   2.5490000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.5510000e+02   1.0000000e+00
   2.5520000e+02   1.0000000e+00
   2.5530000e+02   1.0000000e+00
   2.5540000e+02   1.0000000e+00
   2.5550000e+02   1.0000000e+00
   2.5560000e+02   1.0000000e+00
   2.5570000e+02   1.0000000e+00
   2.5580000e+02   1.0000000e+00
   2.5590000e+02   1.0000000e+00
   2.5600000e+02   1.0000000e+00
   2.5610000e+02   1.0000000e+00
   2.5620000e+02   1.0000000e+00
   2.5630000e+02   1.0000000e+00
   2.5640000e+02   1.0000000e+00
   2.5650000e+02   1.0000000e+00
   2.5660000e+02   1.0000000e+00
   2.5670000e+02   1.0000000e+00
   2.5680000e+02   1.0000000e+00
   2.5690000e+02   1.0000000e+00
   2.5700000e+02   1.0000000e+00
   2.5710000e+02   1.0000000e+00
   2.5720000e+02   1.0000000e+00
   2.5730000e+02   1.0000000e+00
   2.5740000e+02   1.0000000e+00
   2.5750000e+02   1.0000000e+00
   2.5760000e+02   1.0000000e+00
   2.5770000e+02   1.0000000e+00
   2.5780000e+02   1.0000000e+00
   2.5790000e+02   1.0000000e+00
   2.5800000e+02   1.0000000e+00
   2.5810000e+02   1.0000000e+00
   2.5820000e+02   1.0000000e+00
   2.5830000e+02   1.0000000e+00
   2.5840000e+02   1.0000000e+00
   2.5850000e+02   1.0000000e+00
   2.5860000e+02   1.0000000e+00
   2.5870000e+02   1.0000000e+00
   2.5880000e+02   1.0000000e+00
   2.5890000e+02   1.0000000e+00
   2.5900000e+02   1.0000000e+00
   2.5910000e+02   1.0000000e+00
   2.5920000e+02   1.0000000e+00
   2.5930000e+02   1.0000000e+00
   2.5940000e+02   1.0000000e+00
   2.5950000e+02   1.0000000e+00
   2.5960000e+02   1.0000000e+00
   2.5970000e+02   1.0000000e+00
   2.5980000e+02   1.0000000e+00
   2.5990000e+02   1.0000000e+00
   2.6000000e+02   1.0000000e+00
   2.6010000e+02   1.0000000e+00
   2.6020000e+02   1.0000000e+00
   2.6030000e+02   1.0000000e+00
   2.6040000e+02   1.0000000e+00
   2.6050000e+02   1.0000000e+00
   2.6060000e+02   1.0000000e+00
   2.6070000e+02   1.0000000e+00
   2.6080000e+02   1.0000000e+00
   2.6090000e+02   1.0000000e+00
   2.6100000e+02   1.0000000e+00
   2.6110000e+02   1.0000000e+00
   2.6120000e+02   1.0000000e+00
   2.6130000e+02   1.0000000e+00
   2.6140000e+02   1.0000000e+00
   2.6150000e+02   1.0000000e+00
   2.6160000e+02   1.0000000e+00
   2.6170000e+02   1.0000000e+00
   2.6180000e+02   1.0000000e+00
   2.6190000e+02   1.0000000e+00
   2.6200000e+02   1.0000000e+00
   2.6210000e+02   1.0000000e+00
   2.6220000e+02   1.0000000e+00
   2.6230000e+02   1.0000000e+00
   2.6240000e+02   1.0000000e+00
   2.6250000e+02   1.0000000e+00
   2.6260000e+02   1.0000000e+00
   2.6270000e+02   1.0000000e+00
   2.6280000e+02   1.0000000e+00
   2.6290000e+02   1.0000000e+00
   2.6300000e+02   1.0000000e+00
   2.6310000e+02   1.0000000e+00
   2.6320000e+02   1.0000000e+00
   2.6330000e+02   1.0000000e+00
   2.6340000e+02   1.0000000e+00
   2.6350000e+02   1.0000000e+00
   2.6360000e+02   1.0000000e+00
   2.6370000e+02   1.0000000e+00
   2.6380000e+02   1.0000000e+00
   2.6390000e+02   1.0000000e+00
   2.6400000e+02   1.0000000e+00
   2.6410000e+02   1.0000000e+00
   2.6420000e+02   1.0000000e+00
   2.6430000e+02   1.0000000e+00
   2.6440000e+02   1.0000000e+00
   2.6450000e+02   1.0000000e+00
   2.6460000e+02   1.0000000e+00
   2.6470000e+02   1.0000000e+00
   2.6480000e+02   1.0000000e+00
   2.6490000e+02   1.0000000e+00
   2.6500000e+02   1.0000000e+00
   2.6510000e+02   1.0000000e+00
   2.6520000e+02   1.0000000e+00
   2.6530000e+02   1.0000000e+00
   2.6540000e+02   1.0000000e+00
   2.6550000e+02   1.0000000e+00
   2.6560000e+02   1.0000000e+00
   2.6570000e+02   1.0000000e+00
   2.6580000e+02   1.0000000e+00
   2.6590000e+02   1.0000000e+00
   2.6600000e+02   1.0000000e+00
   2.6610000e+02   1.0000000e+00
   2.6620000e+02   1.0000000e+00
   2.6630000e+02   1.0000000e+00
   2.6640000e+02   1.0000000e+00
   2.6650000e+02   1.0000000e+00
   2.6660000e+02   1.0000000e+00
   2.6670000e+02   1.0000000e+00
   2.6680000e+02   1.0000000e+00
   2.6690000e+02   1.0000000e+00
   2.6700000e+02   1.0000000e+00
   2.6710000e+02   1.0000000e+00
   2.6720000e+02   1.0000000e+00
   2.6730000e+02   1.0000000e+00
   2.6740000e+02   1.0000000e+00
   2.6750000e+02   1.0000000e+00
   2.6760000e+02   1.0000000e+00
   2.6770000e+02   1.0000000e+00
   2.6780000e+02   1.0000000e+00
   2.6790000e+02   1.0000000e+00
   2.6800000e+02   1.0000000e+00
   2.6810000e+02   1.0000000e+00
   2.6820000e+02   1.0000000e+00
   2.6830000e+02   1.0000000e+00
   2.6840000e+02   1.0000000e+00
   2.6850000e+02   1.0000000e+00
   2.6860000e+02   1.0000000e+00
   2.6870000e+02   1.0000000e+00
   2.6880000e+02   1.0000000e+00
   2.6890000e+02   1.0000000e+00
   2.6900000e+02   1.0000000e+00
   2.6910000e+02   1.0000000e+00
   2.6920000e+02   1.0000000e+00
   2.6930000e+02   1.0000000e+00
   2.6940000e+02   1.0000000e+00
   2.6950000e+02   1.0000000e+00
   2.6960000e+02   1.0000000e+00
   2.6970000e+02   1.0000000e+00
   2.6980000e+02   1.0000000e+00
   2.6990000e+02   1.0000000e+00
   2.7000000e+02   1.0000000e+00
   2.7010000e+02   1.0000000e+00
   2.7020000e+02   1.0000000e+00
   2.7030000e+02   1.0000000e+00
   2.7040000e+02   1.0000000e+00
   2.7050000e+02   1.0000000e+00
   2.7060000e+02   1.0000000e+00
   2.7070000e+02   1.0000000e+00
   2.7080000e+02   1.0000000e+00
   2.7090000e+02   1.0000000e+00
   2.7100000e+02   1.0000000e+00
   2.7110000e+02   1.0000000e+00
   2.7120000e+02   1.0000000e+00
   2.7130000e+02   1.0000000e+00
   2.7140000e+02   1.0000000e+00
   2.7150000e+02   1.0000000e+00
   2.7160000e+02   1.0000000e+00
   2.7170000e+02   1.0000000e+00
   2.7180000e+02   1.0000000e+00
   2.7190000e+02   1.0000000e+00
   2.7200000e+02   1.0000000e+00
   2.7210000e+02   1.0000000e+00
   2.7220000e+02   1.0000000e+00
   2.7230000e+02   1.0000000e+00
   2.7240000e+02   1.0000000e+00
   2.7250000e+02   1.0000000e+00
   2.7260000e+02   1.0000000e+00
   2.7270000e+02   1.0000000e+00
   2.7280000e+02   1.0000000e+00
   2.7290000e+02   1.0000000e+00
   2.7300000e+02   1.0000000e+00
   2.7310000e+02   1.0000000e+00
   2.7320000e+02   1.0000000e+00
   2.7330000e+02   1.0000000e+00
   2.7340000e+02   1.0000000e+00
   2.7350000e+02   1.0000000e+00
   2.7360000e+02   1.0000000e+00
   2.7370000e+02   1.0000000e+00
   2.7380000e+02   1.0000000e+00
   2.7390000e+02   1.0000000e+00
   2.7400000e+02   1.0000000e+00
   2.7410000e+02   1.0000000e+00
   2.7420000e+02   1.0000000e+00
   2.7430000e+02   1.0000000e+00
   2.7440000e+02   1.0000000e+00
   2.7450000e+02   1.0000000e+00
   2.7460000e+02   1.0000000e+00
   2.7470000e+02   1.0000000e+00
   2.7480000e+02   1.0000000e+00
   2.7490000e+02   1.0000000e+00
   2.7500000e+02   1.0000000e+00
   2.7510000e+02   1.0000000e+00
   2.7520000e+02   1.0000000e+00
   2.7530000e+02   1.0000000e+00
   2.7540000e+02   1.0000000e+00
   2.7550000e+02   1.0000000e+00
   2.7560000e+02   1.0000000e+00
   2.7570000e+02   1.0000000e+00
   2.7580000e+02   1.0000000e+00
   2.7590000e+02   1.0000000e+00
   2.7600000e+02   1.0000000e+00
   2.7610000e+02   1.0000000e+00
   2.7620000e+02   1.0000000e+00
   2.7630000e+02   1.0000000e+00
   2.7640000e+02   1.0000000e+00
   2.7650000e+02   1.0000000e+00
   2.7660000e+02   1.0000000e+00
   2.7670000e+02   1.0000000e+00
   2.7680000e+02   1.0000000e+00
   2.7690000e+02   1.0000000e+00
   2.7700000e+02   1.0000000e+00
   2.7710000e+02   1.0000000e+00
   2.7720000e+02   1.0000000e+00
   2.7730000e+02   1.0000000e+00
   2.7740000e+02   1.0000000e+00
   2.7750000e+02   1.0000000e+00
   2.7760000e+02   1.0000000e+00
   2.7770000e+02   1.0000000e+00
   2.7780000e+02   1.0000000e+00
   2.7790000e+02   1.0000000e+00
   2.7800000e+02   1.0000000e+00
   2.7810000e+02   1.0000000e+00
   2.7820000e+02   1.0000000e+00
   2.7830000e+02   1.0000000e+00
   2.7840000e+02   1.0000000e+00
   2.7850000e+02   1.0000000e+00
   2.7860000e+02   1.0000000e+00
   2.7870000e+02   1.0000000e+00
   2.7880000e+02   1.0000000e+00
   2.7890000e+02   1.0000000e+00
   2.7900000e+02   1.0000000e+00
   2.7910000e+02   1.0000000e+00
   2.7920000e+02   1.0000000e+00
   2.7930000e+02   1.0000000e+00
   2.7940000e+02   1.0000000e+00
   2.7950000e+02   1.0000000e+00
   2.7960000e+02   1.0000000e+00
   2.7970000e+02   1.0000000e+00
   2.7980000e+02   1.0000000e+00
   2.7990000e+02   1.0000000e+00
   2.8000000e+02   1.0000000e+00
   2.8010000e+02   1.0000000e+00
   2.8020000e+02   1.0000000e+00
   2.8030000e+02   1.0000000e+00
   2.8040000e+02   1.0000000e+00
   2.8050000e+02   1.0000000e+00
   2.8060000e+02   1.0000000e+00
   2.8070000e+02   1.0000000e+00
   2.8080000e+02   1.0000000e+00
   2.8090000e+02   1.0000000e+00
   2.8100000e+02   1.0000000e+00
   2.8110000e+02   1.0000000e+00
   2.8120000e+02   1.0000000e+00
   2.8130000e+02   1.0000000e+00
   2.8140000e+02   1.0000000e+00
   2.8150000e+02   1.0000000e+00
   2.8160000e+02   1.0000000e+00
   2.8170000e+02   1.0000000e+00
   2.8180000e+02   1.0000000e+00
   2.8190000e+02   1.0000000e+00
   2.8200000e+02   1.0000000e+00
   2.8210000e+02   1.0000000e+00
   2.8220000e+02   1.0000000e+00
   2.8230000e+02   1.0000000e+00
   2.8240000e+02   1.0000000e+00
   2.8250000e+02   1.0000000e+00
   2.8260000e+02   1.0000000e+00
   2.8270000e+02   1.0000000e+00
   2.8280000e+02   1.0000000e+00
   2.8290000e+02   1.0000000e+00
   2.8300000e+02   1.0000000e+00
   2.8310000e+02   1.0000000e+00
   2.8320000e+02   1.0000000e+00
   2.8330000e+02   1.0000000e+00
   2.8340000e+02   1.0000000e+00
   2.8350000e+02   1.0000000e+00
   2.8360000e+02   1.0000000e+00
   2.8370000e+02   1.0000000e+00
   2.8380000e+02   1.0000000e+00
   2.8390000e+02   1.0000000e+00
   2.8400000e+02   1.0000000e+00
   2.8410000e+02   1.0000000e+00
   2.8420000e+02   1.0000000e+00
   2.8430000e+02   1.0000000e+00
   2.8440000e+02   1.0000000e+00
   2.8450000e+02   1.0000000e+00
   2.8460000e+02   1.0000000e+00
   2.8470000e+02   1.0000000e+00
   2.8480000e+02   1.0000000e+00
   2.8490000e+02   1.0000000e+00
   2.8500000e+02   1.0000000e+00
   2.8510000e+02   1.0000000e+00
   2.8520000e+02   1.0000000e+00
   2.8530000e+02   1.0000000e+00
   2.8540000e+02   1.0000000e+00
   2.8550000e+02   1.0000000e+00
   2.8560000e+02   1.0000000e+00
   2.8570000e+02   1.0000000e+00
   2.8580000e+02   1.0000000e+00
   2.8590000e+02   1.0000000e+00
   2.8600000e+02   1.0000000e+00
   2.8610000e+02   1.0000000e+00
   2.8620000e+02   1.0000000e+00
   2.8630000e+02   1.0000000e+00
   2.8640000e+02   1.0000000e+00
   2.8650000e+02   1.0000000e+00
   2.8660000e+02   1.0000000e+00
   2.8670000e+02   1.0000000e+00
   2.8680000e+02   1.0000000e+00
   2.8690000e+02   1.0000000e+00
   2.8700000e+02   1.0000000e+00
   2.8710000e+02   1.0000000e+00
   2.8720000e+02   1.0000000e+00
   2.8730000e+02   1.0000000e+00
   2.8740000e+02   1.0000000e+00
   2.8750000e+02   1.0000000e+00
   2.8760000e+02   1.0000000e+00
   2.8770000e+02   1.0000000e+00
   2.8780000e+02   1.0000000e+00
   2.8790000e+02   1.0000000e+00
   2.8800000e+02   1.0000000e+00
   2.8810000e+02   1.0000000e+00
   2.8820000e+02   1.0000000e+00
   2.8830000e+02   1.0000000e+00
   2.8840000e+02   1.0000000e+00
   2.8850000e+02   1.0000000e+00
   2.8860000e+02   1.0000000e+00
   2.8870000e+02   1.0000000e+00
   2.8880000e+02   1.0000000e+00
   2.8890000e+02   1.0000000e+00
   2.8900000e+02   1.0000000e+00
   2.8910000e+02   1.0000000e+00
   2.8920000e+02   1.0000000e+00
   2.8930000e+02   1.0000000e+00
   2.8940000e+02   1.0000000e+00
   2.8950000e+02   1.0000000e+00
   2.8960000e+02   1.0000000e+00
   2.8970000e+02   1.0000000e+00
   2.8980000e+02   1.0000000e+00
   2.8990000e+02   1.0000000e+00
   2.9000000e+02   1.0000000e+00
   2.9010000e+02   1.0000000e+00
   2.9020000e+02   1.0000000e+00
   2.9030000e+02   1.0000000e+00
   2.9040000e+02   1.0000000e+00
   2.9050000e+02   1.0000000e+00
   2.9060000e+02   1.0000000e+00
   2.9070000e+02   1.0000000e+00
   2.9080000e+02   1.0000000e+00
   2.9090000e+02   1.0000000e+00
   2.9100000e+02   1.0000000e+00
   2.9110000e+02   1.0000000e+00
   2.9120000e+02   1.0000000e+00
   2.9130000e+02   1.0000000e+00
   2.9140000e+02   1.0000000e+00
   2.9150000e+02   1.0000000e+00
   2.9160000e+02   1.0000000e+00
   2.9170000e+02   1.0000000e+00
   2.9180000e+02   1.0000000e+00
   2.9190000e+02   1.0000000e+00
   2.9200000e+02   1.0000000e+00
   2.9210000e+02   1.0000000e+00
   2.9220000e+02   1.0000000e+00
   2.9230000e+02   1.0000000e+00
   2.9240000e+02   1.0000000e+00
   2.9250000e+02   1.0000000e+00
   2.9260000e+02   1.0000000e+00
   2.9270000e+02   1.0000000e+00
   2.9280000e+02   1.0000000e+00
   2.9290000e+02   1.0000000e+00
   2.9300000e+02   1.0000000e+00
   2.9310000e+02   1.0000000e+00
   2.9320000e+02   1.0000000e+00
   2.9330000e+02   1.0000000e+00
   2.9340000e+02   1.0000000e+00
   2.9350000e+02   1.0000000e+00
   2.9360000e+02   1.0000000e+00
   2.9370000e+02   1.0000000e+00
   2.9380000e+02   1.0000000e+00
   2.9390000e+02   1.0000000e+00
   2.9400000e+02   1.0000000e+00
   2.9410000e+02   1.0000000e+00
   2.9420000e+02   1.0000000e+00
   2.9430000e+02   1.0000000e+00
   2.9440000e+02   1.0000000e+00
   2.9450000e+02   1.0000000e+00
   2.9460000e+02   1.0000000e+00
   2.9470000e+02   1.0000000e+00
   2.9480000e+02   1.0000000e+00
   2.9490000e+02   1.0000000e+00
   2.9500000e+02   1.0000000e+00
   2.9510000e+02   1.0000000e+00
   2.9520000e+02   1.0000000e+00
   2.9530000e+02   1.0000000e+00
   2.9540000e+02   1.0000000e+00
   2.9550000e+02   1.0000000e+00
   2.9560000e+02   1.0000000e+00
   2.9570000e+02   1.0000000e+00
   2.9580000e+02   1.0000000e+00
   2.9590000e+02   1.0000000e+00
   2.9600000e+02   1.0000000e+00
   2.9610000e+02   1.0000000e+00
   2.9620000e+02   1.0000000e+00
   2.9630000e+02   1.0000000e+00
   2.9640000e+02   1.0000000e+00
   2.9650000e+02   1.0000000e+00
   2.9660000e+02   1.0000000e+00
   2.9670000e+02   1.0000000e+00
   2.9680000e+02   1.0000000e+00
   2.9690000e+02   1.0000000e+00
   2.9700000e+02   1.0000000e+00
   2.9710000e+02   1.0000000e+00
   2.9720000e+02   1.0000000e+00
   2.9730000e+02   1.0000000e+00
   2.9740000e+02   1.0000000e+00
   2.9750000e+02   1.0000000e+00
   2.9760000e+02   1.0000000e+00
   2.9770000e+02   1.0000000e+00
   2.9780000e+02   1.0000000e+00
   2.9790000e+02   1.0000000e+00
   2.9800000e+02   1.0000000e+00
   2.9810000e+02   1.0000000e+00
   2.9820000e+02   1.0000000e+00
   2.9830000e+02   1.0000000e+00
   2.9840000e+02   1.0000000e+00
   2.9850000e+02   1.0000000e+00
   2.9860000e+02   1.0000000e+00
   2.9870000e+02   1.0000000e+00
   2.9880000e+02   1.0000000e+00
   2.9890000e+02   1.0000000e+00
   2.9900000e+02   1.0000000e+00
   2.9910000e+02   1.0000000e+00
   2.9920000e+02   1.0000000e+00
   2.9930000e+02   1.0000000e+00
   2.9940000e+02   1.0000000e+00
   2.9950000e+02   1.0000000e+00
   2.9960000e+02   1.0000000e+00
   2.9970000e+02   1.0000000e+00
   2.9980000e+02   1.0000000e+00
   2.9990000e+02   1.0000000e+00
   3.0000000e+02   1.0000000e+00
   3.0010000e+02   1.0000000e+00
   3.0020000e+02   1.0000000e+00
   3.0030000e+02   1.0000000e+00
   3.0040000e+02   1.0000000e+00
   3.0050000e+02   1.0000000e+00
   3.0060000e+02   1.0000000e+00
   3.0070000e+02   1.0000000e+00
   3.0080000e+02   1.0000000e+00
   3.0090000e+02   1.0000000e+00
   3.0100000e+02   1.0000000e+00
   3.0110000e+02   1.0000000e+00
   3.0120000e+02   1.0000000e+00
   3.0130000e+02   1.0000000e+00
   3.0140000e+02   1.0000000e+00
   3.0150000e+02   1.0000000e+00
   3.0160000e+02   1.0000000e+00
   3.0170000e+02   1.0000000e+00
   3.0180000e+02   1.0000000e+00
   3.0190000e+02   1.0000000e+00
   3.0200000e+02   1.0000000e+00
   3.0210000e+02   1.0000000e+00
   3.0220000e+02   1.0000000e+00
   3.0230000e+02   1.0000000e+00
   3.0240000e+02   1.0000000e+00
   3.0250000e+02   1.0000000e+00
   3.0260000e+02   1.0000000e+00
   3.0270000e+02   1.0000000e+00
   3.0280000e+02   1.0000000e+00
   3.0290000e+02   1.0000000e+00
   3.0300000e+02   1.0000000e+00
   3.0310000e+02   1.0000000e+00
   3.0320000e+02   1.0000000e+00
   3.0330000e+02   1.0000000e+00
   3.0340000e+02   1.0000000e+00
   3.0350000e+02   1.0000000e+00
   3.0360000e+02   1.0000000e+00
   3.0370000e+02   1.0000000e+00
   3.0380000e+02   1.0000000e+00
   3.0390000e+02   1.0000000e+00
   3.0400000e+02   1.0000000e+00
   3.0410000e+02   1.0000000e+00
   3.0420000e+02   1.0000000e+00
   3.0430000e+02   1.0000000e+00
   3.0440000e+02   1.0000000e+00
   3.0450000e+02   1.0000000e+00
   3.0460000e+02   1.0000000e+00
   3.0470000e+02   1.0000000e+00
   3.0480000e+02   1.0000000e+00
   3.0490000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.0510000e+02   1.0000000e+00
   3.0520000e+02   1.0000000e+00
   3.0530000e+02   1.0000000e+00
   3.0540000e+02   1.0000000e+00
   3.0550000e+02   1.0000000e+00
   3.0560000e+02   1.0000000e+00
   3.0570000e+02   1.0000000e+00
   3.0580000e+02   1.0000000e+00
   3.0590000e+02   1.0000000e+00
   3.0600000e+02   1.0000000e+00
   3.0610000e+02   1.0000000e+00
   3.0620000e+02   1.0000000e+00
   3.0630000e+02   1.0000000e+00
   3.0640000e+02   1.0000000e+00
   3.0650000e+02   1.0000000e+00
   3.0660000e+02   1.0000000e+00
   3.0670000e+02   1.0000000e+00
   3.0680000e+02   1.0000000e+00
   3.0690000e+02   1.0000000e+00
   3.0700000e+02   1.0000000e+00
   3.0710000e+02   1.0000000e+00
   3.0720000e+02   1.0000000e+00
   3.0730000e+02   1.0000000e+00
   3.0740000e+02   1.0000000e+00
   3.0750000e+02   1.0000000e+00
   3.0760000e+02   1.0000000e+00
   3.0770000e+02   1.0000000e+00
   3.0780000e+02   1.0000000e+00
   3.0790000e+02   1.0000000e+00
   3.0800000e+02   1.0000000e+00
   3.0810000e+02   1.0000000e+00
   3.0820000e+02   1.0000000e+00
   3.0830000e+02   1.0000000e+00
   3.0840000e+02   1.0000000e+00
   3.0850000e+02   1.0000000e+00
   3.0860000e+02   1.0000000e+00
   3.0870000e+02   1.0000000e+00
   3.0880000e+02   1.0000000e+00
   3.0890000e+02   1.0000000e+00
   3.0900000e+02   1.0000000e+00
   3.0910000e+02   1.0000000e+00
   3.0920000e+02   1.0000000e+00
   3.0930000e+02   1.0000000e+00
   3.0940000e+02   1.0000000e+00
   3.0950000e+02   1.0000000e+00
   3.0960000e+02   1.0000000e+00
   3.0970000e+02   1.0000000e+00
   3.0980000e+02   1.0000000e+00
   3.0990000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1010000e+02   1.0000000e+00
   3.1020000e+02   1.0000000e+00
   3.1030000e+02   1.0000000e+00
   3.1040000e+02   1.0000000e+00
   3.1050000e+02   1.0000000e+00
   3.1060000e+02   1.0000000e+00
   3.1070000e+02   1.0000000e+00
   3.1080000e+02   1.0000000e+00
   3.1090000e+02   1.0000000e+00
   3.1100000e+02   1.0000000e+00
   3.1110000e+02   1.0000000e+00
   3.1120000e+02   1.0000000e+00
   3.1130000e+02   1.0000000e+00
   3.1140000e+02   1.0000000e+00
   3.1150000e+02   1.0000000e+00
   3.1160000e+02   1.0000000e+00
   3.1170000e+02   1.0000000e+00
   3.1180000e+02   1.0000000e+00
   3.1190000e+02   1.0000000e+00
   3.1200000e+02   1.0000000e+00
   3.1210000e+02   1.0000000e+00
   3.1220000e+02   1.0000000e+00
   3.1230000e+02   1.0000000e+00
   3.1240000e+02   1.0000000e+00
   3.1250000e+02   1.0000000e+00
   3.1260000e+02   1.0000000e+00
   3.1270000e+02   1.0000000e+00
   3.1280000e+02   1.0000000e+00
   3.1290000e+02   1.0000000e+00
   3.1300000e+02   1.0000000e+00
   3.1310000e+02   1.0000000e+00
   3.1320000e+02   1.0000000e+00
   3.1330000e+02   1.0000000e+00
   3.1340000e+02   1.0000000e+00
   3.1350000e+02   1.0000000e+00
   3.1360000e+02   1.0000000e+00
   3.1370000e+02   1.0000000e+00
   3.1380000e+02   1.0000000e+00
   3.1390000e+02   1.0000000e+00
   3.1400000e+02   1.0000000e+00
   3.1410000e+02   1.0000000e+00
   3.1420000e+02   1.0000000e+00
   3.1430000e+02   1.0000000e+00
   3.1440000e+02   1.0000000e+00
   3.1450000e+02   1.0000000e+00
   3.1460000e+02   1.0000000e+00
   3.1470000e+02   1.0000000e+00
   3.1480000e+02   1.0000000e+00
   3.1490000e+02   1.0000000e+00
   3.1500000e+02   1.0000000e+00
   3.1510000e+02   1.0000000e+00
   3.1520000e+02   1.0000000e+00
   3.1530000e+02   1.0000000e+00
   3.1540000e+02   1.0000000e+00
   3.1550000e+02   1.0000000e+00
   3.1560000e+02   1.0000000e+00
   3.1570000e+02   1.0000000e+00
   3.1580000e+02   1.0000000e+00
   3.1590000e+02   1.0000000e+00
   3.1600000e+02   1.0000000e+00
   3.1610000e+02   1.0000000e+00
   3.1620000e+02   1.0000000e+00
   3.1630000e+02   1.0000000e+00
   3.1640000e+02   1.0000000e+00
   3.1650000e+02   1.0000000e+00
   3.1660000e+02   1.0000000e+00
   3.1670000e+02   1.0000000e+00
   3.1680000e+02   1.0000000e+00
   3.1690000e+02   1.0000000e+00
   3.1700000e+02   1.0000000e+00
   3.1710000e+02   1.0000000e+00
   3.1720000e+02   1.0000000e+00
   3.1730000e+02   1.0000000e+00
   3.1740000e+02   1.0000000e+00
   3.1750000e+02   1.0000000e+00
   3.1760000e+02   1.0000000e+00
   3.1770000e+02   1.0000000e+00
   3.1780000e+02   1.0000000e+00
   3.1790000e+02   1.0000000e+00
   3.1800000e+02   1.0000000e+00
   3.1810000e+02   1.0000000e+00
   3.1820000e+02   1.0000000e+00
   3.1830000e+02   1.0000000e+00
   3.1840000e+02   1.0000000e+00
   3.1850000e+02   1.0000000e+00
   3.1860000e+02   1.0000000e+00
   3.1870000e+02   1.0000000e+00
   3.1880000e+02   1.0000000e+00
   3.1890000e+02   1.0000000e+00
   3.1900000e+02   1.0000000e+00
   3.1910000e+02   1.0000000e+00
   3.1920000e+02   1.0000000e+00
   3.1930000e+02   1.0000000e+00
   3.1940000e+02   1.0000000e+00
   3.1950000e+02   1.0000000e+00
   3.1960000e+02   1.0000000e+00
   3.1970000e+02   1.0000000e+00
   3.1980000e+02   1.0000000e+00
   3.1990000e+02   1.0000000e+00
   3.2000000e+02   1.0000000e+00
   3.2010000e+02   1.0000000e+00
   3.2020000e+02   1.0000000e+00
   3.2030000e+02   1.0000000e+00
   3.2040000e+02   1.0000000e+00
   3.2050000e+02   1.0000000e+00
   3.2060000e+02   1.0000000e+00
   3.2070000e+02   1.0000000e+00
   3.2080000e+02   1.0000000e+00
   3.2090000e+02   1.0000000e+00
   3.2100000e+02   1.0000000e+00
   3.2110000e+02   1.0000000e+00
   3.2120000e+02   1.0000000e+00
   3.2130000e+02   1.0000000e+00
   3.2140000e+02   1.0000000e+00
   3.2150000e+02   1.0000000e+00
   3.2160000e+02   1.0000000e+00
   3.2170000e+02   1.0000000e+00
   3.2180000e+02   1.0000000e+00
   3.2190000e+02   1.0000000e+00
   3.2200000e+02   1.0000000e+00
   3.2210000e+02   1.0000000e+00
   3.2220000e+02   1.0000000e+00
   3.2230000e+02   1.0000000e+00
   3.2240000e+02   1.0000000e+00
   3.2250000e+02   1.0000000e+00
   3.2260000e+02   1.0000000e+00
   3.2270000e+02   1.0000000e+00
   3.2280000e+02   1.0000000e+00
   3.2290000e+02   1.0000000e+00
   3.2300000e+02   1.0000000e+00
   3.2310000e+02   1.0000000e+00
   3.2320000e+02   1.0000000e+00
   3.2330000e+02   1.0000000e+00
   3.2340000e+02   1.0000000e+00
   3.2350000e+02   1.0000000e+00
   3.2360000e+02   1.0000000e+00
   3.2370000e+02   1.0000000e+00
   3.2380000e+02   1.0000000e+00
   3.2390000e+02   1.0000000e+00
   3.2400000e+02   1.0000000e+00
   3.2410000e+02   1.0000000e+00
   3.2420000e+02   1.0000000e+00
   3.2430000e+02   1.0000000e+00
   3.2440000e+02   1.0000000e+00
   3.2450000e+02   1.0000000e+00
   3.2460000e+02   1.0000000e+00
   3.2470000e+02   1.0000000e+00
   3.2480000e+02   1.0000000e+00
   3.2490000e+02   1.0000000e+00
   3.2500000e+02   1.0000000e+00
   3.2510000e+02   1.0000000e+00
   3.2520000e+02   1.0000000e+00
   3.2530000e+02   1.0000000e+00
   3.2540000e+02   1.0000000e+00
   3.2550000e+02   1.0000000e+00
   3.2560000e+02   1.0000000e+00
   3.2570000e+02   1.0000000e+00
   3.2580000e+02   1.0000000e+00
   3.2590000e+02   1.0000000e+00
   3.2600000e+02   1.0000000e+00
   3.2610000e+02   1.0000000e+00
   3.2620000e+02   1.0000000e+00
   3.2630000e+02   1.0000000e+00
   3.2640000e+02   1.0000000e+00
   3.2650000e+02   1.0000000e+00
   3.2660000e+02   1.0000000e+00
   3.2670000e+02   1.0000000e+00
   3.2680000e+02   1.0000000e+00
   3.2690000e+02   1.0000000e+00
   3.2700000e+02   1.0000000e+00
   3.2710000e+02   1.0000000e+00
   3.2720000e+02   1.0000000e+00
   3.2730000e+02   1.0000000e+00
   3.2740000e+02   1.0000000e+00
   3.2750000e+02   1.0000000e+00
   3.2760000e+02   1.0000000e+00
   3.2770000e+02   1.0000000e+00
   3.2780000e+02   1.0000000e+00
   3.2790000e+02   1.0000000e+00
   3.2800000e+02   1.0000000e+00
   3.2810000e+02   1.0000000e+00
   3.2820000e+02   1.0000000e+00
   3.2830000e+02   1.0000000e+00
   3.2840000e+02   1.0000000e+00
   3.2850000e+02   1.0000000e+00
   3.2860000e+02   1.0000000e+00
   3.2870000e+02   1.0000000e+00
   3.2880000e+02   1.0000000e+00
   3.2890000e+02   1.0000000e+00
   3.2900000e+02   1.0000000e+00
   3.2910000e+02   1.0000000e+00
   3.2920000e+02   1.0000000e+00
   3.2930000e+02   1.0000000e+00
   3.2940000e+02   1.0000000e+00
   3.2950000e+02   1.0000000e+00
   3.2960000e+02   1.0000000e+00
   3.2970000e+02   1.0000000e+00
   3.2980000e+02   1.0000000e+00
   3.2990000e+02   1.0000000e+00
   3.3000000e+02   1.0000000e+00
   3.3010000e+02   1.0000000e+00
   3.3020000e+02   1.0000000e+00
   3.3030000e+02   1.0000000e+00
   3.3040000e+02   1.0000000e+00
   3.3050000e+02   1.0000000e+00
   3.3060000e+02   1.0000000e+00
   3.3070000e+02   1.0000000e+00
   3.3080000e+02   1.0000000e+00
   3.3090000e+02   1.0000000e+00
   3.3100000e+02   1.0000000e+00
   3.3110000e+02   1.0000000e+00
   3.3120000e+02   1.0000000e+00
   3.3130000e+02   1.0000000e+00
   3.3140000e+02   1.0000000e+00
   3.3150000e+02   1.0000000e+00
   3.3160000e+02   1.0000000e+00
   3.3170000e+02   1.0000000e+00
   3.3180000e+02   1.0000000e+00
   3.3190000e+02   1.0000000e+00
   3.3200000e+02   1.0000000e+00
   3.3210000e+02   1.0000000e+00
   3.3220000e+02   1.0000000e+00
   3.3230000e+02   1.0000000e+00
   3.3240000e+02   1.0000000e+00
   3.3250000e+02   1.0000000e+00
   3.3260000e+02   1.0000000e+00
   3.3270000e+02   1.0000000e+00
   3.3280000e+02   1.0000000e+00
   3.3290000e+02   1.0000000e+00
   3.3300000e+02   1.0000000e+00
   3.3310000e+02   1.0000000e+00
   3.3320000e+02   1.0000000e+00
   3.3330000e+02   1.0000000e+00
   3.3340000e+02   1.0000000e+00
   3.3350000e+02   1.0000000e+00
   3.3360000e+02   1.0000000e+00
   3.3370000e+02   1.0000000e+00
   3.3380000e+02   1.0000000e+00
   3.3390000e+02   1.0000000e+00
   3.3400000e+02   1.0000000e+00
   3.3410000e+02   1.0000000e+00
   3.3420000e+02   1.0000000e+00
   3.3430000e+02   1.0000000e+00
   3.3440000e+02   1.0000000e+00
   3.3450000e+02   1.0000000e+00
   3.3460000e+02   1.0000000e+00
   3.3470000e+02   1.0000000e+00
   3.3480000e+02   1.0000000e+00
   3.3490000e+02   1.0000000e+00
   3.3500000e+02   1.0000000e+00
   3.3510000e+02   1.0000000e+00
   3.3520000e+02   1.0000000e+00
   3.3530000e+02   1.0000000e+00
   3.3540000e+02   1.0000000e+00
   3.3550000e+02   1.0000000e+00
   3.3560000e+02   1.0000000e+00
   3.3570000e+02   1.0000000e+00
   3.3580000e+02   1.0000000e+00
   3.3590000e+02   1.0000000e+00
   3.3600000e+02   1.0000000e+00
   3.3610000e+02   1.0000000e+00
   3.3620000e+02   1.0000000e+00
   3.3630000e+02   1.0000000e+00
   3.3640000e+02   1.0000000e+00
   3.3650000e+02   1.0000000e+00
   3.3660000e+02   1.0000000e+00
   3.3670000e+02   1.0000000e+00
   3.3680000e+02   1.0000000e+00
   3.3690000e+02   1.0000000e+00
   3.3700000e+02   1.0000000e+00
   3.3710000e+02   1.0000000e+00
   3.3720000e+02   1.0000000e+00
   3.3730000e+02   1.0000000e+00
   3.3740000e+02   1.0000000e+00
   3.3750000e+02   1.0000000e+00
   3.3760000e+02   1.0000000e+00
   3.3770000e+02   1.0000000e+00
   3.3780000e+02   1.0000000e+00
   3.3790000e+02   1.0000000e+00
   3.3800000e+02   1.0000000e+00
   3.3810000e+02   1.0000000e+00
   3.3820000e+02   1.0000000e+00
   3.3830000e+02   1.0000000e+00
   3.3840000e+02   1.0000000e+00
   3.3850000e+02   1.0000000e+00
   3.3860000e+02   1.0000000e+00
   3.3870000e+02   1.0000000e+00
   3.3880000e+02   1.0000000e+00
   3.3890000e+02   1.0000000e+00
   3.3900000e+02   1.0000000e+00
   3.3910000e+02   1.0000000e+00
   3.3920000e+02   1.0000000e+00
   3.3930000e+02   1.0000000e+00
   3.3940000e+02   1.0000000e+00
   3.3950000e+02   1.0000000e+00
   3.3960000e+02   1.0000000e+00
   3.3970000e+02   1.0000000e+00
   3.3980000e+02   1.0000000e+00
   3.3990000e+02   1.0000000e+00
   3.4000000e+02   1.0000000e+00
   3.4010000e+02   1.0000000e+00
   3.4020000e+02   1.0000000e+00
   3.4030000e+02   1.0000000e+00
   3.4040000e+02   1.0000000e+00
   3.4050000e+02   1.0000000e+00
   3.4060000e+02   1.0000000e+00
   3.4070000e+02   1.0000000e+00
   3.4080000e+02   1.0000000e+00
   3.4090000e+02   1.0000000e+00
   3.4100000e+02   1.0000000e+00
   3.4110000e+02   1.0000000e+00
   3.4120000e+02   1.0000000e+00
   3.4130000e+02   1.0000000e+00
   3.4140000e+02   1.0000000e+00
   3.4150000e+02   1.0000000e+00
   3.4160000e+02   1.0000000e+00
   3.4170000e+02   1.0000000e+00
   3.4180000e+02   1.0000000e+00
   3.4190000e+02   1.0000000e+00
   3.4200000e+02   1.0000000e+00
   3.4210000e+02   1.0000000e+00
   3.4220000e+02   1.0000000e+00
   3.4230000e+02   1.0000000e+00
   3.4240000e+02   1.0000000e+00
   3.4250000e+02   1.0000000e+00
   3.4260000e+02   1.0000000e+00
   3.4270000e+02   1.0000000e+00
   3.4280000e+02   1.0000000e+00
   3.4290000e+02   1.0000000e+00
   3.4300000e+02   1.0000000e+00
   3.4310000e+02   1.0000000e+00
   3.4320000e+02   1.0000000e+00
   3.4330000e+02   1.0000000e+00
   3.4340000e+02   1.0000000e+00
   3.4350000e+02   1.0000000e+00
   3.4360000e+02   1.0000000e+00
   3.4370000e+02   1.0000000e+00
   3.4380000e+02   1.0000000e+00
   3.4390000e+02   1.0000000e+00
   3.4400000e+02   1.0000000e+00
   3.4410000e+02   1.0000000e+00
   3.4420000e+02   1.0000000e+00
   3.4430000e+02   1.0000000e+00
   3.4440000e+02   1.0000000e+00
   3.4450000e+02   1.0000000e+00
   3.4460000e+02   1.0000000e+00
   3.4470000e+02   1.0000000e+00
   3.4480000e+02   1.0000000e+00
   3.4490000e+02   1.0000000e+00
   3.4500000e+02   1.0000000e+00
   3.4510000e+02   1.0000000e+00
   3.4520000e+02   1.0000000e+00
   3.4530000e+02   1.0000000e+00
   3.4540000e+02   1.0000000e+00
   3.4550000e+02   1.0000000e+00
   3.4560000e+02   1.0000000e+00
   3.4570000e+02   1.0000000e+00
   3.4580000e+02   1.0000000e+00
   3.4590000e+02   1.0000000e+00
   3.4600000e+02   1.0000000e+00
   3.4610000e+02   1.0000000e+00
   3.4620000e+02   1.0000000e+00
   3.4630000e+02   1.0000000e+00
   3.4640000e+02   1.0000000e+00
   3.4650000e+02   1.0000000e+00
   3.4660000e+02   1.0000000e+00
   3.4670000e+02   1.0000000e+00
   3.4680000e+02   1.0000000e+00
   3.4690000e+02   1.0000000e+00
   3.4700000e+02   1.0000000e+00
   3.4710000e+02   1.0000000e+00
   3.4720000e+02   1.0000000e+00
   3.4730000e+02   1.0000000e+00
   3.4740000e+02   1.0000000e+00
   3.4750000e+02   1.0000000e+00
   3.4760000e+02   1.0000000e+00
   3.4770000e+02   1.0000000e+00
   3.4780000e+02   1.0000000e+00
   3.4790000e+02   1.0000000e+00
   3.4800000e+02   1.0000000e+00
   3.4810000e+02   1.0000000e+00
   3.4820000e+02   1.0000000e+00
   3.4830000e+02   1.0000000e+00
   3.4840000e+02   1.0000000e+00
   3.4850000e+02   1.0000000e+00
   3.4860000e+02   1.0000000e+00
   3.4870000e+02   1.0000000e+00
   3.4880000e+02   1.0000000e+00
   3.4890000e+02   1.0000000e+00
   3.4900000e+02   1.0000000e+00
   3.4910000e+02   1.0000000e+00
   3.4920000e+02   1.0000000e+00
   3.4930000e+02   1.0000000e+00
   3.4940000e+02   1.0000000e+00
   3.4950000e+02   1.0000000e+00
   3.4960000e+02   1.0000000e+00
   3.4970000e+02   1.0000000e+00
   3.4980000e+02   1.0000000e+00
   3.4990000e+02   1.0000000e+00
   3.5000000e+02   1.0000000e+00
   3.5010000e+02   1.0000000e+00
   3.5020000e+02   1.0000000e+00
   3.5030000e+02   1.0000000e+00
   3.5040000e+02   1.0000000e+00
   3.5050000e+02   1.0000000e+00
   3.5060000e+02   1.0000000e+00
   3.5070000e+02   1.0000000e+00
   3.5080000e+02   1.0000000e+00
   3.5090000e+02   1.0000000e+00
   3.5100000e+02   1.0000000e+00
   3.5110000e+02   1.0000000e+00
   3.5120000e+02   1.0000000e+00
   3.5130000e+02   1.0000000e+00
   3.5140000e+02   1.0000000e+00
   3.5150000e+02   1.0000000e+00
   3.5160000e+02   1.0000000e+00
   3.5170000e+02   1.0000000e+00
   3.5180000e+02   1.0000000e+00
   3.5190000e+02   1.0000000e+00
   3.5200000e+02   1.0000000e+00
   3.5210000e+02   1.0000000e+00
   3.5220000e+02   1.0000000e+00
   3.5230000e+02   1.0000000e+00
   3.5240000e+02   1.0000000e+00
   3.5250000e+02   1.0000000e+00
   3.5260000e+02   1.0000000e+00
   3.5270000e+02   1.0000000e+00
   3.5280000e+02   1.0000000e+00
   3.5290000e+02   1.0000000e+00
   3.5300000e+02   1.0000000e+00
   3.5310000e+02   1.0000000e+00
   3.5320000e+02   1.0000000e+00
   3.5330000e+02   1.0000000e+00
   3.5340000e+02   1.0000000e+00
   3.5350000e+02   1.0000000e+00
   3.5360000e+02   1.0000000e+00
   3.5370000e+02   1.0000000e+00
   3.5380000e+02   1.0000000e+00
   3.5390000e+02   1.0000000e+00
   3.5400000e+02   1.0000000e+00
   3.5410000e+02   1.0000000e+00
   3.5420000e+02   1.0000000e+00
   3.5430000e+02   1.0000000e+00
   3.5440000e+02   1.0000000e+00
   3.5450000e+02   1.0000000e+00
   3.5460000e+02   1.0000000e+00
   3.5470000e+02   1.0000000e+00
   3.5480000e+02   1.0000000e+00
   3.5490000e+02   1.0000000e+00
   3.5500000e+02   1.0000000e+00
   3.5510000e+02   1.0000000e+00
   3.5520000e+02   1.0000000e+00
   3.5530000e+02   1.0000000e+00
   3.5540000e+02   1.0000000e+00
   3.5550000e+02   1.0000000e+00
   3.5560000e+02   1.0000000e+00
   3.5570000e+02   1.0000000e+00
   3.5580000e+02   1.0000000e+00
   3.5590000e+02   1.0000000e+00
   3.5600000e+02   1.0000000e+00
   3.5610000e+02   1.0000000e+00
   3.5620000e+02   1.0000000e+00
   3.5630000e+02   1.0000000e+00
   3.5640000e+02   1.0000000e+00
   3.5650000e+02   1.0000000e+00
   3.5660000e+02   1.0000000e+00
   3.5670000e+02   1.0000000e+00
   3.5680000e+02   1.0000000e+00
   3.5690000e+02   1.0000000e+00
   3.5700000e+02   1.0000000e+00
   3.5710000e+02   1.0000000e+00
   3.5720000e+02   1.0000000e+00
   3.5730000e+02   1.0000000e+00
   3.5740000e+02   1.0000000e+00
   3.5750000e+02   1.0000000e+00
   3.5760000e+02   1.0000000e+00
   3.5770000e+02   1.0000000e+00
   3.5780000e+02   1.0000000e+00
   3.5790000e+02   1.0000000e+00
   3.5800000e+02   1.0000000e+00
   3.5810000e+02   1.0000000e+00
   3.5820000e+02   1.0000000e+00
   3.5830000e+02   1.0000000e+00
   3.5840000e+02   1.0000000e+00
   3.5850000e+02   1.0000000e+00
   3.5860000e+02   1.0000000e+00
   3.5870000e+02   1.0000000e+00
   3.5880000e+02   1.0000000e+00
   3.5890000e+02   1.0000000e+00
   3.5900000e+02   1.0000000e+00
   3.5910000e+02   1.0000000e+00
   3.5920000e+02   1.0000000e+00
   3.5930000e+02   1.0000000e+00
   3.5940000e+02   1.0000000e+00
   3.5950000e+02   1.0000000e+00
   3.5960000e+02   1.0000000e+00
   3.5970000e+02   1.0000000e+00
   3.5980000e+02   1.0000000e+00
   3.5990000e+02   1.0000000e+00
   3.6000000e+02   1.0000000e+00
   3.6010000e+02   1.0000000e+00
   3.6020000e+02   1.0000000e+00
   3.6030000e+02   1.0000000e+00
   3.6040000e+02   1.0000000e+00
   3.6050000e+02   1.0000000e+00
   3.6060000e+02   1.0000000e+00
   3.6070000e+02   1.0000000e+00
   3.6080000e+02   1.0000000e+00
   3.6090000e+02   1.0000000e+00
   3.6100000e+02   1.0000000e+00
   3.6110000e+02   1.0000000e+00
   3.6120000e+02   1.0000000e+00
   3.6130000e+02   1.0000000e+00
   3.6140000e+02   1.0000000e+00
   3.6150000e+02   1.0000000e+00
   3.6160000e+02   1.0000000e+00
   3.6170000e+02   1.0000000e+00
   3.6180000e+02   1.0000000e+00
   3.6190000e+02   1.0000000e+00
   3.6200000e+02   1.0000000e+00
   3.6210000e+02   1.0000000e+00
   3.6220000e+02   1.0000000e+00
   3.6230000e+02   1.0000000e+00
   3.6240000e+02   1.0000000e+00
   3.6250000e+02   1.0000000e+00
   3.6260000e+02   1.0000000e+00
   3.6270000e+02   1.0000000e+00
   3.6280000e+02   1.0000000e+00
   3.6290000e+02   1.0000000e+00
   3.6300000e+02   1.0000000e+00
   3.6310000e+02   1.0000000e+00
   3.6320000e+02   1.0000000e+00
   3.6330000e+02   1.0000000e+00
   3.6340000e+02   1.0000000e+00
   3.6350000e+02   1.0000000e+00
   3.6360000e+02   1.0000000e+00
   3.6370000e+02   1.0000000e+00
   3.6380000e+02   1.0000000e+00
   3.6390000e+02   1.0000000e+00
   3.6400000e+02   1.0000000e+00
   3.6410000e+02   1.0000000e+00
   3.6420000e+02   1.0000000e+00
   3.6430000e+02   1.0000000e+00
   3.6440000e+02   1.0000000e+00
   3.6450000e+02   1.0000000e+00
   3.6460000e+02   1.0000000e+00
   3.6470000e+02   1.0000000e+00
   3.6480000e+02   1.0000000e+00
   3.6490000e+02   1.0000000e+00
   3.6500000e+02   1.0000000e+00
   3.6510000e+02   1.0000000e+00
   3.6520000e+02   1.0000000e+00
   3.6530000e+02   1.0000000e+00
   3.6540000e+02   1.0000000e+00
   3.6550000e+02   1.0000000e+00
   3.6560000e+02   1.0000000e+00
   3.6570000e+02   1.0000000e+00
   3.6580000e+02   1.0000000e+00
   3.6590000e+02   1.0000000e+00
   3.6600000e+02   1.0000000e+00
   3.6610000e+02   1.0000000e+00
   3.6620000e+02   1.0000000e+00
   3.6630000e+02   1.0000000e+00
   3.6640000e+02   1.0000000e+00
   3.6650000e+02   1.0000000e+00
   3.6660000e+02   1.0000000e+00
   3.6670000e+02   1.0000000e+00
   3.6680000e+02   1.0000000e+00
   3.6690000e+02   1.0000000e+00
   3.6700000e+02   1.0000000e+00
   3.6710000e+02   1.0000000e+00
   3.6720000e+02   1.0000000e+00
   3.6730000e+02   1.0000000e+00
   3.6740000e+02   1.0000000e+00
   3.6750000e+02   1.0000000e+00
   3.6760000e+02   1.0000000e+00
   3.6770000e+02   1.0000000e+00
   3.6780000e+02   1.0000000e+00
   3.6790000e+02   1.0000000e+00
   3.6800000e+02   1.0000000e+00
   3.6810000e+02   1.0000000e+00
   3.6820000e+02   1.0000000e+00
   3.6830000e+02   1.0000000e+00
   3.6840000e+02   1.0000000e+00
   3.6850000e+02   1.0000000e+00
   3.6860000e+02   1.0000000e+00
   3.6870000e+02   1.0000000e+00
   3.6880000e+02   1.0000000e+00
   3.6890000e+02   1.0000000e+00
   3.6900000e+02   1.0000000e+00
   3.6910000e+02   1.0000000e+00
   3.6920000e+02   1.0000000e+00
   3.6930000e+02   1.0000000e+00
   3.6940000e+02   1.0000000e+00
   3.6950000e+02   1.0000000e+00
   3.6960000e+02   1.0000000e+00
   3.6970000e+02   1.0000000e+00
   3.6980000e+02   1.0000000e+00
   3.6990000e+02   1.0000000e+00
   3.7000000e+02   1.0000000e+00
   3.7010000e+02   1.0000000e+00
   3.7020000e+02   1.0000000e+00
   3.7030000e+02   1.0000000e+00
   3.7040000e+02   1.0000000e+00
   3.7050000e+02   1.0000000e+00
   3.7060000e+02   1.0000000e+00
   3.7070000e+02   1.0000000e+00
   3.7080000e+02   1.0000000e+00
   3.7090000e+02   1.0000000e+00
   3.7100000e+02   1.0000000e+00
   3.7110000e+02   1.0000000e+00
   3.7120000e+02   1.0000000e+00
   3.7130000e+02   1.0000000e+00
   3.7140000e+02   1.0000000e+00
   3.7150000e+02   1.0000000e+00
   3.7160000e+02   1.0000000e+00
   3.7170000e+02   1.0000000e+00
   3.7180000e+02   1.0000000e+00
   3.7190000e+02   1.0000000e+00
   3.7200000e+02   1.0000000e+00
   3.7210000e+02   1.0000000e+00
   3.7220000e+02   1.0000000e+00
   3.7230000e+02   1.0000000e+00
   3.7240000e+02   1.0000000e+00
   3.7250000e+02   1.0000000e+00
   3.7260000e+02   1.0000000e+00
   3.7270000e+02   1.0000000e+00
   3.7280000e+02   1.0000000e+00
   3.7290000e+02   1.0000000e+00
   3.7300000e+02   1.0000000e+00
   3.7310000e+02   1.0000000e+00
   3.7320000e+02   1.0000000e+00
   3.7330000e+02   1.0000000e+00
   3.7340000e+02   1.0000000e+00
   3.7350000e+02   1.0000000e+00
   3.7360000e+02   1.0000000e+00
   3.7370000e+02   1.0000000e+00
   3.7380000e+02   1.0000000e+00
   3.7390000e+02   1.0000000e+00
   3.7400000e+02   1.0000000e+00
   3.7410000e+02   1.0000000e+00
   3.7420000e+02   1.0000000e+00
   3.7430000e+02   1.0000000e+00
   3.7440000e+02   1.0000000e+00
   3.7450000e+02   1.0000000e+00
   3.7460000e+02   1.0000000e+00
   3.7470000e+02   1.0000000e+00
   3.7480000e+02   1.0000000e+00
   3.7490000e+02   1.0000000e+00
   3.7500000e+02   1.0000000e+00
   3.7510000e+02   1.0000000e+00
   3.7520000e+02   1.0000000e+00
   3.7530000e+02   1.0000000e+00
   3.7540000e+02   1.0000000e+00
   3.7550000e+02   1.0000000e+00
   3.7560000e+02   1.0000000e+00
   3.7570000e+02   1.0000000e+00
   3.7580000e+02   1.0000000e+00
   3.7590000e+02   1.0000000e+00
   3.7600000e+02   1.0000000e+00
   3.7610000e+02   1.0000000e+00
   3.7620000e+02   1.0000000e+00
   3.7630000e+02   1.0000000e+00
   3.7640000e+02   1.0000000e+00
   3.7650000e+02   1.0000000e+00
   3.7660000e+02   1.0000000e+00
   3.7670000e+02   1.0000000e+00
   3.7680000e+02   1.0000000e+00
   3.7690000e+02   1.0000000e+00
   3.7700000e+02   1.0000000e+00
   3.7710000e+02   1.0000000e+00
   3.7720000e+02   1.0000000e+00
   3.7730000e+02   1.0000000e+00
   3.7740000e+02   1.0000000e+00
   3.7750000e+02   1.0000000e+00
   3.7760000e+02   1.0000000e+00
   3.7770000e+02   1.0000000e+00
   3.7780000e+02   1.0000000e+00
   3.7790000e+02   1.0000000e+00
   3.7800000e+02   1.0000000e+00
   3.7810000e+02   1.0000000e+00
   3.7820000e+02   1.0000000e+00
   3.7830000e+02   1.0000000e+00
   3.7840000e+02   1.0000000e+00
   3.7850000e+02   1.0000000e+00
   3.7860000e+02   1.0000000e+00
   3.7870000e+02   1.0000000e+00
   3.7880000e+02   1.0000000e+00
   3.7890000e+02   1.0000000e+00
   3.7900000e+02   1.0000000e+00
   3.7910000e+02   1.0000000e+00
   3.7920000e+02   1.0000000e+00
   3.7930000e+02   1.0000000e+00
   3.7940000e+02   1.0000000e+00
   3.7950000e+02   1.0000000e+00
   3.7960000e+02   1.0000000e+00
   3.7970000e+02   1.0000000e+00
   3.7980000e+02   1.0000000e+00
   3.7990000e+02   1.0000000e+00
   3.8000000e+02   1.0000000e+00
   3.8010000e+02   1.0000000e+00
   3.8020000e+02   1.0000000e+00
   3.8030000e+02   1.0000000e+00
   3.8040000e+02   1.0000000e+00
   3.8050000e+02   1.0000000e+00
   3.8060000e+02   1.0000000e+00
   3.8070000e+02   1.0000000e+00
   3.8080000e+02   1.0000000e+00
   3.8090000e+02   1.0000000e+00
   3.8100000e+02   1.0000000e+00
   3.8110000e+02   1.0000000e+00
   3.8120000e+02   1.0000000e+00
   3.8130000e+02   1.0000000e+00
   3.8140000e+02   1.0000000e+00
   3.8150000e+02   1.0000000e+00
   3.8160000e+02   1.0000000e+00
   3.8170000e+02   1.0000000e+00
   3.8180000e+02   1.0000000e+00
   3.8190000e+02   1.0000000e+00
   3.8200000e+02   1.0000000e+00
   3.8210000e+02   1.0000000e+00
   3.8220000e+02   1.0000000e+00
   3.8230000e+02   1.0000000e+00
   3.8240000e+02   1.0000000e+00
   3.8250000e+02   1.0000000e+00
   3.8260000e+02   1.0000000e+00
   3.8270000e+02   1.0000000e+00
   3.8280000e+02   1.0000000e+00
   3.8290000e+02   1.0000000e+00
   3.8300000e+02   1.0000000e+00
   3.8310000e+02   1.0000000e+00
   3.8320000e+02   1.0000000e+00
   3.8330000e+02   1.0000000e+00
   3.8340000e+02   1.0000000e+00
   3.8350000e+02   1.0000000e+00
   3.8360000e+02   1.0000000e+00
   3.8370000e+02   1.0000000e+00
   3.8380000e+02   1.0000000e+00
   3.8390000e+02   1.0000000e+00
   3.8400000e+02   1.0000000e+00
   3.8410000e+02   1.0000000e+00
   3.8420000e+02   1.0000000e+00
   3.8430000e+02   1.0000000e+00
   3.8440000e+02   1.0000000e+00
   3.8450000e+02   1.0000000e+00
   3.8460000e+02   1.0000000e+00
   3.8470000e+02   1.0000000e+00
   3.8480000e+02   1.0000000e+00
   3.8490000e+02   1.0000000e+00
   3.8500000e+02   1.0000000e+00
   3.8510000e+02   1.0000000e+00
   3.8520000e+02   1.0000000e+00
   3.8530000e+02   1.0000000e+00
   3.8540000e+02   1.0000000e+00
   3.8550000e+02   1.0000000e+00
   3.8560000e+02   1.0000000e+00
   3.8570000e+02   1.0000000e+00
   3.8580000e+02   1.0000000e+00
   3.8590000e+02   1.0000000e+00
   3.8600000e+02   1.0000000e+00
   3.8610000e+02   1.0000000e+00
   3.8620000e+02   1.0000000e+00
   3.8630000e+02   1.0000000e+00
   3.8640000e+02   1.0000000e+00
   3.8650000e+02   1.0000000e+00
   3.8660000e+02   1.0000000e+00
   3.8670000e+02   1.0000000e+00
   3.8680000e+02   1.0000000e+00
   3.8690000e+02   1.0000000e+00
   3.8700000e+02   1.0000000e+00
   3.8710000e+02   1.0000000e+00
   3.8720000e+02   1.0000000e+00
   3.8730000e+02   1.0000000e+00
   3.8740000e+02   1.0000000e+00
   3.8750000e+02   1.0000000e+00
   3.8760000e+02   1.0000000e+00
   3.8770000e+02   1.0000000e+00
   3.8780000e+02   1.0000000e+00
   3.8790000e+02   1.0000000e+00
   3.8800000e+02   1.0000000e+00
   3.8810000e+02   1.0000000e+00
   3.8820000e+02   1.0000000e+00
   3.8830000e+02   1.0000000e+00
   3.8840000e+02   1.0000000e+00
   3.8850000e+02   1.0000000e+00
   3.8860000e+02   1.0000000e+00
   3.8870000e+02   1.0000000e+00
   3.8880000e+02   1.0000000e+00
   3.8890000e+02   1.0000000e+00
   3.8900000e+02   1.0000000e+00
   3.8910000e+02   1.0000000e+00
   3.8920000e+02   1.0000000e+00
   3.8930000e+02   1.0000000e+00
   3.8940000e+02   1.0000000e+00
   3.8950000e+02   1.0000000e+00
   3.8960000e+02   1.0000000e+00
   3.8970000e+02   1.0000000e+00
   3.8980000e+02   1.0000000e+00
   3.8990000e+02   1.0000000e+00
   3.9000000e+02   1.0000000e+00
   3.9010000e+02   1.0000000e+00
   3.9020000e+02   1.0000000e+00
   3.9030000e+02   1.0000000e+00
   3.9040000e+02   1.0000000e+00
   3.9050000e+02   1.0000000e+00
   3.9060000e+02   1.0000000e+00
   3.9070000e+02   1.0000000e+00
   3.9080000e+02   1.0000000e+00
   3.9090000e+02   1.0000000e+00
   3.9100000e+02   1.0000000e+00
   3.9110000e+02   1.0000000e+00
   3.9120000e+02   1.0000000e+00
   3.9130000e+02   1.0000000e+00
   3.9140000e+02   1.0000000e+00
   3.9150000e+02   1.0000000e+00
   3.9160000e+02   1.0000000e+00
   3.9170000e+02   1.0000000e+00
   3.9180000e+02   1.0000000e+00
   3.9190000e+02   1.0000000e+00
   3.9200000e+02   1.0000000e+00
   3.9210000e+02   1.0000000e+00
   3.9220000e+02   1.0000000e+00
   3.9230000e+02   1.0000000e+00
   3.9240000e+02   1.0000000e+00
   3.9250000e+02   1.0000000e+00
   3.9260000e+02   1.0000000e+00
   3.9270000e+02   1.0000000e+00
   3.9280000e+02   1.0000000e+00
   3.9290000e+02   1.0000000e+00
   3.9300000e+02   1.0000000e+00
   3.9310000e+02   1.0000000e+00
   3.9320000e+02   1.0000000e+00
   3.9330000e+02   1.0000000e+00
   3.9340000e+02   1.0000000e+00
   3.9350000e+02   1.0000000e+00
   3.9360000e+02   1.0000000e+00
   3.9370000e+02   1.0000000e+00
   3.9380000e+02   1.0000000e+00
   3.9390000e+02   1.0000000e+00
   3.9400000e+02   1.0000000e+00
   3.9410000e+02   1.0000000e+00
   3.9420000e+02   1.0000000e+00
   3.9430000e+02   1.0000000e+00
   3.9440000e+02   1.0000000e+00
   3.9450000e+02   1.0000000e+00
   3.9460000e+02   1.0000000e+00
   3.9470000e+02   1.0000000e+00
   3.9480000e+02   1.0000000e+00
   3.9490000e+02   1.0000000e+00
   3.9500000e+02   1.0000000e+00
   3.9510000e+02   1.0000000e+00
   3.9520000e+02   1.0000000e+00
   3.9530000e+02   1.0000000e+00
   3.9540000e+02   1.0000000e+00
   3.9550000e+02   1.0000000e+00
   3.9560000e+02   1.0000000e+00
   3.9570000e+02   1.0000000e+00
   3.9580000e+02   1.0000000e+00
   3.9590000e+02   1.0000000e+00
   3.9600000e+02   1.0000000e+00
   3.9610000e+02   1.0000000e+00
   3.9620000e+02   1.0000000e+00
   3.9630000e+02   1.0000000e+00
   3.9640000e+02   1.0000000e+00
   3.9650000e+02   1.0000000e+00
   3.9660000e+02   1.0000000e+00
   3.9670000e+02   1.0000000e+00
   3.9680000e+02   1.0000000e+00
   3.9690000e+02   1.0000000e+00
   3.9700000e+02   1.0000000e+00
   3.9710000e+02   1.0000000e+00
   3.9720000e+02   1.0000000e+00
   3.9730000e+02   1.0000000e+00
   3.9740000e+02   1.0000000e+00
   3.9750000e+02   1.0000000e+00
   3.9760000e+02   1.0000000e+00
   3.9770000e+02   1.0000000e+00
   3.9780000e+02   1.0000000e+00
   3.9790000e+02   1.0000000e+00
   3.9800000e+02   1.0000000e+00
   3.9810000e+02   1.0000000e+00
   3.9820000e+02   1.0000000e+00
   3.9830000e+02   1.0000000e+00
   3.9840000e+02   1.0000000e+00
   3.9850000e+02   1.0000000e+00
   3.9860000e+02   1.0000000e+00
   3.9870000e+02   1.0000000e+00
   3.9880000e+02   1.0000000e+00
   3.9890000e+02   1.0000000e+00
   3.9900000e+02   1.0000000e+00
   3.9910000e+02   1.0000000e+00
   3.9920000e+02   1.0000000e+00
   3.9930000e+02   1.0000000e+00
   3.9940000e+02   1.0000000e+00
   3.9950000e+02   1.0000000e+00
   3.9960000e+02   1.0000000e+00
   3.9970000e+02   1.0000000e+00
   3.9980000e+02   1.0000000e+00
   3.9990000e+02   1.0000000e+00
   4.0000000e+02   1.0000000e+00


==> data/outage1rrrr.dat <==
   6.0000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6500000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.7500000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.8500000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   2.9500000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.0500000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.1500000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.2500000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.3500000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.4500000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.5500000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.6500000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.7500000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.7500000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.8500000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   4.9500000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.0500000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.1500000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.2500000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.3500000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.4500000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.4500000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.5500000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.6500000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.7500000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.8500000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   7.9500000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.4500000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.5500000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.6500000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1650000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1750000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1850000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.1950000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2050000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3450000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3550000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3650000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5450000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5550000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5650000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5750000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5850000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.5950000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7750000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7850000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7950000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8050000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8150000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0050000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0150000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0250000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0350000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0450000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0550000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0650000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0750000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0850000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0950000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1050000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1150000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1250000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1350000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1450000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1550000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1650000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1750000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1850000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1950000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2050000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2150000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2250000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2350000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2450000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2550000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2650000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2750000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2850000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2950000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3050000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3150000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3250000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3350000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3450000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3550000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3650000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3750000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3850000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3950000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4050000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4150000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4250000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4350000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4450000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4550000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4650000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4750000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4850000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4950000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5050000e+01   0.0000000e+00
   2.5100000e+01   0.0000000e+00
   2.5150000e+01   0.0000000e+00
   2.5200000e+01   0.0000000e+00
   2.5250000e+01   0.0000000e+00
   2.5300000e+01   0.0000000e+00
   2.5350000e+01   0.0000000e+00
   2.5400000e+01   0.0000000e+00
   2.5450000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.5550000e+01   0.0000000e+00
   2.5600000e+01   0.0000000e+00
   2.5650000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.5750000e+01   0.0000000e+00
   2.5800000e+01   0.0000000e+00
   2.5850000e+01   0.0000000e+00
   2.5900000e+01   0.0000000e+00
   2.5950000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6050000e+01   0.0000000e+00
   2.6100000e+01   0.0000000e+00
   2.6150000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6250000e+01   0.0000000e+00
   2.6300000e+01   0.0000000e+00
   2.6350000e+01   0.0000000e+00
   2.6400000e+01   0.0000000e+00
   2.6450000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.6550000e+01   0.0000000e+00
   2.6600000e+01   0.0000000e+00
   2.6650000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.6750000e+01   0.0000000e+00
   2.6800000e+01   0.0000000e+00
   2.6850000e+01   0.0000000e+00
   2.6900000e+01   0.0000000e+00
   2.6950000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7050000e+01   0.0000000e+00
   2.7100000e+01   0.0000000e+00
   2.7150000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7250000e+01   0.0000000e+00
   2.7300000e+01   0.0000000e+00
   2.7350000e+01   0.0000000e+00
   2.7400000e+01   0.0000000e+00
   2.7450000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.7550000e+01   0.0000000e+00
   2.7600000e+01   0.0000000e+00
   2.7650000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.7750000e+01   0.0000000e+00
   2.7800000e+01   0.0000000e+00
   2.7850000e+01   0.0000000e+00
   2.7900000e+01   0.0000000e+00
   2.7950000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8050000e+01   0.0000000e+00
   2.8100000e+01   0.0000000e+00
   2.8150000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8250000e+01   0.0000000e+00
   2.8300000e+01   0.0000000e+00
   2.8350000e+01   0.0000000e+00
   2.8400000e+01   0.0000000e+00
   2.8450000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.8550000e+01   0.0000000e+00
   2.8600000e+01   0.0000000e+00
   2.8650000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.8750000e+01   0.0000000e+00
   2.8800000e+01   0.0000000e+00
   2.8850000e+01   0.0000000e+00
   2.8900000e+01   0.0000000e+00
   2.8950000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9050000e+01   0.0000000e+00
   2.9100000e+01   0.0000000e+00
   2.9150000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9250000e+01   0.0000000e+00
   2.9300000e+01   0.0000000e+00
   2.9350000e+01   0.0000000e+00
   2.9400000e+01   0.0000000e+00
   2.9450000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   2.9550000e+01   0.0000000e+00
   2.9600000e+01   0.0000000e+00
   2.9650000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   2.9750000e+01   0.0000000e+00
   2.9800000e+01   0.0000000e+00
   2.9850000e+01   0.0000000e+00
   2.9900000e+01   0.0000000e+00
   2.9950000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0050000e+01   0.0000000e+00
   3.0100000e+01   0.0000000e+00
   3.0150000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0250000e+01   0.0000000e+00
   3.0300000e+01   0.0000000e+00
   3.0350000e+01   0.0000000e+00
   3.0400000e+01   0.0000000e+00
   3.0450000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.0550000e+01   0.0000000e+00
   3.0600000e+01   0.0000000e+00
   3.0650000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.0750000e+01   0.0000000e+00
   3.0800000e+01   0.0000000e+00
   3.0850000e+01   0.0000000e+00
   3.0900000e+01   0.0000000e+00
   3.0950000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1050000e+01   0.0000000e+00
   3.1100000e+01   0.0000000e+00
   3.1150000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1250000e+01   0.0000000e+00
   3.1300000e+01   0.0000000e+00
   3.1350000e+01   0.0000000e+00
   3.1400000e+01   0.0000000e+00
   3.1450000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.1550000e+01   0.0000000e+00
   3.1600000e+01   0.0000000e+00
   3.1650000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.1750000e+01   0.0000000e+00
   3.1800000e+01   0.0000000e+00
   3.1850000e+01   0.0000000e+00
   3.1900000e+01   0.0000000e+00
   3.1950000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2050000e+01   0.0000000e+00
   3.2100000e+01   0.0000000e+00
   3.2150000e+01   0.0000000e+00
   3.2200000e+01   0.0000000e+00
   3.2250000e+01   0.0000000e+00
   3.2300000e+01   0.0000000e+00
   3.2350000e+01   0.0000000e+00
   3.2400000e+01   0.0000000e+00
   3.2450000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.2550000e+01   0.0000000e+00
   3.2600000e+01   0.0000000e+00
   3.2650000e+01   0.0000000e+00
   3.2700000e+01   0.0000000e+00
   3.2750000e+01   0.0000000e+00
   3.2800000e+01   0.0000000e+00
   3.2850000e+01   0.0000000e+00
   3.2900000e+01   0.0000000e+00
   3.2950000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3050000e+01   0.0000000e+00
   3.3100000e+01   0.0000000e+00
   3.3150000e+01   0.0000000e+00
   3.3200000e+01   0.0000000e+00
   3.3250000e+01   0.0000000e+00
   3.3300000e+01   0.0000000e+00
   3.3350000e+01   0.0000000e+00
   3.3400000e+01   0.0000000e+00
   3.3450000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.3550000e+01   0.0000000e+00
   3.3600000e+01   0.0000000e+00
   3.3650000e+01   0.0000000e+00
   3.3700000e+01   0.0000000e+00
   3.3750000e+01   0.0000000e+00
   3.3800000e+01   0.0000000e+00
   3.3850000e+01   0.0000000e+00
   3.3900000e+01   0.0000000e+00
   3.3950000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4050000e+01   0.0000000e+00
   3.4100000e+01   0.0000000e+00
   3.4150000e+01   0.0000000e+00
   3.4200000e+01   0.0000000e+00
   3.4250000e+01   0.0000000e+00
   3.4300000e+01   0.0000000e+00
   3.4350000e+01   0.0000000e+00
   3.4400000e+01   0.0000000e+00
   3.4450000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.4550000e+01   0.0000000e+00
   3.4600000e+01   0.0000000e+00
   3.4650000e+01   0.0000000e+00
   3.4700000e+01   0.0000000e+00
   3.4750000e+01   0.0000000e+00
   3.4800000e+01   0.0000000e+00
   3.4850000e+01   0.0000000e+00
   3.4900000e+01   0.0000000e+00
   3.4950000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5050000e+01   0.0000000e+00
   3.5100000e+01   0.0000000e+00
   3.5150000e+01   0.0000000e+00
   3.5200000e+01   0.0000000e+00
   3.5250000e+01   0.0000000e+00
   3.5300000e+01   0.0000000e+00
   3.5350000e+01   0.0000000e+00
   3.5400000e+01   0.0000000e+00
   3.5450000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.5550000e+01   0.0000000e+00
   3.5600000e+01   0.0000000e+00
   3.5650000e+01   0.0000000e+00
   3.5700000e+01   0.0000000e+00
   3.5750000e+01   0.0000000e+00
   3.5800000e+01   0.0000000e+00
   3.5850000e+01   0.0000000e+00
   3.5900000e+01   0.0000000e+00
   3.5950000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.6050000e+01   0.0000000e+00
   3.6100000e+01   0.0000000e+00
   3.6150000e+01   0.0000000e+00
   3.6200000e+01   0.0000000e+00
   3.6250000e+01   0.0000000e+00
   3.6300000e+01   0.0000000e+00
   3.6350000e+01   0.0000000e+00
   3.6400000e+01   0.0000000e+00
   3.6450000e+01   0.0000000e+00
   3.6500000e+01   0.0000000e+00
   3.6550000e+01   0.0000000e+00
   3.6600000e+01   0.0000000e+00
   3.6650000e+01   0.0000000e+00
   3.6700000e+01   0.0000000e+00
   3.6750000e+01   0.0000000e+00
   3.6800000e+01   0.0000000e+00
   3.6850000e+01   0.0000000e+00
   3.6900000e+01   0.0000000e+00
   3.6950000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7050000e+01   0.0000000e+00
   3.7100000e+01   0.0000000e+00
   3.7150000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7250000e+01   0.0000000e+00
   3.7300000e+01   0.0000000e+00
   3.7350000e+01   0.0000000e+00
   3.7400000e+01   0.0000000e+00
   3.7450000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.7550000e+01   0.0000000e+00
   3.7600000e+01   0.0000000e+00
   3.7650000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.7750000e+01   0.0000000e+00
   3.7800000e+01   0.0000000e+00
   3.7850000e+01   0.0000000e+00
   3.7900000e+01   0.0000000e+00
   3.7950000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8050000e+01   0.0000000e+00
   3.8100000e+01   0.0000000e+00
   3.8150000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8250000e+01   0.0000000e+00
   3.8300000e+01   0.0000000e+00
   3.8350000e+01   0.0000000e+00
   3.8400000e+01   0.0000000e+00
   3.8450000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.8550000e+01   0.0000000e+00
   3.8600000e+01   0.0000000e+00
   3.8650000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.8750000e+01   0.0000000e+00
   3.8800000e+01   0.0000000e+00
   3.8850000e+01   0.0000000e+00
   3.8900000e+01   0.0000000e+00
   3.8950000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9050000e+01   0.0000000e+00
   3.9100000e+01   0.0000000e+00
   3.9150000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9250000e+01   0.0000000e+00
   3.9300000e+01   0.0000000e+00
   3.9350000e+01   0.0000000e+00
   3.9400000e+01   0.0000000e+00
   3.9450000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   3.9550000e+01   0.0000000e+00
   3.9600000e+01   0.0000000e+00
   3.9650000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   3.9750000e+01   0.0000000e+00
   3.9800000e+01   0.0000000e+00
   3.9850000e+01   0.0000000e+00
   3.9900000e+01   0.0000000e+00
   3.9950000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0050000e+01   0.0000000e+00
   4.0100000e+01   0.0000000e+00
   4.0150000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0250000e+01   0.0000000e+00
   4.0300000e+01   0.0000000e+00
   4.0350000e+01   0.0000000e+00
   4.0400000e+01   0.0000000e+00
   4.0450000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.0550000e+01   0.0000000e+00
   4.0600000e+01   0.0000000e+00
   4.0650000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.0750000e+01   0.0000000e+00
   4.0800000e+01   0.0000000e+00
   4.0850000e+01   0.0000000e+00
   4.0900000e+01   0.0000000e+00
   4.0950000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1050000e+01   0.0000000e+00
   4.1100000e+01   0.0000000e+00
   4.1150000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1250000e+01   0.0000000e+00
   4.1300000e+01   0.0000000e+00
   4.1350000e+01   0.0000000e+00
   4.1400000e+01   0.0000000e+00
   4.1450000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.1550000e+01   0.0000000e+00
   4.1600000e+01   0.0000000e+00
   4.1650000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.1750000e+01   0.0000000e+00
   4.1800000e+01   0.0000000e+00
   4.1850000e+01   0.0000000e+00
   4.1900000e+01   0.0000000e+00
   4.1950000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2050000e+01   0.0000000e+00
   4.2100000e+01   0.0000000e+00
   4.2150000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2250000e+01   0.0000000e+00
   4.2300000e+01   0.0000000e+00
   4.2350000e+01   0.0000000e+00
   4.2400000e+01   0.0000000e+00
   4.2450000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.2550000e+01   0.0000000e+00
   4.2600000e+01   0.0000000e+00
   4.2650000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.2750000e+01   0.0000000e+00
   4.2800000e+01   0.0000000e+00
   4.2850000e+01   0.0000000e+00
   4.2900000e+01   0.0000000e+00
   4.2950000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3050000e+01   0.0000000e+00
   4.3100000e+01   0.0000000e+00
   4.3150000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3250000e+01   0.0000000e+00
   4.3300000e+01   0.0000000e+00
   4.3350000e+01   0.0000000e+00
   4.3400000e+01   0.0000000e+00
   4.3450000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.3550000e+01   0.0000000e+00
   4.3600000e+01   0.0000000e+00
   4.3650000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.3750000e+01   0.0000000e+00
   4.3800000e+01   0.0000000e+00
   4.3850000e+01   0.0000000e+00
   4.3900000e+01   0.0000000e+00
   4.3950000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4050000e+01   0.0000000e+00
   4.4100000e+01   0.0000000e+00
   4.4150000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4250000e+01   0.0000000e+00
   4.4300000e+01   0.0000000e+00
   4.4350000e+01   0.0000000e+00
   4.4400000e+01   0.0000000e+00
   4.4450000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.4550000e+01   0.0000000e+00
   4.4600000e+01   0.0000000e+00
   4.4650000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.4750000e+01   0.0000000e+00
   4.4800000e+01   0.0000000e+00
   4.4850000e+01   0.0000000e+00
   4.4900000e+01   0.0000000e+00
   4.4950000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5050000e+01   0.0000000e+00
   4.5100000e+01   0.0000000e+00
   4.5150000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5250000e+01   0.0000000e+00
   4.5300000e+01   0.0000000e+00
   4.5350000e+01   0.0000000e+00
   4.5400000e+01   0.0000000e+00
   4.5450000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.5550000e+01   0.0000000e+00
   4.5600000e+01   0.0000000e+00
   4.5650000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.5750000e+01   0.0000000e+00
   4.5800000e+01   0.0000000e+00
   4.5850000e+01   0.0000000e+00
   4.5900000e+01   0.0000000e+00
   4.5950000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6050000e+01   0.0000000e+00
   4.6100000e+01   0.0000000e+00
   4.6150000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6250000e+01   0.0000000e+00
   4.6300000e+01   0.0000000e+00
   4.6350000e+01   0.0000000e+00
   4.6400000e+01   0.0000000e+00
   4.6450000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.6550000e+01   0.0000000e+00
   4.6600000e+01   0.0000000e+00
   4.6650000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.6750000e+01   0.0000000e+00
   4.6800000e+01   0.0000000e+00
   4.6850000e+01   0.0000000e+00
   4.6900000e+01   0.0000000e+00
   4.6950000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7050000e+01   0.0000000e+00
   4.7100000e+01   0.0000000e+00
   4.7150000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7250000e+01   0.0000000e+00
   4.7300000e+01   0.0000000e+00
   4.7350000e+01   0.0000000e+00
   4.7400000e+01   0.0000000e+00
   4.7450000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.7550000e+01   0.0000000e+00
   4.7600000e+01   0.0000000e+00
   4.7650000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.7750000e+01   0.0000000e+00
   4.7800000e+01   0.0000000e+00
   4.7850000e+01   0.0000000e+00
   4.7900000e+01   0.0000000e+00
   4.7950000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8050000e+01   0.0000000e+00
   4.8100000e+01   0.0000000e+00
   4.8150000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8250000e+01   0.0000000e+00
   4.8300000e+01   0.0000000e+00
   4.8350000e+01   0.0000000e+00
   4.8400000e+01   0.0000000e+00
   4.8450000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.8550000e+01   0.0000000e+00
   4.8600000e+01   0.0000000e+00
   4.8650000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.8750000e+01   0.0000000e+00
   4.8800000e+01   0.0000000e+00
   4.8850000e+01   0.0000000e+00
   4.8900000e+01   0.0000000e+00
   4.8950000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9050000e+01   0.0000000e+00
   4.9100000e+01   0.0000000e+00
   4.9150000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9250000e+01   0.0000000e+00
   4.9300000e+01   0.0000000e+00
   4.9350000e+01   0.0000000e+00
   4.9400000e+01   0.0000000e+00
   4.9450000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   4.9550000e+01   0.0000000e+00
   4.9600000e+01   0.0000000e+00
   4.9650000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   4.9750000e+01   0.0000000e+00
   4.9800000e+01   0.0000000e+00
   4.9850000e+01   0.0000000e+00
   4.9900000e+01   0.0000000e+00
   4.9950000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0050000e+01   0.0000000e+00
   5.0100000e+01   0.0000000e+00
   5.0150000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0250000e+01   0.0000000e+00
   5.0300000e+01   0.0000000e+00
   5.0350000e+01   0.0000000e+00
   5.0400000e+01   0.0000000e+00
   5.0450000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.0550000e+01   0.0000000e+00
   5.0600000e+01   0.0000000e+00
   5.0650000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.0750000e+01   0.0000000e+00
   5.0800000e+01   0.0000000e+00
   5.0850000e+01   0.0000000e+00
   5.0900000e+01   0.0000000e+00
   5.0950000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1050000e+01   0.0000000e+00
   5.1100000e+01   0.0000000e+00
   5.1150000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1250000e+01   0.0000000e+00
   5.1300000e+01   0.0000000e+00
   5.1350000e+01   0.0000000e+00
   5.1400000e+01   0.0000000e+00
   5.1450000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.1550000e+01   0.0000000e+00
   5.1600000e+01   0.0000000e+00
   5.1650000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.1750000e+01   0.0000000e+00
   5.1800000e+01   0.0000000e+00
   5.1850000e+01   0.0000000e+00
   5.1900000e+01   0.0000000e+00
   5.1950000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2050000e+01   0.0000000e+00
   5.2100000e+01   0.0000000e+00
   5.2150000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2250000e+01   0.0000000e+00
   5.2300000e+01   0.0000000e+00
   5.2350000e+01   0.0000000e+00
   5.2400000e+01   0.0000000e+00
   5.2450000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.2550000e+01   0.0000000e+00
   5.2600000e+01   0.0000000e+00
   5.2650000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.2750000e+01   0.0000000e+00
   5.2800000e+01   0.0000000e+00
   5.2850000e+01   0.0000000e+00
   5.2900000e+01   0.0000000e+00
   5.2950000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3050000e+01   0.0000000e+00
   5.3100000e+01   0.0000000e+00
   5.3150000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3250000e+01   0.0000000e+00
   5.3300000e+01   0.0000000e+00
   5.3350000e+01   0.0000000e+00
   5.3400000e+01   0.0000000e+00
   5.3450000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.3550000e+01   0.0000000e+00
   5.3600000e+01   0.0000000e+00
   5.3650000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.3750000e+01   0.0000000e+00
   5.3800000e+01   0.0000000e+00
   5.3850000e+01   0.0000000e+00
   5.3900000e+01   0.0000000e+00
   5.3950000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4050000e+01   0.0000000e+00
   5.4100000e+01   0.0000000e+00
   5.4150000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4250000e+01   0.0000000e+00
   5.4300000e+01   0.0000000e+00
   5.4350000e+01   0.0000000e+00
   5.4400000e+01   0.0000000e+00
   5.4450000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.4550000e+01   0.0000000e+00
   5.4600000e+01   0.0000000e+00
   5.4650000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.4750000e+01   0.0000000e+00
   5.4800000e+01   0.0000000e+00
   5.4850000e+01   0.0000000e+00
   5.4900000e+01   0.0000000e+00
   5.4950000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5050000e+01   0.0000000e+00
   5.5100000e+01   0.0000000e+00
   5.5150000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5250000e+01   0.0000000e+00
   5.5300000e+01   0.0000000e+00
   5.5350000e+01   0.0000000e+00
   5.5400000e+01   0.0000000e+00
   5.5450000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.5550000e+01   0.0000000e+00
   5.5600000e+01   0.0000000e+00
   5.5650000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.5750000e+01   0.0000000e+00
   5.5800000e+01   0.0000000e+00
   5.5850000e+01   0.0000000e+00
   5.5900000e+01   0.0000000e+00
   5.5950000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6050000e+01   0.0000000e+00
   5.6100000e+01   0.0000000e+00
   5.6150000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6250000e+01   0.0000000e+00
   5.6300000e+01   0.0000000e+00
   5.6350000e+01   0.0000000e+00
   5.6400000e+01   0.0000000e+00
   5.6450000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.6550000e+01   0.0000000e+00
   5.6600000e+01   0.0000000e+00
   5.6650000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.6750000e+01   0.0000000e+00
   5.6800000e+01   0.0000000e+00
   5.6850000e+01   0.0000000e+00
   5.6900000e+01   0.0000000e+00
   5.6950000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7050000e+01   0.0000000e+00
   5.7100000e+01   0.0000000e+00
   5.7150000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7250000e+01   0.0000000e+00
   5.7300000e+01   0.0000000e+00
   5.7350000e+01   0.0000000e+00
   5.7400000e+01   0.0000000e+00
   5.7450000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.7550000e+01   0.0000000e+00
   5.7600000e+01   0.0000000e+00
   5.7650000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.7750000e+01   0.0000000e+00
   5.7800000e+01   0.0000000e+00
   5.7850000e+01   0.0000000e+00
   5.7900000e+01   0.0000000e+00
   5.7950000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8050000e+01   0.0000000e+00
   5.8100000e+01   0.0000000e+00
   5.8150000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8250000e+01   0.0000000e+00
   5.8300000e+01   0.0000000e+00
   5.8350000e+01   0.0000000e+00
   5.8400000e+01   0.0000000e+00
   5.8450000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.8550000e+01   0.0000000e+00
   5.8600000e+01   0.0000000e+00
   5.8650000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.8750000e+01   0.0000000e+00
   5.8800000e+01   0.0000000e+00
   5.8850000e+01   0.0000000e+00
   5.8900000e+01   0.0000000e+00
   5.8950000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9050000e+01   0.0000000e+00
   5.9100000e+01   0.0000000e+00
   5.9150000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9250000e+01   0.0000000e+00
   5.9300000e+01   0.0000000e+00
   5.9350000e+01   0.0000000e+00
   5.9400000e+01   0.0000000e+00
   5.9450000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   5.9550000e+01   0.0000000e+00
   5.9600000e+01   0.0000000e+00
   5.9650000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   5.9750000e+01   0.0000000e+00
   5.9800000e+01   0.0000000e+00
   5.9850000e+01   0.0000000e+00
   5.9900000e+01   0.0000000e+00
   5.9950000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.0050000e+01   0.0000000e+00
   6.0100000e+01   0.0000000e+00
   6.0150000e+01   0.0000000e+00
   6.0200000e+01   0.0000000e+00
   6.0250000e+01   0.0000000e+00
   6.0300000e+01   0.0000000e+00
   6.0350000e+01   0.0000000e+00
   6.0400000e+01   0.0000000e+00
   6.0450000e+01   0.0000000e+00
   6.0500000e+01   0.0000000e+00
   6.0550000e+01   0.0000000e+00
   6.0600000e+01   0.0000000e+00
   6.0650000e+01   0.0000000e+00
   6.0700000e+01   0.0000000e+00
   6.0750000e+01   0.0000000e+00
   6.0800000e+01   0.0000000e+00
   6.0850000e+01   0.0000000e+00
   6.0900000e+01   0.0000000e+00
   6.0950000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.1050000e+01   0.0000000e+00
   6.1100000e+01   0.0000000e+00
   6.1150000e+01   0.0000000e+00
   6.1200000e+01   0.0000000e+00
   6.1250000e+01   0.0000000e+00
   6.1300000e+01   0.0000000e+00
   6.1350000e+01   0.0000000e+00
   6.1400000e+01   0.0000000e+00
   6.1450000e+01   0.0000000e+00
   6.1500000e+01   0.0000000e+00
   6.1550000e+01   0.0000000e+00
   6.1600000e+01   0.0000000e+00
   6.1650000e+01   0.0000000e+00
   6.1700000e+01   0.0000000e+00
   6.1750000e+01   0.0000000e+00
   6.1800000e+01   0.0000000e+00
   6.1850000e+01   0.0000000e+00
   6.1900000e+01   0.0000000e+00
   6.1950000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.2050000e+01   0.0000000e+00
   6.2100000e+01   0.0000000e+00
   6.2150000e+01   0.0000000e+00
   6.2200000e+01   0.0000000e+00
   6.2250000e+01   0.0000000e+00
   6.2300000e+01   0.0000000e+00
   6.2350000e+01   0.0000000e+00
   6.2400000e+01   0.0000000e+00
   6.2450000e+01   0.0000000e+00
   6.2500000e+01   0.0000000e+00
   6.2550000e+01   0.0000000e+00
   6.2600000e+01   0.0000000e+00
   6.2650000e+01   0.0000000e+00
   6.2700000e+01   0.0000000e+00
   6.2750000e+01   0.0000000e+00
   6.2800000e+01   0.0000000e+00
   6.2850000e+01   0.0000000e+00
   6.2900000e+01   0.0000000e+00
   6.2950000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.3050000e+01   0.0000000e+00
   6.3100000e+01   0.0000000e+00
   6.3150000e+01   0.0000000e+00
   6.3200000e+01   0.0000000e+00
   6.3250000e+01   0.0000000e+00
   6.3300000e+01   0.0000000e+00
   6.3350000e+01   0.0000000e+00
   6.3400000e+01   0.0000000e+00
   6.3450000e+01   0.0000000e+00
   6.3500000e+01   0.0000000e+00
   6.3550000e+01   0.0000000e+00
   6.3600000e+01   0.0000000e+00
   6.3650000e+01   0.0000000e+00
   6.3700000e+01   0.0000000e+00
   6.3750000e+01   0.0000000e+00
   6.3800000e+01   0.0000000e+00
   6.3850000e+01   0.0000000e+00
   6.3900000e+01   0.0000000e+00
   6.3950000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.4050000e+01   0.0000000e+00
   6.4100000e+01   0.0000000e+00
   6.4150000e+01   0.0000000e+00
   6.4200000e+01   0.0000000e+00
   6.4250000e+01   0.0000000e+00
   6.4300000e+01   0.0000000e+00
   6.4350000e+01   0.0000000e+00
   6.4400000e+01   0.0000000e+00
   6.4450000e+01   0.0000000e+00
   6.4500000e+01   0.0000000e+00
   6.4550000e+01   0.0000000e+00
   6.4600000e+01   0.0000000e+00
   6.4650000e+01   0.0000000e+00
   6.4700000e+01   0.0000000e+00
   6.4750000e+01   0.0000000e+00
   6.4800000e+01   0.0000000e+00
   6.4850000e+01   0.0000000e+00
   6.4900000e+01   0.0000000e+00
   6.4950000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.5050000e+01   0.0000000e+00
   6.5100000e+01   0.0000000e+00
   6.5150000e+01   0.0000000e+00
   6.5200000e+01   0.0000000e+00
   6.5250000e+01   0.0000000e+00
   6.5300000e+01   0.0000000e+00
   6.5350000e+01   0.0000000e+00
   6.5400000e+01   0.0000000e+00
   6.5450000e+01   0.0000000e+00
   6.5500000e+01   0.0000000e+00
   6.5550000e+01   0.0000000e+00
   6.5600000e+01   0.0000000e+00
   6.5650000e+01   0.0000000e+00
   6.5700000e+01   0.0000000e+00
   6.5750000e+01   0.0000000e+00
   6.5800000e+01   0.0000000e+00
   6.5850000e+01   0.0000000e+00
   6.5900000e+01   0.0000000e+00
   6.5950000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.6050000e+01   0.0000000e+00
   6.6100000e+01   0.0000000e+00
   6.6150000e+01   0.0000000e+00
   6.6200000e+01   0.0000000e+00
   6.6250000e+01   0.0000000e+00
   6.6300000e+01   0.0000000e+00
   6.6350000e+01   0.0000000e+00
   6.6400000e+01   0.0000000e+00
   6.6450000e+01   0.0000000e+00
   6.6500000e+01   0.0000000e+00
   6.6550000e+01   0.0000000e+00
   6.6600000e+01   0.0000000e+00
   6.6650000e+01   0.0000000e+00
   6.6700000e+01   0.0000000e+00
   6.6750000e+01   0.0000000e+00
   6.6800000e+01   0.0000000e+00
   6.6850000e+01   0.0000000e+00
   6.6900000e+01   0.0000000e+00
   6.6950000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.7050000e+01   0.0000000e+00
   6.7100000e+01   0.0000000e+00
   6.7150000e+01   0.0000000e+00
   6.7200000e+01   0.0000000e+00
   6.7250000e+01   0.0000000e+00
   6.7300000e+01   0.0000000e+00
   6.7350000e+01   0.0000000e+00
   6.7400000e+01   0.0000000e+00
   6.7450000e+01   0.0000000e+00
   6.7500000e+01   0.0000000e+00
   6.7550000e+01   0.0000000e+00
   6.7600000e+01   0.0000000e+00
   6.7650000e+01   0.0000000e+00
   6.7700000e+01   0.0000000e+00
   6.7750000e+01   0.0000000e+00
   6.7800000e+01   0.0000000e+00
   6.7850000e+01   0.0000000e+00
   6.7900000e+01   0.0000000e+00
   6.7950000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.8050000e+01   0.0000000e+00
   6.8100000e+01   0.0000000e+00
   6.8150000e+01   0.0000000e+00
   6.8200000e+01   0.0000000e+00
   6.8250000e+01   0.0000000e+00
   6.8300000e+01   0.0000000e+00
   6.8350000e+01   0.0000000e+00
   6.8400000e+01   0.0000000e+00
   6.8450000e+01   0.0000000e+00
   6.8500000e+01   0.0000000e+00
   6.8550000e+01   0.0000000e+00
   6.8600000e+01   0.0000000e+00
   6.8650000e+01   0.0000000e+00
   6.8700000e+01   0.0000000e+00
   6.8750000e+01   0.0000000e+00
   6.8800000e+01   0.0000000e+00
   6.8850000e+01   0.0000000e+00
   6.8900000e+01   0.0000000e+00
   6.8950000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   6.9050000e+01   0.0000000e+00
   6.9100000e+01   0.0000000e+00
   6.9150000e+01   0.0000000e+00
   6.9200000e+01   0.0000000e+00
   6.9250000e+01   0.0000000e+00
   6.9300000e+01   0.0000000e+00
   6.9350000e+01   0.0000000e+00
   6.9400000e+01   0.0000000e+00
   6.9450000e+01   0.0000000e+00
   6.9500000e+01   0.0000000e+00
   6.9550000e+01   0.0000000e+00
   6.9600000e+01   0.0000000e+00
   6.9650000e+01   0.0000000e+00
   6.9700000e+01   0.0000000e+00
   6.9750000e+01   0.0000000e+00
   6.9800000e+01   0.0000000e+00
   6.9850000e+01   0.0000000e+00
   6.9900000e+01   0.0000000e+00
   6.9950000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.0050000e+01   0.0000000e+00
   7.0100000e+01   0.0000000e+00
   7.0150000e+01   0.0000000e+00
   7.0200000e+01   0.0000000e+00
   7.0250000e+01   0.0000000e+00
   7.0300000e+01   0.0000000e+00
   7.0350000e+01   0.0000000e+00
   7.0400000e+01   0.0000000e+00
   7.0450000e+01   0.0000000e+00
   7.0500000e+01   0.0000000e+00
   7.0550000e+01   0.0000000e+00
   7.0600000e+01   0.0000000e+00
   7.0650000e+01   0.0000000e+00
   7.0700000e+01   0.0000000e+00
   7.0750000e+01   0.0000000e+00
   7.0800000e+01   0.0000000e+00
   7.0850000e+01   0.0000000e+00
   7.0900000e+01   0.0000000e+00
   7.0950000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.1050000e+01   0.0000000e+00
   7.1100000e+01   0.0000000e+00
   7.1150000e+01   0.0000000e+00
   7.1200000e+01   0.0000000e+00
   7.1250000e+01   0.0000000e+00
   7.1300000e+01   0.0000000e+00
   7.1350000e+01   0.0000000e+00
   7.1400000e+01   0.0000000e+00
   7.1450000e+01   0.0000000e+00
   7.1500000e+01   0.0000000e+00
   7.1550000e+01   0.0000000e+00
   7.1600000e+01   0.0000000e+00
   7.1650000e+01   0.0000000e+00
   7.1700000e+01   0.0000000e+00
   7.1750000e+01   0.0000000e+00
   7.1800000e+01   0.0000000e+00
   7.1850000e+01   0.0000000e+00
   7.1900000e+01   0.0000000e+00
   7.1950000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.2050000e+01   0.0000000e+00
   7.2100000e+01   0.0000000e+00
   7.2150000e+01   0.0000000e+00
   7.2200000e+01   0.0000000e+00
   7.2250000e+01   0.0000000e+00
   7.2300000e+01   0.0000000e+00
   7.2350000e+01   0.0000000e+00
   7.2400000e+01   0.0000000e+00
   7.2450000e+01   0.0000000e+00
   7.2500000e+01   0.0000000e+00
   7.2550000e+01   0.0000000e+00
   7.2600000e+01   0.0000000e+00
   7.2650000e+01   0.0000000e+00
   7.2700000e+01   0.0000000e+00
   7.2750000e+01   0.0000000e+00
   7.2800000e+01   0.0000000e+00
   7.2850000e+01   0.0000000e+00
   7.2900000e+01   0.0000000e+00
   7.2950000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.3050000e+01   0.0000000e+00
   7.3100000e+01   0.0000000e+00
   7.3150000e+01   0.0000000e+00
   7.3200000e+01   0.0000000e+00
   7.3250000e+01   0.0000000e+00
   7.3300000e+01   0.0000000e+00
   7.3350000e+01   0.0000000e+00
   7.3400000e+01   0.0000000e+00
   7.3450000e+01   0.0000000e+00
   7.3500000e+01   0.0000000e+00
   7.3550000e+01   0.0000000e+00
   7.3600000e+01   0.0000000e+00
   7.3650000e+01   0.0000000e+00
   7.3700000e+01   0.0000000e+00
   7.3750000e+01   0.0000000e+00
   7.3800000e+01   0.0000000e+00
   7.3850000e+01   0.0000000e+00
   7.3900000e+01   0.0000000e+00
   7.3950000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.4050000e+01   0.0000000e+00
   7.4100000e+01   0.0000000e+00
   7.4150000e+01   0.0000000e+00
   7.4200000e+01   0.0000000e+00
   7.4250000e+01   0.0000000e+00
   7.4300000e+01   0.0000000e+00
   7.4350000e+01   0.0000000e+00
   7.4400000e+01   0.0000000e+00
   7.4450000e+01   0.0000000e+00
   7.4500000e+01   0.0000000e+00
   7.4550000e+01   0.0000000e+00
   7.4600000e+01   0.0000000e+00
   7.4650000e+01   0.0000000e+00
   7.4700000e+01   0.0000000e+00
   7.4750000e+01   0.0000000e+00
   7.4800000e+01   0.0000000e+00
   7.4850000e+01   0.0000000e+00
   7.4900000e+01   0.0000000e+00
   7.4950000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.5050000e+01   0.0000000e+00
   7.5100000e+01   0.0000000e+00
   7.5150000e+01   0.0000000e+00
   7.5200000e+01   0.0000000e+00
   7.5250000e+01   0.0000000e+00
   7.5300000e+01   0.0000000e+00
   7.5350000e+01   0.0000000e+00
   7.5400000e+01   0.0000000e+00
   7.5450000e+01   0.0000000e+00
   7.5500000e+01   0.0000000e+00
   7.5550000e+01   0.0000000e+00
   7.5600000e+01   0.0000000e+00
   7.5650000e+01   0.0000000e+00
   7.5700000e+01   0.0000000e+00
   7.5750000e+01   0.0000000e+00
   7.5800000e+01   0.0000000e+00
   7.5850000e+01   0.0000000e+00
   7.5900000e+01   0.0000000e+00
   7.5950000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.6050000e+01   0.0000000e+00
   7.6100000e+01   0.0000000e+00
   7.6150000e+01   0.0000000e+00
   7.6200000e+01   0.0000000e+00
   7.6250000e+01   0.0000000e+00
   7.6300000e+01   0.0000000e+00
   7.6350000e+01   0.0000000e+00
   7.6400000e+01   0.0000000e+00
   7.6450000e+01   0.0000000e+00
   7.6500000e+01   0.0000000e+00
   7.6550000e+01   0.0000000e+00
   7.6600000e+01   0.0000000e+00
   7.6650000e+01   0.0000000e+00
   7.6700000e+01   0.0000000e+00
   7.6750000e+01   0.0000000e+00
   7.6800000e+01   0.0000000e+00
   7.6850000e+01   0.0000000e+00
   7.6900000e+01   0.0000000e+00
   7.6950000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.7050000e+01   0.0000000e+00
   7.7100000e+01   0.0000000e+00
   7.7150000e+01   0.0000000e+00
   7.7200000e+01   0.0000000e+00
   7.7250000e+01   0.0000000e+00
   7.7300000e+01   0.0000000e+00
   7.7350000e+01   0.0000000e+00
   7.7400000e+01   0.0000000e+00
   7.7450000e+01   0.0000000e+00
   7.7500000e+01   0.0000000e+00
   7.7550000e+01   0.0000000e+00
   7.7600000e+01   0.0000000e+00
   7.7650000e+01   0.0000000e+00
   7.7700000e+01   0.0000000e+00
   7.7750000e+01   0.0000000e+00
   7.7800000e+01   0.0000000e+00
   7.7850000e+01   0.0000000e+00
   7.7900000e+01   0.0000000e+00
   7.7950000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.8050000e+01   0.0000000e+00
   7.8100000e+01   0.0000000e+00
   7.8150000e+01   0.0000000e+00
   7.8200000e+01   0.0000000e+00
   7.8250000e+01   0.0000000e+00
   7.8300000e+01   0.0000000e+00
   7.8350000e+01   0.0000000e+00
   7.8400000e+01   0.0000000e+00
   7.8450000e+01   0.0000000e+00
   7.8500000e+01   0.0000000e+00
   7.8550000e+01   0.0000000e+00
   7.8600000e+01   0.0000000e+00
   7.8650000e+01   0.0000000e+00
   7.8700000e+01   0.0000000e+00
   7.8750000e+01   0.0000000e+00
   7.8800000e+01   0.0000000e+00
   7.8850000e+01   0.0000000e+00
   7.8900000e+01   0.0000000e+00
   7.8950000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   7.9050000e+01   0.0000000e+00
   7.9100000e+01   0.0000000e+00
   7.9150000e+01   0.0000000e+00
   7.9200000e+01   0.0000000e+00
   7.9250000e+01   0.0000000e+00
   7.9300000e+01   0.0000000e+00
   7.9350000e+01   0.0000000e+00
   7.9400000e+01   0.0000000e+00
   7.9450000e+01   0.0000000e+00
   7.9500000e+01   0.0000000e+00
   7.9550000e+01   0.0000000e+00
   7.9600000e+01   0.0000000e+00
   7.9650000e+01   0.0000000e+00
   7.9700000e+01   0.0000000e+00
   7.9750000e+01   0.0000000e+00
   7.9800000e+01   0.0000000e+00
   7.9850000e+01   0.0000000e+00
   7.9900000e+01   0.0000000e+00
   7.9950000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.0050000e+01   0.0000000e+00
   8.0100000e+01   0.0000000e+00
   8.0150000e+01   0.0000000e+00
   8.0200000e+01   0.0000000e+00
   8.0250000e+01   0.0000000e+00
   8.0300000e+01   0.0000000e+00
   8.0350000e+01   0.0000000e+00
   8.0400000e+01   0.0000000e+00
   8.0450000e+01   0.0000000e+00
   8.0500000e+01   0.0000000e+00
   8.0550000e+01   0.0000000e+00
   8.0600000e+01   0.0000000e+00
   8.0650000e+01   0.0000000e+00
   8.0700000e+01   0.0000000e+00
   8.0750000e+01   0.0000000e+00
   8.0800000e+01   0.0000000e+00
   8.0850000e+01   0.0000000e+00
   8.0900000e+01   0.0000000e+00
   8.0950000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.1050000e+01   0.0000000e+00
   8.1100000e+01   0.0000000e+00
   8.1150000e+01   0.0000000e+00
   8.1200000e+01   0.0000000e+00
   8.1250000e+01   0.0000000e+00
   8.1300000e+01   0.0000000e+00
   8.1350000e+01   0.0000000e+00
   8.1400000e+01   0.0000000e+00
   8.1450000e+01   0.0000000e+00
   8.1500000e+01   0.0000000e+00
   8.1550000e+01   0.0000000e+00
   8.1600000e+01   0.0000000e+00
   8.1650000e+01   0.0000000e+00
   8.1700000e+01   0.0000000e+00
   8.1750000e+01   0.0000000e+00
   8.1800000e+01   0.0000000e+00
   8.1850000e+01   0.0000000e+00
   8.1900000e+01   0.0000000e+00
   8.1950000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.2050000e+01   0.0000000e+00
   8.2100000e+01   0.0000000e+00
   8.2150000e+01   0.0000000e+00
   8.2200000e+01   0.0000000e+00
   8.2250000e+01   0.0000000e+00
   8.2300000e+01   0.0000000e+00
   8.2350000e+01   0.0000000e+00
   8.2400000e+01   0.0000000e+00
   8.2450000e+01   0.0000000e+00
   8.2500000e+01   0.0000000e+00
   8.2550000e+01   0.0000000e+00
   8.2600000e+01   0.0000000e+00
   8.2650000e+01   0.0000000e+00
   8.2700000e+01   0.0000000e+00
   8.2750000e+01   0.0000000e+00
   8.2800000e+01   0.0000000e+00
   8.2850000e+01   0.0000000e+00
   8.2900000e+01   0.0000000e+00
   8.2950000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.3050000e+01   0.0000000e+00
   8.3100000e+01   0.0000000e+00
   8.3150000e+01   0.0000000e+00
   8.3200000e+01   0.0000000e+00
   8.3250000e+01   0.0000000e+00
   8.3300000e+01   0.0000000e+00
   8.3350000e+01   0.0000000e+00
   8.3400000e+01   0.0000000e+00
   8.3450000e+01   0.0000000e+00
   8.3500000e+01   0.0000000e+00
   8.3550000e+01   0.0000000e+00
   8.3600000e+01   0.0000000e+00
   8.3650000e+01   0.0000000e+00
   8.3700000e+01   0.0000000e+00
   8.3750000e+01   0.0000000e+00
   8.3800000e+01   0.0000000e+00
   8.3850000e+01   0.0000000e+00
   8.3900000e+01   0.0000000e+00
   8.3950000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.4050000e+01   0.0000000e+00
   8.4100000e+01   0.0000000e+00
   8.4150000e+01   0.0000000e+00
   8.4200000e+01   0.0000000e+00
   8.4250000e+01   0.0000000e+00
   8.4300000e+01   0.0000000e+00
   8.4350000e+01   0.0000000e+00
   8.4400000e+01   0.0000000e+00
   8.4450000e+01   0.0000000e+00
   8.4500000e+01   0.0000000e+00
   8.4550000e+01   0.0000000e+00
   8.4600000e+01   0.0000000e+00
   8.4650000e+01   0.0000000e+00
   8.4700000e+01   0.0000000e+00
   8.4750000e+01   0.0000000e+00
   8.4800000e+01   0.0000000e+00
   8.4850000e+01   0.0000000e+00
   8.4900000e+01   0.0000000e+00
   8.4950000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.5050000e+01   0.0000000e+00
   8.5100000e+01   0.0000000e+00
   8.5150000e+01   0.0000000e+00
   8.5200000e+01   0.0000000e+00
   8.5250000e+01   0.0000000e+00
   8.5300000e+01   0.0000000e+00
   8.5350000e+01   0.0000000e+00
   8.5400000e+01   0.0000000e+00
   8.5450000e+01   0.0000000e+00
   8.5500000e+01   0.0000000e+00
   8.5550000e+01   0.0000000e+00
   8.5600000e+01   0.0000000e+00
   8.5650000e+01   0.0000000e+00
   8.5700000e+01   0.0000000e+00
   8.5750000e+01   0.0000000e+00
   8.5800000e+01   0.0000000e+00
   8.5850000e+01   0.0000000e+00
   8.5900000e+01   0.0000000e+00
   8.5950000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.6050000e+01   0.0000000e+00
   8.6100000e+01   0.0000000e+00
   8.6150000e+01   0.0000000e+00
   8.6200000e+01   0.0000000e+00
   8.6250000e+01   0.0000000e+00
   8.6300000e+01   0.0000000e+00
   8.6350000e+01   0.0000000e+00
   8.6400000e+01   0.0000000e+00
   8.6450000e+01   0.0000000e+00
   8.6500000e+01   0.0000000e+00
   8.6550000e+01   0.0000000e+00
   8.6600000e+01   0.0000000e+00
   8.6650000e+01   0.0000000e+00
   8.6700000e+01   0.0000000e+00
   8.6750000e+01   0.0000000e+00
   8.6800000e+01   0.0000000e+00
   8.6850000e+01   0.0000000e+00
   8.6900000e+01   0.0000000e+00
   8.6950000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.7050000e+01   0.0000000e+00
   8.7100000e+01   0.0000000e+00
   8.7150000e+01   0.0000000e+00
   8.7200000e+01   0.0000000e+00
   8.7250000e+01   0.0000000e+00
   8.7300000e+01   0.0000000e+00
   8.7350000e+01   0.0000000e+00
   8.7400000e+01   0.0000000e+00
   8.7450000e+01   0.0000000e+00
   8.7500000e+01   0.0000000e+00
   8.7550000e+01   0.0000000e+00
   8.7600000e+01   0.0000000e+00
   8.7650000e+01   0.0000000e+00
   8.7700000e+01   0.0000000e+00
   8.7750000e+01   0.0000000e+00
   8.7800000e+01   0.0000000e+00
   8.7850000e+01   0.0000000e+00
   8.7900000e+01   0.0000000e+00
   8.7950000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.8050000e+01   0.0000000e+00
   8.8100000e+01   0.0000000e+00
   8.8150000e+01   0.0000000e+00
   8.8200000e+01   0.0000000e+00
   8.8250000e+01   0.0000000e+00
   8.8300000e+01   0.0000000e+00
   8.8350000e+01   0.0000000e+00
   8.8400000e+01   0.0000000e+00
   8.8450000e+01   0.0000000e+00
   8.8500000e+01   0.0000000e+00
   8.8550000e+01   0.0000000e+00
   8.8600000e+01   0.0000000e+00
   8.8650000e+01   0.0000000e+00
   8.8700000e+01   0.0000000e+00
   8.8750000e+01   0.0000000e+00
   8.8800000e+01   0.0000000e+00
   8.8850000e+01   0.0000000e+00
   8.8900000e+01   0.0000000e+00
   8.8950000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   8.9050000e+01   0.0000000e+00
   8.9100000e+01   0.0000000e+00
   8.9150000e+01   0.0000000e+00
   8.9200000e+01   0.0000000e+00
   8.9250000e+01   0.0000000e+00
   8.9300000e+01   0.0000000e+00
   8.9350000e+01   0.0000000e+00
   8.9400000e+01   0.0000000e+00
   8.9450000e+01   0.0000000e+00
   8.9500000e+01   0.0000000e+00
   8.9550000e+01   0.0000000e+00
   8.9600000e+01   0.0000000e+00
   8.9650000e+01   0.0000000e+00
   8.9700000e+01   0.0000000e+00
   8.9750000e+01   0.0000000e+00
   8.9800000e+01   0.0000000e+00
   8.9850000e+01   0.0000000e+00
   8.9900000e+01   0.0000000e+00
   8.9950000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.0050000e+01   0.0000000e+00
   9.0100000e+01   0.0000000e+00
   9.0150000e+01   0.0000000e+00
   9.0200000e+01   0.0000000e+00
   9.0250000e+01   0.0000000e+00
   9.0300000e+01   0.0000000e+00
   9.0350000e+01   0.0000000e+00
   9.0400000e+01   0.0000000e+00
   9.0450000e+01   0.0000000e+00
   9.0500000e+01   0.0000000e+00
   9.0550000e+01   0.0000000e+00
   9.0600000e+01   0.0000000e+00
   9.0650000e+01   0.0000000e+00
   9.0700000e+01   0.0000000e+00
   9.0750000e+01   0.0000000e+00
   9.0800000e+01   0.0000000e+00
   9.0850000e+01   0.0000000e+00
   9.0900000e+01   0.0000000e+00
   9.0950000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.1050000e+01   0.0000000e+00
   9.1100000e+01   0.0000000e+00
   9.1150000e+01   0.0000000e+00
   9.1200000e+01   0.0000000e+00
   9.1250000e+01   0.0000000e+00
   9.1300000e+01   0.0000000e+00
   9.1350000e+01   0.0000000e+00
   9.1400000e+01   0.0000000e+00
   9.1450000e+01   0.0000000e+00
   9.1500000e+01   0.0000000e+00
   9.1550000e+01   0.0000000e+00
   9.1600000e+01   0.0000000e+00
   9.1650000e+01   0.0000000e+00
   9.1700000e+01   0.0000000e+00
   9.1750000e+01   0.0000000e+00
   9.1800000e+01   0.0000000e+00
   9.1850000e+01   0.0000000e+00
   9.1900000e+01   0.0000000e+00
   9.1950000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.2050000e+01   0.0000000e+00
   9.2100000e+01   0.0000000e+00
   9.2150000e+01   0.0000000e+00
   9.2200000e+01   0.0000000e+00
   9.2250000e+01   0.0000000e+00
   9.2300000e+01   0.0000000e+00
   9.2350000e+01   0.0000000e+00
   9.2400000e+01   0.0000000e+00
   9.2450000e+01   0.0000000e+00
   9.2500000e+01   0.0000000e+00
   9.2550000e+01   0.0000000e+00
   9.2600000e+01   0.0000000e+00
   9.2650000e+01   0.0000000e+00
   9.2700000e+01   0.0000000e+00
   9.2750000e+01   0.0000000e+00
   9.2800000e+01   0.0000000e+00
   9.2850000e+01   0.0000000e+00
   9.2900000e+01   0.0000000e+00
   9.2950000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.3050000e+01   0.0000000e+00
   9.3100000e+01   0.0000000e+00
   9.3150000e+01   0.0000000e+00
   9.3200000e+01   0.0000000e+00
   9.3250000e+01   0.0000000e+00
   9.3300000e+01   0.0000000e+00
   9.3350000e+01   0.0000000e+00
   9.3400000e+01   0.0000000e+00
   9.3450000e+01   0.0000000e+00
   9.3500000e+01   0.0000000e+00
   9.3550000e+01   0.0000000e+00
   9.3600000e+01   0.0000000e+00
   9.3650000e+01   0.0000000e+00
   9.3700000e+01   0.0000000e+00
   9.3750000e+01   0.0000000e+00
   9.3800000e+01   0.0000000e+00
   9.3850000e+01   0.0000000e+00
   9.3900000e+01   0.0000000e+00
   9.3950000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.4050000e+01   0.0000000e+00
   9.4100000e+01   0.0000000e+00
   9.4150000e+01   0.0000000e+00
   9.4200000e+01   0.0000000e+00
   9.4250000e+01   0.0000000e+00
   9.4300000e+01   0.0000000e+00
   9.4350000e+01   0.0000000e+00
   9.4400000e+01   0.0000000e+00
   9.4450000e+01   0.0000000e+00
   9.4500000e+01   0.0000000e+00
   9.4550000e+01   0.0000000e+00
   9.4600000e+01   0.0000000e+00
   9.4650000e+01   0.0000000e+00
   9.4700000e+01   0.0000000e+00
   9.4750000e+01   0.0000000e+00
   9.4800000e+01   0.0000000e+00
   9.4850000e+01   0.0000000e+00
   9.4900000e+01   0.0000000e+00
   9.4950000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.5050000e+01   0.0000000e+00
   9.5100000e+01   0.0000000e+00
   9.5150000e+01   0.0000000e+00
   9.5200000e+01   0.0000000e+00
   9.5250000e+01   0.0000000e+00
   9.5300000e+01   0.0000000e+00
   9.5350000e+01   0.0000000e+00
   9.5400000e+01   0.0000000e+00
   9.5450000e+01   0.0000000e+00
   9.5500000e+01   0.0000000e+00
   9.5550000e+01   0.0000000e+00
   9.5600000e+01   0.0000000e+00
   9.5650000e+01   0.0000000e+00
   9.5700000e+01   0.0000000e+00
   9.5750000e+01   0.0000000e+00
   9.5800000e+01   0.0000000e+00
   9.5850000e+01   0.0000000e+00
   9.5900000e+01   0.0000000e+00
   9.5950000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.6050000e+01   0.0000000e+00
   9.6100000e+01   0.0000000e+00
   9.6150000e+01   0.0000000e+00
   9.6200000e+01   0.0000000e+00
   9.6250000e+01   0.0000000e+00
   9.6300000e+01   0.0000000e+00
   9.6350000e+01   0.0000000e+00
   9.6400000e+01   0.0000000e+00
   9.6450000e+01   0.0000000e+00
   9.6500000e+01   0.0000000e+00
   9.6550000e+01   0.0000000e+00
   9.6600000e+01   0.0000000e+00
   9.6650000e+01   0.0000000e+00
   9.6700000e+01   0.0000000e+00
   9.6750000e+01   0.0000000e+00
   9.6800000e+01   0.0000000e+00
   9.6850000e+01   0.0000000e+00
   9.6900000e+01   0.0000000e+00
   9.6950000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.7050000e+01   0.0000000e+00
   9.7100000e+01   0.0000000e+00
   9.7150000e+01   0.0000000e+00
   9.7200000e+01   0.0000000e+00
   9.7250000e+01   0.0000000e+00
   9.7300000e+01   0.0000000e+00
   9.7350000e+01   0.0000000e+00
   9.7400000e+01   0.0000000e+00
   9.7450000e+01   0.0000000e+00
   9.7500000e+01   0.0000000e+00
   9.7550000e+01   0.0000000e+00
   9.7600000e+01   0.0000000e+00
   9.7650000e+01   0.0000000e+00
   9.7700000e+01   0.0000000e+00
   9.7750000e+01   0.0000000e+00
   9.7800000e+01   0.0000000e+00
   9.7850000e+01   0.0000000e+00
   9.7900000e+01   0.0000000e+00
   9.7950000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.8050000e+01   0.0000000e+00
   9.8100000e+01   0.0000000e+00
   9.8150000e+01   0.0000000e+00
   9.8200000e+01   0.0000000e+00
   9.8250000e+01   0.0000000e+00
   9.8300000e+01   0.0000000e+00
   9.8350000e+01   0.0000000e+00
   9.8400000e+01   0.0000000e+00
   9.8450000e+01   0.0000000e+00
   9.8500000e+01   0.0000000e+00
   9.8550000e+01   0.0000000e+00
   9.8600000e+01   0.0000000e+00
   9.8650000e+01   0.0000000e+00
   9.8700000e+01   0.0000000e+00
   9.8750000e+01   0.0000000e+00
   9.8800000e+01   0.0000000e+00
   9.8850000e+01   0.0000000e+00
   9.8900000e+01   0.0000000e+00
   9.8950000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   9.9050000e+01   0.0000000e+00
   9.9100000e+01   0.0000000e+00
   9.9150000e+01   0.0000000e+00
   9.9200000e+01   0.0000000e+00
   9.9250000e+01   0.0000000e+00
   9.9300000e+01   0.0000000e+00
   9.9350000e+01   0.0000000e+00
   9.9400000e+01   0.0000000e+00
   9.9450000e+01   0.0000000e+00
   9.9500000e+01   0.0000000e+00
   9.9550000e+01   0.0000000e+00
   9.9600000e+01   0.0000000e+00
   9.9650000e+01   0.0000000e+00
   9.9700000e+01   0.0000000e+00
   9.9750000e+01   0.0000000e+00
   9.9800000e+01   0.0000000e+00
   9.9850000e+01   0.0000000e+00
   9.9900000e+01   0.0000000e+00
   9.9950000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0005000e+02   0.0000000e+00
   1.0010000e+02   0.0000000e+00
   1.0015000e+02   0.0000000e+00
   1.0020000e+02   0.0000000e+00
   1.0025000e+02   0.0000000e+00
   1.0030000e+02   0.0000000e+00
   1.0035000e+02   0.0000000e+00
   1.0040000e+02   0.0000000e+00
   1.0045000e+02   0.0000000e+00
   1.0050000e+02   0.0000000e+00
   1.0055000e+02   0.0000000e+00
   1.0060000e+02   0.0000000e+00
   1.0065000e+02   0.0000000e+00
   1.0070000e+02   0.0000000e+00
   1.0075000e+02   0.0000000e+00
   1.0080000e+02   0.0000000e+00
   1.0085000e+02   0.0000000e+00
   1.0090000e+02   0.0000000e+00
   1.0095000e+02   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0105000e+02   0.0000000e+00
   1.0110000e+02   0.0000000e+00
   1.0115000e+02   0.0000000e+00
   1.0120000e+02   0.0000000e+00
   1.0125000e+02   0.0000000e+00
   1.0130000e+02   0.0000000e+00
   1.0135000e+02   0.0000000e+00
   1.0140000e+02   0.0000000e+00
   1.0145000e+02   0.0000000e+00
   1.0150000e+02   0.0000000e+00
   1.0155000e+02   0.0000000e+00
   1.0160000e+02   0.0000000e+00
   1.0165000e+02   0.0000000e+00
   1.0170000e+02   0.0000000e+00
   1.0175000e+02   0.0000000e+00
   1.0180000e+02   0.0000000e+00
   1.0185000e+02   0.0000000e+00
   1.0190000e+02   0.0000000e+00
   1.0195000e+02   0.0000000e+00
   1.0200000e+02   0.0000000e+00
   1.0205000e+02   0.0000000e+00
   1.0210000e+02   0.0000000e+00
   1.0215000e+02   0.0000000e+00
   1.0220000e+02   0.0000000e+00
   1.0225000e+02   0.0000000e+00
   1.0230000e+02   0.0000000e+00
   1.0235000e+02   0.0000000e+00
   1.0240000e+02   0.0000000e+00
   1.0245000e+02   0.0000000e+00
   1.0250000e+02   0.0000000e+00
   1.0255000e+02   0.0000000e+00
   1.0260000e+02   0.0000000e+00
   1.0265000e+02   0.0000000e+00
   1.0270000e+02   0.0000000e+00
   1.0275000e+02   0.0000000e+00
   1.0280000e+02   0.0000000e+00
   1.0285000e+02   0.0000000e+00
   1.0290000e+02   0.0000000e+00
   1.0295000e+02   0.0000000e+00
   1.0300000e+02   0.0000000e+00
   1.0305000e+02   0.0000000e+00
   1.0310000e+02   0.0000000e+00
   1.0315000e+02   0.0000000e+00
   1.0320000e+02   0.0000000e+00
   1.0325000e+02   0.0000000e+00
   1.0330000e+02   0.0000000e+00
   1.0335000e+02   0.0000000e+00
   1.0340000e+02   0.0000000e+00
   1.0345000e+02   0.0000000e+00
   1.0350000e+02   0.0000000e+00
   1.0355000e+02   0.0000000e+00
   1.0360000e+02   0.0000000e+00
   1.0365000e+02   0.0000000e+00
   1.0370000e+02   0.0000000e+00
   1.0375000e+02   0.0000000e+00
   1.0380000e+02   0.0000000e+00
   1.0385000e+02   0.0000000e+00
   1.0390000e+02   0.0000000e+00
   1.0395000e+02   0.0000000e+00
   1.0400000e+02   0.0000000e+00
   1.0405000e+02   0.0000000e+00
   1.0410000e+02   0.0000000e+00
   1.0415000e+02   0.0000000e+00
   1.0420000e+02   0.0000000e+00
   1.0425000e+02   0.0000000e+00
   1.0430000e+02   0.0000000e+00
   1.0435000e+02   0.0000000e+00
   1.0440000e+02   0.0000000e+00
   1.0445000e+02   0.0000000e+00
   1.0450000e+02   0.0000000e+00
   1.0455000e+02   0.0000000e+00
   1.0460000e+02   0.0000000e+00
   1.0465000e+02   0.0000000e+00
   1.0470000e+02   0.0000000e+00
   1.0475000e+02   0.0000000e+00
   1.0480000e+02   0.0000000e+00
   1.0485000e+02   0.0000000e+00
   1.0490000e+02   0.0000000e+00
   1.0495000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0505000e+02   0.0000000e+00
   1.0510000e+02   0.0000000e+00
   1.0515000e+02   0.0000000e+00
   1.0520000e+02   0.0000000e+00
   1.0525000e+02   0.0000000e+00
   1.0530000e+02   0.0000000e+00
   1.0535000e+02   0.0000000e+00
   1.0540000e+02   0.0000000e+00
   1.0545000e+02   0.0000000e+00
   1.0550000e+02   0.0000000e+00
   1.0555000e+02   0.0000000e+00
   1.0560000e+02   0.0000000e+00
   1.0565000e+02   0.0000000e+00
   1.0570000e+02   0.0000000e+00
   1.0575000e+02   0.0000000e+00
   1.0580000e+02   0.0000000e+00
   1.0585000e+02   0.0000000e+00
   1.0590000e+02   0.0000000e+00
   1.0595000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.0605000e+02   0.0000000e+00
   1.0610000e+02   0.0000000e+00
   1.0615000e+02   0.0000000e+00
   1.0620000e+02   0.0000000e+00
   1.0625000e+02   0.0000000e+00
   1.0630000e+02   0.0000000e+00
   1.0635000e+02   0.0000000e+00
   1.0640000e+02   0.0000000e+00
   1.0645000e+02   0.0000000e+00
   1.0650000e+02   0.0000000e+00
   1.0655000e+02   0.0000000e+00
   1.0660000e+02   0.0000000e+00
   1.0665000e+02   0.0000000e+00
   1.0670000e+02   0.0000000e+00
   1.0675000e+02   0.0000000e+00
   1.0680000e+02   0.0000000e+00
   1.0685000e+02   0.0000000e+00
   1.0690000e+02   0.0000000e+00
   1.0695000e+02   0.0000000e+00
   1.0700000e+02   0.0000000e+00
   1.0705000e+02   0.0000000e+00
   1.0710000e+02   0.0000000e+00
   1.0715000e+02   0.0000000e+00
   1.0720000e+02   0.0000000e+00
   1.0725000e+02   0.0000000e+00
   1.0730000e+02   0.0000000e+00
   1.0735000e+02   0.0000000e+00
   1.0740000e+02   0.0000000e+00
   1.0745000e+02   0.0000000e+00
   1.0750000e+02   0.0000000e+00
   1.0755000e+02   0.0000000e+00
   1.0760000e+02   0.0000000e+00
   1.0765000e+02   0.0000000e+00
   1.0770000e+02   0.0000000e+00
   1.0775000e+02   0.0000000e+00
   1.0780000e+02   0.0000000e+00
   1.0785000e+02   0.0000000e+00
   1.0790000e+02   0.0000000e+00
   1.0795000e+02   0.0000000e+00
   1.0800000e+02   0.0000000e+00
   1.0805000e+02   0.0000000e+00
   1.0810000e+02   0.0000000e+00
   1.0815000e+02   0.0000000e+00
   1.0820000e+02   0.0000000e+00
   1.0825000e+02   0.0000000e+00
   1.0830000e+02   0.0000000e+00
   1.0835000e+02   0.0000000e+00
   1.0840000e+02   0.0000000e+00
   1.0845000e+02   0.0000000e+00
   1.0850000e+02   0.0000000e+00
   1.0855000e+02   0.0000000e+00
   1.0860000e+02   0.0000000e+00
   1.0865000e+02   0.0000000e+00
   1.0870000e+02   0.0000000e+00
   1.0875000e+02   0.0000000e+00
   1.0880000e+02   0.0000000e+00
   1.0885000e+02   0.0000000e+00
   1.0890000e+02   0.0000000e+00
   1.0895000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.0905000e+02   0.0000000e+00
   1.0910000e+02   0.0000000e+00
   1.0915000e+02   0.0000000e+00
   1.0920000e+02   0.0000000e+00
   1.0925000e+02   0.0000000e+00
   1.0930000e+02   0.0000000e+00
   1.0935000e+02   0.0000000e+00
   1.0940000e+02   0.0000000e+00
   1.0945000e+02   0.0000000e+00
   1.0950000e+02   0.0000000e+00
   1.0955000e+02   0.0000000e+00
   1.0960000e+02   0.0000000e+00
   1.0965000e+02   0.0000000e+00
   1.0970000e+02   0.0000000e+00
   1.0975000e+02   0.0000000e+00
   1.0980000e+02   0.0000000e+00
   1.0985000e+02   0.0000000e+00
   1.0990000e+02   0.0000000e+00
   1.0995000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1005000e+02   0.0000000e+00
   1.1010000e+02   0.0000000e+00
   1.1015000e+02   0.0000000e+00
   1.1020000e+02   0.0000000e+00
   1.1025000e+02   0.0000000e+00
   1.1030000e+02   0.0000000e+00
   1.1035000e+02   0.0000000e+00
   1.1040000e+02   0.0000000e+00
   1.1045000e+02   0.0000000e+00
   1.1050000e+02   0.0000000e+00
   1.1055000e+02   0.0000000e+00
   1.1060000e+02   0.0000000e+00
   1.1065000e+02   0.0000000e+00
   1.1070000e+02   0.0000000e+00
   1.1075000e+02   0.0000000e+00
   1.1080000e+02   0.0000000e+00
   1.1085000e+02   0.0000000e+00
   1.1090000e+02   0.0000000e+00
   1.1095000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1105000e+02   0.0000000e+00
   1.1110000e+02   0.0000000e+00
   1.1115000e+02   0.0000000e+00
   1.1120000e+02   0.0000000e+00
   1.1125000e+02   0.0000000e+00
   1.1130000e+02   0.0000000e+00
   1.1135000e+02   0.0000000e+00
   1.1140000e+02   0.0000000e+00
   1.1145000e+02   0.0000000e+00
   1.1150000e+02   0.0000000e+00
   1.1155000e+02   0.0000000e+00
   1.1160000e+02   0.0000000e+00
   1.1165000e+02   0.0000000e+00
   1.1170000e+02   0.0000000e+00
   1.1175000e+02   0.0000000e+00
   1.1180000e+02   0.0000000e+00
   1.1185000e+02   0.0000000e+00
   1.1190000e+02   0.0000000e+00
   1.1195000e+02   0.0000000e+00
   1.1200000e+02   0.0000000e+00
   1.1205000e+02   0.0000000e+00
   1.1210000e+02   0.0000000e+00
   1.1215000e+02   0.0000000e+00
   1.1220000e+02   0.0000000e+00
   1.1225000e+02   0.0000000e+00
   1.1230000e+02   0.0000000e+00
   1.1235000e+02   0.0000000e+00
   1.1240000e+02   0.0000000e+00
   1.1245000e+02   0.0000000e+00
   1.1250000e+02   0.0000000e+00
   1.1255000e+02   0.0000000e+00
   1.1260000e+02   0.0000000e+00
   1.1265000e+02   0.0000000e+00
   1.1270000e+02   0.0000000e+00
   1.1275000e+02   0.0000000e+00
   1.1280000e+02   0.0000000e+00
   1.1285000e+02   0.0000000e+00
   1.1290000e+02   0.0000000e+00
   1.1295000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1305000e+02   0.0000000e+00
   1.1310000e+02   0.0000000e+00
   1.1315000e+02   0.0000000e+00
   1.1320000e+02   0.0000000e+00
   1.1325000e+02   0.0000000e+00
   1.1330000e+02   0.0000000e+00
   1.1335000e+02   0.0000000e+00
   1.1340000e+02   0.0000000e+00
   1.1345000e+02   0.0000000e+00
   1.1350000e+02   0.0000000e+00
   1.1355000e+02   0.0000000e+00
   1.1360000e+02   0.0000000e+00
   1.1365000e+02   0.0000000e+00
   1.1370000e+02   0.0000000e+00
   1.1375000e+02   0.0000000e+00
   1.1380000e+02   0.0000000e+00
   1.1385000e+02   0.0000000e+00
   1.1390000e+02   0.0000000e+00
   1.1395000e+02   0.0000000e+00
   1.1400000e+02   0.0000000e+00
   1.1405000e+02   0.0000000e+00
   1.1410000e+02   0.0000000e+00
   1.1415000e+02   0.0000000e+00
   1.1420000e+02   0.0000000e+00
   1.1425000e+02   0.0000000e+00
   1.1430000e+02   0.0000000e+00
   1.1435000e+02   0.0000000e+00
   1.1440000e+02   0.0000000e+00
   1.1445000e+02   0.0000000e+00
   1.1450000e+02   0.0000000e+00
   1.1455000e+02   0.0000000e+00
   1.1460000e+02   0.0000000e+00
   1.1465000e+02   0.0000000e+00
   1.1470000e+02   0.0000000e+00
   1.1475000e+02   0.0000000e+00
   1.1480000e+02   0.0000000e+00
   1.1485000e+02   0.0000000e+00
   1.1490000e+02   0.0000000e+00
   1.1495000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.1505000e+02   0.0000000e+00
   1.1510000e+02   0.0000000e+00
   1.1515000e+02   0.0000000e+00
   1.1520000e+02   0.0000000e+00
   1.1525000e+02   0.0000000e+00
   1.1530000e+02   0.0000000e+00
   1.1535000e+02   0.0000000e+00
   1.1540000e+02   0.0000000e+00
   1.1545000e+02   0.0000000e+00
   1.1550000e+02   0.0000000e+00
   1.1555000e+02   0.0000000e+00
   1.1560000e+02   0.0000000e+00
   1.1565000e+02   0.0000000e+00
   1.1570000e+02   0.0000000e+00
   1.1575000e+02   0.0000000e+00
   1.1580000e+02   0.0000000e+00
   1.1585000e+02   0.0000000e+00
   1.1590000e+02   0.0000000e+00
   1.1595000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.1605000e+02   0.0000000e+00
   1.1610000e+02   0.0000000e+00
   1.1615000e+02   0.0000000e+00
   1.1620000e+02   0.0000000e+00
   1.1625000e+02   0.0000000e+00
   1.1630000e+02   0.0000000e+00
   1.1635000e+02   0.0000000e+00
   1.1640000e+02   0.0000000e+00
   1.1645000e+02   0.0000000e+00
   1.1650000e+02   0.0000000e+00
   1.1655000e+02   0.0000000e+00
   1.1660000e+02   0.0000000e+00
   1.1665000e+02   0.0000000e+00
   1.1670000e+02   0.0000000e+00
   1.1675000e+02   0.0000000e+00
   1.1680000e+02   0.0000000e+00
   1.1685000e+02   0.0000000e+00
   1.1690000e+02   0.0000000e+00
   1.1695000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.1705000e+02   0.0000000e+00
   1.1710000e+02   0.0000000e+00
   1.1715000e+02   0.0000000e+00
   1.1720000e+02   0.0000000e+00
   1.1725000e+02   0.0000000e+00
   1.1730000e+02   0.0000000e+00
   1.1735000e+02   0.0000000e+00
   1.1740000e+02   0.0000000e+00
   1.1745000e+02   0.0000000e+00
   1.1750000e+02   0.0000000e+00
   1.1755000e+02   0.0000000e+00
   1.1760000e+02   0.0000000e+00
   1.1765000e+02   0.0000000e+00
   1.1770000e+02   0.0000000e+00
   1.1775000e+02   0.0000000e+00
   1.1780000e+02   0.0000000e+00
   1.1785000e+02   0.0000000e+00
   1.1790000e+02   0.0000000e+00
   1.1795000e+02   0.0000000e+00
   1.1800000e+02   0.0000000e+00
   1.1805000e+02   0.0000000e+00
   1.1810000e+02   0.0000000e+00
   1.1815000e+02   0.0000000e+00
   1.1820000e+02   0.0000000e+00
   1.1825000e+02   0.0000000e+00
   1.1830000e+02   0.0000000e+00
   1.1835000e+02   0.0000000e+00
   1.1840000e+02   0.0000000e+00
   1.1845000e+02   0.0000000e+00
   1.1850000e+02   0.0000000e+00
   1.1855000e+02   0.0000000e+00
   1.1860000e+02   0.0000000e+00
   1.1865000e+02   0.0000000e+00
   1.1870000e+02   0.0000000e+00
   1.1875000e+02   0.0000000e+00
   1.1880000e+02   0.0000000e+00
   1.1885000e+02   0.0000000e+00
   1.1890000e+02   0.0000000e+00
   1.1895000e+02   0.0000000e+00
   1.1900000e+02   0.0000000e+00
   1.1905000e+02   0.0000000e+00
   1.1910000e+02   0.0000000e+00
   1.1915000e+02   0.0000000e+00
   1.1920000e+02   0.0000000e+00
   1.1925000e+02   0.0000000e+00
   1.1930000e+02   0.0000000e+00
   1.1935000e+02   0.0000000e+00
   1.1940000e+02   0.0000000e+00
   1.1945000e+02   0.0000000e+00
   1.1950000e+02   0.0000000e+00
   1.1955000e+02   0.0000000e+00
   1.1960000e+02   0.0000000e+00
   1.1965000e+02   0.0000000e+00
   1.1970000e+02   0.0000000e+00
   1.1975000e+02   0.0000000e+00
   1.1980000e+02   0.0000000e+00
   1.1985000e+02   0.0000000e+00
   1.1990000e+02   0.0000000e+00
   1.1995000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2005000e+02   0.0000000e+00
   1.2010000e+02   0.0000000e+00
   1.2015000e+02   0.0000000e+00
   1.2020000e+02   0.0000000e+00
   1.2025000e+02   0.0000000e+00
   1.2030000e+02   0.0000000e+00
   1.2035000e+02   0.0000000e+00
   1.2040000e+02   0.0000000e+00
   1.2045000e+02   0.0000000e+00
   1.2050000e+02   0.0000000e+00
   1.2055000e+02   0.0000000e+00
   1.2060000e+02   0.0000000e+00
   1.2065000e+02   0.0000000e+00
   1.2070000e+02   0.0000000e+00
   1.2075000e+02   0.0000000e+00
   1.2080000e+02   0.0000000e+00
   1.2085000e+02   0.0000000e+00
   1.2090000e+02   0.0000000e+00
   1.2095000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2105000e+02   0.0000000e+00
   1.2110000e+02   0.0000000e+00
   1.2115000e+02   0.0000000e+00
   1.2120000e+02   0.0000000e+00
   1.2125000e+02   0.0000000e+00
   1.2130000e+02   0.0000000e+00
   1.2135000e+02   0.0000000e+00
   1.2140000e+02   0.0000000e+00
   1.2145000e+02   0.0000000e+00
   1.2150000e+02   0.0000000e+00
   1.2155000e+02   0.0000000e+00
   1.2160000e+02   0.0000000e+00
   1.2165000e+02   0.0000000e+00
   1.2170000e+02   0.0000000e+00
   1.2175000e+02   0.0000000e+00
   1.2180000e+02   0.0000000e+00
   1.2185000e+02   0.0000000e+00
   1.2190000e+02   0.0000000e+00
   1.2195000e+02   0.0000000e+00
   1.2200000e+02   0.0000000e+00
   1.2205000e+02   0.0000000e+00
   1.2210000e+02   0.0000000e+00
   1.2215000e+02   0.0000000e+00
   1.2220000e+02   0.0000000e+00
   1.2225000e+02   0.0000000e+00
   1.2230000e+02   0.0000000e+00
   1.2235000e+02   0.0000000e+00
   1.2240000e+02   0.0000000e+00
   1.2245000e+02   0.0000000e+00
   1.2250000e+02   0.0000000e+00
   1.2255000e+02   0.0000000e+00
   1.2260000e+02   0.0000000e+00
   1.2265000e+02   0.0000000e+00
   1.2270000e+02   0.0000000e+00
   1.2275000e+02   0.0000000e+00
   1.2280000e+02   0.0000000e+00
   1.2285000e+02   0.0000000e+00
   1.2290000e+02   0.0000000e+00
   1.2295000e+02   0.0000000e+00
   1.2300000e+02   0.0000000e+00
   1.2305000e+02   0.0000000e+00
   1.2310000e+02   0.0000000e+00
   1.2315000e+02   0.0000000e+00
   1.2320000e+02   0.0000000e+00
   1.2325000e+02   0.0000000e+00
   1.2330000e+02   0.0000000e+00
   1.2335000e+02   0.0000000e+00
   1.2340000e+02   0.0000000e+00
   1.2345000e+02   0.0000000e+00
   1.2350000e+02   0.0000000e+00
   1.2355000e+02   0.0000000e+00
   1.2360000e+02   0.0000000e+00
   1.2365000e+02   0.0000000e+00
   1.2370000e+02   0.0000000e+00
   1.2375000e+02   0.0000000e+00
   1.2380000e+02   0.0000000e+00
   1.2385000e+02   0.0000000e+00
   1.2390000e+02   0.0000000e+00
   1.2395000e+02   0.0000000e+00
   1.2400000e+02   0.0000000e+00
   1.2405000e+02   0.0000000e+00
   1.2410000e+02   0.0000000e+00
   1.2415000e+02   0.0000000e+00
   1.2420000e+02   0.0000000e+00
   1.2425000e+02   0.0000000e+00
   1.2430000e+02   0.0000000e+00
   1.2435000e+02   0.0000000e+00
   1.2440000e+02   0.0000000e+00
   1.2445000e+02   0.0000000e+00
   1.2450000e+02   0.0000000e+00
   1.2455000e+02   0.0000000e+00
   1.2460000e+02   0.0000000e+00
   1.2465000e+02   0.0000000e+00
   1.2470000e+02   0.0000000e+00
   1.2475000e+02   0.0000000e+00
   1.2480000e+02   0.0000000e+00
   1.2485000e+02   0.0000000e+00
   1.2490000e+02   0.0000000e+00
   1.2495000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2505000e+02   0.0000000e+00
   1.2510000e+02   0.0000000e+00
   1.2515000e+02   0.0000000e+00
   1.2520000e+02   0.0000000e+00
   1.2525000e+02   0.0000000e+00
   1.2530000e+02   0.0000000e+00
   1.2535000e+02   0.0000000e+00
   1.2540000e+02   0.0000000e+00
   1.2545000e+02   0.0000000e+00
   1.2550000e+02   0.0000000e+00
   1.2555000e+02   0.0000000e+00
   1.2560000e+02   0.0000000e+00
   1.2565000e+02   0.0000000e+00
   1.2570000e+02   0.0000000e+00
   1.2575000e+02   0.0000000e+00
   1.2580000e+02   0.0000000e+00
   1.2585000e+02   0.0000000e+00
   1.2590000e+02   0.0000000e+00
   1.2595000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.2605000e+02   0.0000000e+00
   1.2610000e+02   0.0000000e+00
   1.2615000e+02   0.0000000e+00
   1.2620000e+02   0.0000000e+00
   1.2625000e+02   0.0000000e+00
   1.2630000e+02   0.0000000e+00
   1.2635000e+02   0.0000000e+00
   1.2640000e+02   0.0000000e+00
   1.2645000e+02   0.0000000e+00
   1.2650000e+02   0.0000000e+00
   1.2655000e+02   0.0000000e+00
   1.2660000e+02   0.0000000e+00
   1.2665000e+02   0.0000000e+00
   1.2670000e+02   0.0000000e+00
   1.2675000e+02   0.0000000e+00
   1.2680000e+02   0.0000000e+00
   1.2685000e+02   0.0000000e+00
   1.2690000e+02   0.0000000e+00
   1.2695000e+02   0.0000000e+00
   1.2700000e+02   0.0000000e+00
   1.2705000e+02   0.0000000e+00
   1.2710000e+02   0.0000000e+00
   1.2715000e+02   0.0000000e+00
   1.2720000e+02   0.0000000e+00
   1.2725000e+02   0.0000000e+00
   1.2730000e+02   0.0000000e+00
   1.2735000e+02   0.0000000e+00
   1.2740000e+02   0.0000000e+00
   1.2745000e+02   0.0000000e+00
   1.2750000e+02   0.0000000e+00
   1.2755000e+02   0.0000000e+00
   1.2760000e+02   0.0000000e+00
   1.2765000e+02   0.0000000e+00
   1.2770000e+02   0.0000000e+00
   1.2775000e+02   0.0000000e+00
   1.2780000e+02   0.0000000e+00
   1.2785000e+02   0.0000000e+00
   1.2790000e+02   0.0000000e+00
   1.2795000e+02   0.0000000e+00
   1.2800000e+02   0.0000000e+00
   1.2805000e+02   0.0000000e+00
   1.2810000e+02   0.0000000e+00
   1.2815000e+02   0.0000000e+00
   1.2820000e+02   0.0000000e+00
   1.2825000e+02   0.0000000e+00
   1.2830000e+02   0.0000000e+00
   1.2835000e+02   0.0000000e+00
   1.2840000e+02   0.0000000e+00
   1.2845000e+02   0.0000000e+00
   1.2850000e+02   0.0000000e+00
   1.2855000e+02   0.0000000e+00
   1.2860000e+02   0.0000000e+00
   1.2865000e+02   0.0000000e+00
   1.2870000e+02   0.0000000e+00
   1.2875000e+02   0.0000000e+00
   1.2880000e+02   0.0000000e+00
   1.2885000e+02   0.0000000e+00
   1.2890000e+02   0.0000000e+00
   1.2895000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.2905000e+02   0.0000000e+00
   1.2910000e+02   0.0000000e+00
   1.2915000e+02   0.0000000e+00
   1.2920000e+02   0.0000000e+00
   1.2925000e+02   0.0000000e+00
   1.2930000e+02   0.0000000e+00
   1.2935000e+02   0.0000000e+00
   1.2940000e+02   0.0000000e+00
   1.2945000e+02   0.0000000e+00
   1.2950000e+02   0.0000000e+00
   1.2955000e+02   0.0000000e+00
   1.2960000e+02   0.0000000e+00
   1.2965000e+02   0.0000000e+00
   1.2970000e+02   0.0000000e+00
   1.2975000e+02   0.0000000e+00
   1.2980000e+02   0.0000000e+00
   1.2985000e+02   0.0000000e+00
   1.2990000e+02   0.0000000e+00
   1.2995000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3005000e+02   0.0000000e+00
   1.3010000e+02   0.0000000e+00
   1.3015000e+02   0.0000000e+00
   1.3020000e+02   0.0000000e+00
   1.3025000e+02   0.0000000e+00
   1.3030000e+02   0.0000000e+00
   1.3035000e+02   0.0000000e+00
   1.3040000e+02   0.0000000e+00
   1.3045000e+02   0.0000000e+00
   1.3050000e+02   0.0000000e+00
   1.3055000e+02   0.0000000e+00
   1.3060000e+02   0.0000000e+00
   1.3065000e+02   0.0000000e+00
   1.3070000e+02   0.0000000e+00
   1.3075000e+02   0.0000000e+00
   1.3080000e+02   0.0000000e+00
   1.3085000e+02   0.0000000e+00
   1.3090000e+02   0.0000000e+00
   1.3095000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3105000e+02   0.0000000e+00
   1.3110000e+02   0.0000000e+00
   1.3115000e+02   0.0000000e+00
   1.3120000e+02   0.0000000e+00
   1.3125000e+02   0.0000000e+00
   1.3130000e+02   0.0000000e+00
   1.3135000e+02   0.0000000e+00
   1.3140000e+02   0.0000000e+00
   1.3145000e+02   0.0000000e+00
   1.3150000e+02   0.0000000e+00
   1.3155000e+02   0.0000000e+00
   1.3160000e+02   0.0000000e+00
   1.3165000e+02   0.0000000e+00
   1.3170000e+02   0.0000000e+00
   1.3175000e+02   0.0000000e+00
   1.3180000e+02   0.0000000e+00
   1.3185000e+02   0.0000000e+00
   1.3190000e+02   0.0000000e+00
   1.3195000e+02   0.0000000e+00
   1.3200000e+02   0.0000000e+00
   1.3205000e+02   0.0000000e+00
   1.3210000e+02   0.0000000e+00
   1.3215000e+02   0.0000000e+00
   1.3220000e+02   0.0000000e+00
   1.3225000e+02   0.0000000e+00
   1.3230000e+02   0.0000000e+00
   1.3235000e+02   0.0000000e+00
   1.3240000e+02   0.0000000e+00
   1.3245000e+02   0.0000000e+00
   1.3250000e+02   0.0000000e+00
   1.3255000e+02   0.0000000e+00
   1.3260000e+02   0.0000000e+00
   1.3265000e+02   0.0000000e+00
   1.3270000e+02   0.0000000e+00
   1.3275000e+02   0.0000000e+00
   1.3280000e+02   0.0000000e+00
   1.3285000e+02   0.0000000e+00
   1.3290000e+02   0.0000000e+00
   1.3295000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3305000e+02   0.0000000e+00
   1.3310000e+02   0.0000000e+00
   1.3315000e+02   0.0000000e+00
   1.3320000e+02   0.0000000e+00
   1.3325000e+02   0.0000000e+00
   1.3330000e+02   0.0000000e+00
   1.3335000e+02   0.0000000e+00
   1.3340000e+02   0.0000000e+00
   1.3345000e+02   0.0000000e+00
   1.3350000e+02   0.0000000e+00
   1.3355000e+02   0.0000000e+00
   1.3360000e+02   0.0000000e+00
   1.3365000e+02   0.0000000e+00
   1.3370000e+02   0.0000000e+00
   1.3375000e+02   0.0000000e+00
   1.3380000e+02   0.0000000e+00
   1.3385000e+02   0.0000000e+00
   1.3390000e+02   0.0000000e+00
   1.3395000e+02   0.0000000e+00
   1.3400000e+02   0.0000000e+00
   1.3405000e+02   0.0000000e+00
   1.3410000e+02   0.0000000e+00
   1.3415000e+02   0.0000000e+00
   1.3420000e+02   0.0000000e+00
   1.3425000e+02   0.0000000e+00
   1.3430000e+02   0.0000000e+00
   1.3435000e+02   0.0000000e+00
   1.3440000e+02   0.0000000e+00
   1.3445000e+02   0.0000000e+00
   1.3450000e+02   0.0000000e+00
   1.3455000e+02   0.0000000e+00
   1.3460000e+02   0.0000000e+00
   1.3465000e+02   0.0000000e+00
   1.3470000e+02   0.0000000e+00
   1.3475000e+02   0.0000000e+00
   1.3480000e+02   0.0000000e+00
   1.3485000e+02   0.0000000e+00
   1.3490000e+02   0.0000000e+00
   1.3495000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.3505000e+02   0.0000000e+00
   1.3510000e+02   0.0000000e+00
   1.3515000e+02   0.0000000e+00
   1.3520000e+02   0.0000000e+00
   1.3525000e+02   0.0000000e+00
   1.3530000e+02   0.0000000e+00
   1.3535000e+02   0.0000000e+00
   1.3540000e+02   0.0000000e+00
   1.3545000e+02   0.0000000e+00
   1.3550000e+02   0.0000000e+00
   1.3555000e+02   0.0000000e+00
   1.3560000e+02   0.0000000e+00
   1.3565000e+02   0.0000000e+00
   1.3570000e+02   0.0000000e+00
   1.3575000e+02   0.0000000e+00
   1.3580000e+02   0.0000000e+00
   1.3585000e+02   0.0000000e+00
   1.3590000e+02   0.0000000e+00
   1.3595000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.3605000e+02   0.0000000e+00
   1.3610000e+02   0.0000000e+00
   1.3615000e+02   0.0000000e+00
   1.3620000e+02   0.0000000e+00
   1.3625000e+02   0.0000000e+00
   1.3630000e+02   0.0000000e+00
   1.3635000e+02   0.0000000e+00
   1.3640000e+02   0.0000000e+00
   1.3645000e+02   0.0000000e+00
   1.3650000e+02   0.0000000e+00
   1.3655000e+02   0.0000000e+00
   1.3660000e+02   0.0000000e+00
   1.3665000e+02   0.0000000e+00
   1.3670000e+02   0.0000000e+00
   1.3675000e+02   0.0000000e+00
   1.3680000e+02   0.0000000e+00
   1.3685000e+02   0.0000000e+00
   1.3690000e+02   0.0000000e+00
   1.3695000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.3705000e+02   0.0000000e+00
   1.3710000e+02   0.0000000e+00
   1.3715000e+02   0.0000000e+00
   1.3720000e+02   0.0000000e+00
   1.3725000e+02   0.0000000e+00
   1.3730000e+02   0.0000000e+00
   1.3735000e+02   0.0000000e+00
   1.3740000e+02   0.0000000e+00
   1.3745000e+02   0.0000000e+00
   1.3750000e+02   0.0000000e+00
   1.3755000e+02   0.0000000e+00
   1.3760000e+02   0.0000000e+00
   1.3765000e+02   0.0000000e+00
   1.3770000e+02   0.0000000e+00
   1.3775000e+02   0.0000000e+00
   1.3780000e+02   0.0000000e+00
   1.3785000e+02   0.0000000e+00
   1.3790000e+02   0.0000000e+00
   1.3795000e+02   0.0000000e+00
   1.3800000e+02   0.0000000e+00
   1.3805000e+02   0.0000000e+00
   1.3810000e+02   0.0000000e+00
   1.3815000e+02   0.0000000e+00
   1.3820000e+02   0.0000000e+00
   1.3825000e+02   0.0000000e+00
   1.3830000e+02   0.0000000e+00
   1.3835000e+02   0.0000000e+00
   1.3840000e+02   0.0000000e+00
   1.3845000e+02   0.0000000e+00
   1.3850000e+02   0.0000000e+00
   1.3855000e+02   0.0000000e+00
   1.3860000e+02   0.0000000e+00
   1.3865000e+02   0.0000000e+00
   1.3870000e+02   0.0000000e+00
   1.3875000e+02   0.0000000e+00
   1.3880000e+02   0.0000000e+00
   1.3885000e+02   0.0000000e+00
   1.3890000e+02   0.0000000e+00
   1.3895000e+02   0.0000000e+00
   1.3900000e+02   0.0000000e+00
   1.3905000e+02   0.0000000e+00
   1.3910000e+02   0.0000000e+00
   1.3915000e+02   0.0000000e+00
   1.3920000e+02   0.0000000e+00
   1.3925000e+02   0.0000000e+00
   1.3930000e+02   0.0000000e+00
   1.3935000e+02   0.0000000e+00
   1.3940000e+02   0.0000000e+00
   1.3945000e+02   0.0000000e+00
   1.3950000e+02   0.0000000e+00
   1.3955000e+02   0.0000000e+00
   1.3960000e+02   0.0000000e+00
   1.3965000e+02   0.0000000e+00
   1.3970000e+02   0.0000000e+00
   1.3975000e+02   0.0000000e+00
   1.3980000e+02   0.0000000e+00
   1.3985000e+02   0.0000000e+00
   1.3990000e+02   0.0000000e+00
   1.3995000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4005000e+02   0.0000000e+00
   1.4010000e+02   0.0000000e+00
   1.4015000e+02   0.0000000e+00
   1.4020000e+02   0.0000000e+00
   1.4025000e+02   0.0000000e+00
   1.4030000e+02   0.0000000e+00
   1.4035000e+02   0.0000000e+00
   1.4040000e+02   0.0000000e+00
   1.4045000e+02   0.0000000e+00
   1.4050000e+02   0.0000000e+00
   1.4055000e+02   0.0000000e+00
   1.4060000e+02   0.0000000e+00
   1.4065000e+02   0.0000000e+00
   1.4070000e+02   0.0000000e+00
   1.4075000e+02   0.0000000e+00
   1.4080000e+02   0.0000000e+00
   1.4085000e+02   0.0000000e+00
   1.4090000e+02   0.0000000e+00
   1.4095000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4105000e+02   0.0000000e+00
   1.4110000e+02   0.0000000e+00
   1.4115000e+02   0.0000000e+00
   1.4120000e+02   0.0000000e+00
   1.4125000e+02   0.0000000e+00
   1.4130000e+02   0.0000000e+00
   1.4135000e+02   0.0000000e+00
   1.4140000e+02   0.0000000e+00
   1.4145000e+02   0.0000000e+00
   1.4150000e+02   0.0000000e+00
   1.4155000e+02   0.0000000e+00
   1.4160000e+02   0.0000000e+00
   1.4165000e+02   0.0000000e+00
   1.4170000e+02   0.0000000e+00
   1.4175000e+02   0.0000000e+00
   1.4180000e+02   0.0000000e+00
   1.4185000e+02   0.0000000e+00
   1.4190000e+02   0.0000000e+00
   1.4195000e+02   0.0000000e+00
   1.4200000e+02   0.0000000e+00
   1.4205000e+02   0.0000000e+00
   1.4210000e+02   0.0000000e+00
   1.4215000e+02   0.0000000e+00
   1.4220000e+02   0.0000000e+00
   1.4225000e+02   0.0000000e+00
   1.4230000e+02   0.0000000e+00
   1.4235000e+02   0.0000000e+00
   1.4240000e+02   0.0000000e+00
   1.4245000e+02   0.0000000e+00
   1.4250000e+02   0.0000000e+00
   1.4255000e+02   0.0000000e+00
   1.4260000e+02   0.0000000e+00
   1.4265000e+02   0.0000000e+00
   1.4270000e+02   0.0000000e+00
   1.4275000e+02   0.0000000e+00
   1.4280000e+02   0.0000000e+00
   1.4285000e+02   0.0000000e+00
   1.4290000e+02   0.0000000e+00
   1.4295000e+02   0.0000000e+00
   1.4300000e+02   0.0000000e+00
   1.4305000e+02   0.0000000e+00
   1.4310000e+02   0.0000000e+00
   1.4315000e+02   0.0000000e+00
   1.4320000e+02   0.0000000e+00
   1.4325000e+02   0.0000000e+00
   1.4330000e+02   0.0000000e+00
   1.4335000e+02   0.0000000e+00
   1.4340000e+02   0.0000000e+00
   1.4345000e+02   0.0000000e+00
   1.4350000e+02   0.0000000e+00
   1.4355000e+02   0.0000000e+00
   1.4360000e+02   0.0000000e+00
   1.4365000e+02   0.0000000e+00
   1.4370000e+02   0.0000000e+00
   1.4375000e+02   0.0000000e+00
   1.4380000e+02   0.0000000e+00
   1.4385000e+02   0.0000000e+00
   1.4390000e+02   0.0000000e+00
   1.4395000e+02   0.0000000e+00
   1.4400000e+02   0.0000000e+00
   1.4405000e+02   0.0000000e+00
   1.4410000e+02   0.0000000e+00
   1.4415000e+02   0.0000000e+00
   1.4420000e+02   0.0000000e+00
   1.4425000e+02   0.0000000e+00
   1.4430000e+02   0.0000000e+00
   1.4435000e+02   0.0000000e+00
   1.4440000e+02   0.0000000e+00
   1.4445000e+02   0.0000000e+00
   1.4450000e+02   0.0000000e+00
   1.4455000e+02   0.0000000e+00
   1.4460000e+02   0.0000000e+00
   1.4465000e+02   0.0000000e+00
   1.4470000e+02   0.0000000e+00
   1.4475000e+02   0.0000000e+00
   1.4480000e+02   0.0000000e+00
   1.4485000e+02   0.0000000e+00
   1.4490000e+02   0.0000000e+00
   1.4495000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.4505000e+02   0.0000000e+00
   1.4510000e+02   0.0000000e+00
   1.4515000e+02   0.0000000e+00
   1.4520000e+02   0.0000000e+00
   1.4525000e+02   0.0000000e+00
   1.4530000e+02   0.0000000e+00
   1.4535000e+02   0.0000000e+00
   1.4540000e+02   0.0000000e+00
   1.4545000e+02   0.0000000e+00
   1.4550000e+02   0.0000000e+00
   1.4555000e+02   0.0000000e+00
   1.4560000e+02   0.0000000e+00
   1.4565000e+02   0.0000000e+00
   1.4570000e+02   0.0000000e+00
   1.4575000e+02   0.0000000e+00
   1.4580000e+02   0.0000000e+00
   1.4585000e+02   0.0000000e+00
   1.4590000e+02   0.0000000e+00
   1.4595000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.4605000e+02   0.0000000e+00
   1.4610000e+02   0.0000000e+00
   1.4615000e+02   0.0000000e+00
   1.4620000e+02   0.0000000e+00
   1.4625000e+02   0.0000000e+00
   1.4630000e+02   0.0000000e+00
   1.4635000e+02   0.0000000e+00
   1.4640000e+02   0.0000000e+00
   1.4645000e+02   0.0000000e+00
   1.4650000e+02   0.0000000e+00
   1.4655000e+02   0.0000000e+00
   1.4660000e+02   0.0000000e+00
   1.4665000e+02   0.0000000e+00
   1.4670000e+02   0.0000000e+00
   1.4675000e+02   0.0000000e+00
   1.4680000e+02   0.0000000e+00
   1.4685000e+02   0.0000000e+00
   1.4690000e+02   0.0000000e+00
   1.4695000e+02   0.0000000e+00
   1.4700000e+02   0.0000000e+00
   1.4705000e+02   0.0000000e+00
   1.4710000e+02   0.0000000e+00
   1.4715000e+02   0.0000000e+00
   1.4720000e+02   0.0000000e+00
   1.4725000e+02   0.0000000e+00
   1.4730000e+02   0.0000000e+00
   1.4735000e+02   0.0000000e+00
   1.4740000e+02   0.0000000e+00
   1.4745000e+02   0.0000000e+00
   1.4750000e+02   0.0000000e+00
   1.4755000e+02   0.0000000e+00
   1.4760000e+02   0.0000000e+00
   1.4765000e+02   0.0000000e+00
   1.4770000e+02   0.0000000e+00
   1.4775000e+02   0.0000000e+00
   1.4780000e+02   0.0000000e+00
   1.4785000e+02   0.0000000e+00
   1.4790000e+02   0.0000000e+00
   1.4795000e+02   0.0000000e+00
   1.4800000e+02   0.0000000e+00
   1.4805000e+02   0.0000000e+00
   1.4810000e+02   0.0000000e+00
   1.4815000e+02   0.0000000e+00
   1.4820000e+02   0.0000000e+00
   1.4825000e+02   0.0000000e+00
   1.4830000e+02   0.0000000e+00
   1.4835000e+02   0.0000000e+00
   1.4840000e+02   0.0000000e+00
   1.4845000e+02   0.0000000e+00
   1.4850000e+02   0.0000000e+00
   1.4855000e+02   0.0000000e+00
   1.4860000e+02   0.0000000e+00
   1.4865000e+02   0.0000000e+00
   1.4870000e+02   0.0000000e+00
   1.4875000e+02   0.0000000e+00
   1.4880000e+02   0.0000000e+00
   1.4885000e+02   0.0000000e+00
   1.4890000e+02   0.0000000e+00
   1.4895000e+02   0.0000000e+00
   1.4900000e+02   0.0000000e+00
   1.4905000e+02   0.0000000e+00
   1.4910000e+02   0.0000000e+00
   1.4915000e+02   0.0000000e+00
   1.4920000e+02   0.0000000e+00
   1.4925000e+02   0.0000000e+00
   1.4930000e+02   0.0000000e+00
   1.4935000e+02   0.0000000e+00
   1.4940000e+02   0.0000000e+00
   1.4945000e+02   0.0000000e+00
   1.4950000e+02   0.0000000e+00
   1.4955000e+02   0.0000000e+00
   1.4960000e+02   0.0000000e+00
   1.4965000e+02   0.0000000e+00
   1.4970000e+02   0.0000000e+00
   1.4975000e+02   0.0000000e+00
   1.4980000e+02   0.0000000e+00
   1.4985000e+02   0.0000000e+00
   1.4990000e+02   0.0000000e+00
   1.4995000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5005000e+02   0.0000000e+00
   1.5010000e+02   0.0000000e+00
   1.5015000e+02   0.0000000e+00
   1.5020000e+02   0.0000000e+00
   1.5025000e+02   0.0000000e+00
   1.5030000e+02   0.0000000e+00
   1.5035000e+02   0.0000000e+00
   1.5040000e+02   0.0000000e+00
   1.5045000e+02   0.0000000e+00
   1.5050000e+02   0.0000000e+00
   1.5055000e+02   0.0000000e+00
   1.5060000e+02   0.0000000e+00
   1.5065000e+02   0.0000000e+00
   1.5070000e+02   0.0000000e+00
   1.5075000e+02   0.0000000e+00
   1.5080000e+02   0.0000000e+00
   1.5085000e+02   0.0000000e+00
   1.5090000e+02   0.0000000e+00
   1.5095000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5105000e+02   0.0000000e+00
   1.5110000e+02   0.0000000e+00
   1.5115000e+02   0.0000000e+00
   1.5120000e+02   0.0000000e+00
   1.5125000e+02   0.0000000e+00
   1.5130000e+02   0.0000000e+00
   1.5135000e+02   0.0000000e+00
   1.5140000e+02   0.0000000e+00
   1.5145000e+02   0.0000000e+00
   1.5150000e+02   0.0000000e+00
   1.5155000e+02   0.0000000e+00
   1.5160000e+02   0.0000000e+00
   1.5165000e+02   0.0000000e+00
   1.5170000e+02   0.0000000e+00
   1.5175000e+02   0.0000000e+00
   1.5180000e+02   0.0000000e+00
   1.5185000e+02   0.0000000e+00
   1.5190000e+02   0.0000000e+00
   1.5195000e+02   0.0000000e+00
   1.5200000e+02   0.0000000e+00
   1.5205000e+02   0.0000000e+00
   1.5210000e+02   0.0000000e+00
   1.5215000e+02   0.0000000e+00
   1.5220000e+02   0.0000000e+00
   1.5225000e+02   0.0000000e+00
   1.5230000e+02   0.0000000e+00
   1.5235000e+02   0.0000000e+00
   1.5240000e+02   0.0000000e+00
   1.5245000e+02   0.0000000e+00
   1.5250000e+02   0.0000000e+00
   1.5255000e+02   0.0000000e+00
   1.5260000e+02   0.0000000e+00
   1.5265000e+02   0.0000000e+00
   1.5270000e+02   0.0000000e+00
   1.5275000e+02   0.0000000e+00
   1.5280000e+02   0.0000000e+00
   1.5285000e+02   0.0000000e+00
   1.5290000e+02   0.0000000e+00
   1.5295000e+02   0.0000000e+00
   1.5300000e+02   0.0000000e+00
   1.5305000e+02   0.0000000e+00
   1.5310000e+02   0.0000000e+00
   1.5315000e+02   0.0000000e+00
   1.5320000e+02   0.0000000e+00
   1.5325000e+02   0.0000000e+00
   1.5330000e+02   0.0000000e+00
   1.5335000e+02   0.0000000e+00
   1.5340000e+02   0.0000000e+00
   1.5345000e+02   0.0000000e+00
   1.5350000e+02   0.0000000e+00
   1.5355000e+02   0.0000000e+00
   1.5360000e+02   0.0000000e+00
   1.5365000e+02   0.0000000e+00
   1.5370000e+02   0.0000000e+00
   1.5375000e+02   0.0000000e+00
   1.5380000e+02   0.0000000e+00
   1.5385000e+02   0.0000000e+00
   1.5390000e+02   0.0000000e+00
   1.5395000e+02   0.0000000e+00
   1.5400000e+02   0.0000000e+00
   1.5405000e+02   0.0000000e+00
   1.5410000e+02   0.0000000e+00
   1.5415000e+02   0.0000000e+00
   1.5420000e+02   0.0000000e+00
   1.5425000e+02   0.0000000e+00
   1.5430000e+02   0.0000000e+00
   1.5435000e+02   0.0000000e+00
   1.5440000e+02   0.0000000e+00
   1.5445000e+02   0.0000000e+00
   1.5450000e+02   0.0000000e+00
   1.5455000e+02   0.0000000e+00
   1.5460000e+02   0.0000000e+00
   1.5465000e+02   0.0000000e+00
   1.5470000e+02   0.0000000e+00
   1.5475000e+02   0.0000000e+00
   1.5480000e+02   0.0000000e+00
   1.5485000e+02   0.0000000e+00
   1.5490000e+02   0.0000000e+00
   1.5495000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.5505000e+02   0.0000000e+00
   1.5510000e+02   0.0000000e+00
   1.5515000e+02   0.0000000e+00
   1.5520000e+02   0.0000000e+00
   1.5525000e+02   0.0000000e+00
   1.5530000e+02   0.0000000e+00
   1.5535000e+02   0.0000000e+00
   1.5540000e+02   0.0000000e+00
   1.5545000e+02   0.0000000e+00
   1.5550000e+02   0.0000000e+00
   1.5555000e+02   0.0000000e+00
   1.5560000e+02   0.0000000e+00
   1.5565000e+02   0.0000000e+00
   1.5570000e+02   0.0000000e+00
   1.5575000e+02   0.0000000e+00
   1.5580000e+02   0.0000000e+00
   1.5585000e+02   0.0000000e+00
   1.5590000e+02   0.0000000e+00
   1.5595000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.5605000e+02   0.0000000e+00
   1.5610000e+02   0.0000000e+00
   1.5615000e+02   0.0000000e+00
   1.5620000e+02   0.0000000e+00
   1.5625000e+02   0.0000000e+00
   1.5630000e+02   0.0000000e+00
   1.5635000e+02   0.0000000e+00
   1.5640000e+02   0.0000000e+00
   1.5645000e+02   0.0000000e+00
   1.5650000e+02   0.0000000e+00
   1.5655000e+02   0.0000000e+00
   1.5660000e+02   0.0000000e+00
   1.5665000e+02   0.0000000e+00
   1.5670000e+02   0.0000000e+00
   1.5675000e+02   0.0000000e+00
   1.5680000e+02   0.0000000e+00
   1.5685000e+02   0.0000000e+00
   1.5690000e+02   0.0000000e+00
   1.5695000e+02   0.0000000e+00
   1.5700000e+02   0.0000000e+00
   1.5705000e+02   0.0000000e+00
   1.5710000e+02   0.0000000e+00
   1.5715000e+02   0.0000000e+00
   1.5720000e+02   0.0000000e+00
   1.5725000e+02   0.0000000e+00
   1.5730000e+02   0.0000000e+00
   1.5735000e+02   0.0000000e+00
   1.5740000e+02   0.0000000e+00
   1.5745000e+02   0.0000000e+00
   1.5750000e+02   0.0000000e+00
   1.5755000e+02   0.0000000e+00
   1.5760000e+02   0.0000000e+00
   1.5765000e+02   0.0000000e+00
   1.5770000e+02   0.0000000e+00
   1.5775000e+02   0.0000000e+00
   1.5780000e+02   0.0000000e+00
   1.5785000e+02   0.0000000e+00
   1.5790000e+02   0.0000000e+00
   1.5795000e+02   0.0000000e+00
   1.5800000e+02   0.0000000e+00
   1.5805000e+02   0.0000000e+00
   1.5810000e+02   0.0000000e+00
   1.5815000e+02   0.0000000e+00
   1.5820000e+02   0.0000000e+00
   1.5825000e+02   0.0000000e+00
   1.5830000e+02   0.0000000e+00
   1.5835000e+02   0.0000000e+00
   1.5840000e+02   0.0000000e+00
   1.5845000e+02   0.0000000e+00
   1.5850000e+02   0.0000000e+00
   1.5855000e+02   0.0000000e+00
   1.5860000e+02   0.0000000e+00
   1.5865000e+02   0.0000000e+00
   1.5870000e+02   0.0000000e+00
   1.5875000e+02   0.0000000e+00
   1.5880000e+02   0.0000000e+00
   1.5885000e+02   0.0000000e+00
   1.5890000e+02   0.0000000e+00
   1.5895000e+02   0.0000000e+00
   1.5900000e+02   0.0000000e+00
   1.5905000e+02   0.0000000e+00
   1.5910000e+02   0.0000000e+00
   1.5915000e+02   0.0000000e+00
   1.5920000e+02   0.0000000e+00
   1.5925000e+02   0.0000000e+00
   1.5930000e+02   0.0000000e+00
   1.5935000e+02   0.0000000e+00
   1.5940000e+02   0.0000000e+00
   1.5945000e+02   0.0000000e+00
   1.5950000e+02   0.0000000e+00
   1.5955000e+02   0.0000000e+00
   1.5960000e+02   0.0000000e+00
   1.5965000e+02   0.0000000e+00
   1.5970000e+02   0.0000000e+00
   1.5975000e+02   0.0000000e+00
   1.5980000e+02   0.0000000e+00
   1.5985000e+02   0.0000000e+00
   1.5990000e+02   0.0000000e+00
   1.5995000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6005000e+02   0.0000000e+00
   1.6010000e+02   0.0000000e+00
   1.6015000e+02   0.0000000e+00
   1.6020000e+02   0.0000000e+00
   1.6025000e+02   0.0000000e+00
   1.6030000e+02   0.0000000e+00
   1.6035000e+02   0.0000000e+00
   1.6040000e+02   0.0000000e+00
   1.6045000e+02   0.0000000e+00
   1.6050000e+02   0.0000000e+00
   1.6055000e+02   0.0000000e+00
   1.6060000e+02   0.0000000e+00
   1.6065000e+02   0.0000000e+00
   1.6070000e+02   0.0000000e+00
   1.6075000e+02   0.0000000e+00
   1.6080000e+02   0.0000000e+00
   1.6085000e+02   0.0000000e+00
   1.6090000e+02   0.0000000e+00
   1.6095000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6105000e+02   0.0000000e+00
   1.6110000e+02   0.0000000e+00
   1.6115000e+02   0.0000000e+00
   1.6120000e+02   0.0000000e+00
   1.6125000e+02   0.0000000e+00
   1.6130000e+02   0.0000000e+00
   1.6135000e+02   0.0000000e+00
   1.6140000e+02   0.0000000e+00
   1.6145000e+02   0.0000000e+00
   1.6150000e+02   0.0000000e+00
   1.6155000e+02   0.0000000e+00
   1.6160000e+02   0.0000000e+00
   1.6165000e+02   0.0000000e+00
   1.6170000e+02   0.0000000e+00
   1.6175000e+02   0.0000000e+00
   1.6180000e+02   0.0000000e+00
   1.6185000e+02   0.0000000e+00
   1.6190000e+02   0.0000000e+00
   1.6195000e+02   0.0000000e+00
   1.6200000e+02   0.0000000e+00
   1.6205000e+02   0.0000000e+00
   1.6210000e+02   0.0000000e+00
   1.6215000e+02   0.0000000e+00
   1.6220000e+02   0.0000000e+00
   1.6225000e+02   0.0000000e+00
   1.6230000e+02   0.0000000e+00
   1.6235000e+02   0.0000000e+00
   1.6240000e+02   0.0000000e+00
   1.6245000e+02   0.0000000e+00
   1.6250000e+02   0.0000000e+00
   1.6255000e+02   0.0000000e+00
   1.6260000e+02   0.0000000e+00
   1.6265000e+02   0.0000000e+00
   1.6270000e+02   0.0000000e+00
   1.6275000e+02   0.0000000e+00
   1.6280000e+02   0.0000000e+00
   1.6285000e+02   0.0000000e+00
   1.6290000e+02   0.0000000e+00
   1.6295000e+02   0.0000000e+00
   1.6300000e+02   0.0000000e+00
   1.6305000e+02   0.0000000e+00
   1.6310000e+02   0.0000000e+00
   1.6315000e+02   0.0000000e+00
   1.6320000e+02   0.0000000e+00
   1.6325000e+02   0.0000000e+00
   1.6330000e+02   0.0000000e+00
   1.6335000e+02   0.0000000e+00
   1.6340000e+02   0.0000000e+00
   1.6345000e+02   0.0000000e+00
   1.6350000e+02   0.0000000e+00
   1.6355000e+02   0.0000000e+00
   1.6360000e+02   0.0000000e+00
   1.6365000e+02   0.0000000e+00
   1.6370000e+02   0.0000000e+00
   1.6375000e+02   0.0000000e+00
   1.6380000e+02   0.0000000e+00
   1.6385000e+02   0.0000000e+00
   1.6390000e+02   0.0000000e+00
   1.6395000e+02   0.0000000e+00
   1.6400000e+02   0.0000000e+00
   1.6405000e+02   0.0000000e+00
   1.6410000e+02   0.0000000e+00
   1.6415000e+02   0.0000000e+00
   1.6420000e+02   0.0000000e+00
   1.6425000e+02   0.0000000e+00
   1.6430000e+02   0.0000000e+00
   1.6435000e+02   0.0000000e+00
   1.6440000e+02   0.0000000e+00
   1.6445000e+02   0.0000000e+00
   1.6450000e+02   0.0000000e+00
   1.6455000e+02   0.0000000e+00
   1.6460000e+02   0.0000000e+00
   1.6465000e+02   0.0000000e+00
   1.6470000e+02   0.0000000e+00
   1.6475000e+02   0.0000000e+00
   1.6480000e+02   0.0000000e+00
   1.6485000e+02   0.0000000e+00
   1.6490000e+02   0.0000000e+00
   1.6495000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.6505000e+02   0.0000000e+00
   1.6510000e+02   0.0000000e+00
   1.6515000e+02   0.0000000e+00
   1.6520000e+02   0.0000000e+00
   1.6525000e+02   0.0000000e+00
   1.6530000e+02   0.0000000e+00
   1.6535000e+02   0.0000000e+00
   1.6540000e+02   0.0000000e+00
   1.6545000e+02   0.0000000e+00
   1.6550000e+02   0.0000000e+00
   1.6555000e+02   0.0000000e+00
   1.6560000e+02   0.0000000e+00
   1.6565000e+02   0.0000000e+00
   1.6570000e+02   0.0000000e+00
   1.6575000e+02   0.0000000e+00
   1.6580000e+02   0.0000000e+00
   1.6585000e+02   0.0000000e+00
   1.6590000e+02   0.0000000e+00
   1.6595000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.6605000e+02   0.0000000e+00
   1.6610000e+02   0.0000000e+00
   1.6615000e+02   0.0000000e+00
   1.6620000e+02   0.0000000e+00
   1.6625000e+02   0.0000000e+00
   1.6630000e+02   0.0000000e+00
   1.6635000e+02   0.0000000e+00
   1.6640000e+02   0.0000000e+00
   1.6645000e+02   0.0000000e+00
   1.6650000e+02   0.0000000e+00
   1.6655000e+02   0.0000000e+00
   1.6660000e+02   0.0000000e+00
   1.6665000e+02   0.0000000e+00
   1.6670000e+02   0.0000000e+00
   1.6675000e+02   0.0000000e+00
   1.6680000e+02   0.0000000e+00
   1.6685000e+02   0.0000000e+00
   1.6690000e+02   0.0000000e+00
   1.6695000e+02   0.0000000e+00
   1.6700000e+02   0.0000000e+00
   1.6705000e+02   0.0000000e+00
   1.6710000e+02   0.0000000e+00
   1.6715000e+02   0.0000000e+00
   1.6720000e+02   0.0000000e+00
   1.6725000e+02   0.0000000e+00
   1.6730000e+02   0.0000000e+00
   1.6735000e+02   0.0000000e+00
   1.6740000e+02   0.0000000e+00
   1.6745000e+02   0.0000000e+00
   1.6750000e+02   0.0000000e+00
   1.6755000e+02   0.0000000e+00
   1.6760000e+02   0.0000000e+00
   1.6765000e+02   0.0000000e+00
   1.6770000e+02   0.0000000e+00
   1.6775000e+02   0.0000000e+00
   1.6780000e+02   0.0000000e+00
   1.6785000e+02   0.0000000e+00
   1.6790000e+02   0.0000000e+00
   1.6795000e+02   0.0000000e+00
   1.6800000e+02   0.0000000e+00
   1.6805000e+02   0.0000000e+00
   1.6810000e+02   0.0000000e+00
   1.6815000e+02   0.0000000e+00
   1.6820000e+02   0.0000000e+00
   1.6825000e+02   0.0000000e+00
   1.6830000e+02   0.0000000e+00
   1.6835000e+02   0.0000000e+00
   1.6840000e+02   0.0000000e+00
   1.6845000e+02   0.0000000e+00
   1.6850000e+02   0.0000000e+00
   1.6855000e+02   0.0000000e+00
   1.6860000e+02   0.0000000e+00
   1.6865000e+02   0.0000000e+00
   1.6870000e+02   0.0000000e+00
   1.6875000e+02   0.0000000e+00
   1.6880000e+02   0.0000000e+00
   1.6885000e+02   0.0000000e+00
   1.6890000e+02   0.0000000e+00
   1.6895000e+02   0.0000000e+00
   1.6900000e+02   0.0000000e+00
   1.6905000e+02   0.0000000e+00
   1.6910000e+02   0.0000000e+00
   1.6915000e+02   0.0000000e+00
   1.6920000e+02   0.0000000e+00
   1.6925000e+02   0.0000000e+00
   1.6930000e+02   0.0000000e+00
   1.6935000e+02   0.0000000e+00
   1.6940000e+02   0.0000000e+00
   1.6945000e+02   0.0000000e+00
   1.6950000e+02   0.0000000e+00
   1.6955000e+02   0.0000000e+00
   1.6960000e+02   0.0000000e+00
   1.6965000e+02   0.0000000e+00
   1.6970000e+02   0.0000000e+00
   1.6975000e+02   0.0000000e+00
   1.6980000e+02   0.0000000e+00
   1.6985000e+02   0.0000000e+00
   1.6990000e+02   0.0000000e+00
   1.6995000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7005000e+02   0.0000000e+00
   1.7010000e+02   0.0000000e+00
   1.7015000e+02   0.0000000e+00
   1.7020000e+02   0.0000000e+00
   1.7025000e+02   0.0000000e+00
   1.7030000e+02   0.0000000e+00
   1.7035000e+02   0.0000000e+00
   1.7040000e+02   0.0000000e+00
   1.7045000e+02   0.0000000e+00
   1.7050000e+02   0.0000000e+00
   1.7055000e+02   0.0000000e+00
   1.7060000e+02   0.0000000e+00
   1.7065000e+02   0.0000000e+00
   1.7070000e+02   0.0000000e+00
   1.7075000e+02   0.0000000e+00
   1.7080000e+02   0.0000000e+00
   1.7085000e+02   0.0000000e+00
   1.7090000e+02   0.0000000e+00
   1.7095000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7105000e+02   0.0000000e+00
   1.7110000e+02   0.0000000e+00
   1.7115000e+02   0.0000000e+00
   1.7120000e+02   0.0000000e+00
   1.7125000e+02   0.0000000e+00
   1.7130000e+02   0.0000000e+00
   1.7135000e+02   0.0000000e+00
   1.7140000e+02   0.0000000e+00
   1.7145000e+02   0.0000000e+00
   1.7150000e+02   0.0000000e+00
   1.7155000e+02   0.0000000e+00
   1.7160000e+02   0.0000000e+00
   1.7165000e+02   0.0000000e+00
   1.7170000e+02   0.0000000e+00
   1.7175000e+02   0.0000000e+00
   1.7180000e+02   0.0000000e+00
   1.7185000e+02   0.0000000e+00
   1.7190000e+02   0.0000000e+00
   1.7195000e+02   0.0000000e+00
   1.7200000e+02   0.0000000e+00
   1.7205000e+02   0.0000000e+00
   1.7210000e+02   0.0000000e+00
   1.7215000e+02   0.0000000e+00
   1.7220000e+02   0.0000000e+00
   1.7225000e+02   0.0000000e+00
   1.7230000e+02   0.0000000e+00
   1.7235000e+02   0.0000000e+00
   1.7240000e+02   0.0000000e+00
   1.7245000e+02   0.0000000e+00
   1.7250000e+02   0.0000000e+00
   1.7255000e+02   0.0000000e+00
   1.7260000e+02   0.0000000e+00
   1.7265000e+02   0.0000000e+00
   1.7270000e+02   0.0000000e+00
   1.7275000e+02   0.0000000e+00
   1.7280000e+02   0.0000000e+00
   1.7285000e+02   0.0000000e+00
   1.7290000e+02   0.0000000e+00
   1.7295000e+02   0.0000000e+00
   1.7300000e+02   0.0000000e+00
   1.7305000e+02   0.0000000e+00
   1.7310000e+02   0.0000000e+00
   1.7315000e+02   0.0000000e+00
   1.7320000e+02   0.0000000e+00
   1.7325000e+02   0.0000000e+00
   1.7330000e+02   0.0000000e+00
   1.7335000e+02   0.0000000e+00
   1.7340000e+02   0.0000000e+00
   1.7345000e+02   0.0000000e+00
   1.7350000e+02   0.0000000e+00
   1.7355000e+02   0.0000000e+00
   1.7360000e+02   0.0000000e+00
   1.7365000e+02   0.0000000e+00
   1.7370000e+02   0.0000000e+00
   1.7375000e+02   0.0000000e+00
   1.7380000e+02   0.0000000e+00
   1.7385000e+02   0.0000000e+00
   1.7390000e+02   0.0000000e+00
   1.7395000e+02   0.0000000e+00
   1.7400000e+02   0.0000000e+00
   1.7405000e+02   0.0000000e+00
   1.7410000e+02   0.0000000e+00
   1.7415000e+02   0.0000000e+00
   1.7420000e+02   0.0000000e+00
   1.7425000e+02   0.0000000e+00
   1.7430000e+02   0.0000000e+00
   1.7435000e+02   0.0000000e+00
   1.7440000e+02   0.0000000e+00
   1.7445000e+02   0.0000000e+00
   1.7450000e+02   0.0000000e+00
   1.7455000e+02   0.0000000e+00
   1.7460000e+02   0.0000000e+00
   1.7465000e+02   0.0000000e+00
   1.7470000e+02   0.0000000e+00
   1.7475000e+02   0.0000000e+00
   1.7480000e+02   0.0000000e+00
   1.7485000e+02   0.0000000e+00
   1.7490000e+02   0.0000000e+00
   1.7495000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.7505000e+02   0.0000000e+00
   1.7510000e+02   0.0000000e+00
   1.7515000e+02   0.0000000e+00
   1.7520000e+02   0.0000000e+00
   1.7525000e+02   0.0000000e+00
   1.7530000e+02   0.0000000e+00
   1.7535000e+02   0.0000000e+00
   1.7540000e+02   0.0000000e+00
   1.7545000e+02   0.0000000e+00
   1.7550000e+02   0.0000000e+00
   1.7555000e+02   0.0000000e+00
   1.7560000e+02   0.0000000e+00
   1.7565000e+02   0.0000000e+00
   1.7570000e+02   0.0000000e+00
   1.7575000e+02   0.0000000e+00
   1.7580000e+02   0.0000000e+00
   1.7585000e+02   0.0000000e+00
   1.7590000e+02   0.0000000e+00
   1.7595000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.7605000e+02   0.0000000e+00
   1.7610000e+02   0.0000000e+00
   1.7615000e+02   0.0000000e+00
   1.7620000e+02   0.0000000e+00
   1.7625000e+02   0.0000000e+00
   1.7630000e+02   0.0000000e+00
   1.7635000e+02   0.0000000e+00
   1.7640000e+02   0.0000000e+00
   1.7645000e+02   0.0000000e+00
   1.7650000e+02   0.0000000e+00
   1.7655000e+02   0.0000000e+00
   1.7660000e+02   0.0000000e+00
   1.7665000e+02   0.0000000e+00
   1.7670000e+02   0.0000000e+00
   1.7675000e+02   0.0000000e+00
   1.7680000e+02   0.0000000e+00
   1.7685000e+02   0.0000000e+00
   1.7690000e+02   0.0000000e+00
   1.7695000e+02   0.0000000e+00
   1.7700000e+02   0.0000000e+00
   1.7705000e+02   0.0000000e+00
   1.7710000e+02   0.0000000e+00
   1.7715000e+02   0.0000000e+00
   1.7720000e+02   0.0000000e+00
   1.7725000e+02   0.0000000e+00
   1.7730000e+02   0.0000000e+00
   1.7735000e+02   0.0000000e+00
   1.7740000e+02   0.0000000e+00
   1.7745000e+02   0.0000000e+00
   1.7750000e+02   0.0000000e+00
   1.7755000e+02   0.0000000e+00
   1.7760000e+02   0.0000000e+00
   1.7765000e+02   0.0000000e+00
   1.7770000e+02   0.0000000e+00
   1.7775000e+02   0.0000000e+00
   1.7780000e+02   0.0000000e+00
   1.7785000e+02   0.0000000e+00
   1.7790000e+02   0.0000000e+00
   1.7795000e+02   0.0000000e+00
   1.7800000e+02   0.0000000e+00
   1.7805000e+02   0.0000000e+00
   1.7810000e+02   0.0000000e+00
   1.7815000e+02   0.0000000e+00
   1.7820000e+02   0.0000000e+00
   1.7825000e+02   0.0000000e+00
   1.7830000e+02   0.0000000e+00
   1.7835000e+02   0.0000000e+00
   1.7840000e+02   0.0000000e+00
   1.7845000e+02   0.0000000e+00
   1.7850000e+02   0.0000000e+00
   1.7855000e+02   0.0000000e+00
   1.7860000e+02   0.0000000e+00
   1.7865000e+02   0.0000000e+00
   1.7870000e+02   0.0000000e+00
   1.7875000e+02   0.0000000e+00
   1.7880000e+02   0.0000000e+00
   1.7885000e+02   0.0000000e+00
   1.7890000e+02   0.0000000e+00
   1.7895000e+02   0.0000000e+00
   1.7900000e+02   0.0000000e+00
   1.7905000e+02   0.0000000e+00
   1.7910000e+02   0.0000000e+00
   1.7915000e+02   0.0000000e+00
   1.7920000e+02   0.0000000e+00
   1.7925000e+02   0.0000000e+00
   1.7930000e+02   0.0000000e+00
   1.7935000e+02   0.0000000e+00
   1.7940000e+02   0.0000000e+00
   1.7945000e+02   0.0000000e+00
   1.7950000e+02   0.0000000e+00
   1.7955000e+02   0.0000000e+00
   1.7960000e+02   0.0000000e+00
   1.7965000e+02   0.0000000e+00
   1.7970000e+02   0.0000000e+00
   1.7975000e+02   0.0000000e+00
   1.7980000e+02   0.0000000e+00
   1.7985000e+02   0.0000000e+00
   1.7990000e+02   0.0000000e+00
   1.7995000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8005000e+02   0.0000000e+00
   1.8010000e+02   0.0000000e+00
   1.8015000e+02   0.0000000e+00
   1.8020000e+02   0.0000000e+00
   1.8025000e+02   0.0000000e+00
   1.8030000e+02   0.0000000e+00
   1.8035000e+02   0.0000000e+00
   1.8040000e+02   0.0000000e+00
   1.8045000e+02   0.0000000e+00
   1.8050000e+02   0.0000000e+00
   1.8055000e+02   0.0000000e+00
   1.8060000e+02   0.0000000e+00
   1.8065000e+02   0.0000000e+00
   1.8070000e+02   0.0000000e+00
   1.8075000e+02   0.0000000e+00
   1.8080000e+02   0.0000000e+00
   1.8085000e+02   0.0000000e+00
   1.8090000e+02   0.0000000e+00
   1.8095000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8105000e+02   0.0000000e+00
   1.8110000e+02   0.0000000e+00
   1.8115000e+02   0.0000000e+00
   1.8120000e+02   0.0000000e+00
   1.8125000e+02   0.0000000e+00
   1.8130000e+02   0.0000000e+00
   1.8135000e+02   0.0000000e+00
   1.8140000e+02   0.0000000e+00
   1.8145000e+02   0.0000000e+00
   1.8150000e+02   0.0000000e+00
   1.8155000e+02   0.0000000e+00
   1.8160000e+02   0.0000000e+00
   1.8165000e+02   0.0000000e+00
   1.8170000e+02   0.0000000e+00
   1.8175000e+02   0.0000000e+00
   1.8180000e+02   0.0000000e+00
   1.8185000e+02   0.0000000e+00
   1.8190000e+02   0.0000000e+00
   1.8195000e+02   0.0000000e+00
   1.8200000e+02   0.0000000e+00
   1.8205000e+02   0.0000000e+00
   1.8210000e+02   0.0000000e+00
   1.8215000e+02   0.0000000e+00
   1.8220000e+02   0.0000000e+00
   1.8225000e+02   0.0000000e+00
   1.8230000e+02   0.0000000e+00
   1.8235000e+02   0.0000000e+00
   1.8240000e+02   0.0000000e+00
   1.8245000e+02   0.0000000e+00
   1.8250000e+02   0.0000000e+00
   1.8255000e+02   0.0000000e+00
   1.8260000e+02   0.0000000e+00
   1.8265000e+02   0.0000000e+00
   1.8270000e+02   0.0000000e+00
   1.8275000e+02   0.0000000e+00
   1.8280000e+02   0.0000000e+00
   1.8285000e+02   0.0000000e+00
   1.8290000e+02   0.0000000e+00
   1.8295000e+02   0.0000000e+00
   1.8300000e+02   0.0000000e+00
   1.8305000e+02   0.0000000e+00
   1.8310000e+02   0.0000000e+00
   1.8315000e+02   0.0000000e+00
   1.8320000e+02   0.0000000e+00
   1.8325000e+02   0.0000000e+00
   1.8330000e+02   0.0000000e+00
   1.8335000e+02   0.0000000e+00
   1.8340000e+02   0.0000000e+00
   1.8345000e+02   0.0000000e+00
   1.8350000e+02   0.0000000e+00
   1.8355000e+02   0.0000000e+00
   1.8360000e+02   0.0000000e+00
   1.8365000e+02   0.0000000e+00
   1.8370000e+02   0.0000000e+00
   1.8375000e+02   0.0000000e+00
   1.8380000e+02   0.0000000e+00
   1.8385000e+02   0.0000000e+00
   1.8390000e+02   0.0000000e+00
   1.8395000e+02   0.0000000e+00
   1.8400000e+02   0.0000000e+00
   1.8405000e+02   0.0000000e+00
   1.8410000e+02   0.0000000e+00
   1.8415000e+02   0.0000000e+00
   1.8420000e+02   0.0000000e+00
   1.8425000e+02   0.0000000e+00
   1.8430000e+02   0.0000000e+00
   1.8435000e+02   0.0000000e+00
   1.8440000e+02   0.0000000e+00
   1.8445000e+02   0.0000000e+00
   1.8450000e+02   0.0000000e+00
   1.8455000e+02   0.0000000e+00
   1.8460000e+02   0.0000000e+00
   1.8465000e+02   0.0000000e+00
   1.8470000e+02   0.0000000e+00
   1.8475000e+02   0.0000000e+00
   1.8480000e+02   0.0000000e+00
   1.8485000e+02   0.0000000e+00
   1.8490000e+02   0.0000000e+00
   1.8495000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.8505000e+02   0.0000000e+00
   1.8510000e+02   0.0000000e+00
   1.8515000e+02   0.0000000e+00
   1.8520000e+02   0.0000000e+00
   1.8525000e+02   0.0000000e+00
   1.8530000e+02   0.0000000e+00
   1.8535000e+02   0.0000000e+00
   1.8540000e+02   0.0000000e+00
   1.8545000e+02   0.0000000e+00
   1.8550000e+02   0.0000000e+00
   1.8555000e+02   0.0000000e+00
   1.8560000e+02   0.0000000e+00
   1.8565000e+02   0.0000000e+00
   1.8570000e+02   0.0000000e+00
   1.8575000e+02   0.0000000e+00
   1.8580000e+02   0.0000000e+00
   1.8585000e+02   0.0000000e+00
   1.8590000e+02   0.0000000e+00
   1.8595000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.8605000e+02   0.0000000e+00
   1.8610000e+02   0.0000000e+00
   1.8615000e+02   0.0000000e+00
   1.8620000e+02   0.0000000e+00
   1.8625000e+02   0.0000000e+00
   1.8630000e+02   0.0000000e+00
   1.8635000e+02   0.0000000e+00
   1.8640000e+02   0.0000000e+00
   1.8645000e+02   0.0000000e+00
   1.8650000e+02   0.0000000e+00
   1.8655000e+02   0.0000000e+00
   1.8660000e+02   0.0000000e+00
   1.8665000e+02   0.0000000e+00
   1.8670000e+02   0.0000000e+00
   1.8675000e+02   0.0000000e+00
   1.8680000e+02   0.0000000e+00
   1.8685000e+02   0.0000000e+00
   1.8690000e+02   0.0000000e+00
   1.8695000e+02   0.0000000e+00
   1.8700000e+02   0.0000000e+00
   1.8705000e+02   0.0000000e+00
   1.8710000e+02   0.0000000e+00
   1.8715000e+02   0.0000000e+00
   1.8720000e+02   0.0000000e+00
   1.8725000e+02   0.0000000e+00
   1.8730000e+02   0.0000000e+00
   1.8735000e+02   0.0000000e+00
   1.8740000e+02   0.0000000e+00
   1.8745000e+02   0.0000000e+00
   1.8750000e+02   0.0000000e+00
   1.8755000e+02   0.0000000e+00
   1.8760000e+02   0.0000000e+00
   1.8765000e+02   0.0000000e+00
   1.8770000e+02   0.0000000e+00
   1.8775000e+02   0.0000000e+00
   1.8780000e+02   0.0000000e+00
   1.8785000e+02   0.0000000e+00
   1.8790000e+02   0.0000000e+00
   1.8795000e+02   0.0000000e+00
   1.8800000e+02   0.0000000e+00
   1.8805000e+02   0.0000000e+00
   1.8810000e+02   0.0000000e+00
   1.8815000e+02   0.0000000e+00
   1.8820000e+02   0.0000000e+00
   1.8825000e+02   0.0000000e+00
   1.8830000e+02   0.0000000e+00
   1.8835000e+02   0.0000000e+00
   1.8840000e+02   0.0000000e+00
   1.8845000e+02   0.0000000e+00
   1.8850000e+02   0.0000000e+00
   1.8855000e+02   0.0000000e+00
   1.8860000e+02   0.0000000e+00
   1.8865000e+02   0.0000000e+00
   1.8870000e+02   0.0000000e+00
   1.8875000e+02   0.0000000e+00
   1.8880000e+02   0.0000000e+00
   1.8885000e+02   0.0000000e+00
   1.8890000e+02   0.0000000e+00
   1.8895000e+02   0.0000000e+00
   1.8900000e+02   0.0000000e+00
   1.8905000e+02   0.0000000e+00
   1.8910000e+02   0.0000000e+00
   1.8915000e+02   0.0000000e+00
   1.8920000e+02   0.0000000e+00
   1.8925000e+02   0.0000000e+00
   1.8930000e+02   0.0000000e+00
   1.8935000e+02   0.0000000e+00
   1.8940000e+02   0.0000000e+00
   1.8945000e+02   0.0000000e+00
   1.8950000e+02   0.0000000e+00
   1.8955000e+02   0.0000000e+00
   1.8960000e+02   0.0000000e+00
   1.8965000e+02   0.0000000e+00
   1.8970000e+02   0.0000000e+00
   1.8975000e+02   0.0000000e+00
   1.8980000e+02   0.0000000e+00
   1.8985000e+02   0.0000000e+00
   1.8990000e+02   0.0000000e+00
   1.8995000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9005000e+02   0.0000000e+00
   1.9010000e+02   0.0000000e+00
   1.9015000e+02   0.0000000e+00
   1.9020000e+02   0.0000000e+00
   1.9025000e+02   0.0000000e+00
   1.9030000e+02   0.0000000e+00
   1.9035000e+02   0.0000000e+00
   1.9040000e+02   0.0000000e+00
   1.9045000e+02   0.0000000e+00
   1.9050000e+02   0.0000000e+00
   1.9055000e+02   0.0000000e+00
   1.9060000e+02   0.0000000e+00
   1.9065000e+02   0.0000000e+00
   1.9070000e+02   0.0000000e+00
   1.9075000e+02   0.0000000e+00
   1.9080000e+02   0.0000000e+00
   1.9085000e+02   0.0000000e+00
   1.9090000e+02   0.0000000e+00
   1.9095000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9105000e+02   0.0000000e+00
   1.9110000e+02   0.0000000e+00
   1.9115000e+02   0.0000000e+00
   1.9120000e+02   0.0000000e+00
   1.9125000e+02   0.0000000e+00
   1.9130000e+02   0.0000000e+00
   1.9135000e+02   0.0000000e+00
   1.9140000e+02   0.0000000e+00
   1.9145000e+02   0.0000000e+00
   1.9150000e+02   0.0000000e+00
   1.9155000e+02   0.0000000e+00
   1.9160000e+02   0.0000000e+00
   1.9165000e+02   0.0000000e+00
   1.9170000e+02   0.0000000e+00
   1.9175000e+02   0.0000000e+00
   1.9180000e+02   0.0000000e+00
   1.9185000e+02   0.0000000e+00
   1.9190000e+02   0.0000000e+00
   1.9195000e+02   0.0000000e+00
   1.9200000e+02   0.0000000e+00
   1.9205000e+02   0.0000000e+00
   1.9210000e+02   0.0000000e+00
   1.9215000e+02   0.0000000e+00
   1.9220000e+02   0.0000000e+00
   1.9225000e+02   0.0000000e+00
   1.9230000e+02   0.0000000e+00
   1.9235000e+02   0.0000000e+00
   1.9240000e+02   0.0000000e+00
   1.9245000e+02   0.0000000e+00
   1.9250000e+02   0.0000000e+00
   1.9255000e+02   0.0000000e+00
   1.9260000e+02   0.0000000e+00
   1.9265000e+02   0.0000000e+00
   1.9270000e+02   0.0000000e+00
   1.9275000e+02   0.0000000e+00
   1.9280000e+02   0.0000000e+00
   1.9285000e+02   0.0000000e+00
   1.9290000e+02   0.0000000e+00
   1.9295000e+02   0.0000000e+00
   1.9300000e+02   0.0000000e+00
   1.9305000e+02   0.0000000e+00
   1.9310000e+02   0.0000000e+00
   1.9315000e+02   0.0000000e+00
   1.9320000e+02   0.0000000e+00
   1.9325000e+02   0.0000000e+00
   1.9330000e+02   0.0000000e+00
   1.9335000e+02   0.0000000e+00
   1.9340000e+02   0.0000000e+00
   1.9345000e+02   0.0000000e+00
   1.9350000e+02   0.0000000e+00
   1.9355000e+02   0.0000000e+00
   1.9360000e+02   0.0000000e+00
   1.9365000e+02   0.0000000e+00
   1.9370000e+02   0.0000000e+00
   1.9375000e+02   0.0000000e+00
   1.9380000e+02   0.0000000e+00
   1.9385000e+02   0.0000000e+00
   1.9390000e+02   0.0000000e+00
   1.9395000e+02   0.0000000e+00
   1.9400000e+02   0.0000000e+00
   1.9405000e+02   0.0000000e+00
   1.9410000e+02   0.0000000e+00
   1.9415000e+02   0.0000000e+00
   1.9420000e+02   0.0000000e+00
   1.9425000e+02   0.0000000e+00
   1.9430000e+02   0.0000000e+00
   1.9435000e+02   0.0000000e+00
   1.9440000e+02   0.0000000e+00
   1.9445000e+02   0.0000000e+00
   1.9450000e+02   0.0000000e+00
   1.9455000e+02   0.0000000e+00
   1.9460000e+02   0.0000000e+00
   1.9465000e+02   0.0000000e+00
   1.9470000e+02   0.0000000e+00
   1.9475000e+02   0.0000000e+00
   1.9480000e+02   0.0000000e+00
   1.9485000e+02   0.0000000e+00
   1.9490000e+02   0.0000000e+00
   1.9495000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   1.9505000e+02   0.0000000e+00
   1.9510000e+02   0.0000000e+00
   1.9515000e+02   0.0000000e+00
   1.9520000e+02   0.0000000e+00
   1.9525000e+02   0.0000000e+00
   1.9530000e+02   0.0000000e+00
   1.9535000e+02   0.0000000e+00
   1.9540000e+02   0.0000000e+00
   1.9545000e+02   0.0000000e+00
   1.9550000e+02   0.0000000e+00
   1.9555000e+02   0.0000000e+00
   1.9560000e+02   0.0000000e+00
   1.9565000e+02   0.0000000e+00
   1.9570000e+02   0.0000000e+00
   1.9575000e+02   0.0000000e+00
   1.9580000e+02   0.0000000e+00
   1.9585000e+02   0.0000000e+00
   1.9590000e+02   0.0000000e+00
   1.9595000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   1.9605000e+02   0.0000000e+00
   1.9610000e+02   0.0000000e+00
   1.9615000e+02   0.0000000e+00
   1.9620000e+02   0.0000000e+00
   1.9625000e+02   0.0000000e+00
   1.9630000e+02   0.0000000e+00
   1.9635000e+02   0.0000000e+00
   1.9640000e+02   0.0000000e+00
   1.9645000e+02   0.0000000e+00
   1.9650000e+02   0.0000000e+00
   1.9655000e+02   0.0000000e+00
   1.9660000e+02   0.0000000e+00
   1.9665000e+02   0.0000000e+00
   1.9670000e+02   0.0000000e+00
   1.9675000e+02   0.0000000e+00
   1.9680000e+02   0.0000000e+00
   1.9685000e+02   0.0000000e+00
   1.9690000e+02   0.0000000e+00
   1.9695000e+02   0.0000000e+00
   1.9700000e+02   0.0000000e+00
   1.9705000e+02   0.0000000e+00
   1.9710000e+02   0.0000000e+00
   1.9715000e+02   0.0000000e+00
   1.9720000e+02   0.0000000e+00
   1.9725000e+02   0.0000000e+00
   1.9730000e+02   0.0000000e+00
   1.9735000e+02   0.0000000e+00
   1.9740000e+02   0.0000000e+00
   1.9745000e+02   0.0000000e+00
   1.9750000e+02   0.0000000e+00
   1.9755000e+02   0.0000000e+00
   1.9760000e+02   0.0000000e+00
   1.9765000e+02   0.0000000e+00
   1.9770000e+02   0.0000000e+00
   1.9775000e+02   0.0000000e+00
   1.9780000e+02   0.0000000e+00
   1.9785000e+02   0.0000000e+00
   1.9790000e+02   0.0000000e+00
   1.9795000e+02   0.0000000e+00
   1.9800000e+02   0.0000000e+00
   1.9805000e+02   0.0000000e+00
   1.9810000e+02   0.0000000e+00
   1.9815000e+02   0.0000000e+00
   1.9820000e+02   0.0000000e+00
   1.9825000e+02   0.0000000e+00
   1.9830000e+02   0.0000000e+00
   1.9835000e+02   0.0000000e+00
   1.9840000e+02   0.0000000e+00
   1.9845000e+02   0.0000000e+00
   1.9850000e+02   0.0000000e+00
   1.9855000e+02   0.0000000e+00
   1.9860000e+02   0.0000000e+00
   1.9865000e+02   0.0000000e+00
   1.9870000e+02   0.0000000e+00
   1.9875000e+02   0.0000000e+00
   1.9880000e+02   0.0000000e+00
   1.9885000e+02   0.0000000e+00
   1.9890000e+02   0.0000000e+00
   1.9895000e+02   0.0000000e+00
   1.9900000e+02   0.0000000e+00
   1.9905000e+02   0.0000000e+00
   1.9910000e+02   0.0000000e+00
   1.9915000e+02   0.0000000e+00
   1.9920000e+02   0.0000000e+00
   1.9925000e+02   0.0000000e+00
   1.9930000e+02   0.0000000e+00
   1.9935000e+02   0.0000000e+00
   1.9940000e+02   0.0000000e+00
   1.9945000e+02   0.0000000e+00
   1.9950000e+02   0.0000000e+00
   1.9955000e+02   0.0000000e+00
   1.9960000e+02   0.0000000e+00
   1.9965000e+02   0.0000000e+00
   1.9970000e+02   0.0000000e+00
   1.9975000e+02   0.0000000e+00
   1.9980000e+02   0.0000000e+00
   1.9985000e+02   0.0000000e+00
   1.9990000e+02   0.0000000e+00
   1.9995000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0005000e+02   0.0000000e+00
   2.0010000e+02   0.0000000e+00
   2.0015000e+02   0.0000000e+00
   2.0020000e+02   0.0000000e+00
   2.0025000e+02   0.0000000e+00
   2.0030000e+02   0.0000000e+00
   2.0035000e+02   0.0000000e+00
   2.0040000e+02   0.0000000e+00
   2.0045000e+02   0.0000000e+00
   2.0050000e+02   0.0000000e+00
   2.0055000e+02   0.0000000e+00
   2.0060000e+02   0.0000000e+00
   2.0065000e+02   0.0000000e+00
   2.0070000e+02   0.0000000e+00
   2.0075000e+02   0.0000000e+00
   2.0080000e+02   0.0000000e+00
   2.0085000e+02   0.0000000e+00
   2.0090000e+02   0.0000000e+00
   2.0095000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0105000e+02   0.0000000e+00
   2.0110000e+02   0.0000000e+00
   2.0115000e+02   0.0000000e+00
   2.0120000e+02   0.0000000e+00
   2.0125000e+02   0.0000000e+00
   2.0130000e+02   0.0000000e+00
   2.0135000e+02   0.0000000e+00
   2.0140000e+02   0.0000000e+00
   2.0145000e+02   0.0000000e+00
   2.0150000e+02   0.0000000e+00
   2.0155000e+02   0.0000000e+00
   2.0160000e+02   0.0000000e+00
   2.0165000e+02   0.0000000e+00
   2.0170000e+02   0.0000000e+00
   2.0175000e+02   0.0000000e+00
   2.0180000e+02   0.0000000e+00
   2.0185000e+02   0.0000000e+00
   2.0190000e+02   0.0000000e+00
   2.0195000e+02   0.0000000e+00
   2.0200000e+02   0.0000000e+00
   2.0205000e+02   0.0000000e+00
   2.0210000e+02   0.0000000e+00
   2.0215000e+02   0.0000000e+00
   2.0220000e+02   0.0000000e+00
   2.0225000e+02   0.0000000e+00
   2.0230000e+02   0.0000000e+00
   2.0235000e+02   0.0000000e+00
   2.0240000e+02   0.0000000e+00
   2.0245000e+02   0.0000000e+00
   2.0250000e+02   0.0000000e+00
   2.0255000e+02   0.0000000e+00
   2.0260000e+02   0.0000000e+00
   2.0265000e+02   0.0000000e+00
   2.0270000e+02   0.0000000e+00
   2.0275000e+02   0.0000000e+00
   2.0280000e+02   0.0000000e+00
   2.0285000e+02   0.0000000e+00
   2.0290000e+02   0.0000000e+00
   2.0295000e+02   0.0000000e+00
   2.0300000e+02   0.0000000e+00
   2.0305000e+02   0.0000000e+00
   2.0310000e+02   0.0000000e+00
   2.0315000e+02   0.0000000e+00
   2.0320000e+02   0.0000000e+00
   2.0325000e+02   0.0000000e+00
   2.0330000e+02   0.0000000e+00
   2.0335000e+02   0.0000000e+00
   2.0340000e+02   0.0000000e+00
   2.0345000e+02   0.0000000e+00
   2.0350000e+02   0.0000000e+00
   2.0355000e+02   0.0000000e+00
   2.0360000e+02   0.0000000e+00
   2.0365000e+02   0.0000000e+00
   2.0370000e+02   0.0000000e+00
   2.0375000e+02   0.0000000e+00
   2.0380000e+02   0.0000000e+00
   2.0385000e+02   0.0000000e+00
   2.0390000e+02   0.0000000e+00
   2.0395000e+02   0.0000000e+00
   2.0400000e+02   0.0000000e+00
   2.0405000e+02   0.0000000e+00
   2.0410000e+02   0.0000000e+00
   2.0415000e+02   0.0000000e+00
   2.0420000e+02   0.0000000e+00
   2.0425000e+02   0.0000000e+00
   2.0430000e+02   0.0000000e+00
   2.0435000e+02   0.0000000e+00
   2.0440000e+02   0.0000000e+00
   2.0445000e+02   0.0000000e+00
   2.0450000e+02   0.0000000e+00
   2.0455000e+02   0.0000000e+00
   2.0460000e+02   0.0000000e+00
   2.0465000e+02   0.0000000e+00
   2.0470000e+02   0.0000000e+00
   2.0475000e+02   0.0000000e+00
   2.0480000e+02   0.0000000e+00
   2.0485000e+02   0.0000000e+00
   2.0490000e+02   0.0000000e+00
   2.0495000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.0505000e+02   0.0000000e+00
   2.0510000e+02   0.0000000e+00
   2.0515000e+02   0.0000000e+00
   2.0520000e+02   0.0000000e+00
   2.0525000e+02   0.0000000e+00
   2.0530000e+02   0.0000000e+00
   2.0535000e+02   0.0000000e+00
   2.0540000e+02   0.0000000e+00
   2.0545000e+02   0.0000000e+00
   2.0550000e+02   0.0000000e+00
   2.0555000e+02   0.0000000e+00
   2.0560000e+02   0.0000000e+00
   2.0565000e+02   0.0000000e+00
   2.0570000e+02   0.0000000e+00
   2.0575000e+02   0.0000000e+00
   2.0580000e+02   0.0000000e+00
   2.0585000e+02   0.0000000e+00
   2.0590000e+02   0.0000000e+00
   2.0595000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.0605000e+02   0.0000000e+00
   2.0610000e+02   0.0000000e+00
   2.0615000e+02   0.0000000e+00
   2.0620000e+02   0.0000000e+00
   2.0625000e+02   0.0000000e+00
   2.0630000e+02   0.0000000e+00
   2.0635000e+02   0.0000000e+00
   2.0640000e+02   0.0000000e+00
   2.0645000e+02   0.0000000e+00
   2.0650000e+02   0.0000000e+00
   2.0655000e+02   0.0000000e+00
   2.0660000e+02   0.0000000e+00
   2.0665000e+02   0.0000000e+00
   2.0670000e+02   0.0000000e+00
   2.0675000e+02   0.0000000e+00
   2.0680000e+02   0.0000000e+00
   2.0685000e+02   0.0000000e+00
   2.0690000e+02   0.0000000e+00
   2.0695000e+02   0.0000000e+00
   2.0700000e+02   0.0000000e+00
   2.0705000e+02   0.0000000e+00
   2.0710000e+02   0.0000000e+00
   2.0715000e+02   0.0000000e+00
   2.0720000e+02   0.0000000e+00
   2.0725000e+02   0.0000000e+00
   2.0730000e+02   0.0000000e+00
   2.0735000e+02   0.0000000e+00
   2.0740000e+02   0.0000000e+00
   2.0745000e+02   0.0000000e+00
   2.0750000e+02   0.0000000e+00
   2.0755000e+02   0.0000000e+00
   2.0760000e+02   0.0000000e+00
   2.0765000e+02   0.0000000e+00
   2.0770000e+02   0.0000000e+00
   2.0775000e+02   0.0000000e+00
   2.0780000e+02   0.0000000e+00
   2.0785000e+02   0.0000000e+00
   2.0790000e+02   0.0000000e+00
   2.0795000e+02   0.0000000e+00
   2.0800000e+02   0.0000000e+00
   2.0805000e+02   0.0000000e+00
   2.0810000e+02   0.0000000e+00
   2.0815000e+02   0.0000000e+00
   2.0820000e+02   0.0000000e+00
   2.0825000e+02   0.0000000e+00
   2.0830000e+02   0.0000000e+00
   2.0835000e+02   0.0000000e+00
   2.0840000e+02   0.0000000e+00
   2.0845000e+02   0.0000000e+00
   2.0850000e+02   0.0000000e+00
   2.0855000e+02   0.0000000e+00
   2.0860000e+02   0.0000000e+00
   2.0865000e+02   0.0000000e+00
   2.0870000e+02   0.0000000e+00
   2.0875000e+02   0.0000000e+00
   2.0880000e+02   0.0000000e+00
   2.0885000e+02   0.0000000e+00
   2.0890000e+02   0.0000000e+00
   2.0895000e+02   0.0000000e+00
   2.0900000e+02   0.0000000e+00
   2.0905000e+02   0.0000000e+00
   2.0910000e+02   0.0000000e+00
   2.0915000e+02   0.0000000e+00
   2.0920000e+02   0.0000000e+00
   2.0925000e+02   0.0000000e+00
   2.0930000e+02   0.0000000e+00
   2.0935000e+02   0.0000000e+00
   2.0940000e+02   0.0000000e+00
   2.0945000e+02   0.0000000e+00
   2.0950000e+02   0.0000000e+00
   2.0955000e+02   0.0000000e+00
   2.0960000e+02   0.0000000e+00
   2.0965000e+02   0.0000000e+00
   2.0970000e+02   0.0000000e+00
   2.0975000e+02   0.0000000e+00
   2.0980000e+02   0.0000000e+00
   2.0985000e+02   0.0000000e+00
   2.0990000e+02   0.0000000e+00
   2.0995000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1005000e+02   0.0000000e+00
   2.1010000e+02   0.0000000e+00
   2.1015000e+02   0.0000000e+00
   2.1020000e+02   0.0000000e+00
   2.1025000e+02   0.0000000e+00
   2.1030000e+02   0.0000000e+00
   2.1035000e+02   0.0000000e+00
   2.1040000e+02   0.0000000e+00
   2.1045000e+02   0.0000000e+00
   2.1050000e+02   0.0000000e+00
   2.1055000e+02   0.0000000e+00
   2.1060000e+02   0.0000000e+00
   2.1065000e+02   0.0000000e+00
   2.1070000e+02   0.0000000e+00
   2.1075000e+02   0.0000000e+00
   2.1080000e+02   0.0000000e+00
   2.1085000e+02   0.0000000e+00
   2.1090000e+02   0.0000000e+00
   2.1095000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1105000e+02   0.0000000e+00
   2.1110000e+02   0.0000000e+00
   2.1115000e+02   0.0000000e+00
   2.1120000e+02   0.0000000e+00
   2.1125000e+02   0.0000000e+00
   2.1130000e+02   0.0000000e+00
   2.1135000e+02   0.0000000e+00
   2.1140000e+02   0.0000000e+00
   2.1145000e+02   0.0000000e+00
   2.1150000e+02   0.0000000e+00
   2.1155000e+02   0.0000000e+00
   2.1160000e+02   0.0000000e+00
   2.1165000e+02   0.0000000e+00
   2.1170000e+02   0.0000000e+00
   2.1175000e+02   0.0000000e+00
   2.1180000e+02   0.0000000e+00
   2.1185000e+02   0.0000000e+00
   2.1190000e+02   0.0000000e+00
   2.1195000e+02   0.0000000e+00
   2.1200000e+02   0.0000000e+00
   2.1205000e+02   0.0000000e+00
   2.1210000e+02   0.0000000e+00
   2.1215000e+02   0.0000000e+00
   2.1220000e+02   0.0000000e+00
   2.1225000e+02   0.0000000e+00
   2.1230000e+02   0.0000000e+00
   2.1235000e+02   0.0000000e+00
   2.1240000e+02   0.0000000e+00
   2.1245000e+02   0.0000000e+00
   2.1250000e+02   0.0000000e+00
   2.1255000e+02   0.0000000e+00
   2.1260000e+02   0.0000000e+00
   2.1265000e+02   0.0000000e+00
   2.1270000e+02   0.0000000e+00
   2.1275000e+02   0.0000000e+00
   2.1280000e+02   0.0000000e+00
   2.1285000e+02   0.0000000e+00
   2.1290000e+02   0.0000000e+00
   2.1295000e+02   0.0000000e+00
   2.1300000e+02   0.0000000e+00
   2.1305000e+02   0.0000000e+00
   2.1310000e+02   0.0000000e+00
   2.1315000e+02   0.0000000e+00
   2.1320000e+02   0.0000000e+00
   2.1325000e+02   0.0000000e+00
   2.1330000e+02   0.0000000e+00
   2.1335000e+02   0.0000000e+00
   2.1340000e+02   0.0000000e+00
   2.1345000e+02   0.0000000e+00
   2.1350000e+02   0.0000000e+00
   2.1355000e+02   0.0000000e+00
   2.1360000e+02   0.0000000e+00
   2.1365000e+02   0.0000000e+00
   2.1370000e+02   0.0000000e+00
   2.1375000e+02   0.0000000e+00
   2.1380000e+02   0.0000000e+00
   2.1385000e+02   0.0000000e+00
   2.1390000e+02   0.0000000e+00
   2.1395000e+02   0.0000000e+00
   2.1400000e+02   0.0000000e+00
   2.1405000e+02   0.0000000e+00
   2.1410000e+02   0.0000000e+00
   2.1415000e+02   0.0000000e+00
   2.1420000e+02   0.0000000e+00
   2.1425000e+02   0.0000000e+00
   2.1430000e+02   0.0000000e+00
   2.1435000e+02   0.0000000e+00
   2.1440000e+02   0.0000000e+00
   2.1445000e+02   0.0000000e+00
   2.1450000e+02   0.0000000e+00
   2.1455000e+02   0.0000000e+00
   2.1460000e+02   0.0000000e+00
   2.1465000e+02   0.0000000e+00
   2.1470000e+02   0.0000000e+00
   2.1475000e+02   0.0000000e+00
   2.1480000e+02   0.0000000e+00
   2.1485000e+02   0.0000000e+00
   2.1490000e+02   0.0000000e+00
   2.1495000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.1505000e+02   0.0000000e+00
   2.1510000e+02   0.0000000e+00
   2.1515000e+02   0.0000000e+00
   2.1520000e+02   0.0000000e+00
   2.1525000e+02   0.0000000e+00
   2.1530000e+02   0.0000000e+00
   2.1535000e+02   0.0000000e+00
   2.1540000e+02   0.0000000e+00
   2.1545000e+02   0.0000000e+00
   2.1550000e+02   0.0000000e+00
   2.1555000e+02   0.0000000e+00
   2.1560000e+02   0.0000000e+00
   2.1565000e+02   0.0000000e+00
   2.1570000e+02   0.0000000e+00
   2.1575000e+02   0.0000000e+00
   2.1580000e+02   0.0000000e+00
   2.1585000e+02   0.0000000e+00
   2.1590000e+02   0.0000000e+00
   2.1595000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.1605000e+02   0.0000000e+00
   2.1610000e+02   0.0000000e+00
   2.1615000e+02   0.0000000e+00
   2.1620000e+02   0.0000000e+00
   2.1625000e+02   0.0000000e+00
   2.1630000e+02   0.0000000e+00
   2.1635000e+02   0.0000000e+00
   2.1640000e+02   0.0000000e+00
   2.1645000e+02   0.0000000e+00
   2.1650000e+02   0.0000000e+00
   2.1655000e+02   0.0000000e+00
   2.1660000e+02   0.0000000e+00
   2.1665000e+02   0.0000000e+00
   2.1670000e+02   0.0000000e+00
   2.1675000e+02   0.0000000e+00
   2.1680000e+02   0.0000000e+00
   2.1685000e+02   0.0000000e+00
   2.1690000e+02   0.0000000e+00
   2.1695000e+02   0.0000000e+00
   2.1700000e+02   0.0000000e+00
   2.1705000e+02   0.0000000e+00
   2.1710000e+02   0.0000000e+00
   2.1715000e+02   0.0000000e+00
   2.1720000e+02   0.0000000e+00
   2.1725000e+02   0.0000000e+00
   2.1730000e+02   0.0000000e+00
   2.1735000e+02   0.0000000e+00
   2.1740000e+02   0.0000000e+00
   2.1745000e+02   0.0000000e+00
   2.1750000e+02   0.0000000e+00
   2.1755000e+02   0.0000000e+00
   2.1760000e+02   0.0000000e+00
   2.1765000e+02   0.0000000e+00
   2.1770000e+02   0.0000000e+00
   2.1775000e+02   0.0000000e+00
   2.1780000e+02   0.0000000e+00
   2.1785000e+02   0.0000000e+00
   2.1790000e+02   0.0000000e+00
   2.1795000e+02   0.0000000e+00
   2.1800000e+02   0.0000000e+00
   2.1805000e+02   0.0000000e+00
   2.1810000e+02   0.0000000e+00
   2.1815000e+02   0.0000000e+00
   2.1820000e+02   0.0000000e+00
   2.1825000e+02   0.0000000e+00
   2.1830000e+02   0.0000000e+00
   2.1835000e+02   0.0000000e+00
   2.1840000e+02   0.0000000e+00
   2.1845000e+02   0.0000000e+00
   2.1850000e+02   0.0000000e+00
   2.1855000e+02   0.0000000e+00
   2.1860000e+02   0.0000000e+00
   2.1865000e+02   0.0000000e+00
   2.1870000e+02   0.0000000e+00
   2.1875000e+02   0.0000000e+00
   2.1880000e+02   0.0000000e+00
   2.1885000e+02   0.0000000e+00
   2.1890000e+02   0.0000000e+00
   2.1895000e+02   0.0000000e+00
   2.1900000e+02   0.0000000e+00
   2.1905000e+02   0.0000000e+00
   2.1910000e+02   0.0000000e+00
   2.1915000e+02   0.0000000e+00
   2.1920000e+02   0.0000000e+00
   2.1925000e+02   0.0000000e+00
   2.1930000e+02   0.0000000e+00
   2.1935000e+02   0.0000000e+00
   2.1940000e+02   0.0000000e+00
   2.1945000e+02   0.0000000e+00
   2.1950000e+02   0.0000000e+00
   2.1955000e+02   0.0000000e+00
   2.1960000e+02   0.0000000e+00
   2.1965000e+02   0.0000000e+00
   2.1970000e+02   0.0000000e+00
   2.1975000e+02   0.0000000e+00
   2.1980000e+02   0.0000000e+00
   2.1985000e+02   0.0000000e+00
   2.1990000e+02   0.0000000e+00
   2.1995000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2005000e+02   0.0000000e+00
   2.2010000e+02   0.0000000e+00
   2.2015000e+02   0.0000000e+00
   2.2020000e+02   0.0000000e+00
   2.2025000e+02   0.0000000e+00
   2.2030000e+02   0.0000000e+00
   2.2035000e+02   0.0000000e+00
   2.2040000e+02   0.0000000e+00
   2.2045000e+02   0.0000000e+00
   2.2050000e+02   0.0000000e+00
   2.2055000e+02   0.0000000e+00
   2.2060000e+02   0.0000000e+00
   2.2065000e+02   0.0000000e+00
   2.2070000e+02   0.0000000e+00
   2.2075000e+02   0.0000000e+00
   2.2080000e+02   0.0000000e+00
   2.2085000e+02   0.0000000e+00
   2.2090000e+02   0.0000000e+00
   2.2095000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2105000e+02   0.0000000e+00
   2.2110000e+02   0.0000000e+00
   2.2115000e+02   0.0000000e+00
   2.2120000e+02   0.0000000e+00
   2.2125000e+02   0.0000000e+00
   2.2130000e+02   0.0000000e+00
   2.2135000e+02   0.0000000e+00
   2.2140000e+02   0.0000000e+00
   2.2145000e+02   0.0000000e+00
   2.2150000e+02   0.0000000e+00
   2.2155000e+02   0.0000000e+00
   2.2160000e+02   0.0000000e+00
   2.2165000e+02   0.0000000e+00
   2.2170000e+02   0.0000000e+00
   2.2175000e+02   0.0000000e+00
   2.2180000e+02   0.0000000e+00
   2.2185000e+02   0.0000000e+00
   2.2190000e+02   0.0000000e+00
   2.2195000e+02   0.0000000e+00
   2.2200000e+02   0.0000000e+00
   2.2205000e+02   0.0000000e+00
   2.2210000e+02   0.0000000e+00
   2.2215000e+02   0.0000000e+00
   2.2220000e+02   0.0000000e+00
   2.2225000e+02   0.0000000e+00
   2.2230000e+02   0.0000000e+00
   2.2235000e+02   0.0000000e+00
   2.2240000e+02   0.0000000e+00
   2.2245000e+02   0.0000000e+00
   2.2250000e+02   0.0000000e+00
   2.2255000e+02   0.0000000e+00
   2.2260000e+02   0.0000000e+00
   2.2265000e+02   0.0000000e+00
   2.2270000e+02   0.0000000e+00
   2.2275000e+02   0.0000000e+00
   2.2280000e+02   0.0000000e+00
   2.2285000e+02   0.0000000e+00
   2.2290000e+02   0.0000000e+00
   2.2295000e+02   0.0000000e+00
   2.2300000e+02   0.0000000e+00
   2.2305000e+02   0.0000000e+00
   2.2310000e+02   0.0000000e+00
   2.2315000e+02   0.0000000e+00
   2.2320000e+02   0.0000000e+00
   2.2325000e+02   0.0000000e+00
   2.2330000e+02   0.0000000e+00
   2.2335000e+02   0.0000000e+00
   2.2340000e+02   0.0000000e+00
   2.2345000e+02   0.0000000e+00
   2.2350000e+02   0.0000000e+00
   2.2355000e+02   0.0000000e+00
   2.2360000e+02   0.0000000e+00
   2.2365000e+02   0.0000000e+00
   2.2370000e+02   0.0000000e+00
   2.2375000e+02   0.0000000e+00
   2.2380000e+02   0.0000000e+00
   2.2385000e+02   0.0000000e+00
   2.2390000e+02   0.0000000e+00
   2.2395000e+02   0.0000000e+00
   2.2400000e+02   0.0000000e+00
   2.2405000e+02   0.0000000e+00
   2.2410000e+02   0.0000000e+00
   2.2415000e+02   0.0000000e+00
   2.2420000e+02   0.0000000e+00
   2.2425000e+02   0.0000000e+00
   2.2430000e+02   0.0000000e+00
   2.2435000e+02   0.0000000e+00
   2.2440000e+02   0.0000000e+00
   2.2445000e+02   0.0000000e+00
   2.2450000e+02   0.0000000e+00
   2.2455000e+02   0.0000000e+00
   2.2460000e+02   0.0000000e+00
   2.2465000e+02   0.0000000e+00
   2.2470000e+02   0.0000000e+00
   2.2475000e+02   0.0000000e+00
   2.2480000e+02   0.0000000e+00
   2.2485000e+02   0.0000000e+00
   2.2490000e+02   0.0000000e+00
   2.2495000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.2505000e+02   0.0000000e+00
   2.2510000e+02   0.0000000e+00
   2.2515000e+02   0.0000000e+00
   2.2520000e+02   0.0000000e+00
   2.2525000e+02   0.0000000e+00
   2.2530000e+02   0.0000000e+00
   2.2535000e+02   0.0000000e+00
   2.2540000e+02   0.0000000e+00
   2.2545000e+02   0.0000000e+00
   2.2550000e+02   0.0000000e+00
   2.2555000e+02   0.0000000e+00
   2.2560000e+02   0.0000000e+00
   2.2565000e+02   0.0000000e+00
   2.2570000e+02   0.0000000e+00
   2.2575000e+02   0.0000000e+00
   2.2580000e+02   0.0000000e+00
   2.2585000e+02   0.0000000e+00
   2.2590000e+02   0.0000000e+00
   2.2595000e+02   0.0000000e+00
   2.2600000e+02   0.0000000e+00
   2.2605000e+02   0.0000000e+00
   2.2610000e+02   0.0000000e+00
   2.2615000e+02   0.0000000e+00
   2.2620000e+02   0.0000000e+00
   2.2625000e+02   0.0000000e+00
   2.2630000e+02   0.0000000e+00
   2.2635000e+02   0.0000000e+00
   2.2640000e+02   0.0000000e+00
   2.2645000e+02   0.0000000e+00
   2.2650000e+02   0.0000000e+00
   2.2655000e+02   0.0000000e+00
   2.2660000e+02   0.0000000e+00
   2.2665000e+02   0.0000000e+00
   2.2670000e+02   0.0000000e+00
   2.2675000e+02   0.0000000e+00
   2.2680000e+02   0.0000000e+00
   2.2685000e+02   0.0000000e+00
   2.2690000e+02   0.0000000e+00
   2.2695000e+02   0.0000000e+00
   2.2700000e+02   0.0000000e+00
   2.2705000e+02   0.0000000e+00
   2.2710000e+02   0.0000000e+00
   2.2715000e+02   0.0000000e+00
   2.2720000e+02   0.0000000e+00
   2.2725000e+02   0.0000000e+00
   2.2730000e+02   0.0000000e+00
   2.2735000e+02   0.0000000e+00
   2.2740000e+02   0.0000000e+00
   2.2745000e+02   0.0000000e+00
   2.2750000e+02   0.0000000e+00
   2.2755000e+02   0.0000000e+00
   2.2760000e+02   0.0000000e+00
   2.2765000e+02   0.0000000e+00
   2.2770000e+02   0.0000000e+00
   2.2775000e+02   0.0000000e+00
   2.2780000e+02   0.0000000e+00
   2.2785000e+02   0.0000000e+00
   2.2790000e+02   0.0000000e+00
   2.2795000e+02   0.0000000e+00
   2.2800000e+02   0.0000000e+00
   2.2805000e+02   0.0000000e+00
   2.2810000e+02   0.0000000e+00
   2.2815000e+02   0.0000000e+00
   2.2820000e+02   0.0000000e+00
   2.2825000e+02   0.0000000e+00
   2.2830000e+02   0.0000000e+00
   2.2835000e+02   0.0000000e+00
   2.2840000e+02   0.0000000e+00
   2.2845000e+02   0.0000000e+00
   2.2850000e+02   0.0000000e+00
   2.2855000e+02   0.0000000e+00
   2.2860000e+02   0.0000000e+00
   2.2865000e+02   0.0000000e+00
   2.2870000e+02   0.0000000e+00
   2.2875000e+02   0.0000000e+00
   2.2880000e+02   0.0000000e+00
   2.2885000e+02   0.0000000e+00
   2.2890000e+02   0.0000000e+00
   2.2895000e+02   0.0000000e+00
   2.2900000e+02   0.0000000e+00
   2.2905000e+02   0.0000000e+00
   2.2910000e+02   0.0000000e+00
   2.2915000e+02   0.0000000e+00
   2.2920000e+02   0.0000000e+00
   2.2925000e+02   0.0000000e+00
   2.2930000e+02   0.0000000e+00
   2.2935000e+02   0.0000000e+00
   2.2940000e+02   0.0000000e+00
   2.2945000e+02   0.0000000e+00
   2.2950000e+02   0.0000000e+00
   2.2955000e+02   0.0000000e+00
   2.2960000e+02   0.0000000e+00
   2.2965000e+02   0.0000000e+00
   2.2970000e+02   0.0000000e+00
   2.2975000e+02   0.0000000e+00
   2.2980000e+02   0.0000000e+00
   2.2985000e+02   0.0000000e+00
   2.2990000e+02   0.0000000e+00
   2.2995000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3005000e+02   0.0000000e+00
   2.3010000e+02   0.0000000e+00
   2.3015000e+02   0.0000000e+00
   2.3020000e+02   0.0000000e+00
   2.3025000e+02   0.0000000e+00
   2.3030000e+02   5.5511151e-17
   2.3035000e+02   5.5511151e-17
   2.3040000e+02   5.5511151e-17
   2.3045000e+02   5.5511151e-17
   2.3050000e+02   5.5511151e-17
   2.3055000e+02   5.5511151e-17
   2.3060000e+02   5.5511151e-17
   2.3065000e+02   5.5511151e-17
   2.3070000e+02   5.5511151e-17
   2.3075000e+02   5.5511151e-17
   2.3080000e+02   5.5511151e-17
   2.3085000e+02   5.5511151e-17
   2.3090000e+02   5.5511151e-17
   2.3095000e+02   5.5511151e-17
   2.3100000e+02   5.5511151e-17
   2.3105000e+02   5.5511151e-17
   2.3110000e+02   5.5511151e-17
   2.3115000e+02   5.5511151e-17
   2.3120000e+02   5.5511151e-17
   2.3125000e+02   5.5511151e-17
   2.3130000e+02   5.5511151e-17
   2.3135000e+02   5.5511151e-17
   2.3140000e+02   5.5511151e-17
   2.3145000e+02   5.5511151e-17
   2.3150000e+02   5.5511151e-17
   2.3155000e+02   5.5511151e-17
   2.3160000e+02   5.5511151e-17
   2.3165000e+02   5.5511151e-17
   2.3170000e+02   5.5511151e-17
   2.3175000e+02   5.5511151e-17
   2.3180000e+02   5.5511151e-17
   2.3185000e+02   5.5511151e-17
   2.3190000e+02   5.5511151e-17
   2.3195000e+02   5.5511151e-17
   2.3200000e+02   5.5511151e-17
   2.3205000e+02   5.5511151e-17
   2.3210000e+02   5.5511151e-17
   2.3215000e+02   5.5511151e-17
   2.3220000e+02   5.5511151e-17
   2.3225000e+02   5.5511151e-17
   2.3230000e+02   5.5511151e-17
   2.3235000e+02   5.5511151e-17
   2.3240000e+02   5.5511151e-17
   2.3245000e+02   5.5511151e-17
   2.3250000e+02   5.5511151e-17
   2.3255000e+02   5.5511151e-17
   2.3260000e+02   5.5511151e-17
   2.3265000e+02   5.5511151e-17
   2.3270000e+02   5.5511151e-17
   2.3275000e+02   5.5511151e-17
   2.3280000e+02   5.5511151e-17
   2.3285000e+02   5.5511151e-17
   2.3290000e+02   5.5511151e-17
   2.3295000e+02   5.5511151e-17
   2.3300000e+02   5.5511151e-17
   2.3305000e+02   5.5511151e-17
   2.3310000e+02   5.5511151e-17
   2.3315000e+02   5.5511151e-17
   2.3320000e+02   5.5511151e-17
   2.3325000e+02   5.5511151e-17
   2.3330000e+02   5.5511151e-17
   2.3335000e+02   5.5511151e-17
   2.3340000e+02   5.5511151e-17
   2.3345000e+02   5.5511151e-17
   2.3350000e+02   5.5511151e-17
   2.3355000e+02   5.5511151e-17
   2.3360000e+02   5.5511151e-17
   2.3365000e+02   5.5511151e-17
   2.3370000e+02   5.5511151e-17
   2.3375000e+02   5.5511151e-17
   2.3380000e+02   5.5511151e-17
   2.3385000e+02   5.5511151e-17
   2.3390000e+02   5.5511151e-17
   2.3395000e+02   5.5511151e-17
   2.3400000e+02   5.5511151e-17
   2.3405000e+02   5.5511151e-17
   2.3410000e+02   5.5511151e-17
   2.3415000e+02   5.5511151e-17
   2.3420000e+02   5.5511151e-17
   2.3425000e+02   5.5511151e-17
   2.3430000e+02   5.5511151e-17
   2.3435000e+02   5.5511151e-17
   2.3440000e+02   5.5511151e-17
   2.3445000e+02   5.5511151e-17
   2.3450000e+02   5.5511151e-17
   2.3455000e+02   5.5511151e-17
   2.3460000e+02   5.5511151e-17
   2.3465000e+02   5.5511151e-17
   2.3470000e+02   5.5511151e-17
   2.3475000e+02   5.5511151e-17
   2.3480000e+02   5.5511151e-17
   2.3485000e+02   5.5511151e-17
   2.3490000e+02   5.5511151e-17
   2.3495000e+02   5.5511151e-17
   2.3500000e+02   5.5511151e-17
   2.3505000e+02   5.5511151e-17
   2.3510000e+02   5.5511151e-17
   2.3515000e+02   5.5511151e-17
   2.3520000e+02   5.5511151e-17
   2.3525000e+02   5.5511151e-17
   2.3530000e+02   5.5511151e-17
   2.3535000e+02   5.5511151e-17
   2.3540000e+02   5.5511151e-17
   2.3545000e+02   1.1102230e-16
   2.3550000e+02   1.1102230e-16
   2.3555000e+02   1.1102230e-16
   2.3560000e+02   1.1102230e-16
   2.3565000e+02   1.1102230e-16
   2.3570000e+02   1.1102230e-16
   2.3575000e+02   1.1102230e-16
   2.3580000e+02   1.1102230e-16
   2.3585000e+02   1.1102230e-16
   2.3590000e+02   1.1102230e-16
   2.3595000e+02   1.1102230e-16
   2.3600000e+02   1.1102230e-16
   2.3605000e+02   1.1102230e-16
   2.3610000e+02   1.1102230e-16
   2.3615000e+02   1.1102230e-16
   2.3620000e+02   1.1102230e-16
   2.3625000e+02   1.1102230e-16
   2.3630000e+02   1.1102230e-16
   2.3635000e+02   1.1102230e-16
   2.3640000e+02   1.1102230e-16
   2.3645000e+02   1.1102230e-16
   2.3650000e+02   1.1102230e-16
   2.3655000e+02   1.1102230e-16
   2.3660000e+02   1.1102230e-16
   2.3665000e+02   1.1102230e-16
   2.3670000e+02   1.1102230e-16
   2.3675000e+02   1.1102230e-16
   2.3680000e+02   1.1102230e-16
   2.3685000e+02   1.1102230e-16
   2.3690000e+02   1.1102230e-16
   2.3695000e+02   1.1102230e-16
   2.3700000e+02   1.1102230e-16
   2.3705000e+02   1.1102230e-16
   2.3710000e+02   1.1102230e-16
   2.3715000e+02   1.1102230e-16
   2.3720000e+02   1.1102230e-16
   2.3725000e+02   1.1102230e-16
   2.3730000e+02   1.1102230e-16
   2.3735000e+02   1.1102230e-16
   2.3740000e+02   1.1102230e-16
   2.3745000e+02   1.1102230e-16
   2.3750000e+02   1.1102230e-16
   2.3755000e+02   1.1102230e-16
   2.3760000e+02   1.1102230e-16
   2.3765000e+02   1.1102230e-16
   2.3770000e+02   1.1102230e-16
   2.3775000e+02   1.1102230e-16
   2.3780000e+02   1.1102230e-16
   2.3785000e+02   1.1102230e-16
   2.3790000e+02   1.6653345e-16
   2.3795000e+02   1.6653345e-16
   2.3800000e+02   1.6653345e-16
   2.3805000e+02   1.6653345e-16
   2.3810000e+02   1.6653345e-16
   2.3815000e+02   1.6653345e-16
   2.3820000e+02   1.6653345e-16
   2.3825000e+02   1.6653345e-16
   2.3830000e+02   1.6653345e-16
   2.3835000e+02   1.6653345e-16
   2.3840000e+02   1.6653345e-16
   2.3845000e+02   1.6653345e-16
   2.3850000e+02   1.6653345e-16
   2.3855000e+02   1.6653345e-16
   2.3860000e+02   1.6653345e-16
   2.3865000e+02   1.6653345e-16
   2.3870000e+02   1.6653345e-16
   2.3875000e+02   1.6653345e-16
   2.3880000e+02   1.6653345e-16
   2.3885000e+02   1.6653345e-16
   2.3890000e+02   1.6653345e-16
   2.3895000e+02   1.6653345e-16
   2.3900000e+02   1.6653345e-16
   2.3905000e+02   1.6653345e-16
   2.3910000e+02   1.6653345e-16
   2.3915000e+02   1.6653345e-16
   2.3920000e+02   1.6653345e-16
   2.3925000e+02   1.6653345e-16
   2.3930000e+02   1.6653345e-16
   2.3935000e+02   1.6653345e-16
   2.3940000e+02   1.6653345e-16
   2.3945000e+02   1.6653345e-16
   2.3950000e+02   2.2204460e-16
   2.3955000e+02   2.2204460e-16
   2.3960000e+02   2.2204460e-16
   2.3965000e+02   2.2204460e-16
   2.3970000e+02   2.2204460e-16
   2.3975000e+02   2.2204460e-16
   2.3980000e+02   2.2204460e-16
   2.3985000e+02   2.2204460e-16
   2.3990000e+02   2.2204460e-16
   2.3995000e+02   2.2204460e-16
   2.4000000e+02   2.2204460e-16
   2.4005000e+02   2.2204460e-16
   2.4010000e+02   2.2204460e-16
   2.4015000e+02   2.2204460e-16
   2.4020000e+02   2.2204460e-16
   2.4025000e+02   2.2204460e-16
   2.4030000e+02   2.2204460e-16
   2.4035000e+02   2.2204460e-16
   2.4040000e+02   2.2204460e-16
   2.4045000e+02   2.2204460e-16
   2.4050000e+02   2.2204460e-16
   2.4055000e+02   2.2204460e-16
   2.4060000e+02   2.2204460e-16
   2.4065000e+02   2.2204460e-16
   2.4070000e+02   2.7755576e-16
   2.4075000e+02   2.7755576e-16
   2.4080000e+02   2.7755576e-16
   2.4085000e+02   2.7755576e-16
   2.4090000e+02   2.7755576e-16
   2.4095000e+02   2.7755576e-16
   2.4100000e+02   2.7755576e-16
   2.4105000e+02   2.7755576e-16
   2.4110000e+02   2.7755576e-16
   2.4115000e+02   2.7755576e-16
   2.4120000e+02   2.7755576e-16
   2.4125000e+02   2.7755576e-16
   2.4130000e+02   2.7755576e-16
   2.4135000e+02   2.7755576e-16
   2.4140000e+02   2.7755576e-16
   2.4145000e+02   2.7755576e-16
   2.4150000e+02   2.7755576e-16
   2.4155000e+02   2.7755576e-16
   2.4160000e+02   2.7755576e-16
   2.4165000e+02   3.3306691e-16
   2.4170000e+02   3.3306691e-16
   2.4175000e+02   3.3306691e-16
   2.4180000e+02   3.3306691e-16
   2.4185000e+02   3.3306691e-16
   2.4190000e+02   3.3306691e-16
   2.4195000e+02   3.3306691e-16
   2.4200000e+02   3.3306691e-16
   2.4205000e+02   3.3306691e-16
   2.4210000e+02   3.3306691e-16
   2.4215000e+02   3.3306691e-16
   2.4220000e+02   3.3306691e-16
   2.4225000e+02   3.3306691e-16
   2.4230000e+02   3.3306691e-16
   2.4235000e+02   3.3306691e-16
   2.4240000e+02   3.3306691e-16
   2.4245000e+02   3.8857806e-16
   2.4250000e+02   3.8857806e-16
   2.4255000e+02   3.8857806e-16
   2.4260000e+02   3.8857806e-16
   2.4265000e+02   3.8857806e-16
   2.4270000e+02   3.8857806e-16
   2.4275000e+02   3.8857806e-16
   2.4280000e+02   3.8857806e-16
   2.4285000e+02   3.8857806e-16
   2.4290000e+02   3.8857806e-16
   2.4295000e+02   3.8857806e-16
   2.4300000e+02   3.8857806e-16
   2.4305000e+02   3.8857806e-16
   2.4310000e+02   3.8857806e-16
   2.4315000e+02   4.4408921e-16
   2.4320000e+02   4.4408921e-16
   2.4325000e+02   4.4408921e-16
   2.4330000e+02   4.4408921e-16
   2.4335000e+02   4.4408921e-16
   2.4340000e+02   4.4408921e-16
   2.4345000e+02   4.4408921e-16
   2.4350000e+02   4.4408921e-16
   2.4355000e+02   4.4408921e-16
   2.4360000e+02   4.4408921e-16
   2.4365000e+02   4.4408921e-16
   2.4370000e+02   4.4408921e-16
   2.4375000e+02   4.9960036e-16
   2.4380000e+02   4.9960036e-16
   2.4385000e+02   4.9960036e-16
   2.4390000e+02   4.9960036e-16
   2.4395000e+02   4.9960036e-16
   2.4400000e+02   4.9960036e-16
   2.4405000e+02   4.9960036e-16
   2.4410000e+02   4.9960036e-16
   2.4415000e+02   4.9960036e-16
   2.4420000e+02   4.9960036e-16
   2.4425000e+02   5.5511151e-16
   2.4430000e+02   5.5511151e-16
   2.4435000e+02   5.5511151e-16
   2.4440000e+02   5.5511151e-16
   2.4445000e+02   5.5511151e-16
   2.4450000e+02   5.5511151e-16
   2.4455000e+02   5.5511151e-16
   2.4460000e+02   5.5511151e-16
   2.4465000e+02   5.5511151e-16
   2.4470000e+02   5.5511151e-16
   2.4475000e+02   6.1062266e-16
   2.4480000e+02   6.1062266e-16
   2.4485000e+02   6.1062266e-16
   2.4490000e+02   6.1062266e-16
   2.4495000e+02   6.1062266e-16
   2.4500000e+02   6.1062266e-16
   2.4505000e+02   6.1062266e-16
   2.4510000e+02   6.1062266e-16
   2.4515000e+02   6.1062266e-16
   2.4520000e+02   6.6613381e-16
   2.4525000e+02   6.6613381e-16
   2.4530000e+02   6.6613381e-16
   2.4535000e+02   6.6613381e-16
   2.4540000e+02   6.6613381e-16
   2.4545000e+02   6.6613381e-16
   2.4550000e+02   6.6613381e-16
   2.4555000e+02   6.6613381e-16
   2.4560000e+02   7.2164497e-16
   2.4565000e+02   7.2164497e-16
   2.4570000e+02   7.2164497e-16
   2.4575000e+02   7.2164497e-16
   2.4580000e+02   7.2164497e-16
   2.4585000e+02   7.2164497e-16
   2.4590000e+02   7.2164497e-16
   2.4595000e+02   7.7715612e-16
   2.4600000e+02   7.7715612e-16
   2.4605000e+02   7.7715612e-16
   2.4610000e+02   7.7715612e-16
   2.4615000e+02   7.7715612e-16
   2.4620000e+02   7.7715612e-16
   2.4625000e+02   7.7715612e-16
   2.4630000e+02   8.3266727e-16
   2.4635000e+02   8.3266727e-16
   2.4640000e+02   8.3266727e-16
   2.4645000e+02   8.3266727e-16
   2.4650000e+02   8.3266727e-16
   2.4655000e+02   8.3266727e-16
   2.4660000e+02   8.8817842e-16
   2.4665000e+02   8.8817842e-16
   2.4670000e+02   8.8817842e-16
   2.4675000e+02   8.8817842e-16
   2.4680000e+02   8.8817842e-16
   2.4685000e+02   8.8817842e-16
   2.4690000e+02   9.4368957e-16
   2.4695000e+02   9.4368957e-16
   2.4700000e+02   9.4368957e-16
   2.4705000e+02   9.4368957e-16
   2.4710000e+02   9.4368957e-16
   2.4715000e+02   9.4368957e-16
   2.4720000e+02   9.9920072e-16
   2.4725000e+02   9.9920072e-16
   2.4730000e+02   9.9920072e-16
   2.4735000e+02   9.9920072e-16
   2.4740000e+02   9.9920072e-16
   2.4745000e+02   1.0547119e-15
   2.4750000e+02   1.0547119e-15
   2.4755000e+02   1.0547119e-15
   2.4760000e+02   1.0547119e-15
   2.4765000e+02   1.0547119e-15
   2.4770000e+02   1.1102230e-15
   2.4775000e+02   1.1102230e-15
   2.4780000e+02   1.1102230e-15
   2.4785000e+02   1.1102230e-15
   2.4790000e+02   1.1102230e-15
   2.4795000e+02   1.1657342e-15
   2.4800000e+02   1.1657342e-15
   2.4805000e+02   1.1657342e-15
   2.4810000e+02   1.1657342e-15
   2.4815000e+02   1.1657342e-15
   2.4820000e+02   1.2212453e-15
   2.4825000e+02   1.2212453e-15
   2.4830000e+02   1.2212453e-15
   2.4835000e+02   1.2212453e-15
   2.4840000e+02   1.2767565e-15
   2.4845000e+02   1.2767565e-15
   2.4850000e+02   1.2767565e-15
   2.4855000e+02   1.2767565e-15
   2.4860000e+02   1.3322676e-15
   2.4865000e+02   1.3322676e-15
   2.4870000e+02   1.3322676e-15
   2.4875000e+02   1.3322676e-15
   2.4880000e+02   1.3877788e-15
   2.4885000e+02   1.3877788e-15
   2.4890000e+02   1.3877788e-15
   2.4895000e+02   1.3877788e-15
   2.4900000e+02   1.4432899e-15
   2.4905000e+02   1.4432899e-15
   2.4910000e+02   1.4432899e-15
   2.4915000e+02   1.4432899e-15
   2.4920000e+02   1.4988011e-15
   2.4925000e+02   1.4988011e-15
   2.4930000e+02   1.4988011e-15
   2.4935000e+02   1.5543122e-15
   2.4940000e+02   1.5543122e-15
   2.4945000e+02   1.5543122e-15
   2.4950000e+02   1.5543122e-15
   2.4955000e+02   1.6098234e-15
   2.4960000e+02   1.6098234e-15
   2.4965000e+02   1.6098234e-15
   2.4970000e+02   1.6653345e-15
   2.4975000e+02   1.6653345e-15
   2.4980000e+02   1.6653345e-15
   2.4985000e+02   1.7208457e-15
   2.4990000e+02   1.7208457e-15
   2.4995000e+02   1.7208457e-15
   2.5000000e+02   1.7208457e-15
   2.5005000e+02   1.7763568e-15
   2.5010000e+02   1.7763568e-15
   2.5015000e+02   1.7763568e-15
   2.5020000e+02   1.8318680e-15
   2.5025000e+02   1.8318680e-15
   2.5030000e+02   1.8873791e-15
   2.5035000e+02   1.8873791e-15
   2.5040000e+02   1.8873791e-15
   2.5045000e+02   1.9428903e-15
   2.5050000e+02   1.9428903e-15
   2.5055000e+02   1.9428903e-15
   2.5060000e+02   1.9984014e-15
   2.5065000e+02   1.9984014e-15
   2.5070000e+02   1.9984014e-15
   2.5075000e+02   2.0539126e-15
   2.5080000e+02   2.0539126e-15
   2.5085000e+02   2.1094237e-15
   2.5090000e+02   2.1094237e-15
   2.5095000e+02   2.1094237e-15
   2.5100000e+02   2.1649349e-15
   2.5105000e+02   2.1649349e-15
   2.5110000e+02   2.2204460e-15
   2.5115000e+02   2.2204460e-15
   2.5120000e+02   2.2204460e-15
   2.5125000e+02   2.2759572e-15
   2.5130000e+02   2.2759572e-15
   2.5135000e+02   2.3314684e-15
   2.5140000e+02   2.3314684e-15
   2.5145000e+02   2.3869795e-15
   2.5150000e+02   2.3869795e-15
   2.5155000e+02   2.3869795e-15
   2.5160000e+02   2.4424907e-15
   2.5165000e+02   2.4424907e-15
   2.5170000e+02   2.4980018e-15
   2.5175000e+02   2.4980018e-15
   2.5180000e+02   2.5535130e-15
   2.5185000e+02   2.5535130e-15
   2.5190000e+02   2.6090241e-15
   2.5195000e+02   2.6090241e-15
   2.5200000e+02   2.6645353e-15
   2.5205000e+02   2.6645353e-15
   2.5210000e+02   2.7200464e-15
   2.5215000e+02   2.7200464e-15
   2.5220000e+02   2.7755576e-15
   2.5225000e+02   2.7755576e-15
   2.5230000e+02   2.8310687e-15
   2.5235000e+02   2.8310687e-15
   2.5240000e+02   2.8865799e-15
   2.5245000e+02   2.8865799e-15
   2.5250000e+02   2.9420910e-15
   2.5255000e+02   2.9420910e-15
   2.5260000e+02   2.9976022e-15
   2.5265000e+02   2.9976022e-15
   2.5270000e+02   3.0531133e-15
   2.5275000e+02   3.1086245e-15
   2.5280000e+02   3.1086245e-15
   2.5285000e+02   3.1641356e-15
   2.5290000e+02   3.1641356e-15
   2.5295000e+02   3.2196468e-15
   2.5300000e+02   3.2751579e-15
   2.5305000e+02   3.2751579e-15
   2.5310000e+02   3.3306691e-15
   2.5315000e+02   3.3306691e-15
   2.5320000e+02   3.3861802e-15
   2.5325000e+02   3.4416914e-15
   2.5330000e+02   3.4416914e-15
   2.5335000e+02   3.4972025e-15
   2.5340000e+02   3.5527137e-15
   2.5345000e+02   3.5527137e-15
   2.5350000e+02   3.6082248e-15
   2.5355000e+02   3.6637360e-15
   2.5360000e+02   3.6637360e-15
   2.5365000e+02   3.7192471e-15
   2.5370000e+02   3.7747583e-15
   2.5375000e+02   3.7747583e-15
   2.5380000e+02   3.8302694e-15
   2.5385000e+02   3.8857806e-15
   2.5390000e+02   3.8857806e-15
   2.5395000e+02   3.9412917e-15
   2.5400000e+02   3.9968029e-15
   2.5405000e+02   4.0523140e-15
   2.5410000e+02   4.0523140e-15
   2.5415000e+02   4.1078252e-15
   2.5420000e+02   4.1633363e-15
   2.5425000e+02   4.2188475e-15
   2.5430000e+02   4.2188475e-15
   2.5435000e+02   4.2743586e-15
   2.5440000e+02   4.3298698e-15
   2.5445000e+02   4.3853809e-15
   2.5450000e+02   4.4408921e-15
   2.5455000e+02   4.4964032e-15
   2.5460000e+02   4.4964032e-15
   2.5465000e+02   4.5519144e-15
   2.5470000e+02   4.6074256e-15
   2.5475000e+02   4.6629367e-15
   2.5480000e+02   4.7184479e-15
   2.5485000e+02   4.7739590e-15
   2.5490000e+02   4.8294702e-15
   2.5495000e+02   4.8294702e-15
   2.5500000e+02   4.8849813e-15
   2.5505000e+02   4.9404925e-15
   2.5510000e+02   4.9960036e-15
   2.5515000e+02   5.0515148e-15
   2.5520000e+02   5.1070259e-15
   2.5525000e+02   5.1625371e-15
   2.5530000e+02   5.2180482e-15
   2.5535000e+02   5.2735594e-15
   2.5540000e+02   5.3290705e-15
   2.5545000e+02   5.3845817e-15
   2.5550000e+02   5.4400928e-15
   2.5555000e+02   5.4956040e-15
   2.5560000e+02   5.5511151e-15
   2.5565000e+02   5.6066263e-15
   2.5570000e+02   5.6621374e-15
   2.5575000e+02   5.7176486e-15
   2.5580000e+02   5.7731597e-15
   2.5585000e+02   5.8286709e-15
   2.5590000e+02   5.8841820e-15
   2.5595000e+02   5.9396932e-15
   2.5600000e+02   5.9952043e-15
   2.5605000e+02   6.1062266e-15
   2.5610000e+02   6.1617378e-15
   2.5615000e+02   6.2172489e-15
   2.5620000e+02   6.2727601e-15
   2.5625000e+02   6.3282712e-15
   2.5630000e+02   6.3837824e-15
   2.5635000e+02   6.4948047e-15
   2.5640000e+02   6.5503158e-15
   2.5645000e+02   6.6058270e-15
   2.5650000e+02   6.6613381e-15
   2.5655000e+02   6.7168493e-15
   2.5660000e+02   6.8278716e-15
   2.5665000e+02   6.8833828e-15
   2.5670000e+02   6.9388939e-15
   2.5675000e+02   6.9944051e-15
   2.5680000e+02   7.1054274e-15
   2.5685000e+02   7.1609385e-15
   2.5690000e+02   7.2164497e-15
   2.5695000e+02   7.3274720e-15
   2.5700000e+02   7.3829831e-15
   2.5705000e+02   7.4384943e-15
   2.5710000e+02   7.5495166e-15
   2.5715000e+02   7.6050277e-15
   2.5720000e+02   7.7160500e-15
   2.5725000e+02   7.7715612e-15
   2.5730000e+02   7.8825835e-15
   2.5735000e+02   7.9380946e-15
   2.5740000e+02   7.9936058e-15
   2.5745000e+02   8.1046281e-15
   2.5750000e+02   8.1601392e-15
   2.5755000e+02   8.2711615e-15
   2.5760000e+02   8.3821838e-15
   2.5765000e+02   8.4376950e-15
   2.5770000e+02   8.5487173e-15
   2.5775000e+02   8.6042284e-15
   2.5780000e+02   8.7152507e-15
   2.5785000e+02   8.7707619e-15
   2.5790000e+02   8.8817842e-15
   2.5795000e+02   8.9928065e-15
   2.5800000e+02   9.0483177e-15
   2.5805000e+02   9.1593400e-15
   2.5810000e+02   9.2703623e-15
   2.5815000e+02   9.3258734e-15
   2.5820000e+02   9.4368957e-15
   2.5825000e+02   9.5479180e-15
   2.5830000e+02   9.6589403e-15
   2.5835000e+02   9.7144515e-15
   2.5840000e+02   9.8254738e-15
   2.5845000e+02   9.9364961e-15
   2.5850000e+02   1.0047518e-14
   2.5855000e+02   1.0158541e-14
   2.5860000e+02   1.0269563e-14
   2.5865000e+02   1.0380585e-14
   2.5870000e+02   1.0436096e-14
   2.5875000e+02   1.0547119e-14
   2.5880000e+02   1.0658141e-14
   2.5885000e+02   1.0769163e-14
   2.5890000e+02   1.0880186e-14
   2.5895000e+02   1.0991208e-14
   2.5900000e+02   1.1102230e-14
   2.5905000e+02   1.1213253e-14
   2.5910000e+02   1.1324275e-14
   2.5915000e+02   1.1490808e-14
   2.5920000e+02   1.1601831e-14
   2.5925000e+02   1.1712853e-14
   2.5930000e+02   1.1823875e-14
   2.5935000e+02   1.1934898e-14
   2.5940000e+02   1.2045920e-14
   2.5945000e+02   1.2212453e-14
   2.5950000e+02   1.2323476e-14
   2.5955000e+02   1.2434498e-14
   2.5960000e+02   1.2545520e-14
   2.5965000e+02   1.2712054e-14
   2.5970000e+02   1.2823076e-14
   2.5975000e+02   1.2934098e-14
   2.5980000e+02   1.3100632e-14
   2.5985000e+02   1.3211654e-14
   2.5990000e+02   1.3378187e-14
   2.5995000e+02   1.3489210e-14
   2.6000000e+02   1.3655743e-14
   2.6005000e+02   1.3766766e-14
   2.6010000e+02   1.3933299e-14
   2.6015000e+02   1.4044321e-14
   2.6020000e+02   1.4210855e-14
   2.6025000e+02   1.4377388e-14
   2.6030000e+02   1.4488410e-14
   2.6035000e+02   1.4654944e-14
   2.6040000e+02   1.4821477e-14
   2.6045000e+02   1.4932500e-14
   2.6050000e+02   1.5099033e-14
   2.6055000e+02   1.5265567e-14
   2.6060000e+02   1.5432100e-14
   2.6065000e+02   1.5543122e-14
   2.6070000e+02   1.5709656e-14
   2.6075000e+02   1.5876189e-14
   2.6080000e+02   1.6042723e-14
   2.6085000e+02   1.6209256e-14
   2.6090000e+02   1.6375790e-14
   2.6095000e+02   1.6542323e-14
   2.6100000e+02   1.6708857e-14
   2.6105000e+02   1.6875390e-14
   2.6110000e+02   1.7041923e-14
   2.6115000e+02   1.7208457e-14
   2.6120000e+02   1.7430501e-14
   2.6125000e+02   1.7597035e-14
   2.6130000e+02   1.7763568e-14
   2.6135000e+02   1.7930102e-14
   2.6140000e+02   1.8152146e-14
   2.6145000e+02   1.8318680e-14
   2.6150000e+02   1.8485213e-14
   2.6155000e+02   1.8707258e-14
   2.6160000e+02   1.8873791e-14
   2.6165000e+02   1.9095836e-14
   2.6170000e+02   1.9262369e-14
   2.6175000e+02   1.9484414e-14
   2.6180000e+02   1.9650948e-14
   2.6185000e+02   1.9872992e-14
   2.6190000e+02   2.0095037e-14
   2.6195000e+02   2.0261570e-14
   2.6200000e+02   2.0483615e-14
   2.6205000e+02   2.0705659e-14
   2.6210000e+02   2.0927704e-14
   2.6215000e+02   2.1094237e-14
   2.6220000e+02   2.1316282e-14
   2.6225000e+02   2.1538327e-14
   2.6230000e+02   2.1760371e-14
   2.6235000e+02   2.1982416e-14
   2.6240000e+02   2.2204460e-14
   2.6245000e+02   2.2426505e-14
   2.6250000e+02   2.2648550e-14
   2.6255000e+02   2.2926105e-14
   2.6260000e+02   2.3148150e-14
   2.6265000e+02   2.3370195e-14
   2.6270000e+02   2.3592239e-14
   2.6275000e+02   2.3869795e-14
   2.6280000e+02   2.4091840e-14
   2.6285000e+02   2.4313884e-14
   2.6290000e+02   2.4591440e-14
   2.6295000e+02   2.4813485e-14
   2.6300000e+02   2.5091040e-14
   2.6305000e+02   2.5368596e-14
   2.6310000e+02   2.5590641e-14
   2.6315000e+02   2.5868196e-14
   2.6320000e+02   2.6145752e-14
   2.6325000e+02   2.6423308e-14
   2.6330000e+02   2.6645353e-14
   2.6335000e+02   2.6922908e-14
   2.6340000e+02   2.7200464e-14
   2.6345000e+02   2.7478020e-14
   2.6350000e+02   2.7755576e-14
   2.6355000e+02   2.8033131e-14
   2.6360000e+02   2.8310687e-14
   2.6365000e+02   2.8643754e-14
   2.6370000e+02   2.8921310e-14
   2.6375000e+02   2.9198866e-14
   2.6380000e+02   2.9531932e-14
   2.6385000e+02   2.9809488e-14
   2.6390000e+02   3.0087044e-14
   2.6395000e+02   3.0420111e-14
   2.6400000e+02   3.0697667e-14
   2.6405000e+02   3.1030734e-14
   2.6410000e+02   3.1363800e-14
   2.6415000e+02   3.1696867e-14
   2.6420000e+02   3.1974423e-14
   2.6425000e+02   3.2307490e-14
   2.6430000e+02   3.2640557e-14
   2.6435000e+02   3.2973624e-14
   2.6440000e+02   3.3306691e-14
   2.6445000e+02   3.3639758e-14
   2.6450000e+02   3.3972825e-14
   2.6455000e+02   3.4361403e-14
   2.6460000e+02   3.4694470e-14
   2.6465000e+02   3.5027536e-14
   2.6470000e+02   3.5416114e-14
   2.6475000e+02   3.5749181e-14
   2.6480000e+02   3.6137759e-14
   2.6485000e+02   3.6470826e-14
   2.6490000e+02   3.6859404e-14
   2.6495000e+02   3.7247982e-14
   2.6500000e+02   3.7581049e-14
   2.6505000e+02   3.7969627e-14
   2.6510000e+02   3.8358206e-14
   2.6515000e+02   3.8746784e-14
   2.6520000e+02   3.9135362e-14
   2.6525000e+02   3.9579451e-14
   2.6530000e+02   3.9968029e-14
   2.6535000e+02   4.0356607e-14
   2.6540000e+02   4.0745185e-14
   2.6545000e+02   4.1189274e-14
   2.6550000e+02   4.1577852e-14
   2.6555000e+02   4.2021941e-14
   2.6560000e+02   4.2466031e-14
   2.6565000e+02   4.2854609e-14
   2.6570000e+02   4.3298698e-14
   2.6575000e+02   4.3742787e-14
   2.6580000e+02   4.4186876e-14
   2.6585000e+02   4.4630966e-14
   2.6590000e+02   4.5075055e-14
   2.6595000e+02   4.5574655e-14
   2.6600000e+02   4.6018744e-14
   2.6605000e+02   4.6462834e-14
   2.6610000e+02   4.6962434e-14
   2.6615000e+02   4.7406523e-14
   2.6620000e+02   4.7906124e-14
   2.6625000e+02   4.8405724e-14
   2.6630000e+02   4.8905324e-14
   2.6635000e+02   4.9404925e-14
   2.6640000e+02   4.9904525e-14
   2.6645000e+02   5.0404125e-14
   2.6650000e+02   5.0903726e-14
   2.6655000e+02   5.1403326e-14
   2.6660000e+02   5.1902926e-14
   2.6665000e+02   5.2458038e-14
   2.6670000e+02   5.3013149e-14
   2.6675000e+02   5.3512750e-14
   2.6680000e+02   5.4067861e-14
   2.6685000e+02   5.4622973e-14
   2.6690000e+02   5.5178084e-14
   2.6695000e+02   5.5733196e-14
   2.6700000e+02   5.6288307e-14
   2.6705000e+02   5.6843419e-14
   2.6710000e+02   5.7454042e-14
   2.6715000e+02   5.8009153e-14
   2.6720000e+02   5.8619776e-14
   2.6725000e+02   5.9174887e-14
   2.6730000e+02   5.9785510e-14
   2.6735000e+02   6.0396133e-14
   2.6740000e+02   6.1006755e-14
   2.6745000e+02   6.1617378e-14
   2.6750000e+02   6.2228001e-14
   2.6755000e+02   6.2894134e-14
   2.6760000e+02   6.3504757e-14
   2.6765000e+02   6.4170891e-14
   2.6770000e+02   6.4781513e-14
   2.6775000e+02   6.5447647e-14
   2.6780000e+02   6.6113781e-14
   2.6785000e+02   6.6779915e-14
   2.6790000e+02   6.7446049e-14
   2.6795000e+02   6.8112183e-14
   2.6800000e+02   6.8833828e-14
   2.6805000e+02   6.9499961e-14
   2.6810000e+02   7.0221606e-14
   2.6815000e+02   7.0943251e-14
   2.6820000e+02   7.1609385e-14
   2.6825000e+02   7.2386541e-14
   2.6830000e+02   7.3108186e-14
   2.6835000e+02   7.3829831e-14
   2.6840000e+02   7.4551476e-14
   2.6845000e+02   7.5328632e-14
   2.6850000e+02   7.6105788e-14
   2.6855000e+02   7.6827433e-14
   2.6860000e+02   7.7604589e-14
   2.6865000e+02   7.8381746e-14
   2.6870000e+02   7.9214413e-14
   2.6875000e+02   7.9991569e-14
   2.6880000e+02   8.0824236e-14
   2.6885000e+02   8.1601392e-14
   2.6890000e+02   8.2434060e-14
   2.6895000e+02   8.3266727e-14
   2.6900000e+02   8.4099394e-14
   2.6905000e+02   8.4932061e-14
   2.6910000e+02   8.5820240e-14
   2.6915000e+02   8.6652907e-14
   2.6920000e+02   8.7541085e-14
   2.6925000e+02   8.8429264e-14
   2.6930000e+02   8.9317442e-14
   2.6935000e+02   9.0205621e-14
   2.6940000e+02   9.1149310e-14
   2.6945000e+02   9.2037489e-14
   2.6950000e+02   9.2981178e-14
   2.6955000e+02   9.3924868e-14
   2.6960000e+02   9.4868557e-14
   2.6965000e+02   9.5812247e-14
   2.6970000e+02   9.6755937e-14
   2.6975000e+02   9.7755137e-14
   2.6980000e+02   9.8698827e-14
   2.6985000e+02   9.9698028e-14
   2.6990000e+02   1.0069723e-13
   2.6995000e+02   1.0175194e-13
   2.7000000e+02   1.0275114e-13
   2.7005000e+02   1.0380585e-13
   2.7010000e+02   1.0486056e-13
   2.7015000e+02   1.0585977e-13
   2.7020000e+02   1.0696999e-13
   2.7025000e+02   1.0802470e-13
   2.7030000e+02   1.0913492e-13
   2.7035000e+02   1.1018964e-13
   2.7040000e+02   1.1129986e-13
   2.7045000e+02   1.1241008e-13
   2.7050000e+02   1.1357582e-13
   2.7055000e+02   1.1468604e-13
   2.7060000e+02   1.1585177e-13
   2.7065000e+02   1.1701751e-13
   2.7070000e+02   1.1818324e-13
   2.7075000e+02   1.1940449e-13
   2.7080000e+02   1.2057022e-13
   2.7085000e+02   1.2179147e-13
   2.7090000e+02   1.2301271e-13
   2.7095000e+02   1.2423396e-13
   2.7100000e+02   1.2551071e-13
   2.7105000e+02   1.2673196e-13
   2.7110000e+02   1.2800871e-13
   2.7115000e+02   1.2928547e-13
   2.7120000e+02   1.3061774e-13
   2.7125000e+02   1.3189450e-13
   2.7130000e+02   1.3322676e-13
   2.7135000e+02   1.3455903e-13
   2.7140000e+02   1.3594681e-13
   2.7145000e+02   1.3727908e-13
   2.7150000e+02   1.3866686e-13
   2.7155000e+02   1.4005463e-13
   2.7160000e+02   1.4144241e-13
   2.7165000e+02   1.4288570e-13
   2.7170000e+02   1.4432899e-13
   2.7175000e+02   1.4577228e-13
   2.7180000e+02   1.4721557e-13
   2.7185000e+02   1.4871437e-13
   2.7190000e+02   1.5015766e-13
   2.7195000e+02   1.5165647e-13
   2.7200000e+02   1.5321078e-13
   2.7205000e+02   1.5470958e-13
   2.7210000e+02   1.5626389e-13
   2.7215000e+02   1.5787371e-13
   2.7220000e+02   1.5942803e-13
   2.7225000e+02   1.6103785e-13
   2.7230000e+02   1.6264767e-13
   2.7235000e+02   1.6425750e-13
   2.7240000e+02   1.6592283e-13
   2.7245000e+02   1.6758817e-13
   2.7250000e+02   1.6925350e-13
   2.7255000e+02   1.7091883e-13
   2.7260000e+02   1.7263968e-13
   2.7265000e+02   1.7436053e-13
   2.7270000e+02   1.7613688e-13
   2.7275000e+02   1.7785773e-13
   2.7280000e+02   1.7963409e-13
   2.7285000e+02   1.8146595e-13
   2.7290000e+02   1.8329782e-13
   2.7295000e+02   1.8512969e-13
   2.7300000e+02   1.8696156e-13
   2.7305000e+02   1.8884894e-13
   2.7310000e+02   1.9068080e-13
   2.7315000e+02   1.9262369e-13
   2.7320000e+02   1.9451107e-13
   2.7325000e+02   1.9650948e-13
   2.7330000e+02   1.9845237e-13
   2.7335000e+02   2.0045077e-13
   2.7340000e+02   2.0244917e-13
   2.7345000e+02   2.0444757e-13
   2.7350000e+02   2.0650148e-13
   2.7355000e+02   2.0855540e-13
   2.7360000e+02   2.1060931e-13
   2.7365000e+02   2.1271873e-13
   2.7370000e+02   2.1488367e-13
   2.7375000e+02   2.1699309e-13
   2.7380000e+02   2.1915803e-13
   2.7385000e+02   2.2137847e-13
   2.7390000e+02   2.2354341e-13
   2.7395000e+02   2.2581936e-13
   2.7400000e+02   2.2803981e-13
   2.7405000e+02   2.3031577e-13
   2.7410000e+02   2.3264723e-13
   2.7415000e+02   2.3492319e-13
   2.7420000e+02   2.3731017e-13
   2.7425000e+02   2.3964164e-13
   2.7430000e+02   2.4202862e-13
   2.7435000e+02   2.4447111e-13
   2.7440000e+02   2.4691360e-13
   2.7445000e+02   2.4935609e-13
   2.7450000e+02   2.5185409e-13
   2.7455000e+02   2.5435209e-13
   2.7460000e+02   2.5685010e-13
   2.7465000e+02   2.5945912e-13
   2.7470000e+02   2.6201263e-13
   2.7475000e+02   2.6462166e-13
   2.7480000e+02   2.6728619e-13
   2.7485000e+02   2.6995073e-13
   2.7490000e+02   2.7261526e-13
   2.7495000e+02   2.7533531e-13
   2.7500000e+02   2.7805536e-13
   2.7505000e+02   2.8083091e-13
   2.7510000e+02   2.8360647e-13
   2.7515000e+02   2.8643754e-13
   2.7520000e+02   2.8932412e-13
   2.7525000e+02   2.9221070e-13
   2.7530000e+02   2.9509728e-13
   2.7535000e+02   2.9803937e-13
   2.7540000e+02   3.0098146e-13
   2.7545000e+02   3.0397906e-13
   2.7550000e+02   3.0703218e-13
   2.7555000e+02   3.1008529e-13
   2.7560000e+02   3.1313840e-13
   2.7565000e+02   3.1624703e-13
   2.7570000e+02   3.1941116e-13
   2.7575000e+02   3.2257530e-13
   2.7580000e+02   3.2579495e-13
   2.7585000e+02   3.2901459e-13
   2.7590000e+02   3.3228975e-13
   2.7595000e+02   3.3556491e-13
   2.7600000e+02   3.3895109e-13
   2.7605000e+02   3.4228176e-13
   2.7610000e+02   3.4566794e-13
   2.7615000e+02   3.4910963e-13
   2.7620000e+02   3.5260683e-13
   2.7625000e+02   3.5610404e-13
   2.7630000e+02   3.5960124e-13
   2.7635000e+02   3.6320946e-13
   2.7640000e+02   3.6681769e-13
   2.7645000e+02   3.7042591e-13
   2.7650000e+02   3.7414516e-13
   2.7655000e+02   3.7780890e-13
   2.7660000e+02   3.8158365e-13
   2.7665000e+02   3.8535841e-13
   2.7670000e+02   3.8918868e-13
   2.7675000e+02   3.9307446e-13
   2.7680000e+02   3.9696024e-13
   2.7685000e+02   4.0090153e-13
   2.7690000e+02   4.0484283e-13
   2.7695000e+02   4.0889514e-13
   2.7700000e+02   4.1294745e-13
   2.7705000e+02   4.1699977e-13
   2.7710000e+02   4.2116310e-13
   2.7715000e+02   4.2532644e-13
   2.7720000e+02   4.2954529e-13
   2.7725000e+02   4.3381965e-13
   2.7730000e+02   4.3809401e-13
   2.7735000e+02   4.4242388e-13
   2.7740000e+02   4.4680926e-13
   2.7745000e+02   4.5125015e-13
   2.7750000e+02   4.5569104e-13
   2.7755000e+02   4.6024295e-13
   2.7760000e+02   4.6479487e-13
   2.7765000e+02   4.6940229e-13
   2.7770000e+02   4.7400972e-13
   2.7775000e+02   4.7872817e-13
   2.7780000e+02   4.8344662e-13
   2.7785000e+02   4.8827609e-13
   2.7790000e+02   4.9310556e-13
   2.7795000e+02   4.9793503e-13
   2.7800000e+02   5.0287552e-13
   2.7805000e+02   5.0787152e-13
   2.7810000e+02   5.1286753e-13
   2.7815000e+02   5.1797455e-13
   2.7820000e+02   5.2308158e-13
   2.7825000e+02   5.2824412e-13
   2.7830000e+02   5.3346216e-13
   2.7835000e+02   5.3873572e-13
   2.7840000e+02   5.4406479e-13
   2.7845000e+02   5.4944937e-13
   2.7850000e+02   5.5488947e-13
   2.7855000e+02   5.6038507e-13
   2.7860000e+02   5.6588068e-13
   2.7865000e+02   5.7148730e-13
   2.7870000e+02   5.7714944e-13
   2.7875000e+02   5.8281158e-13
   2.7880000e+02   5.8858474e-13
   2.7885000e+02   5.9441341e-13
   2.7890000e+02   6.0029759e-13
   2.7895000e+02   6.0618177e-13
   2.7900000e+02   6.1217698e-13
   2.7905000e+02   6.1822769e-13
   2.7910000e+02   6.2433392e-13
   2.7915000e+02   6.3049566e-13
   2.7920000e+02   6.3671290e-13
   2.7925000e+02   6.4298566e-13
   2.7930000e+02   6.4931394e-13
   2.7935000e+02   6.5575323e-13
   2.7940000e+02   6.6219252e-13
   2.7945000e+02   6.6874284e-13
   2.7950000e+02   6.7534867e-13
   2.7955000e+02   6.8201000e-13
   2.7960000e+02   6.8872685e-13
   2.7965000e+02   6.9549921e-13
   2.7970000e+02   7.0238260e-13
   2.7975000e+02   7.0926598e-13
   2.7980000e+02   7.1626038e-13
   2.7985000e+02   7.2336581e-13
   2.7990000e+02   7.3047124e-13
   2.7995000e+02   7.3768769e-13
   2.8000000e+02   7.4490414e-13
   2.8005000e+02   7.5228712e-13
   2.8010000e+02   7.5967010e-13
   2.8015000e+02   7.6716411e-13
   2.8020000e+02   7.7471363e-13
   2.8025000e+02   7.8231865e-13
   2.8030000e+02   7.9003470e-13
   2.8035000e+02   7.9780627e-13
   2.8040000e+02   8.0568885e-13
   2.8045000e+02   8.1362694e-13
   2.8050000e+02   8.2162055e-13
   2.8055000e+02   8.2966967e-13
   2.8060000e+02   8.3782981e-13
   2.8065000e+02   8.4610097e-13
   2.8070000e+02   8.5442764e-13
   2.8075000e+02   8.6280982e-13
   2.8080000e+02   8.7130303e-13
   2.8085000e+02   8.7985175e-13
   2.8090000e+02   8.8851149e-13
   2.8095000e+02   8.9728225e-13
   2.8100000e+02   9.0605301e-13
   2.8105000e+02   9.1499031e-13
   2.8110000e+02   9.2398311e-13
   2.8115000e+02   9.3303143e-13
   2.8120000e+02   9.4224628e-13
   2.8125000e+02   9.5146113e-13
   2.8130000e+02   9.6084252e-13
   2.8135000e+02   9.7027941e-13
   2.8140000e+02   9.7977182e-13
   2.8145000e+02   9.8943076e-13
   2.8150000e+02   9.9914521e-13
   2.8155000e+02   1.0089152e-12
   2.8160000e+02   1.0188517e-12
   2.8165000e+02   1.0288437e-12
   2.8170000e+02   1.0389467e-12
   2.8175000e+02   1.0491608e-12
   2.8180000e+02   1.0594303e-12
   2.8185000e+02   1.0698109e-12
   2.8190000e+02   1.0803025e-12
   2.8195000e+02   1.0909051e-12
   2.8200000e+02   1.1016188e-12
   2.8205000e+02   1.1124435e-12
   2.8210000e+02   1.1233237e-12
   2.8215000e+02   1.1343704e-12
   2.8220000e+02   1.1454726e-12
   2.8225000e+02   1.1566859e-12
   2.8230000e+02   1.1680101e-12
   2.8235000e+02   1.1795009e-12
   2.8240000e+02   1.1910473e-12
   2.8245000e+02   1.2027046e-12
   2.8250000e+02   1.2144730e-12
   2.8255000e+02   1.2264079e-12
   2.8260000e+02   1.2383983e-12
   2.8265000e+02   1.2505552e-12
   2.8270000e+02   1.2627677e-12
   2.8275000e+02   1.2751467e-12
   2.8280000e+02   1.2876367e-12
   2.8285000e+02   1.3002377e-12
   2.8290000e+02   1.3129497e-12
   2.8295000e+02   1.3258283e-12
   2.8300000e+02   1.3387624e-12
   2.8305000e+02   1.3518631e-12
   2.8310000e+02   1.3651302e-12
   2.8315000e+02   1.3784529e-12
   2.8320000e+02   1.3919421e-12
   2.8325000e+02   1.4055423e-12
   2.8330000e+02   1.4193091e-12
   2.8335000e+02   1.4331869e-12
   2.8340000e+02   1.4472312e-12
   2.8345000e+02   1.4613311e-12
   2.8350000e+02   1.4756529e-12
   2.8355000e+02   1.4900858e-12
   2.8360000e+02   1.5046298e-12
   2.8365000e+02   1.5193402e-12
   2.8370000e+02   1.5341617e-12
   2.8375000e+02   1.5491497e-12
   2.8380000e+02   1.5643042e-12
   2.8385000e+02   1.5795698e-12
   2.8390000e+02   1.5950019e-12
   2.8395000e+02   1.6106005e-12
   2.8400000e+02   1.6263102e-12
   2.8405000e+02   1.6421864e-12
   2.8410000e+02   1.6582291e-12
   2.8415000e+02   1.6743829e-12
   2.8420000e+02   1.6907586e-12
   2.8425000e+02   1.7072455e-12
   2.8430000e+02   1.7238988e-12
   2.8435000e+02   1.7407187e-12
   2.8440000e+02   1.7577051e-12
   2.8445000e+02   1.7748580e-12
   2.8450000e+02   1.7921775e-12
   2.8455000e+02   1.8096635e-12
   2.8460000e+02   1.8272606e-12
   2.8465000e+02   1.8450796e-12
   2.8470000e+02   1.8630653e-12
   2.8475000e+02   1.8812729e-12
   2.8480000e+02   1.8995916e-12
   2.8485000e+02   1.9180768e-12
   2.8490000e+02   1.9367841e-12
   2.8495000e+02   1.9556579e-12
   2.8500000e+02   1.9746982e-12
   2.8505000e+02   1.9939606e-12
   2.8510000e+02   2.0133895e-12
   2.8515000e+02   2.0329849e-12
   2.8520000e+02   2.0528024e-12
   2.8525000e+02   2.0727864e-12
   2.8530000e+02   2.0929369e-12
   2.8535000e+02   2.1133095e-12
   2.8540000e+02   2.1339042e-12
   2.8545000e+02   2.1546653e-12
   2.8550000e+02   2.1756486e-12
   2.8555000e+02   2.1967983e-12
   2.8560000e+02   2.2181701e-12
   2.8565000e+02   2.2397639e-12
   2.8570000e+02   2.2615243e-12
   2.8575000e+02   2.2835067e-12
   2.8580000e+02   2.3057112e-12
   2.8585000e+02   2.3281377e-12
   2.8590000e+02   2.3507862e-12
   2.8595000e+02   2.3736568e-12
   2.8600000e+02   2.3966940e-12
   2.8605000e+02   2.4200086e-12
   2.8610000e+02   2.4435454e-12
   2.8615000e+02   2.4672486e-12
   2.8620000e+02   2.4912294e-12
   2.8625000e+02   2.5154323e-12
   2.8630000e+02   2.5398572e-12
   2.8635000e+02   2.5645597e-12
   2.8640000e+02   2.5894287e-12
   2.8645000e+02   2.6145752e-12
   2.8650000e+02   2.6399993e-12
   2.8655000e+02   2.6655900e-12
   2.8660000e+02   2.6915137e-12
   2.8665000e+02   2.7176039e-12
   2.8670000e+02   2.7439717e-12
   2.8675000e+02   2.7706171e-12
   2.8680000e+02   2.7974845e-12
   2.8685000e+02   2.8246294e-12
   2.8690000e+02   2.8520519e-12
   2.8695000e+02   2.8796965e-12
   2.8700000e+02   2.9076186e-12
   2.8705000e+02   2.9358183e-12
   2.8710000e+02   2.9642955e-12
   2.8715000e+02   2.9929947e-12
   2.8720000e+02   3.0220271e-12
   2.8725000e+02   3.0513370e-12
   2.8730000e+02   3.0808689e-12
   2.8735000e+02   3.1107339e-12
   2.8740000e+02   3.1408764e-12
   2.8745000e+02   3.1712966e-12
   2.8750000e+02   3.2020497e-12
   2.8755000e+02   3.2330250e-12
   2.8760000e+02   3.2643332e-12
   2.8765000e+02   3.2959746e-12
   2.8770000e+02   3.3278935e-12
   2.8775000e+02   3.3600900e-12
   2.8780000e+02   3.3926195e-12
   2.8785000e+02   3.4254266e-12
   2.8790000e+02   3.4586223e-12
   2.8795000e+02   3.4920400e-12
   2.8800000e+02   3.5258463e-12
   2.8805000e+02   3.5599856e-12
   2.8810000e+02   3.5944026e-12
   2.8815000e+02   3.6291525e-12
   2.8820000e+02   3.6642356e-12
   2.8825000e+02   3.6997072e-12
   2.8830000e+02   3.7354564e-12
   2.8835000e+02   3.7715941e-12
   2.8840000e+02   3.8080095e-12
   2.8845000e+02   3.8448134e-12
   2.8850000e+02   3.8820058e-12
   2.8855000e+02   3.9194759e-12
   2.8860000e+02   3.9573900e-12
   2.8865000e+02   3.9955816e-12
   2.8870000e+02   4.0342174e-12
   2.8875000e+02   4.0731307e-12
   2.8880000e+02   4.1124881e-12
   2.8885000e+02   4.1521786e-12
   2.8890000e+02   4.1923132e-12
   2.8895000e+02   4.2327808e-12
   2.8900000e+02   4.2736370e-12
   2.8905000e+02   4.3148818e-12
   2.8910000e+02   4.3565151e-12
   2.8915000e+02   4.3985371e-12
   2.8920000e+02   4.4409476e-12
   2.8925000e+02   4.4838022e-12
   2.8930000e+02   4.5270454e-12
   2.8935000e+02   4.5707327e-12
   2.8940000e+02   4.6148085e-12
   2.8945000e+02   4.6592730e-12
   2.8950000e+02   4.7042370e-12
   2.8955000e+02   4.7495896e-12
   2.8960000e+02   4.7953308e-12
   2.8965000e+02   4.8415716e-12
   2.8970000e+02   4.8882010e-12
   2.8975000e+02   4.9353299e-12
   2.8980000e+02   4.9828475e-12
   2.8985000e+02   5.0308646e-12
   2.8990000e+02   5.0793258e-12
   2.8995000e+02   5.1282312e-12
   2.9000000e+02   5.1776361e-12
   2.9005000e+02   5.2274851e-12
   2.9010000e+02   5.2777782e-12
   2.9015000e+02   5.3286264e-12
   2.9020000e+02   5.3798632e-12
   2.9025000e+02   5.4316551e-12
   2.9030000e+02   5.4839466e-12
   2.9035000e+02   5.5366822e-12
   2.9040000e+02   5.5899729e-12
   2.9045000e+02   5.6437077e-12
   2.9050000e+02   5.6979976e-12
   2.9055000e+02   5.7527871e-12
   2.9060000e+02   5.8081318e-12
   2.9065000e+02   5.8639760e-12
   2.9070000e+02   5.9203198e-12
   2.9075000e+02   5.9772742e-12
   2.9080000e+02   6.0346728e-12
   2.9085000e+02   6.0926819e-12
   2.9090000e+02   6.1512462e-12
   2.9095000e+02   6.2103100e-12
   2.9100000e+02   6.2699845e-12
   2.9105000e+02   6.3302141e-12
   2.9110000e+02   6.3909988e-12
   2.9115000e+02   6.4523942e-12
   2.9120000e+02   6.5143446e-12
   2.9125000e+02   6.5769057e-12
   2.9130000e+02   6.6400219e-12
   2.9135000e+02   6.7037487e-12
   2.9140000e+02   6.7680861e-12
   2.9145000e+02   6.8330341e-12
   2.9150000e+02   6.8985928e-12
   2.9155000e+02   6.9647621e-12
   2.9160000e+02   7.0315975e-12
   2.9165000e+02   7.0990436e-12
   2.9170000e+02   7.1671002e-12
   2.9175000e+02   7.2358231e-12
   2.9180000e+02   7.3052120e-12
   2.9185000e+02   7.3752116e-12
   2.9190000e+02   7.4459328e-12
   2.9195000e+02   7.5173201e-12
   2.9200000e+02   7.5893181e-12
   2.9205000e+02   7.6620377e-12
   2.9210000e+02   7.7354789e-12
   2.9215000e+02   7.8095863e-12
   2.9220000e+02   7.8843598e-12
   2.9225000e+02   7.9599105e-12
   2.9230000e+02   8.0361273e-12
   2.9235000e+02   8.1130658e-12
   2.9240000e+02   8.1907259e-12
   2.9245000e+02   8.2691076e-12
   2.9250000e+02   8.3482665e-12
   2.9255000e+02   8.4281471e-12
   2.9260000e+02   8.5088048e-12
   2.9265000e+02   8.5902396e-12
   2.9270000e+02   8.6723961e-12
   2.9275000e+02   8.7553853e-12
   2.9280000e+02   8.8390961e-12
   2.9285000e+02   8.9236396e-12
   2.9290000e+02   9.0089602e-12
   2.9295000e+02   9.0951136e-12
   2.9300000e+02   9.1820440e-12
   2.9305000e+02   9.2698071e-12
   2.9310000e+02   9.3584029e-12
   2.9315000e+02   9.4478314e-12
   2.9320000e+02   9.5380925e-12
   2.9325000e+02   9.6292418e-12
   2.9330000e+02   9.7212238e-12
   2.9335000e+02   9.8140940e-12
   2.9340000e+02   9.9077968e-12
   2.9345000e+02   1.0002388e-11
   2.9350000e+02   1.0097922e-11
   2.9355000e+02   1.0194290e-11
   2.9360000e+02   1.0291601e-11
   2.9365000e+02   1.0389856e-11
   2.9370000e+02   1.0488999e-11
   2.9375000e+02   1.0589085e-11
   2.9380000e+02   1.0690115e-11
   2.9385000e+02   1.0792089e-11
   2.9390000e+02   1.0895063e-11
   2.9395000e+02   1.0998924e-11
   2.9400000e+02   1.1103840e-11
   2.9405000e+02   1.1209700e-11
   2.9410000e+02   1.1316559e-11
   2.9415000e+02   1.1424472e-11
   2.9420000e+02   1.1533330e-11
   2.9425000e+02   1.1643242e-11
   2.9430000e+02   1.1754209e-11
   2.9435000e+02   1.1866175e-11
   2.9440000e+02   1.1979251e-11
   2.9445000e+02   1.2093326e-11
   2.9450000e+02   1.2208512e-11
   2.9455000e+02   1.2324808e-11
   2.9460000e+02   1.2442158e-11
   2.9465000e+02   1.2560619e-11
   2.9470000e+02   1.2680135e-11
   2.9475000e+02   1.2800871e-11
   2.9480000e+02   1.2922663e-11
   2.9485000e+02   1.3045676e-11
   2.9490000e+02   1.3169799e-11
   2.9495000e+02   1.3295087e-11
   2.9500000e+02   1.3421542e-11
   2.9505000e+02   1.3549162e-11
   2.9510000e+02   1.3678003e-11
   2.9515000e+02   1.3808066e-11
   2.9520000e+02   1.3939350e-11
   2.9525000e+02   1.4071855e-11
   2.9530000e+02   1.4205637e-11
   2.9535000e+02   1.4340640e-11
   2.9540000e+02   1.4476920e-11
   2.9545000e+02   1.4614476e-11
   2.9550000e+02   1.4753310e-11
   2.9555000e+02   1.4893475e-11
   2.9560000e+02   1.5034918e-11
   2.9565000e+02   1.5177692e-11
   2.9570000e+02   1.5321799e-11
   2.9575000e+02   1.5467294e-11
   2.9580000e+02   1.5614121e-11
   2.9585000e+02   1.5762336e-11
   2.9590000e+02   1.5911883e-11
   2.9595000e+02   1.6062929e-11
   2.9600000e+02   1.6215307e-11
   2.9605000e+02   1.6369128e-11
   2.9610000e+02   1.6524448e-11
   2.9615000e+02   1.6681156e-11
   2.9620000e+02   1.6839363e-11
   2.9625000e+02   1.6999013e-11
   2.9630000e+02   1.7160162e-11
   2.9635000e+02   1.7322865e-11
   2.9640000e+02   1.7487067e-11
   2.9645000e+02   1.7652768e-11
   2.9650000e+02   1.7820079e-11
   2.9655000e+02   1.7988888e-11
   2.9660000e+02   1.8159363e-11
   2.9665000e+02   1.8331336e-11
   2.9670000e+02   1.8504975e-11
   2.9675000e+02   1.8680224e-11
   2.9680000e+02   1.8857083e-11
   2.9685000e+02   1.9035606e-11
   2.9690000e+02   1.9215851e-11
   2.9695000e+02   1.9397706e-11
   2.9700000e+02   1.9581281e-11
   2.9705000e+02   1.9766577e-11
   2.9710000e+02   1.9953594e-11
   2.9715000e+02   2.0142388e-11
   2.9720000e+02   2.0332902e-11
   2.9725000e+02   2.0525248e-11
   2.9730000e+02   2.0719315e-11
   2.9735000e+02   2.0915270e-11
   2.9740000e+02   2.1113000e-11
   2.9745000e+02   2.1312563e-11
   2.9750000e+02   2.1514013e-11
   2.9755000e+02   2.1717350e-11
   2.9760000e+02   2.1922575e-11
   2.9765000e+02   2.2129687e-11
   2.9770000e+02   2.2338742e-11
   2.9775000e+02   2.2549740e-11
   2.9780000e+02   2.2762736e-11
   2.9785000e+02   2.2977675e-11
   2.9790000e+02   2.3194613e-11
   2.9795000e+02   2.3413604e-11
   2.9800000e+02   2.3634650e-11
   2.9805000e+02   2.3857694e-11
   2.9810000e+02   2.4082847e-11
   2.9815000e+02   2.4310109e-11
   2.9820000e+02   2.4539482e-11
   2.9825000e+02   2.4770963e-11
   2.9830000e+02   2.5004609e-11
   2.9835000e+02   2.5240421e-11
   2.9840000e+02   2.5478453e-11
   2.9845000e+02   2.5718705e-11
   2.9850000e+02   2.5961122e-11
   2.9855000e+02   2.6205871e-11
   2.9860000e+02   2.6452840e-11
   2.9865000e+02   2.6702140e-11
   2.9870000e+02   2.6953773e-11
   2.9875000e+02   2.7207681e-11
   2.9880000e+02   2.7463976e-11
   2.9885000e+02   2.7722658e-11
   2.9890000e+02   2.7983726e-11
   2.9895000e+02   2.8247238e-11
   2.9900000e+02   2.8513192e-11
   2.9905000e+02   2.8781644e-11
   2.9910000e+02   2.9052538e-11
   2.9915000e+02   2.9325986e-11
   2.9920000e+02   2.9601932e-11
   2.9925000e+02   2.9880487e-11
   2.9930000e+02   3.0161595e-11
   2.9935000e+02   3.0445313e-11
   2.9940000e+02   3.0731639e-11
   2.9945000e+02   3.1020631e-11
   2.9950000e+02   3.1312342e-11
   2.9955000e+02   3.1606717e-11
   2.9960000e+02   3.1903868e-11
   2.9965000e+02   3.2203740e-11
   2.9970000e+02   3.2506386e-11
   2.9975000e+02   3.2811809e-11
   2.9980000e+02   3.3120118e-11
   2.9985000e+02   3.3431258e-11
   2.9990000e+02   3.3745229e-11
   2.9995000e+02   3.4062198e-11
   3.0000000e+02   3.4382053e-11
   3.0005000e+02   3.4704850e-11
   3.0010000e+02   3.5030701e-11
   3.0015000e+02   3.5359493e-11
   3.0020000e+02   3.5691394e-11
   3.0025000e+02   3.6026293e-11
   3.0030000e+02   3.6364356e-11
   3.0035000e+02   3.6705528e-11
   3.0040000e+02   3.7049863e-11
   3.0045000e+02   3.7397363e-11
   3.0050000e+02   3.7748082e-11
   3.0055000e+02   3.8102022e-11
   3.0060000e+02   3.8459236e-11
   3.0065000e+02   3.8819781e-11
   3.0070000e+02   3.9183656e-11
   3.0075000e+02   3.9550863e-11
   3.0080000e+02   3.9921511e-11
   3.0085000e+02   4.0295545e-11
   3.0090000e+02   4.0673021e-11
   3.0095000e+02   4.1053994e-11
   3.0100000e+02   4.1438519e-11
   3.0105000e+02   4.1826542e-11
   3.0110000e+02   4.2218173e-11
   3.0115000e+02   4.2613413e-11
   3.0120000e+02   4.3012316e-11
   3.0125000e+02   4.3414883e-11
   3.0130000e+02   4.3821169e-11
   3.0135000e+02   4.4231174e-11
   3.0140000e+02   4.4645010e-11
   3.0145000e+02   4.5062620e-11
   3.0150000e+02   4.5484116e-11
   3.0155000e+02   4.5909498e-11
   3.0160000e+02   4.6338766e-11
   3.0165000e+02   4.6771975e-11
   3.0170000e+02   4.7209237e-11
   3.0175000e+02   4.7650495e-11
   3.0180000e+02   4.8095805e-11
   3.0185000e+02   4.8545223e-11
   3.0190000e+02   4.8998805e-11
   3.0195000e+02   4.9456550e-11
   3.0200000e+02   4.9918514e-11
   3.0205000e+02   5.0384696e-11
   3.0210000e+02   5.0855209e-11
   3.0215000e+02   5.1330051e-11
   3.0220000e+02   5.1809224e-11
   3.0225000e+02   5.2292837e-11
   3.0230000e+02   5.2780891e-11
   3.0235000e+02   5.3273441e-11
   3.0240000e+02   5.3770488e-11
   3.0245000e+02   5.4272142e-11
   3.0250000e+02   5.4778404e-11
   3.0255000e+02   5.5289329e-11
   3.0260000e+02   5.5804916e-11
   3.0265000e+02   5.6325278e-11
   3.0270000e+02   5.6850358e-11
   3.0275000e+02   5.7380323e-11
   3.0280000e+02   5.7915117e-11
   3.0285000e+02   5.8454852e-11
   3.0290000e+02   5.8999527e-11
   3.0295000e+02   5.9549199e-11
   3.0300000e+02   6.0103922e-11
   3.0305000e+02   6.0663752e-11
   3.0310000e+02   6.1228689e-11
   3.0315000e+02   6.1798844e-11
   3.0320000e+02   6.2374217e-11
   3.0325000e+02   6.2954864e-11
   3.0330000e+02   6.3540839e-11
   3.0335000e+02   6.4132200e-11
   3.0340000e+02   6.4728944e-11
   3.0345000e+02   6.5331185e-11
   3.0350000e+02   6.5938977e-11
   3.0355000e+02   6.6552264e-11
   3.0360000e+02   6.7171213e-11
   3.0365000e+02   6.7795880e-11
   3.0370000e+02   6.8426209e-11
   3.0375000e+02   6.9062311e-11
   3.0380000e+02   6.9704242e-11
   3.0385000e+02   7.0352058e-11
   3.0390000e+02   7.1005812e-11
   3.0395000e+02   7.1665562e-11
   3.0400000e+02   7.2331363e-11
   3.0405000e+02   7.3003215e-11
   3.0410000e+02   7.3681228e-11
   3.0415000e+02   7.4365458e-11
   3.0420000e+02   7.5055906e-11
   3.0425000e+02   7.5752737e-11
   3.0430000e+02   7.6455897e-11
   3.0435000e+02   7.7165496e-11
   3.0440000e+02   7.7881590e-11
   3.0445000e+02   7.8604179e-11
   3.0450000e+02   7.9333429e-11
   3.0455000e+02   8.0069340e-11
   3.0460000e+02   8.0811968e-11
   3.0465000e+02   8.1561369e-11
   3.0470000e+02   8.2317597e-11
   3.0475000e+02   8.3080764e-11
   3.0480000e+02   8.3850871e-11
   3.0485000e+02   8.4628027e-11
   3.0490000e+02   8.5412288e-11
   3.0495000e+02   8.6203711e-11
   3.0500000e+02   8.7002350e-11
   3.0505000e+02   8.7808261e-11
   3.0510000e+02   8.8621555e-11
   3.0515000e+02   8.9442231e-11
   3.0520000e+02   9.0270402e-11
   3.0525000e+02   9.1106123e-11
   3.0530000e+02   9.1949448e-11
   3.0535000e+02   9.2800490e-11
   3.0540000e+02   9.3659303e-11
   3.0545000e+02   9.4525943e-11
   3.0550000e+02   9.5400465e-11
   3.0555000e+02   9.6282926e-11
   3.0560000e+02   9.7173436e-11
   3.0565000e+02   9.8072106e-11
   3.0570000e+02   9.8978936e-11
   3.0575000e+02   9.9893982e-11
   3.0580000e+02   1.0081741e-10
   3.0585000e+02   1.0174922e-10
   3.0590000e+02   1.0268952e-10
   3.0595000e+02   1.0363838e-10
   3.0600000e+02   1.0459589e-10
   3.0605000e+02   1.0556206e-10
   3.0610000e+02   1.0653706e-10
   3.0615000e+02   1.0752094e-10
   3.0620000e+02   1.0851370e-10
   3.0625000e+02   1.0951556e-10
   3.0630000e+02   1.1052648e-10
   3.0635000e+02   1.1154661e-10
   3.0640000e+02   1.1257600e-10
   3.0645000e+02   1.1361478e-10
   3.0650000e+02   1.1466295e-10
   3.0655000e+02   1.1572066e-10
   3.0660000e+02   1.1678797e-10
   3.0665000e+02   1.1786500e-10
   3.0670000e+02   1.1895179e-10
   3.0675000e+02   1.2004842e-10
   3.0680000e+02   1.2115503e-10
   3.0685000e+02   1.2227169e-10
   3.0690000e+02   1.2339846e-10
   3.0695000e+02   1.2453549e-10
   3.0700000e+02   1.2568280e-10
   3.0705000e+02   1.2684054e-10
   3.0710000e+02   1.2800877e-10
   3.0715000e+02   1.2918761e-10
   3.0720000e+02   1.3037710e-10
   3.0725000e+02   1.3157742e-10
   3.0730000e+02   1.3278861e-10
   3.0735000e+02   1.3401075e-10
   3.0740000e+02   1.3524398e-10
   3.0745000e+02   1.3648838e-10
   3.0750000e+02   1.3774404e-10
   3.0755000e+02   1.3901108e-10
   3.0760000e+02   1.4028961e-10
   3.0765000e+02   1.4157969e-10
   3.0770000e+02   1.4288143e-10
   3.0775000e+02   1.4419499e-10
   3.0780000e+02   1.4552043e-10
   3.0785000e+02   1.4685786e-10
   3.0790000e+02   1.4820739e-10
   3.0795000e+02   1.4956913e-10
   3.0800000e+02   1.5094320e-10
   3.0805000e+02   1.5232970e-10
   3.0810000e+02   1.5372870e-10
   3.0815000e+02   1.5514035e-10
   3.0820000e+02   1.5656476e-10
   3.0825000e+02   1.5800206e-10
   3.0830000e+02   1.5945234e-10
   3.0835000e+02   1.6091578e-10
   3.0840000e+02   1.6239238e-10
   3.0845000e+02   1.6388230e-10
   3.0850000e+02   1.6538571e-10
   3.0855000e+02   1.6690266e-10
   3.0860000e+02   1.6843338e-10
   3.0865000e+02   1.6997781e-10
   3.0870000e+02   1.7153629e-10
   3.0875000e+02   1.7310875e-10
   3.0880000e+02   1.7469542e-10
   3.0885000e+02   1.7629642e-10
   3.0890000e+02   1.7791185e-10
   3.0895000e+02   1.7954183e-10
   3.0900000e+02   1.8118651e-10
   3.0905000e+02   1.8284607e-10
   3.0910000e+02   1.8452051e-10
   3.0915000e+02   1.8621010e-10
   3.0920000e+02   1.8791491e-10
   3.0925000e+02   1.8963509e-10
   3.0930000e+02   1.9137070e-10
   3.0935000e+02   1.9312202e-10
   3.0940000e+02   1.9488905e-10
   3.0945000e+02   1.9667201e-10
   3.0950000e+02   1.9847102e-10
   3.0955000e+02   2.0028623e-10
   3.0960000e+02   2.0211782e-10
   3.0965000e+02   2.0396584e-10
   3.0970000e+02   2.0583052e-10
   3.0975000e+02   2.0771196e-10
   3.0980000e+02   2.0961027e-10
   3.0985000e+02   2.1152574e-10
   3.0990000e+02   2.1345836e-10
   3.0995000e+02   2.1540841e-10
   3.1000000e+02   2.1737595e-10
   3.1005000e+02   2.1936120e-10
   3.1010000e+02   2.2136426e-10
   3.1015000e+02   2.2338537e-10
   3.1020000e+02   2.2542462e-10
   3.1025000e+02   2.2748214e-10
   3.1030000e+02   2.2955815e-10
   3.1035000e+02   2.3165286e-10
   3.1040000e+02   2.3376634e-10
   3.1045000e+02   2.3589874e-10
   3.1050000e+02   2.3805036e-10
   3.1055000e+02   2.4022123e-10
   3.1060000e+02   2.4241159e-10
   3.1065000e+02   2.4462166e-10
   3.1070000e+02   2.4685148e-10
   3.1075000e+02   2.4910130e-10
   3.1080000e+02   2.5137131e-10
   3.1085000e+02   2.5366170e-10
   3.1090000e+02   2.5597258e-10
   3.1095000e+02   2.5830421e-10
   3.1100000e+02   2.6065666e-10
   3.1105000e+02   2.6303026e-10
   3.1110000e+02   2.6542513e-10
   3.1115000e+02   2.6784142e-10
   3.1120000e+02   2.7027930e-10
   3.1125000e+02   2.7273905e-10
   3.1130000e+02   2.7522085e-10
   3.1135000e+02   2.7772484e-10
   3.1140000e+02   2.8025127e-10
   3.1145000e+02   2.8280028e-10
   3.1150000e+02   2.8537206e-10
   3.1155000e+02   2.8796693e-10
   3.1160000e+02   2.9058494e-10
   3.1165000e+02   2.9322639e-10
   3.1170000e+02   2.9589142e-10
   3.1175000e+02   2.9858033e-10
   3.1180000e+02   3.0129327e-10
   3.1185000e+02   3.0403041e-10
   3.1190000e+02   3.0679204e-10
   3.1195000e+02   3.0957836e-10
   3.1200000e+02   3.1238950e-10
   3.1205000e+02   3.1522585e-10
   3.1210000e+02   3.1808745e-10
   3.1215000e+02   3.2097464e-10
   3.1220000e+02   3.2388758e-10
   3.1225000e+02   3.2682651e-10
   3.1230000e+02   3.2979169e-10
   3.1235000e+02   3.3278336e-10
   3.1240000e+02   3.3580166e-10
   3.1245000e+02   3.3884689e-10
   3.1250000e+02   3.4191933e-10
   3.1255000e+02   3.4501912e-10
   3.1260000e+02   3.4814657e-10
   3.1265000e+02   3.5130188e-10
   3.1270000e+02   3.5448533e-10
   3.1275000e+02   3.5769715e-10
   3.1280000e+02   3.6093756e-10
   3.1285000e+02   3.6420689e-10
   3.1290000e+02   3.6750530e-10
   3.1295000e+02   3.7083309e-10
   3.1300000e+02   3.7419051e-10
   3.1305000e+02   3.7757786e-10
   3.1310000e+02   3.8099535e-10
   3.1315000e+02   3.8444320e-10
   3.1320000e+02   3.8792181e-10
   3.1325000e+02   3.9143133e-10
   3.1330000e+02   3.9497206e-10
   3.1335000e+02   3.9854431e-10
   3.1340000e+02   4.0214831e-10
   3.1345000e+02   4.0578435e-10
   3.1350000e+02   4.0945275e-10
   3.1355000e+02   4.1315373e-10
   3.1360000e+02   4.1688758e-10
   3.1365000e+02   4.2065462e-10
   3.1370000e+02   4.2445514e-10
   3.1375000e+02   4.2828946e-10
   3.1380000e+02   4.3215781e-10
   3.1385000e+02   4.3606047e-10
   3.1390000e+02   4.3999782e-10
   3.1395000e+02   4.4397008e-10
   3.1400000e+02   4.4797765e-10
   3.1405000e+02   4.5202075e-10
   3.1410000e+02   4.5609977e-10
   3.1415000e+02   4.6021498e-10
   3.1420000e+02   4.6436666e-10
   3.1425000e+02   4.6855514e-10
   3.1430000e+02   4.7278076e-10
   3.1435000e+02   4.7704390e-10
   3.1440000e+02   4.8134480e-10
   3.1445000e+02   4.8568383e-10
   3.1450000e+02   4.9006127e-10
   3.1455000e+02   4.9447751e-10
   3.1460000e+02   4.9893289e-10
   3.1465000e+02   5.0342774e-10
   3.1470000e+02   5.0796239e-10
   3.1475000e+02   5.1253718e-10
   3.1480000e+02   5.1715249e-10
   3.1485000e+02   5.2180865e-10
   3.1490000e+02   5.2650601e-10
   3.1495000e+02   5.3124494e-10
   3.1500000e+02   5.3602578e-10
   3.1505000e+02   5.4084892e-10
   3.1510000e+02   5.4571470e-10
   3.1515000e+02   5.5062349e-10
   3.1520000e+02   5.5557575e-10
   3.1525000e+02   5.6057176e-10
   3.1530000e+02   5.6561189e-10
   3.1535000e+02   5.7069660e-10
   3.1540000e+02   5.7582622e-10
   3.1545000e+02   5.8100119e-10
   3.1550000e+02   5.8622185e-10
   3.1555000e+02   5.9148858e-10
   3.1560000e+02   5.9680189e-10
   3.1565000e+02   6.0216204e-10
   3.1570000e+02   6.0756955e-10
   3.1575000e+02   6.1302474e-10
   3.1580000e+02   6.1852806e-10
   3.1585000e+02   6.2408001e-10
   3.1590000e+02   6.2968086e-10
   3.1595000e+02   6.3533112e-10
   3.1600000e+02   6.4103123e-10
   3.1605000e+02   6.4678163e-10
   3.1610000e+02   6.5258265e-10
   3.1615000e+02   6.5843486e-10
   3.1620000e+02   6.6433858e-10
   3.1625000e+02   6.7029438e-10
   3.1630000e+02   6.7630263e-10
   3.1635000e+02   6.8236378e-10
   3.1640000e+02   6.8847833e-10
   3.1645000e+02   6.9464667e-10
   3.1650000e+02   7.0086936e-10
   3.1655000e+02   7.0714684e-10
   3.1660000e+02   7.1347955e-10
   3.1665000e+02   7.1986800e-10
   3.1670000e+02   7.2631262e-10
   3.1675000e+02   7.3281392e-10
   3.1680000e+02   7.3937245e-10
   3.1685000e+02   7.4598866e-10
   3.1690000e+02   7.5266299e-10
   3.1695000e+02   7.5939599e-10
   3.1700000e+02   7.6618822e-10
   3.1705000e+02   7.7304013e-10
   3.1710000e+02   7.7995221e-10
   3.1715000e+02   7.8692503e-10
   3.1720000e+02   7.9395907e-10
   3.1725000e+02   8.0105489e-10
   3.1730000e+02   8.0821305e-10
   3.1735000e+02   8.1543405e-10
   3.1740000e+02   8.2271839e-10
   3.1745000e+02   8.3006668e-10
   3.1750000e+02   8.3747947e-10
   3.1755000e+02   8.4495727e-10
   3.1760000e+02   8.5250063e-10
   3.1765000e+02   8.6011021e-10
   3.1770000e+02   8.6778651e-10
   3.1775000e+02   8.7553004e-10
   3.1780000e+02   8.8334151e-10
   3.1785000e+02   8.9122143e-10
   3.1790000e+02   8.9917040e-10
   3.1795000e+02   9.0718905e-10
   3.1800000e+02   9.1527791e-10
   3.1805000e+02   9.2343760e-10
   3.1810000e+02   9.3166874e-10
   3.1815000e+02   9.3997199e-10
   3.1820000e+02   9.4834790e-10
   3.1825000e+02   9.5679714e-10
   3.1830000e+02   9.6532032e-10
   3.1835000e+02   9.7391806e-10
   3.1840000e+02   9.8259101e-10
   3.1845000e+02   9.9133984e-10
   3.1850000e+02   1.0001652e-09
   3.1855000e+02   1.0090677e-09
   3.1860000e+02   1.0180480e-09
   3.1865000e+02   1.0271068e-09
   3.1870000e+02   1.0362448e-09
   3.1875000e+02   1.0454626e-09
   3.1880000e+02   1.0547610e-09
   3.1885000e+02   1.0641406e-09
   3.1890000e+02   1.0736021e-09
   3.1895000e+02   1.0831462e-09
   3.1900000e+02   1.0927736e-09
   3.1905000e+02   1.1024851e-09
   3.1910000e+02   1.1122814e-09
   3.1915000e+02   1.1221631e-09
   3.1920000e+02   1.1321311e-09
   3.1925000e+02   1.1421859e-09
   3.1930000e+02   1.1523285e-09
   3.1935000e+02   1.1625595e-09
   3.1940000e+02   1.1728798e-09
   3.1945000e+02   1.1832900e-09
   3.1950000e+02   1.1937909e-09
   3.1955000e+02   1.2043833e-09
   3.1960000e+02   1.2150680e-09
   3.1965000e+02   1.2258459e-09
   3.1970000e+02   1.2367176e-09
   3.1975000e+02   1.2476839e-09
   3.1980000e+02   1.2587457e-09
   3.1985000e+02   1.2699038e-09
   3.1990000e+02   1.2811591e-09
   3.1995000e+02   1.2925123e-09
   3.2000000e+02   1.3039643e-09
   3.2005000e+02   1.3155159e-09
   3.2010000e+02   1.3271679e-09
   3.2015000e+02   1.3389214e-09
   3.2020000e+02   1.3507769e-09
   3.2025000e+02   1.3627356e-09
   3.2030000e+02   1.3747982e-09
   3.2035000e+02   1.3869657e-09
   3.2040000e+02   1.3992388e-09
   3.2045000e+02   1.4116186e-09
   3.2050000e+02   1.4241059e-09
   3.2055000e+02   1.4367017e-09
   3.2060000e+02   1.4494068e-09
   3.2065000e+02   1.4622222e-09
   3.2070000e+02   1.4751489e-09
   3.2075000e+02   1.4881878e-09
   3.2080000e+02   1.5013398e-09
   3.2085000e+02   1.5146059e-09
   3.2090000e+02   1.5279870e-09
   3.2095000e+02   1.5414842e-09
   3.2100000e+02   1.5550985e-09
   3.2105000e+02   1.5688308e-09
   3.2110000e+02   1.5826820e-09
   3.2115000e+02   1.5966534e-09
   3.2120000e+02   1.6107458e-09
   3.2125000e+02   1.6249603e-09
   3.2130000e+02   1.6392980e-09
   3.2135000e+02   1.6537598e-09
   3.2140000e+02   1.6683468e-09
   3.2145000e+02   1.6830601e-09
   3.2150000e+02   1.6979008e-09
   3.2155000e+02   1.7128699e-09
   3.2160000e+02   1.7279685e-09
   3.2165000e+02   1.7431978e-09
   3.2170000e+02   1.7585589e-09
   3.2175000e+02   1.7740527e-09
   3.2180000e+02   1.7896805e-09
   3.2185000e+02   1.8054435e-09
   3.2190000e+02   1.8213426e-09
   3.2195000e+02   1.8373792e-09
   3.2200000e+02   1.8535544e-09
   3.2205000e+02   1.8698694e-09
   3.2210000e+02   1.8863252e-09
   3.2215000e+02   1.9029232e-09
   3.2220000e+02   1.9196645e-09
   3.2225000e+02   1.9365503e-09
   3.2230000e+02   1.9535819e-09
   3.2235000e+02   1.9707605e-09
   3.2240000e+02   1.9880873e-09
   3.2245000e+02   2.0055636e-09
   3.2250000e+02   2.0231907e-09
   3.2255000e+02   2.0409698e-09
   3.2260000e+02   2.0589022e-09
   3.2265000e+02   2.0769891e-09
   3.2270000e+02   2.0952320e-09
   3.2275000e+02   2.1136322e-09
   3.2280000e+02   2.1321908e-09
   3.2285000e+02   2.1509094e-09
   3.2290000e+02   2.1697892e-09
   3.2295000e+02   2.1888316e-09
   3.2300000e+02   2.2080379e-09
   3.2305000e+02   2.2274096e-09
   3.2310000e+02   2.2469481e-09
   3.2315000e+02   2.2666548e-09
   3.2320000e+02   2.2865310e-09
   3.2325000e+02   2.3065782e-09
   3.2330000e+02   2.3267978e-09
   3.2335000e+02   2.3471913e-09
   3.2340000e+02   2.3677602e-09
   3.2345000e+02   2.3885059e-09
   3.2350000e+02   2.4094300e-09
   3.2355000e+02   2.4305338e-09
   3.2360000e+02   2.4518190e-09
   3.2365000e+02   2.4732871e-09
   3.2370000e+02   2.4949396e-09
   3.2375000e+02   2.5167780e-09
   3.2380000e+02   2.5388039e-09
   3.2385000e+02   2.5610190e-09
   3.2390000e+02   2.5834247e-09
   3.2395000e+02   2.6060227e-09
   3.2400000e+02   2.6288146e-09
   3.2405000e+02   2.6518021e-09
   3.2410000e+02   2.6749866e-09
   3.2415000e+02   2.6983701e-09
   3.2420000e+02   2.7219540e-09
   3.2425000e+02   2.7457401e-09
   3.2430000e+02   2.7697301e-09
   3.2435000e+02   2.7939256e-09
   3.2440000e+02   2.8183286e-09
   3.2445000e+02   2.8429405e-09
   3.2450000e+02   2.8677632e-09
   3.2455000e+02   2.8927986e-09
   3.2460000e+02   2.9180482e-09
   3.2465000e+02   2.9435141e-09
   3.2470000e+02   2.9691979e-09
   3.2475000e+02   2.9951014e-09
   3.2480000e+02   3.0212267e-09
   3.2485000e+02   3.0475754e-09
   3.2490000e+02   3.0741494e-09
   3.2495000e+02   3.1009507e-09
   3.2500000e+02   3.1279812e-09
   3.2505000e+02   3.1552427e-09
   3.2510000e+02   3.1827372e-09
   3.2515000e+02   3.2104667e-09
   3.2520000e+02   3.2384330e-09
   3.2525000e+02   3.2666383e-09
   3.2530000e+02   3.2950845e-09
   3.2535000e+02   3.3237735e-09
   3.2540000e+02   3.3527075e-09
   3.2545000e+02   3.3818885e-09
   3.2550000e+02   3.4113186e-09
   3.2555000e+02   3.4409997e-09
   3.2560000e+02   3.4709341e-09
   3.2565000e+02   3.5011238e-09
   3.2570000e+02   3.5315710e-09
   3.2575000e+02   3.5622778e-09
   3.2580000e+02   3.5932464e-09
   3.2585000e+02   3.6244789e-09
   3.2590000e+02   3.6559776e-09
   3.2595000e+02   3.6877447e-09
   3.2600000e+02   3.7197825e-09
   3.2605000e+02   3.7520931e-09
   3.2610000e+02   3.7846789e-09
   3.2615000e+02   3.8175421e-09
   3.2620000e+02   3.8506851e-09
   3.2625000e+02   3.8841102e-09
   3.2630000e+02   3.9178197e-09
   3.2635000e+02   3.9518160e-09
   3.2640000e+02   3.9861016e-09
   3.2645000e+02   4.0206787e-09
   3.2650000e+02   4.0555499e-09
   3.2655000e+02   4.0907176e-09
   3.2660000e+02   4.1261842e-09
   3.2665000e+02   4.1619522e-09
   3.2670000e+02   4.1980242e-09
   3.2675000e+02   4.2344026e-09
   3.2680000e+02   4.2710900e-09
   3.2685000e+02   4.3080891e-09
   3.2690000e+02   4.3454023e-09
   3.2695000e+02   4.3830322e-09
   3.2700000e+02   4.4209816e-09
   3.2705000e+02   4.4592530e-09
   3.2710000e+02   4.4978492e-09
   3.2715000e+02   4.5367728e-09
   3.2720000e+02   4.5760266e-09
   3.2725000e+02   4.6156132e-09
   3.2730000e+02   4.6555355e-09
   3.2735000e+02   4.6957963e-09
   3.2740000e+02   4.7363982e-09
   3.2745000e+02   4.7773442e-09
   3.2750000e+02   4.8186372e-09
   3.2755000e+02   4.8602800e-09
   3.2760000e+02   4.9022754e-09
   3.2765000e+02   4.9446264e-09
   3.2770000e+02   4.9873360e-09
   3.2775000e+02   5.0304072e-09
   3.2780000e+02   5.0738428e-09
   3.2785000e+02   5.1176461e-09
   3.2790000e+02   5.1618199e-09
   3.2795000e+02   5.2063673e-09
   3.2800000e+02   5.2512915e-09
   3.2805000e+02   5.2965955e-09
   3.2810000e+02   5.3422825e-09
   3.2815000e+02   5.3883557e-09
   3.2820000e+02   5.4348183e-09
   3.2825000e+02   5.4816734e-09
   3.2830000e+02   5.5289243e-09
   3.2835000e+02   5.5765743e-09
   3.2840000e+02   5.6246267e-09
   3.2845000e+02   5.6730848e-09
   3.2850000e+02   5.7219520e-09
   3.2855000e+02   5.7712315e-09
   3.2860000e+02   5.8209270e-09
   3.2865000e+02   5.8710417e-09
   3.2870000e+02   5.9215791e-09
   3.2875000e+02   5.9725427e-09
   3.2880000e+02   6.0239361e-09
   3.2885000e+02   6.0757627e-09
   3.2890000e+02   6.1280261e-09
   3.2895000e+02   6.1807300e-09
   3.2900000e+02   6.2338780e-09
   3.2905000e+02   6.2874737e-09
   3.2910000e+02   6.3415208e-09
   3.2915000e+02   6.3960229e-09
   3.2920000e+02   6.4509841e-09
   3.2925000e+02   6.5064078e-09
   3.2930000e+02   6.5622980e-09
   3.2935000e+02   6.6186586e-09
   3.2940000e+02   6.6754933e-09
   3.2945000e+02   6.7328060e-09
   3.2950000e+02   6.7906007e-09
   3.2955000e+02   6.8488815e-09
   3.2960000e+02   6.9076522e-09
   3.2965000e+02   6.9669168e-09
   3.2970000e+02   7.0266795e-09
   3.2975000e+02   7.0869443e-09
   3.2980000e+02   7.1477154e-09
   3.2985000e+02   7.2089969e-09
   3.2990000e+02   7.2707930e-09
   3.2995000e+02   7.3331080e-09
   3.3000000e+02   7.3959460e-09
   3.3005000e+02   7.4593113e-09
   3.3010000e+02   7.5232084e-09
   3.3015000e+02   7.5876416e-09
   3.3020000e+02   7.6526152e-09
   3.3025000e+02   7.7181337e-09
   3.3030000e+02   7.7842015e-09
   3.3035000e+02   7.8508232e-09
   3.3040000e+02   7.9180033e-09
   3.3045000e+02   7.9857464e-09
   3.3050000e+02   8.0540570e-09
   3.3055000e+02   8.1229399e-09
   3.3060000e+02   8.1923996e-09
   3.3065000e+02   8.2624411e-09
   3.3070000e+02   8.3330688e-09
   3.3075000e+02   8.4042878e-09
   3.3080000e+02   8.4761028e-09
   3.3085000e+02   8.5485187e-09
   3.3090000e+02   8.6215404e-09
   3.3095000e+02   8.6951729e-09
   3.3100000e+02   8.7694211e-09
   3.3105000e+02   8.8442901e-09
   3.3110000e+02   8.9197850e-09
   3.3115000e+02   8.9959108e-09
   3.3120000e+02   9.0726728e-09
   3.3125000e+02   9.1500760e-09
   3.3130000e+02   9.2281258e-09
   3.3135000e+02   9.3068274e-09
   3.3140000e+02   9.3861862e-09
   3.3145000e+02   9.4662075e-09
   3.3150000e+02   9.5468967e-09
   3.3155000e+02   9.6282592e-09
   3.3160000e+02   9.7103006e-09
   3.3165000e+02   9.7930263e-09
   3.3170000e+02   9.8764420e-09
   3.3175000e+02   9.9605532e-09
   3.3180000e+02   1.0045366e-08
   3.3185000e+02   1.0130885e-08
   3.3190000e+02   1.0217117e-08
   3.3195000e+02   1.0304068e-08
   3.3200000e+02   1.0391743e-08
   3.3205000e+02   1.0480148e-08
   3.3210000e+02   1.0569290e-08
   3.3215000e+02   1.0659173e-08
   3.3220000e+02   1.0749805e-08
   3.3225000e+02   1.0841191e-08
   3.3230000e+02   1.0933338e-08
   3.3235000e+02   1.1026251e-08
   3.3240000e+02   1.1119937e-08
   3.3245000e+02   1.1214402e-08
   3.3250000e+02   1.1309653e-08
   3.3255000e+02   1.1405695e-08
   3.3260000e+02   1.1502536e-08
   3.3265000e+02   1.1600181e-08
   3.3270000e+02   1.1698638e-08
   3.3275000e+02   1.1797912e-08
   3.3280000e+02   1.1898011e-08
   3.3285000e+02   1.1998941e-08
   3.3290000e+02   1.2100709e-08
   3.3295000e+02   1.2203322e-08
   3.3300000e+02   1.2306786e-08
   3.3305000e+02   1.2411109e-08
   3.3310000e+02   1.2516297e-08
   3.3315000e+02   1.2622357e-08
   3.3320000e+02   1.2729297e-08
   3.3325000e+02   1.2837123e-08
   3.3330000e+02   1.2945844e-08
   3.3335000e+02   1.3055465e-08
   3.3340000e+02   1.3165994e-08
   3.3345000e+02   1.3277440e-08
   3.3350000e+02   1.3389808e-08
   3.3355000e+02   1.3503107e-08
   3.3360000e+02   1.3617343e-08
   3.3365000e+02   1.3732526e-08
   3.3370000e+02   1.3848661e-08
   3.3375000e+02   1.3965758e-08
   3.3380000e+02   1.4083823e-08
   3.3385000e+02   1.4202865e-08
   3.3390000e+02   1.4322891e-08
   3.3395000e+02   1.4443910e-08
   3.3400000e+02   1.4565929e-08
   3.3405000e+02   1.4688956e-08
   3.3410000e+02   1.4813000e-08
   3.3415000e+02   1.4938069e-08
   3.3420000e+02   1.5064171e-08
   3.3425000e+02   1.5191314e-08
   3.3430000e+02   1.5319507e-08
   3.3435000e+02   1.5448758e-08
   3.3440000e+02   1.5579076e-08
   3.3445000e+02   1.5710469e-08
   3.3450000e+02   1.5842947e-08
   3.3455000e+02   1.5976517e-08
   3.3460000e+02   1.6111188e-08
   3.3465000e+02   1.6246970e-08
   3.3470000e+02   1.6383872e-08
   3.3475000e+02   1.6521901e-08
   3.3480000e+02   1.6661068e-08
   3.3485000e+02   1.6801382e-08
   3.3490000e+02   1.6942852e-08
   3.3495000e+02   1.7085486e-08
   3.3500000e+02   1.7229295e-08
   3.3505000e+02   1.7374288e-08
   3.3510000e+02   1.7520474e-08
   3.3515000e+02   1.7667863e-08
   3.3520000e+02   1.7816465e-08
   3.3525000e+02   1.7966289e-08
   3.3530000e+02   1.8117345e-08
   3.3535000e+02   1.8269644e-08
   3.3540000e+02   1.8423194e-08
   3.3545000e+02   1.8578006e-08
   3.3550000e+02   1.8734091e-08
   3.3555000e+02   1.8891458e-08
   3.3560000e+02   1.9050118e-08
   3.3565000e+02   1.9210080e-08
   3.3570000e+02   1.9371356e-08
   3.3575000e+02   1.9533957e-08
   3.3580000e+02   1.9697891e-08
   3.3585000e+02   1.9863171e-08
   3.3590000e+02   2.0029807e-08
   3.3595000e+02   2.0197810e-08
   3.3600000e+02   2.0367191e-08
   3.3605000e+02   2.0537960e-08
   3.3610000e+02   2.0710130e-08
   3.3615000e+02   2.0883711e-08
   3.3620000e+02   2.1058714e-08
   3.3625000e+02   2.1235151e-08
   3.3630000e+02   2.1413033e-08
   3.3635000e+02   2.1592372e-08
   3.3640000e+02   2.1773180e-08
   3.3645000e+02   2.1955467e-08
   3.3650000e+02   2.2139247e-08
   3.3655000e+02   2.2324530e-08
   3.3660000e+02   2.2511330e-08
   3.3665000e+02   2.2699657e-08
   3.3670000e+02   2.2889525e-08
   3.3675000e+02   2.3080945e-08
   3.3680000e+02   2.3273930e-08
   3.3685000e+02   2.3468493e-08
   3.3690000e+02   2.3664645e-08
   3.3695000e+02   2.3862400e-08
   3.3700000e+02   2.4061770e-08
   3.3705000e+02   2.4262768e-08
   3.3710000e+02   2.4465408e-08
   3.3715000e+02   2.4669702e-08
   3.3720000e+02   2.4875663e-08
   3.3725000e+02   2.5083305e-08
   3.3730000e+02   2.5292641e-08
   3.3735000e+02   2.5503684e-08
   3.3740000e+02   2.5716449e-08
   3.3745000e+02   2.5930948e-08
   3.3750000e+02   2.6147196e-08
   3.3755000e+02   2.6365207e-08
   3.3760000e+02   2.6584994e-08
   3.3765000e+02   2.6806571e-08
   3.3770000e+02   2.7029954e-08
   3.3775000e+02   2.7255155e-08
   3.3780000e+02   2.7482190e-08
   3.3785000e+02   2.7711074e-08
   3.3790000e+02   2.7941820e-08
   3.3795000e+02   2.8174443e-08
   3.3800000e+02   2.8408960e-08
   3.3805000e+02   2.8645383e-08
   3.3810000e+02   2.8883730e-08
   3.3815000e+02   2.9124014e-08
   3.3820000e+02   2.9366251e-08
   3.3825000e+02   2.9610457e-08
   3.3830000e+02   2.9856648e-08
   3.3835000e+02   3.0104838e-08
   3.3840000e+02   3.0355044e-08
   3.3845000e+02   3.0607282e-08
   3.3850000e+02   3.0861568e-08
   3.3855000e+02   3.1117918e-08
   3.3860000e+02   3.1376348e-08
   3.3865000e+02   3.1636876e-08
   3.3870000e+02   3.1899516e-08
   3.3875000e+02   3.2164287e-08
   3.3880000e+02   3.2431205e-08
   3.3885000e+02   3.2700287e-08
   3.3890000e+02   3.2971550e-08
   3.3895000e+02   3.3245011e-08
   3.3900000e+02   3.3520688e-08
   3.3905000e+02   3.3798598e-08
   3.3910000e+02   3.4078758e-08
   3.3915000e+02   3.4361188e-08
   3.3920000e+02   3.4645903e-08
   3.3925000e+02   3.4932923e-08
   3.3930000e+02   3.5222266e-08
   3.3935000e+02   3.5513950e-08
   3.3940000e+02   3.5807993e-08
   3.3945000e+02   3.6104414e-08
   3.3950000e+02   3.6403231e-08
   3.3955000e+02   3.6704465e-08
   3.3960000e+02   3.7008133e-08
   3.3965000e+02   3.7314255e-08
   3.3970000e+02   3.7622850e-08
   3.3975000e+02   3.7933937e-08
   3.3980000e+02   3.8247537e-08
   3.3985000e+02   3.8563668e-08
   3.3990000e+02   3.8882352e-08
   3.3995000e+02   3.9203608e-08
   3.4000000e+02   3.9527455e-08
   3.4005000e+02   3.9853915e-08
   3.4010000e+02   4.0183009e-08
   3.4015000e+02   4.0514755e-08
   3.4020000e+02   4.0849177e-08
   3.4025000e+02   4.1186294e-08
   3.4030000e+02   4.1526128e-08
   3.4035000e+02   4.1868700e-08
   3.4040000e+02   4.2214032e-08
   3.4045000e+02   4.2562144e-08
   3.4050000e+02   4.2913060e-08
   3.4055000e+02   4.3266801e-08
   3.4060000e+02   4.3623389e-08
   3.4065000e+02   4.3982846e-08
   3.4070000e+02   4.4345196e-08
   3.4075000e+02   4.4710460e-08
   3.4080000e+02   4.5078661e-08
   3.4085000e+02   4.5449823e-08
   3.4090000e+02   4.5823969e-08
   3.4095000e+02   4.6201121e-08
   3.4100000e+02   4.6581304e-08
   3.4105000e+02   4.6964542e-08
   3.4110000e+02   4.7350857e-08
   3.4115000e+02   4.7740275e-08
   3.4120000e+02   4.8132819e-08
   3.4125000e+02   4.8528514e-08
   3.4130000e+02   4.8927384e-08
   3.4135000e+02   4.9329455e-08
   3.4140000e+02   4.9734751e-08
   3.4145000e+02   5.0143298e-08
   3.4150000e+02   5.0555120e-08
   3.4155000e+02   5.0970244e-08
   3.4160000e+02   5.1388696e-08
   3.4165000e+02   5.1810500e-08
   3.4170000e+02   5.2235684e-08
   3.4175000e+02   5.2664273e-08
   3.4180000e+02   5.3096295e-08
   3.4185000e+02   5.3531776e-08
   3.4190000e+02   5.3970742e-08
   3.4195000e+02   5.4413222e-08
   3.4200000e+02   5.4859243e-08
   3.4205000e+02   5.5308831e-08
   3.4210000e+02   5.5762015e-08
   3.4215000e+02   5.6218824e-08
   3.4220000e+02   5.6679284e-08
   3.4225000e+02   5.7143425e-08
   3.4230000e+02   5.7611274e-08
   3.4235000e+02   5.8082862e-08
   3.4240000e+02   5.8558217e-08
   3.4245000e+02   5.9037368e-08
   3.4250000e+02   5.9520345e-08
   3.4255000e+02   6.0007177e-08
   3.4260000e+02   6.0497895e-08
   3.4265000e+02   6.0992529e-08
   3.4270000e+02   6.1491108e-08
   3.4275000e+02   6.1993665e-08
   3.4280000e+02   6.2500229e-08
   3.4285000e+02   6.3010831e-08
   3.4290000e+02   6.3525504e-08
   3.4295000e+02   6.4044278e-08
   3.4300000e+02   6.4567185e-08
   3.4305000e+02   6.5094258e-08
   3.4310000e+02   6.5625529e-08
   3.4315000e+02   6.6161030e-08
   3.4320000e+02   6.6700794e-08
   3.4325000e+02   6.7244853e-08
   3.4330000e+02   6.7793242e-08
   3.4335000e+02   6.8345994e-08
   3.4340000e+02   6.8903143e-08
   3.4345000e+02   6.9464722e-08
   3.4350000e+02   7.0030765e-08
   3.4355000e+02   7.0601309e-08
   3.4360000e+02   7.1176386e-08
   3.4365000e+02   7.1756033e-08
   3.4370000e+02   7.2340284e-08
   3.4375000e+02   7.2929175e-08
   3.4380000e+02   7.3522742e-08
   3.4385000e+02   7.4121021e-08
   3.4390000e+02   7.4724049e-08
   3.4395000e+02   7.5331861e-08
   3.4400000e+02   7.5944496e-08
   3.4405000e+02   7.6561990e-08
   3.4410000e+02   7.7184381e-08
   3.4415000e+02   7.7811706e-08
   3.4420000e+02   7.8444004e-08
   3.4425000e+02   7.9081313e-08
   3.4430000e+02   7.9723671e-08
   3.4435000e+02   8.0371117e-08
   3.4440000e+02   8.1023692e-08
   3.4445000e+02   8.1681433e-08
   3.4450000e+02   8.2344381e-08
   3.4455000e+02   8.3012576e-08
   3.4460000e+02   8.3686058e-08
   3.4465000e+02   8.4364869e-08
   3.4470000e+02   8.5049048e-08
   3.4475000e+02   8.5738637e-08
   3.4480000e+02   8.6433679e-08
   3.4485000e+02   8.7134214e-08
   3.4490000e+02   8.7840286e-08
   3.4495000e+02   8.8551935e-08
   3.4500000e+02   8.9269207e-08
   3.4505000e+02   8.9992142e-08
   3.4510000e+02   9.0720786e-08
   3.4515000e+02   9.1455182e-08
   3.4520000e+02   9.2195374e-08
   3.4525000e+02   9.2941406e-08
   3.4530000e+02   9.3693323e-08
   3.4535000e+02   9.4451171e-08
   3.4540000e+02   9.5214995e-08
   3.4545000e+02   9.5984840e-08
   3.4550000e+02   9.6760754e-08
   3.4555000e+02   9.7542781e-08
   3.4560000e+02   9.8330970e-08
   3.4565000e+02   9.9125367e-08
   3.4570000e+02   9.9926020e-08
   3.4575000e+02   1.0073298e-07
   3.4580000e+02   1.0154628e-07
   3.4585000e+02   1.0236599e-07
   3.4590000e+02   1.0319215e-07
   3.4595000e+02   1.0402481e-07
   3.4600000e+02   1.0486402e-07
   3.4605000e+02   1.0570982e-07
   3.4610000e+02   1.0656227e-07
   3.4615000e+02   1.0742143e-07
   3.4620000e+02   1.0828733e-07
   3.4625000e+02   1.0916004e-07
   3.4630000e+02   1.1003960e-07
   3.4635000e+02   1.1092607e-07
   3.4640000e+02   1.1181949e-07
   3.4645000e+02   1.1271993e-07
   3.4650000e+02   1.1362744e-07
   3.4655000e+02   1.1454206e-07
   3.4660000e+02   1.1546386e-07
   3.4665000e+02   1.1639289e-07
   3.4670000e+02   1.1732920e-07
   3.4675000e+02   1.1827285e-07
   3.4680000e+02   1.1922390e-07
   3.4685000e+02   1.2018240e-07
   3.4690000e+02   1.2114841e-07
   3.4695000e+02   1.2212198e-07
   3.4700000e+02   1.2310317e-07
   3.4705000e+02   1.2409205e-07
   3.4710000e+02   1.2508866e-07
   3.4715000e+02   1.2609308e-07
   3.4720000e+02   1.2710535e-07
   3.4725000e+02   1.2812554e-07
   3.4730000e+02   1.2915370e-07
   3.4735000e+02   1.3018991e-07
   3.4740000e+02   1.3123421e-07
   3.4745000e+02   1.3228667e-07
   3.4750000e+02   1.3334735e-07
   3.4755000e+02   1.3441632e-07
   3.4760000e+02   1.3549364e-07
   3.4765000e+02   1.3657937e-07
   3.4770000e+02   1.3767357e-07
   3.4775000e+02   1.3877631e-07
   3.4780000e+02   1.3988766e-07
   3.4785000e+02   1.4100767e-07
   3.4790000e+02   1.4213642e-07
   3.4795000e+02   1.4327397e-07
   3.4800000e+02   1.4442038e-07
   3.4805000e+02   1.4557573e-07
   3.4810000e+02   1.4674009e-07
   3.4815000e+02   1.4791351e-07
   3.4820000e+02   1.4909607e-07
   3.4825000e+02   1.5028784e-07
   3.4830000e+02   1.5148888e-07
   3.4835000e+02   1.5269928e-07
   3.4840000e+02   1.5391909e-07
   3.4845000e+02   1.5514839e-07
   3.4850000e+02   1.5638725e-07
   3.4855000e+02   1.5763574e-07
   3.4860000e+02   1.5889394e-07
   3.4865000e+02   1.6016192e-07
   3.4870000e+02   1.6143975e-07
   3.4875000e+02   1.6272751e-07
   3.4880000e+02   1.6402527e-07
   3.4885000e+02   1.6533311e-07
   3.4890000e+02   1.6665110e-07
   3.4895000e+02   1.6797932e-07
   3.4900000e+02   1.6931785e-07
   3.4905000e+02   1.7066676e-07
   3.4910000e+02   1.7202614e-07
   3.4915000e+02   1.7339605e-07
   3.4920000e+02   1.7477659e-07
   3.4925000e+02   1.7616783e-07
   3.4930000e+02   1.7756985e-07
   3.4935000e+02   1.7898273e-07
   3.4940000e+02   1.8040655e-07
   3.4945000e+02   1.8184141e-07
   3.4950000e+02   1.8328737e-07
   3.4955000e+02   1.8474452e-07
   3.4960000e+02   1.8621295e-07
   3.4965000e+02   1.8769274e-07
   3.4970000e+02   1.8918398e-07
   3.4975000e+02   1.9068675e-07
   3.4980000e+02   1.9220114e-07
   3.4985000e+02   1.9372723e-07
   3.4990000e+02   1.9526512e-07
   3.4995000e+02   1.9681489e-07
   3.5000000e+02   1.9837663e-07
   3.5005000e+02   1.9995044e-07
   3.5010000e+02   2.0153639e-07
   3.5015000e+02   2.0313459e-07
   3.5020000e+02   2.0474512e-07
   3.5025000e+02   2.0636808e-07
   3.5030000e+02   2.0800356e-07
   3.5035000e+02   2.0965165e-07
   3.5040000e+02   2.1131245e-07
   3.5045000e+02   2.1298605e-07
   3.5050000e+02   2.1467255e-07
   3.5055000e+02   2.1637205e-07
   3.5060000e+02   2.1808463e-07
   3.5065000e+02   2.1981041e-07
   3.5070000e+02   2.2154947e-07
   3.5075000e+02   2.2330192e-07
   3.5080000e+02   2.2506786e-07
   3.5085000e+02   2.2684739e-07
   3.5090000e+02   2.2864061e-07
   3.5095000e+02   2.3044761e-07
   3.5100000e+02   2.3226852e-07
   3.5105000e+02   2.3410342e-07
   3.5110000e+02   2.3595242e-07
   3.5115000e+02   2.3781563e-07
   3.5120000e+02   2.3969315e-07
   3.5125000e+02   2.4158510e-07
   3.5130000e+02   2.4349157e-07
   3.5135000e+02   2.4541267e-07
   3.5140000e+02   2.4734852e-07
   3.5145000e+02   2.4929923e-07
   3.5150000e+02   2.5126490e-07
   3.5155000e+02   2.5324564e-07
   3.5160000e+02   2.5524158e-07
   3.5165000e+02   2.5725281e-07
   3.5170000e+02   2.5927946e-07
   3.5175000e+02   2.6132163e-07
   3.5180000e+02   2.6337946e-07
   3.5185000e+02   2.6545304e-07
   3.5190000e+02   2.6754250e-07
   3.5195000e+02   2.6964796e-07
   3.5200000e+02   2.7176953e-07
   3.5205000e+02   2.7390733e-07
   3.5210000e+02   2.7606149e-07
   3.5215000e+02   2.7823212e-07
   3.5220000e+02   2.8041935e-07
   3.5225000e+02   2.8262330e-07
   3.5230000e+02   2.8484410e-07
   3.5235000e+02   2.8708186e-07
   3.5240000e+02   2.8933672e-07
   3.5245000e+02   2.9160880e-07
   3.5250000e+02   2.9389823e-07
   3.5255000e+02   2.9620513e-07
   3.5260000e+02   2.9852965e-07
   3.5265000e+02   3.0087190e-07
   3.5270000e+02   3.0323201e-07
   3.5275000e+02   3.0561013e-07
   3.5280000e+02   3.0800638e-07
   3.5285000e+02   3.1042090e-07
   3.5290000e+02   3.1285381e-07
   3.5295000e+02   3.1530527e-07
   3.5300000e+02   3.1777540e-07
   3.5305000e+02   3.2026434e-07
   3.5310000e+02   3.2277224e-07
   3.5315000e+02   3.2529922e-07
   3.5320000e+02   3.2784544e-07
   3.5325000e+02   3.3041102e-07
   3.5330000e+02   3.3299613e-07
   3.5335000e+02   3.3560090e-07
   3.5340000e+02   3.3822547e-07
   3.5345000e+02   3.4086999e-07
   3.5350000e+02   3.4353460e-07
   3.5355000e+02   3.4621947e-07
   3.5360000e+02   3.4892473e-07
   3.5365000e+02   3.5165053e-07
   3.5370000e+02   3.5439703e-07
   3.5375000e+02   3.5716437e-07
   3.5380000e+02   3.5995272e-07
   3.5385000e+02   3.6276222e-07
   3.5390000e+02   3.6559304e-07
   3.5395000e+02   3.6844532e-07
   3.5400000e+02   3.7131922e-07
   3.5405000e+02   3.7421491e-07
   3.5410000e+02   3.7713255e-07
   3.5415000e+02   3.8007228e-07
   3.5420000e+02   3.8303429e-07
   3.5425000e+02   3.8601872e-07
   3.5430000e+02   3.8902575e-07
   3.5435000e+02   3.9205554e-07
   3.5440000e+02   3.9510826e-07
   3.5445000e+02   3.9818407e-07
   3.5450000e+02   4.0128315e-07
   3.5455000e+02   4.0440566e-07
   3.5460000e+02   4.0755177e-07
   3.5465000e+02   4.1072167e-07
   3.5470000e+02   4.1391552e-07
   3.5475000e+02   4.1713349e-07
   3.5480000e+02   4.2037577e-07
   3.5485000e+02   4.2364253e-07
   3.5490000e+02   4.2693396e-07
   3.5495000e+02   4.3025022e-07
   3.5500000e+02   4.3359151e-07
   3.5505000e+02   4.3695800e-07
   3.5510000e+02   4.4034988e-07
   3.5515000e+02   4.4376734e-07
   3.5520000e+02   4.4721056e-07
   3.5525000e+02   4.5067972e-07
   3.5530000e+02   4.5417503e-07
   3.5535000e+02   4.5769666e-07
   3.5540000e+02   4.6124482e-07
   3.5545000e+02   4.6481969e-07
   3.5550000e+02   4.6842147e-07
   3.5555000e+02   4.7205035e-07
   3.5560000e+02   4.7570654e-07
   3.5565000e+02   4.7939023e-07
   3.5570000e+02   4.8310162e-07
   3.5575000e+02   4.8684091e-07
   3.5580000e+02   4.9060831e-07
   3.5585000e+02   4.9440401e-07
   3.5590000e+02   4.9822824e-07
   3.5595000e+02   5.0208118e-07
   3.5600000e+02   5.0596306e-07
   3.5605000e+02   5.0987408e-07
   3.5610000e+02   5.1381446e-07
   3.5615000e+02   5.1778440e-07
   3.5620000e+02   5.2178412e-07
   3.5625000e+02   5.2581384e-07
   3.5630000e+02   5.2987377e-07
   3.5635000e+02   5.3396414e-07
   3.5640000e+02   5.3808517e-07
   3.5645000e+02   5.4223707e-07
   3.5650000e+02   5.4642007e-07
   3.5655000e+02   5.5063440e-07
   3.5660000e+02   5.5488028e-07
   3.5665000e+02   5.5915794e-07
   3.5670000e+02   5.6346762e-07
   3.5675000e+02   5.6780953e-07
   3.5680000e+02   5.7218393e-07
   3.5685000e+02   5.7659103e-07
   3.5690000e+02   5.8103109e-07
   3.5695000e+02   5.8550432e-07
   3.5700000e+02   5.9001099e-07
   3.5705000e+02   5.9455132e-07
   3.5710000e+02   5.9912557e-07
   3.5715000e+02   6.0373397e-07
   3.5720000e+02   6.0837677e-07
   3.5725000e+02   6.1305422e-07
   3.5730000e+02   6.1776657e-07
   3.5735000e+02   6.2251407e-07
   3.5740000e+02   6.2729698e-07
   3.5745000e+02   6.3211555e-07
   3.5750000e+02   6.3697004e-07
   3.5755000e+02   6.4186071e-07
   3.5760000e+02   6.4678781e-07
   3.5765000e+02   6.5175161e-07
   3.5770000e+02   6.5675238e-07
   3.5775000e+02   6.6179037e-07
   3.5780000e+02   6.6686587e-07
   3.5785000e+02   6.7197913e-07
   3.5790000e+02   6.7713043e-07
   3.5795000e+02   6.8232004e-07
   3.5800000e+02   6.8754824e-07
   3.5805000e+02   6.9281531e-07
   3.5810000e+02   6.9812152e-07
   3.5815000e+02   7.0346716e-07
   3.5820000e+02   7.0885250e-07
   3.5825000e+02   7.1427784e-07
   3.5830000e+02   7.1974346e-07
   3.5835000e+02   7.2524965e-07
   3.5840000e+02   7.3079670e-07
   3.5845000e+02   7.3638491e-07
   3.5850000e+02   7.4201456e-07
   3.5855000e+02   7.4768596e-07
   3.5860000e+02   7.5339940e-07
   3.5865000e+02   7.5915519e-07
   3.5870000e+02   7.6495363e-07
   3.5875000e+02   7.7079502e-07
   3.5880000e+02   7.7667968e-07
   3.5885000e+02   7.8260790e-07
   3.5890000e+02   7.8858001e-07
   3.5895000e+02   7.9459632e-07
   3.5900000e+02   8.0065713e-07
   3.5905000e+02   8.0676278e-07
   3.5910000e+02   8.1291358e-07
   3.5915000e+02   8.1910985e-07
   3.5920000e+02   8.2535193e-07
   3.5925000e+02   8.3164012e-07
   3.5930000e+02   8.3797477e-07
   3.5935000e+02   8.4435621e-07
   3.5940000e+02   8.5078476e-07
   3.5945000e+02   8.5726077e-07
   3.5950000e+02   8.6378458e-07
   3.5955000e+02   8.7035652e-07
   3.5960000e+02   8.7697693e-07
   3.5965000e+02   8.8364617e-07
   3.5970000e+02   8.9036458e-07
   3.5975000e+02   8.9713250e-07
   3.5980000e+02   9.0395030e-07
   3.5985000e+02   9.1081833e-07
   3.5990000e+02   9.1773694e-07
   3.5995000e+02   9.2470650e-07
   3.6000000e+02   9.3172736e-07
   3.6005000e+02   9.3879989e-07
   3.6010000e+02   9.4592447e-07
   3.6015000e+02   9.5310145e-07
   3.6020000e+02   9.6033120e-07
   3.6025000e+02   9.6761412e-07
   3.6030000e+02   9.7495056e-07
   3.6035000e+02   9.8234092e-07
   3.6040000e+02   9.8978557e-07
   3.6045000e+02   9.9728489e-07
   3.6050000e+02   1.0048393e-06
   3.6055000e+02   1.0124491e-06
   3.6060000e+02   1.0201148e-06
   3.6065000e+02   1.0278368e-06
   3.6070000e+02   1.0356154e-06
   3.6075000e+02   1.0434510e-06
   3.6080000e+02   1.0513441e-06
   3.6085000e+02   1.0592950e-06
   3.6090000e+02   1.0673042e-06
   3.6095000e+02   1.0753721e-06
   3.6100000e+02   1.0834991e-06
   3.6105000e+02   1.0916855e-06
   3.6110000e+02   1.0999319e-06
   3.6115000e+02   1.1082387e-06
   3.6120000e+02   1.1166062e-06
   3.6125000e+02   1.1250349e-06
   3.6130000e+02   1.1335253e-06
   3.6135000e+02   1.1420778e-06
   3.6140000e+02   1.1506927e-06
   3.6145000e+02   1.1593706e-06
   3.6150000e+02   1.1681119e-06
   3.6155000e+02   1.1769171e-06
   3.6160000e+02   1.1857865e-06
   3.6165000e+02   1.1947207e-06
   3.6170000e+02   1.2037201e-06
   3.6175000e+02   1.2127851e-06
   3.6180000e+02   1.2219163e-06
   3.6185000e+02   1.2311140e-06
   3.6190000e+02   1.2403788e-06
   3.6195000e+02   1.2497112e-06
   3.6200000e+02   1.2591115e-06
   3.6205000e+02   1.2685803e-06
   3.6210000e+02   1.2781181e-06
   3.6215000e+02   1.2877253e-06
   3.6220000e+02   1.2974024e-06
   3.6225000e+02   1.3071500e-06
   3.6230000e+02   1.3169685e-06
   3.6235000e+02   1.3268584e-06
   3.6240000e+02   1.3368202e-06
   3.6245000e+02   1.3468544e-06
   3.6250000e+02   1.3569616e-06
   3.6255000e+02   1.3671422e-06
   3.6260000e+02   1.3773967e-06
   3.6265000e+02   1.3877257e-06
   3.6270000e+02   1.3981297e-06
   3.6275000e+02   1.4086092e-06
   3.6280000e+02   1.4191648e-06
   3.6285000e+02   1.4297969e-06
   3.6290000e+02   1.4405062e-06
   3.6295000e+02   1.4512931e-06
   3.6300000e+02   1.4621582e-06
   3.6305000e+02   1.4731020e-06
   3.6310000e+02   1.4841251e-06
   3.6315000e+02   1.4952281e-06
   3.6320000e+02   1.5064114e-06
   3.6325000e+02   1.5176758e-06
   3.6330000e+02   1.5290216e-06
   3.6335000e+02   1.5404495e-06
   3.6340000e+02   1.5519601e-06
   3.6345000e+02   1.5635540e-06
   3.6350000e+02   1.5752317e-06
   3.6355000e+02   1.5869937e-06
   3.6360000e+02   1.5988408e-06
   3.6365000e+02   1.6107735e-06
   3.6370000e+02   1.6227923e-06
   3.6375000e+02   1.6348979e-06
   3.6380000e+02   1.6470909e-06
   3.6385000e+02   1.6593719e-06
   3.6390000e+02   1.6717415e-06
   3.6395000e+02   1.6842003e-06
   3.6400000e+02   1.6967490e-06
   3.6405000e+02   1.7093881e-06
   3.6410000e+02   1.7221183e-06
   3.6415000e+02   1.7349402e-06
   3.6420000e+02   1.7478545e-06
   3.6425000e+02   1.7608618e-06
   3.6430000e+02   1.7739628e-06
   3.6435000e+02   1.7871580e-06
   3.6440000e+02   1.8004482e-06
   3.6445000e+02   1.8138340e-06
   3.6450000e+02   1.8273160e-06
   3.6455000e+02   1.8408950e-06
   3.6460000e+02   1.8545716e-06
   3.6465000e+02   1.8683465e-06
   3.6470000e+02   1.8822203e-06
   3.6475000e+02   1.8961938e-06
   3.6480000e+02   1.9102677e-06
   3.6485000e+02   1.9244425e-06
   3.6490000e+02   1.9387191e-06
   3.6495000e+02   1.9530981e-06
   3.6500000e+02   1.9675803e-06
   3.6505000e+02   1.9821663e-06
   3.6510000e+02   1.9968568e-06
   3.6515000e+02   2.0116527e-06
   3.6520000e+02   2.0265545e-06
   3.6525000e+02   2.0415632e-06
   3.6530000e+02   2.0566793e-06
   3.6535000e+02   2.0719036e-06
   3.6540000e+02   2.0872369e-06
   3.6545000e+02   2.1026799e-06
   3.6550000e+02   2.1182333e-06
   3.6555000e+02   2.1338980e-06
   3.6560000e+02   2.1496747e-06
   3.6565000e+02   2.1655642e-06
   3.6570000e+02   2.1815673e-06
   3.6575000e+02   2.1976846e-06
   3.6580000e+02   2.2139171e-06
   3.6585000e+02   2.2302654e-06
   3.6590000e+02   2.2467305e-06
   3.6595000e+02   2.2633131e-06
   3.6600000e+02   2.2800139e-06
   3.6605000e+02   2.2968339e-06
   3.6610000e+02   2.3137739e-06
   3.6615000e+02   2.3308346e-06
   3.6620000e+02   2.3480168e-06
   3.6625000e+02   2.3653215e-06
   3.6630000e+02   2.3827495e-06
   3.6635000e+02   2.4003016e-06
   3.6640000e+02   2.4179786e-06
   3.6645000e+02   2.4357814e-06
   3.6650000e+02   2.4537109e-06
   3.6655000e+02   2.4717680e-06
   3.6660000e+02   2.4899534e-06
   3.6665000e+02   2.5082682e-06
   3.6670000e+02   2.5267131e-06
   3.6675000e+02   2.5452890e-06
   3.6680000e+02   2.5639970e-06
   3.6685000e+02   2.5828378e-06
   3.6690000e+02   2.6018123e-06
   3.6695000e+02   2.6209215e-06
   3.6700000e+02   2.6401664e-06
   3.6705000e+02   2.6595477e-06
   3.6710000e+02   2.6790665e-06
   3.6715000e+02   2.6987237e-06
   3.6720000e+02   2.7185203e-06
   3.6725000e+02   2.7384571e-06
   3.6730000e+02   2.7585352e-06
   3.6735000e+02   2.7787554e-06
   3.6740000e+02   2.7991189e-06
   3.6745000e+02   2.8196264e-06
   3.6750000e+02   2.8402791e-06
   3.6755000e+02   2.8610780e-06
   3.6760000e+02   2.8820239e-06
   3.6765000e+02   2.9031179e-06
   3.6770000e+02   2.9243610e-06
   3.6775000e+02   2.9457543e-06
   3.6780000e+02   2.9672987e-06
   3.6785000e+02   2.9889953e-06
   3.6790000e+02   3.0108450e-06
   3.6795000e+02   3.0328490e-06
   3.6800000e+02   3.0550083e-06
   3.6805000e+02   3.0773240e-06
   3.6810000e+02   3.0997970e-06
   3.6815000e+02   3.1224285e-06
   3.6820000e+02   3.1452196e-06
   3.6825000e+02   3.1681713e-06
   3.6830000e+02   3.1912846e-06
   3.6835000e+02   3.2145608e-06
   3.6840000e+02   3.2380009e-06
   3.6845000e+02   3.2616060e-06
   3.6850000e+02   3.2853773e-06
   3.6855000e+02   3.3093157e-06
   3.6860000e+02   3.3334226e-06
   3.6865000e+02   3.3576990e-06
   3.6870000e+02   3.3821460e-06
   3.6875000e+02   3.4067649e-06
   3.6880000e+02   3.4315568e-06
   3.6885000e+02   3.4565227e-06
   3.6890000e+02   3.4816640e-06
   3.6895000e+02   3.5069818e-06
   3.6900000e+02   3.5324773e-06
   3.6905000e+02   3.5581517e-06
   3.6910000e+02   3.5840062e-06
   3.6915000e+02   3.6100420e-06
   3.6920000e+02   3.6362603e-06
   3.6925000e+02   3.6626623e-06
   3.6930000e+02   3.6892494e-06
   3.6935000e+02   3.7160227e-06
   3.6940000e+02   3.7429834e-06
   3.6945000e+02   3.7701329e-06
   3.6950000e+02   3.7974725e-06
   3.6955000e+02   3.8250033e-06
   3.6960000e+02   3.8527267e-06
   3.6965000e+02   3.8806440e-06
   3.6970000e+02   3.9087564e-06
   3.6975000e+02   3.9370653e-06
   3.6980000e+02   3.9655720e-06
   3.6985000e+02   3.9942779e-06
   3.6990000e+02   4.0231842e-06
   3.6995000e+02   4.0522923e-06
   3.7000000e+02   4.0816035e-06
   3.7005000e+02   4.1111193e-06
   3.7010000e+02   4.1408410e-06
   3.7015000e+02   4.1707699e-06
   3.7020000e+02   4.2009075e-06
   3.7025000e+02   4.2312551e-06
   3.7030000e+02   4.2618141e-06
   3.7035000e+02   4.2925860e-06
   3.7040000e+02   4.3235722e-06
   3.7045000e+02   4.3547742e-06
   3.7050000e+02   4.3861932e-06
   3.7055000e+02   4.4178309e-06
   3.7060000e+02   4.4496886e-06
   3.7065000e+02   4.4817679e-06
   3.7070000e+02   4.5140702e-06
   3.7075000e+02   4.5465970e-06
   3.7080000e+02   4.5793497e-06
   3.7085000e+02   4.6123300e-06
   3.7090000e+02   4.6455393e-06
   3.7095000e+02   4.6789791e-06
   3.7100000e+02   4.7126510e-06
   3.7105000e+02   4.7465565e-06
   3.7110000e+02   4.7806972e-06
   3.7115000e+02   4.8150746e-06
   3.7120000e+02   4.8496903e-06
   3.7125000e+02   4.8845460e-06
   3.7130000e+02   4.9196431e-06
   3.7135000e+02   4.9549833e-06
   3.7140000e+02   4.9905682e-06
   3.7145000e+02   5.0263994e-06
   3.7150000e+02   5.0624786e-06
   3.7155000e+02   5.0988074e-06
   3.7160000e+02   5.1353874e-06
   3.7165000e+02   5.1722204e-06
   3.7170000e+02   5.2093080e-06
   3.7175000e+02   5.2466519e-06
   3.7180000e+02   5.2842538e-06
   3.7185000e+02   5.3221154e-06
   3.7190000e+02   5.3602384e-06
   3.7195000e+02   5.3986245e-06
   3.7200000e+02   5.4372755e-06
   3.7205000e+02   5.4761932e-06
   3.7210000e+02   5.5153793e-06
   3.7215000e+02   5.5548355e-06
   3.7220000e+02   5.5945637e-06
   3.7225000e+02   5.6345656e-06
   3.7230000e+02   5.6748431e-06
   3.7235000e+02   5.7153980e-06
   3.7240000e+02   5.7562321e-06
   3.7245000e+02   5.7973473e-06
   3.7250000e+02   5.8387453e-06
   3.7255000e+02   5.8804281e-06
   3.7260000e+02   5.9223976e-06
   3.7265000e+02   5.9646556e-06
   3.7270000e+02   6.0072040e-06
   3.7275000e+02   6.0500448e-06
   3.7280000e+02   6.0931798e-06
   3.7285000e+02   6.1366110e-06
   3.7290000e+02   6.1803404e-06
   3.7295000e+02   6.2243699e-06
   3.7300000e+02   6.2687015e-06
   3.7305000e+02   6.3133371e-06
   3.7310000e+02   6.3582789e-06
   3.7315000e+02   6.4035286e-06
   3.7320000e+02   6.4490885e-06
   3.7325000e+02   6.4949605e-06
   3.7330000e+02   6.5411467e-06
   3.7335000e+02   6.5876491e-06
   3.7340000e+02   6.6344698e-06
   3.7345000e+02   6.6816110e-06
   3.7350000e+02   6.7290746e-06
   3.7355000e+02   6.7768628e-06
   3.7360000e+02   6.8249777e-06
   3.7365000e+02   6.8734216e-06
   3.7370000e+02   6.9221964e-06
   3.7375000e+02   6.9713044e-06
   3.7380000e+02   7.0207478e-06
   3.7385000e+02   7.0705287e-06
   3.7390000e+02   7.1206494e-06
   3.7395000e+02   7.1711121e-06
   3.7400000e+02   7.2219189e-06
   3.7405000e+02   7.2730723e-06
   3.7410000e+02   7.3245743e-06
   3.7415000e+02   7.3764273e-06
   3.7420000e+02   7.4286337e-06
   3.7425000e+02   7.4811955e-06
   3.7430000e+02   7.5341153e-06
   3.7435000e+02   7.5873953e-06
   3.7440000e+02   7.6410379e-06
   3.7445000e+02   7.6950455e-06
   3.7450000e+02   7.7494203e-06
   3.7455000e+02   7.8041648e-06
   3.7460000e+02   7.8592815e-06
   3.7465000e+02   7.9147726e-06
   3.7470000e+02   7.9706407e-06
   3.7475000e+02   8.0268883e-06
   3.7480000e+02   8.0835176e-06
   3.7485000e+02   8.1405314e-06
   3.7490000e+02   8.1979319e-06
   3.7495000e+02   8.2557219e-06
   3.7500000e+02   8.3139037e-06
   3.7505000e+02   8.3724799e-06
   3.7510000e+02   8.4314530e-06
   3.7515000e+02   8.4908258e-06
   3.7520000e+02   8.5506006e-06
   3.7525000e+02   8.6107802e-06
   3.7530000e+02   8.6713672e-06
   3.7535000e+02   8.7323641e-06
   3.7540000e+02   8.7937737e-06
   3.7545000e+02   8.8555986e-06
   3.7550000e+02   8.9178414e-06
   3.7555000e+02   8.9805050e-06
   3.7560000e+02   9.0435920e-06
   3.7565000e+02   9.1071051e-06
   3.7570000e+02   9.1710472e-06
   3.7575000e+02   9.2354209e-06
   3.7580000e+02   9.3002290e-06
   3.7585000e+02   9.3654744e-06
   3.7590000e+02   9.4311599e-06
   3.7595000e+02   9.4972882e-06
   3.7600000e+02   9.5638624e-06
   3.7605000e+02   9.6308851e-06
   3.7610000e+02   9.6983594e-06
   3.7615000e+02   9.7662881e-06
   3.7620000e+02   9.8346741e-06
   3.7625000e+02   9.9035205e-06
   3.7630000e+02   9.9728300e-06
   3.7635000e+02   1.0042606e-05
   3.7640000e+02   1.0112851e-05
   3.7645000e+02   1.0183568e-05
   3.7650000e+02   1.0254761e-05
   3.7655000e+02   1.0326431e-05
   3.7660000e+02   1.0398584e-05
   3.7665000e+02   1.0471220e-05
   3.7670000e+02   1.0544345e-05
   3.7675000e+02   1.0617960e-05
   3.7680000e+02   1.0692068e-05
   3.7685000e+02   1.0766674e-05
   3.7690000e+02   1.0841780e-05
   3.7695000e+02   1.0917389e-05
   3.7700000e+02   1.0993505e-05
   3.7705000e+02   1.1070131e-05
   3.7710000e+02   1.1147270e-05
   3.7715000e+02   1.1224926e-05
   3.7720000e+02   1.1303101e-05
   3.7725000e+02   1.1381799e-05
   3.7730000e+02   1.1461023e-05
   3.7735000e+02   1.1540777e-05
   3.7740000e+02   1.1621064e-05
   3.7745000e+02   1.1701888e-05
   3.7750000e+02   1.1783252e-05
   3.7755000e+02   1.1865159e-05
   3.7760000e+02   1.1947612e-05
   3.7765000e+02   1.2030617e-05
   3.7770000e+02   1.2114174e-05
   3.7775000e+02   1.2198290e-05
   3.7780000e+02   1.2282966e-05
   3.7785000e+02   1.2368206e-05
   3.7790000e+02   1.2454015e-05
   3.7795000e+02   1.2540395e-05
   3.7800000e+02   1.2627350e-05
   3.7805000e+02   1.2714885e-05
   3.7810000e+02   1.2803002e-05
   3.7815000e+02   1.2891705e-05
   3.7820000e+02   1.2980998e-05
   3.7825000e+02   1.3070885e-05
   3.7830000e+02   1.3161370e-05
   3.7835000e+02   1.3252456e-05
   3.7840000e+02   1.3344147e-05
   3.7845000e+02   1.3436447e-05
   3.7850000e+02   1.3529360e-05
   3.7855000e+02   1.3622889e-05
   3.7860000e+02   1.3717039e-05
   3.7865000e+02   1.3811814e-05
   3.7870000e+02   1.3907217e-05
   3.7875000e+02   1.4003252e-05
   3.7880000e+02   1.4099924e-05
   3.7885000e+02   1.4197237e-05
   3.7890000e+02   1.4295194e-05
   3.7895000e+02   1.4393799e-05
   3.7900000e+02   1.4493057e-05
   3.7905000e+02   1.4592972e-05
   3.7910000e+02   1.4693548e-05
   3.7915000e+02   1.4794789e-05
   3.7920000e+02   1.4896700e-05
   3.7925000e+02   1.4999283e-05
   3.7930000e+02   1.5102545e-05
   3.7935000e+02   1.5206488e-05
   3.7940000e+02   1.5311118e-05
   3.7945000e+02   1.5416439e-05
   3.7950000e+02   1.5522454e-05
   3.7955000e+02   1.5629169e-05
   3.7960000e+02   1.5736587e-05
   3.7965000e+02   1.5844714e-05
   3.7970000e+02   1.5953553e-05
   3.7975000e+02   1.6063109e-05
   3.7980000e+02   1.6173387e-05
   3.7985000e+02   1.6284391e-05
   3.7990000e+02   1.6396125e-05
   3.7995000e+02   1.6508595e-05
   3.8000000e+02   1.6621804e-05
   3.8005000e+02   1.6735758e-05
   3.8010000e+02   1.6850461e-05
   3.8015000e+02   1.6965918e-05
   3.8020000e+02   1.7082134e-05
   3.8025000e+02   1.7199112e-05
   3.8030000e+02   1.7316859e-05
   3.8035000e+02   1.7435379e-05
   3.8040000e+02   1.7554676e-05
   3.8045000e+02   1.7674756e-05
   3.8050000e+02   1.7795623e-05
   3.8055000e+02   1.7917282e-05
   3.8060000e+02   1.8039739e-05
   3.8065000e+02   1.8162998e-05
   3.8070000e+02   1.8287064e-05
   3.8075000e+02   1.8411943e-05
   3.8080000e+02   1.8537639e-05
   3.8085000e+02   1.8664157e-05
   3.8090000e+02   1.8791503e-05
   3.8095000e+02   1.8919682e-05
   3.8100000e+02   1.9048698e-05
   3.8105000e+02   1.9178558e-05
   3.8110000e+02   1.9309265e-05
   3.8115000e+02   1.9440827e-05
   3.8120000e+02   1.9573247e-05
   3.8125000e+02   1.9706532e-05
   3.8130000e+02   1.9840686e-05
   3.8135000e+02   1.9975715e-05
   3.8140000e+02   2.0111625e-05
   3.8145000e+02   2.0248420e-05
   3.8150000e+02   2.0386107e-05
   3.8155000e+02   2.0524691e-05
   3.8160000e+02   2.0664177e-05
   3.8165000e+02   2.0804571e-05
   3.8170000e+02   2.0945879e-05
   3.8175000e+02   2.1088106e-05
   3.8180000e+02   2.1231259e-05
   3.8185000e+02   2.1375341e-05
   3.8190000e+02   2.1520361e-05
   3.8195000e+02   2.1666323e-05
   3.8200000e+02   2.1813232e-05
   3.8205000e+02   2.1961096e-05
   3.8210000e+02   2.2109920e-05
   3.8215000e+02   2.2259709e-05
   3.8220000e+02   2.2410470e-05
   3.8225000e+02   2.2562209e-05
   3.8230000e+02   2.2714931e-05
   3.8235000e+02   2.2868643e-05
   3.8240000e+02   2.3023351e-05
   3.8245000e+02   2.3179061e-05
   3.8250000e+02   2.3335779e-05
   3.8255000e+02   2.3493512e-05
   3.8260000e+02   2.3652265e-05
   3.8265000e+02   2.3812045e-05
   3.8270000e+02   2.3972858e-05
   3.8275000e+02   2.4134711e-05
   3.8280000e+02   2.4297610e-05
   3.8285000e+02   2.4461561e-05
   3.8290000e+02   2.4626571e-05
   3.8295000e+02   2.4792646e-05
   3.8300000e+02   2.4959793e-05
   3.8305000e+02   2.5128018e-05
   3.8310000e+02   2.5297329e-05
   3.8315000e+02   2.5467731e-05
   3.8320000e+02   2.5639231e-05
   3.8325000e+02   2.5811836e-05
   3.8330000e+02   2.5985554e-05
   3.8335000e+02   2.6160389e-05
   3.8340000e+02   2.6336351e-05
   3.8345000e+02   2.6513444e-05
   3.8350000e+02   2.6691677e-05
   3.8355000e+02   2.6871056e-05
   3.8360000e+02   2.7051588e-05
   3.8365000e+02   2.7233281e-05
   3.8370000e+02   2.7416140e-05
   3.8375000e+02   2.7600174e-05
   3.8380000e+02   2.7785390e-05
   3.8385000e+02   2.7971795e-05
   3.8390000e+02   2.8159395e-05
   3.8395000e+02   2.8348199e-05
   3.8400000e+02   2.8538213e-05
   3.8405000e+02   2.8729446e-05
   3.8410000e+02   2.8921904e-05
   3.8415000e+02   2.9115594e-05
   3.8420000e+02   2.9310525e-05
   3.8425000e+02   2.9506704e-05
   3.8430000e+02   2.9704139e-05
   3.8435000e+02   2.9902836e-05
   3.8440000e+02   3.0102804e-05
   3.8445000e+02   3.0304051e-05
   3.8450000e+02   3.0506584e-05
   3.8455000e+02   3.0710410e-05
   3.8460000e+02   3.0915539e-05
   3.8465000e+02   3.1121977e-05
   3.8470000e+02   3.1329733e-05
   3.8475000e+02   3.1538815e-05
   3.8480000e+02   3.1749230e-05
   3.8485000e+02   3.1960987e-05
   3.8490000e+02   3.2174094e-05
   3.8495000e+02   3.2388558e-05
   3.8500000e+02   3.2604389e-05
   3.8505000e+02   3.2821595e-05
   3.8510000e+02   3.3040183e-05
   3.8515000e+02   3.3260162e-05
   3.8520000e+02   3.3481540e-05
   3.8525000e+02   3.3704326e-05
   3.8530000e+02   3.3928529e-05
   3.8535000e+02   3.4154157e-05
   3.8540000e+02   3.4381218e-05
   3.8545000e+02   3.4609721e-05
   3.8550000e+02   3.4839675e-05
   3.8555000e+02   3.5071089e-05
   3.8560000e+02   3.5303970e-05
   3.8565000e+02   3.5538329e-05
   3.8570000e+02   3.5774174e-05
   3.8575000e+02   3.6011514e-05
   3.8580000e+02   3.6250358e-05
   3.8585000e+02   3.6490714e-05
   3.8590000e+02   3.6732593e-05
   3.8595000e+02   3.6976002e-05
   3.8600000e+02   3.7220952e-05
   3.8605000e+02   3.7467452e-05
   3.8610000e+02   3.7715510e-05
   3.8615000e+02   3.7965137e-05
   3.8620000e+02   3.8216341e-05
   3.8625000e+02   3.8469132e-05
   3.8630000e+02   3.8723519e-05
   3.8635000e+02   3.8979512e-05
   3.8640000e+02   3.9237121e-05
   3.8645000e+02   3.9496356e-05
   3.8650000e+02   3.9757225e-05
   3.8655000e+02   4.0019739e-05
   3.8660000e+02   4.0283907e-05
   3.8665000e+02   4.0549740e-05
   3.8670000e+02   4.0817247e-05
   3.8675000e+02   4.1086438e-05
   3.8680000e+02   4.1357324e-05
   3.8685000e+02   4.1629914e-05
   3.8690000e+02   4.1904219e-05
   3.8695000e+02   4.2180248e-05
   3.8700000e+02   4.2458013e-05
   3.8705000e+02   4.2737523e-05
   3.8710000e+02   4.3018788e-05
   3.8715000e+02   4.3301820e-05
   3.8720000e+02   4.3586628e-05
   3.8725000e+02   4.3873223e-05
   3.8730000e+02   4.4161617e-05
   3.8735000e+02   4.4451818e-05
   3.8740000e+02   4.4743839e-05
   3.8745000e+02   4.5037690e-05
   3.8750000e+02   4.5333382e-05
   3.8755000e+02   4.5630925e-05
   3.8760000e+02   4.5930331e-05
   3.8765000e+02   4.6231611e-05
   3.8770000e+02   4.6534775e-05
   3.8775000e+02   4.6839836e-05
   3.8780000e+02   4.7146803e-05
   3.8785000e+02   4.7455689e-05
   3.8790000e+02   4.7766505e-05
   3.8795000e+02   4.8079262e-05
   3.8800000e+02   4.8393971e-05
   3.8805000e+02   4.8710645e-05
   3.8810000e+02   4.9029294e-05
   3.8815000e+02   4.9349930e-05
   3.8820000e+02   4.9672566e-05
   3.8825000e+02   4.9997212e-05
   3.8830000e+02   5.0323881e-05
   3.8835000e+02   5.0652584e-05
   3.8840000e+02   5.0983334e-05
   3.8845000e+02   5.1316143e-05
   3.8850000e+02   5.1651022e-05
   3.8855000e+02   5.1987984e-05
   3.8860000e+02   5.2327042e-05
   3.8865000e+02   5.2668206e-05
   3.8870000e+02   5.3011490e-05
   3.8875000e+02   5.3356907e-05
   3.8880000e+02   5.3704468e-05
   3.8885000e+02   5.4054186e-05
   3.8890000e+02   5.4406074e-05
   3.8895000e+02   5.4760145e-05
   3.8900000e+02   5.5116411e-05
   3.8905000e+02   5.5474886e-05
   3.8910000e+02   5.5835581e-05
   3.8915000e+02   5.6198511e-05
   3.8920000e+02   5.6563688e-05
   3.8925000e+02   5.6931125e-05
   3.8930000e+02   5.7300836e-05
   3.8935000e+02   5.7672834e-05
   3.8940000e+02   5.8047131e-05
   3.8945000e+02   5.8423743e-05
   3.8950000e+02   5.8802681e-05
   3.8955000e+02   5.9183960e-05
   3.8960000e+02   5.9567594e-05
   3.8965000e+02   5.9953595e-05
   3.8970000e+02   6.0341978e-05
   3.8975000e+02   6.0732757e-05
   3.8980000e+02   6.1125945e-05
   3.8985000e+02   6.1521557e-05
   3.8990000e+02   6.1919606e-05
   3.8995000e+02   6.2320108e-05
   3.9000000e+02   6.2723075e-05
   3.9005000e+02   6.3128523e-05
   3.9010000e+02   6.3536465e-05
   3.9015000e+02   6.3946917e-05
   3.9020000e+02   6.4359893e-05
   3.9025000e+02   6.4775407e-05
   3.9030000e+02   6.5193475e-05
   3.9035000e+02   6.5614110e-05
   3.9040000e+02   6.6037328e-05
   3.9045000e+02   6.6463144e-05
   3.9050000e+02   6.6891572e-05
   3.9055000e+02   6.7322629e-05
   3.9060000e+02   6.7756328e-05
   3.9065000e+02   6.8192686e-05
   3.9070000e+02   6.8631718e-05
   3.9075000e+02   6.9073439e-05
   3.9080000e+02   6.9517864e-05
   3.9085000e+02   6.9965010e-05
   3.9090000e+02   7.0414892e-05
   3.9095000e+02   7.0867525e-05
   3.9100000e+02   7.1322926e-05
   3.9105000e+02   7.1781111e-05
   3.9110000e+02   7.2242095e-05
   3.9115000e+02   7.2705894e-05
   3.9120000e+02   7.3172526e-05
   3.9125000e+02   7.3642005e-05
   3.9130000e+02   7.4114349e-05
   3.9135000e+02   7.4589574e-05
   3.9140000e+02   7.5067697e-05
   3.9145000e+02   7.5548734e-05
   3.9150000e+02   7.6032701e-05
   3.9155000e+02   7.6519616e-05
   3.9160000e+02   7.7009496e-05
   3.9165000e+02   7.7502357e-05
   3.9170000e+02   7.7998217e-05
   3.9175000e+02   7.8497092e-05
   3.9180000e+02   7.8999001e-05
   3.9185000e+02   7.9503960e-05
   3.9190000e+02   8.0011987e-05
   3.9195000e+02   8.0523099e-05
   3.9200000e+02   8.1037314e-05
   3.9205000e+02   8.1554650e-05
   3.9210000e+02   8.2075125e-05
   3.9215000e+02   8.2598756e-05
   3.9220000e+02   8.3125561e-05
   3.9225000e+02   8.3655559e-05
   3.9230000e+02   8.4188768e-05
   3.9235000e+02   8.4725206e-05
   3.9240000e+02   8.5264891e-05
   3.9245000e+02   8.5807842e-05
   3.9250000e+02   8.6354078e-05
   3.9255000e+02   8.6903616e-05
   3.9260000e+02   8.7456477e-05
   3.9265000e+02   8.8012679e-05
   3.9270000e+02   8.8572240e-05
   3.9275000e+02   8.9135181e-05
   3.9280000e+02   8.9701519e-05
   3.9285000e+02   9.0271275e-05
   3.9290000e+02   9.0844467e-05
   3.9295000e+02   9.1421116e-05
   3.9300000e+02   9.2001241e-05
   3.9305000e+02   9.2584861e-05
   3.9310000e+02   9.3171996e-05
   3.9315000e+02   9.3762667e-05
   3.9320000e+02   9.4356892e-05
   3.9325000e+02   9.4954693e-05
   3.9330000e+02   9.5556089e-05
   3.9335000e+02   9.6161102e-05
   3.9340000e+02   9.6769750e-05
   3.9345000e+02   9.7382055e-05
   3.9350000e+02   9.7998038e-05
   3.9355000e+02   9.8617718e-05
   3.9360000e+02   9.9241118e-05
   3.9365000e+02   9.9868257e-05
   3.9370000e+02   1.0049916e-04
   3.9375000e+02   1.0113384e-04
   3.9380000e+02   1.0177233e-04
   3.9385000e+02   1.0241464e-04
   3.9390000e+02   1.0306079e-04
   3.9395000e+02   1.0371082e-04
   3.9400000e+02   1.0436473e-04
   3.9405000e+02   1.0502256e-04
   3.9410000e+02   1.0568432e-04
   3.9415000e+02   1.0635004e-04
   3.9420000e+02   1.0701973e-04
   3.9425000e+02   1.0769342e-04
   3.9430000e+02   1.0837114e-04
   3.9435000e+02   1.0905290e-04
   3.9440000e+02   1.0973873e-04
   3.9445000e+02   1.1042865e-04
   3.9450000e+02   1.1112268e-04
   3.9455000e+02   1.1182085e-04
   3.9460000e+02   1.1252317e-04
   3.9465000e+02   1.1322968e-04
   3.9470000e+02   1.1394040e-04
   3.9475000e+02   1.1465535e-04
   3.9480000e+02   1.1537455e-04
   3.9485000e+02   1.1609802e-04
   3.9490000e+02   1.1682580e-04
   3.9495000e+02   1.1755790e-04
   3.9500000e+02   1.1829435e-04
   3.9505000e+02   1.1903517e-04
   3.9510000e+02   1.1978039e-04
   3.9515000e+02   1.2053003e-04
   3.9520000e+02   1.2128412e-04
   3.9525000e+02   1.2204268e-04
   3.9530000e+02   1.2280573e-04
   3.9535000e+02   1.2357331e-04
   3.9540000e+02   1.2434543e-04
   3.9545000e+02   1.2512212e-04
   3.9550000e+02   1.2590341e-04
   3.9555000e+02   1.2668932e-04
   3.9560000e+02   1.2747988e-04
   3.9565000e+02   1.2827512e-04
   3.9570000e+02   1.2907505e-04
   3.9575000e+02   1.2987970e-04
   3.9580000e+02   1.3068911e-04
   3.9585000e+02   1.3150330e-04
   3.9590000e+02   1.3232229e-04
   3.9595000e+02   1.3314611e-04
   3.9600000e+02   1.3397478e-04
   3.9605000e+02   1.3480834e-04
   3.9610000e+02   1.3564682e-04
   3.9615000e+02   1.3649023e-04
   3.9620000e+02   1.3733860e-04
   3.9625000e+02   1.3819197e-04
   3.9630000e+02   1.3905036e-04
   3.9635000e+02   1.3991379e-04
   3.9640000e+02   1.4078230e-04
   3.9645000e+02   1.4165592e-04
   3.9650000e+02   1.4253467e-04
   3.9655000e+02   1.4341857e-04
   3.9660000e+02   1.4430767e-04
   3.9665000e+02   1.4520198e-04
   3.9670000e+02   1.4610153e-04
   3.9675000e+02   1.4700636e-04
   3.9680000e+02   1.4791649e-04
   3.9685000e+02   1.4883196e-04
   3.9690000e+02   1.4975278e-04
   3.9695000e+02   1.5067900e-04
   3.9700000e+02   1.5161064e-04
   3.9705000e+02   1.5254772e-04
   3.9710000e+02   1.5349029e-04
   3.9715000e+02   1.5443836e-04
   3.9720000e+02   1.5539197e-04
   3.9725000e+02   1.5635116e-04
   3.9730000e+02   1.5731594e-04
   3.9735000e+02   1.5828635e-04
   3.9740000e+02   1.5926243e-04
   3.9745000e+02   1.6024420e-04
   3.9750000e+02   1.6123169e-04
   3.9755000e+02   1.6222493e-04
   3.9760000e+02   1.6322396e-04
   3.9765000e+02   1.6422881e-04
   3.9770000e+02   1.6523951e-04
   3.9775000e+02   1.6625609e-04
   3.9780000e+02   1.6727858e-04
   3.9785000e+02   1.6830701e-04
   3.9790000e+02   1.6934142e-04
   3.9795000e+02   1.7038184e-04
   3.9800000e+02   1.7142831e-04
   3.9805000e+02   1.7248085e-04
   3.9810000e+02   1.7353949e-04
   3.9815000e+02   1.7460428e-04
   3.9820000e+02   1.7567524e-04
   3.9825000e+02   1.7675241e-04
   3.9830000e+02   1.7783581e-04
   3.9835000e+02   1.7892550e-04
   3.9840000e+02   1.8002149e-04
   3.9845000e+02   1.8112382e-04
   3.9850000e+02   1.8223254e-04
   3.9855000e+02   1.8334766e-04
   3.9860000e+02   1.8446923e-04
   3.9865000e+02   1.8559728e-04
   3.9870000e+02   1.8673184e-04
   3.9875000e+02   1.8787296e-04
   3.9880000e+02   1.8902066e-04
   3.9885000e+02   1.9017499e-04
   3.9890000e+02   1.9133597e-04
   3.9895000e+02   1.9250364e-04
   3.9900000e+02   1.9367804e-04
   3.9905000e+02   1.9485921e-04
   3.9910000e+02   1.9604718e-04
   3.9915000e+02   1.9724199e-04
   3.9920000e+02   1.9844367e-04
   3.9925000e+02   1.9965226e-04
   3.9930000e+02   2.0086780e-04
   3.9935000e+02   2.0209033e-04
   3.9940000e+02   2.0331988e-04
   3.9945000e+02   2.0455649e-04
   3.9950000e+02   2.0580020e-04
   3.9955000e+02   2.0705104e-04
   3.9960000e+02   2.0830906e-04
   3.9965000e+02   2.0957429e-04
   3.9970000e+02   2.1084678e-04
   3.9975000e+02   2.1212655e-04
   3.9980000e+02   2.1341366e-04
   3.9985000e+02   2.1470813e-04
   3.9990000e+02   2.1601000e-04
   3.9995000e+02   2.1731933e-04
   4.0000000e+02   2.1863614e-04
   4.0005000e+02   2.1996048e-04
   4.0010000e+02   2.2129238e-04
   4.0015000e+02   2.2263189e-04
   4.0020000e+02   2.2397905e-04
   4.0025000e+02   2.2533390e-04
   4.0030000e+02   2.2669647e-04
   4.0035000e+02   2.2806681e-04
   4.0040000e+02   2.2944497e-04
   4.0045000e+02   2.3083097e-04
   4.0050000e+02   2.3222487e-04
   4.0055000e+02   2.3362671e-04
   4.0060000e+02   2.3503652e-04
   4.0065000e+02   2.3645435e-04
   4.0070000e+02   2.3788025e-04
   4.0075000e+02   2.3931425e-04
   4.0080000e+02   2.4075639e-04
   4.0085000e+02   2.4220673e-04
   4.0090000e+02   2.4366530e-04
   4.0095000e+02   2.4513215e-04
   4.0100000e+02   2.4660732e-04
   4.0105000e+02   2.4809086e-04
   4.0110000e+02   2.4958280e-04
   4.0115000e+02   2.5108320e-04
   4.0120000e+02   2.5259210e-04
   4.0125000e+02   2.5410953e-04
   4.0130000e+02   2.5563556e-04
   4.0135000e+02   2.5717022e-04
   4.0140000e+02   2.5871355e-04
   4.0145000e+02   2.6026561e-04
   4.0150000e+02   2.6182644e-04
   4.0155000e+02   2.6339609e-04
   4.0160000e+02   2.6497459e-04
   4.0165000e+02   2.6656201e-04
   4.0170000e+02   2.6815838e-04
   4.0175000e+02   2.6976375e-04
   4.0180000e+02   2.7137817e-04
   4.0185000e+02   2.7300168e-04
   4.0190000e+02   2.7463434e-04
   4.0195000e+02   2.7627619e-04
   4.0200000e+02   2.7792728e-04
   4.0205000e+02   2.7958766e-04
   4.0210000e+02   2.8125738e-04
   4.0215000e+02   2.8293648e-04
   4.0220000e+02   2.8462501e-04
   4.0225000e+02   2.8632303e-04
   4.0230000e+02   2.8803058e-04
   4.0235000e+02   2.8974771e-04
   4.0240000e+02   2.9147447e-04
   4.0245000e+02   2.9321092e-04
   4.0250000e+02   2.9495710e-04
   4.0255000e+02   2.9671306e-04
   4.0260000e+02   2.9847885e-04
   4.0265000e+02   3.0025453e-04
   4.0270000e+02   3.0204015e-04
   4.0275000e+02   3.0383575e-04
   4.0280000e+02   3.0564140e-04
   4.0285000e+02   3.0745713e-04
   4.0290000e+02   3.0928301e-04
   4.0295000e+02   3.1111909e-04
   4.0300000e+02   3.1296542e-04
   4.0305000e+02   3.1482204e-04
   4.0310000e+02   3.1668903e-04
   4.0315000e+02   3.1856642e-04
   4.0320000e+02   3.2045427e-04
   4.0325000e+02   3.2235264e-04
   4.0330000e+02   3.2426159e-04
   4.0335000e+02   3.2618115e-04
   4.0340000e+02   3.2811140e-04
   4.0345000e+02   3.3005239e-04
   4.0350000e+02   3.3200416e-04
   4.0355000e+02   3.3396678e-04
   4.0360000e+02   3.3594030e-04
   4.0365000e+02   3.3792478e-04
   4.0370000e+02   3.3992028e-04
   4.0375000e+02   3.4192684e-04
   4.0380000e+02   3.4394454e-04
   4.0385000e+02   3.4597341e-04
   4.0390000e+02   3.4801353e-04
   4.0395000e+02   3.5006495e-04
   4.0400000e+02   3.5212773e-04
   4.0405000e+02   3.5420193e-04
   4.0410000e+02   3.5628759e-04
   4.0415000e+02   3.5838479e-04
   4.0420000e+02   3.6049359e-04
   4.0425000e+02   3.6261403e-04
   4.0430000e+02   3.6474619e-04
   4.0435000e+02   3.6689011e-04
   4.0440000e+02   3.6904587e-04
   4.0445000e+02   3.7121352e-04
   4.0450000e+02   3.7339311e-04
   4.0455000e+02   3.7558473e-04
   4.0460000e+02   3.7778841e-04
   4.0465000e+02   3.8000423e-04
   4.0470000e+02   3.8223225e-04
   4.0475000e+02   3.8447252e-04
   4.0480000e+02   3.8672512e-04
   4.0485000e+02   3.8899010e-04
   4.0490000e+02   3.9126753e-04
   4.0495000e+02   3.9355747e-04
   4.0500000e+02   3.9585998e-04
   4.0505000e+02   3.9817513e-04
   4.0510000e+02   4.0050298e-04
   4.0515000e+02   4.0284360e-04
   4.0520000e+02   4.0519704e-04
   4.0525000e+02   4.0756338e-04
   4.0530000e+02   4.0994268e-04
   4.0535000e+02   4.1233501e-04
   4.0540000e+02   4.1474043e-04
   4.0545000e+02   4.1715900e-04
   4.0550000e+02   4.1959080e-04
   4.0555000e+02   4.2203590e-04
   4.0560000e+02   4.2449435e-04
   4.0565000e+02   4.2696622e-04
   4.0570000e+02   4.2945159e-04
   4.0575000e+02   4.3195052e-04
   4.0580000e+02   4.3446307e-04
   4.0585000e+02   4.3698933e-04
   4.0590000e+02   4.3952935e-04
   4.0595000e+02   4.4208320e-04
   4.0600000e+02   4.4465097e-04
   4.0605000e+02   4.4723270e-04
   4.0610000e+02   4.4982848e-04
   4.0615000e+02   4.5243838e-04
   4.0620000e+02   4.5506246e-04
   4.0625000e+02   4.5770080e-04
   4.0630000e+02   4.6035347e-04
   4.0635000e+02   4.6302054e-04
   4.0640000e+02   4.6570208e-04
   4.0645000e+02   4.6839817e-04
   4.0650000e+02   4.7110887e-04
   4.0655000e+02   4.7383427e-04
   4.0660000e+02   4.7657442e-04
   4.0665000e+02   4.7932942e-04
   4.0670000e+02   4.8209932e-04
   4.0675000e+02   4.8488421e-04
   4.0680000e+02   4.8768417e-04
   4.0685000e+02   4.9049925e-04
   4.0690000e+02   4.9332955e-04
   4.0695000e+02   4.9617513e-04
   4.0700000e+02   4.9903608e-04
   4.0705000e+02   5.0191246e-04
   4.0710000e+02   5.0480436e-04
   4.0715000e+02   5.0771185e-04
   4.0720000e+02   5.1063501e-04
   4.0725000e+02   5.1357391e-04
   4.0730000e+02   5.1652864e-04
   4.0735000e+02   5.1949928e-04
   4.0740000e+02   5.2248590e-04
   4.0745000e+02   5.2548857e-04
   4.0750000e+02   5.2850739e-04
   4.0755000e+02   5.3154243e-04
   4.0760000e+02   5.3459377e-04
   4.0765000e+02   5.3766149e-04
   4.0770000e+02   5.4074567e-04
   4.0775000e+02   5.4384640e-04
   4.0780000e+02   5.4696375e-04
   4.0785000e+02   5.5009780e-04
   4.0790000e+02   5.5324865e-04
   4.0795000e+02   5.5641636e-04
   4.0800000e+02   5.5960103e-04
   4.0805000e+02   5.6280274e-04
   4.0810000e+02   5.6602157e-04
   4.0815000e+02   5.6925760e-04
   4.0820000e+02   5.7251092e-04
   4.0825000e+02   5.7578162e-04
   4.0830000e+02   5.7906978e-04
   4.0835000e+02   5.8237548e-04
   4.0840000e+02   5.8569881e-04
   4.0845000e+02   5.8903987e-04
   4.0850000e+02   5.9239872e-04
   4.0855000e+02   5.9577547e-04
   4.0860000e+02   5.9917019e-04
   4.0865000e+02   6.0258299e-04
   4.0870000e+02   6.0601393e-04
   4.0875000e+02   6.0946312e-04
   4.0880000e+02   6.1293065e-04
   4.0885000e+02   6.1641659e-04
   4.0890000e+02   6.1992105e-04
   4.0895000e+02   6.2344410e-04
   4.0900000e+02   6.2698585e-04
   4.0905000e+02   6.3054638e-04
   4.0910000e+02   6.3412579e-04
   4.0915000e+02   6.3772416e-04
   4.0920000e+02   6.4134159e-04
   4.0925000e+02   6.4497817e-04
   4.0930000e+02   6.4863399e-04
   4.0935000e+02   6.5230915e-04
   4.0940000e+02   6.5600375e-04
   4.0945000e+02   6.5971786e-04
   4.0950000e+02   6.6345159e-04
   4.0955000e+02   6.6720504e-04
   4.0960000e+02   6.7097830e-04
   4.0965000e+02   6.7477146e-04
   4.0970000e+02   6.7858462e-04
   4.0975000e+02   6.8241788e-04
   4.0980000e+02   6.8627134e-04
   4.0985000e+02   6.9014508e-04
   4.0990000e+02   6.9403922e-04
   4.0995000e+02   6.9795384e-04
   4.1000000e+02   7.0188905e-04
   4.1005000e+02   7.0584495e-04
   4.1010000e+02   7.0982163e-04
   4.1015000e+02   7.1381920e-04
   4.1020000e+02   7.1783775e-04
   4.1025000e+02   7.2187738e-04
   4.1030000e+02   7.2593821e-04
   4.1035000e+02   7.3002032e-04
   4.1040000e+02   7.3412382e-04
   4.1045000e+02   7.3824882e-04
   4.1050000e+02   7.4239541e-04
   4.1055000e+02   7.4656370e-04
   4.1060000e+02   7.5075380e-04
   4.1065000e+02   7.5496580e-04
   4.1070000e+02   7.5919981e-04
   4.1075000e+02   7.6345594e-04
   4.1080000e+02   7.6773430e-04
   4.1085000e+02   7.7203498e-04
   4.1090000e+02   7.7635809e-04
   4.1095000e+02   7.8070375e-04
   4.1100000e+02   7.8507206e-04
   4.1105000e+02   7.8946313e-04
   4.1110000e+02   7.9387706e-04
   4.1115000e+02   7.9831396e-04
   4.1120000e+02   8.0277395e-04
   4.1125000e+02   8.0725713e-04
   4.1130000e+02   8.1176361e-04
   4.1135000e+02   8.1629350e-04
   4.1140000e+02   8.2084692e-04
   4.1145000e+02   8.2542398e-04
   4.1150000e+02   8.3002478e-04
   4.1155000e+02   8.3464944e-04
   4.1160000e+02   8.3929807e-04
   4.1165000e+02   8.4397080e-04
   4.1170000e+02   8.4866772e-04
   4.1175000e+02   8.5338895e-04
   4.1180000e+02   8.5813461e-04
   4.1185000e+02   8.6290482e-04
   4.1190000e+02   8.6769968e-04
   4.1195000e+02   8.7251933e-04
   4.1200000e+02   8.7736386e-04
   4.1205000e+02   8.8223340e-04
   4.1210000e+02   8.8712807e-04
   4.1215000e+02   8.9204799e-04
   4.1220000e+02   8.9699327e-04
   4.1225000e+02   9.0196403e-04
   4.1230000e+02   9.0696039e-04
   4.1235000e+02   9.1198248e-04
   4.1240000e+02   9.1703041e-04
   4.1245000e+02   9.2210430e-04
   4.1250000e+02   9.2720428e-04
   4.1255000e+02   9.3233047e-04
   4.1260000e+02   9.3748299e-04
   4.1265000e+02   9.4266196e-04
   4.1270000e+02   9.4786750e-04
   4.1275000e+02   9.5309975e-04
   4.1280000e+02   9.5835882e-04
   4.1285000e+02   9.6364485e-04
   4.1290000e+02   9.6895794e-04
   4.1295000e+02   9.7429824e-04
   4.1300000e+02   9.7966587e-04
   4.1305000e+02   9.8506096e-04
   4.1310000e+02   9.9048363e-04
   4.1315000e+02   9.9593401e-04
   4.1320000e+02   1.0014122e-03
   4.1325000e+02   1.0069184e-03
   4.1330000e+02   1.0124527e-03
   4.1335000e+02   1.0180152e-03
   4.1340000e+02   1.0236061e-03
   4.1345000e+02   1.0292255e-03
   4.1350000e+02   1.0348735e-03
   4.1355000e+02   1.0405502e-03
   4.1360000e+02   1.0462558e-03
   4.1365000e+02   1.0519905e-03
   4.1370000e+02   1.0577543e-03
   4.1375000e+02   1.0635474e-03
   4.1380000e+02   1.0693700e-03
   4.1385000e+02   1.0752221e-03
   4.1390000e+02   1.0811038e-03
   4.1395000e+02   1.0870155e-03
   4.1400000e+02   1.0929571e-03
   4.1405000e+02   1.0989288e-03
   4.1410000e+02   1.1049307e-03
   4.1415000e+02   1.1109631e-03
   4.1420000e+02   1.1170259e-03
   4.1425000e+02   1.1231195e-03
   4.1430000e+02   1.1292438e-03
   4.1435000e+02   1.1353991e-03
   4.1440000e+02   1.1415855e-03
   4.1445000e+02   1.1478031e-03
   4.1450000e+02   1.1540520e-03
   4.1455000e+02   1.1603325e-03
   4.1460000e+02   1.1666447e-03
   4.1465000e+02   1.1729887e-03
   4.1470000e+02   1.1793646e-03
   4.1475000e+02   1.1857726e-03
   4.1480000e+02   1.1922129e-03
   4.1485000e+02   1.1986855e-03
   4.1490000e+02   1.2051907e-03
   4.1495000e+02   1.2117286e-03
   4.1500000e+02   1.2182993e-03
   4.1505000e+02   1.2249030e-03
   4.1510000e+02   1.2315398e-03
   4.1515000e+02   1.2382099e-03
   4.1520000e+02   1.2449134e-03
   4.1525000e+02   1.2516506e-03
   4.1530000e+02   1.2584214e-03
   4.1535000e+02   1.2652262e-03
   4.1540000e+02   1.2720650e-03
   4.1545000e+02   1.2789380e-03
   4.1550000e+02   1.2858453e-03
   4.1555000e+02   1.2927872e-03
   4.1560000e+02   1.2997637e-03
   4.1565000e+02   1.3067751e-03
   4.1570000e+02   1.3138214e-03
   4.1575000e+02   1.3209029e-03
   4.1580000e+02   1.3280196e-03
   4.1585000e+02   1.3351718e-03
   4.1590000e+02   1.3423596e-03
   4.1595000e+02   1.3495832e-03
   4.1600000e+02   1.3568427e-03
   4.1605000e+02   1.3641384e-03
   4.1610000e+02   1.3714702e-03
   4.1615000e+02   1.3788385e-03
   4.1620000e+02   1.3862434e-03
   4.1625000e+02   1.3936850e-03
   4.1630000e+02   1.4011635e-03
   4.1635000e+02   1.4086791e-03
   4.1640000e+02   1.4162319e-03
   4.1645000e+02   1.4238222e-03
   4.1650000e+02   1.4314500e-03
   4.1655000e+02   1.4391155e-03
   4.1660000e+02   1.4468190e-03
   4.1665000e+02   1.4545606e-03
   4.1670000e+02   1.4623403e-03
   4.1675000e+02   1.4701586e-03
   4.1680000e+02   1.4780154e-03
   4.1685000e+02   1.4859109e-03
   4.1690000e+02   1.4938454e-03
   4.1695000e+02   1.5018190e-03
   4.1700000e+02   1.5098319e-03
   4.1705000e+02   1.5178842e-03
   4.1710000e+02   1.5259762e-03
   4.1715000e+02   1.5341080e-03
   4.1720000e+02   1.5422797e-03
   4.1725000e+02   1.5504916e-03
   4.1730000e+02   1.5587438e-03
   4.1735000e+02   1.5670366e-03
   4.1740000e+02   1.5753700e-03
   4.1745000e+02   1.5837443e-03
   4.1750000e+02   1.5921597e-03
   4.1755000e+02   1.6006163e-03
   4.1760000e+02   1.6091143e-03
   4.1765000e+02   1.6176539e-03
   4.1770000e+02   1.6262353e-03
   4.1775000e+02   1.6348586e-03
   4.1780000e+02   1.6435241e-03
   4.1785000e+02   1.6522319e-03
   4.1790000e+02   1.6609823e-03
   4.1795000e+02   1.6697753e-03
   4.1800000e+02   1.6786113e-03
   4.1805000e+02   1.6874903e-03
   4.1810000e+02   1.6964126e-03
   4.1815000e+02   1.7053783e-03
   4.1820000e+02   1.7143877e-03
   4.1825000e+02   1.7234409e-03
   4.1830000e+02   1.7325382e-03
   4.1835000e+02   1.7416797e-03
   4.1840000e+02   1.7508656e-03
   4.1845000e+02   1.7600961e-03
   4.1850000e+02   1.7693714e-03
   4.1855000e+02   1.7786917e-03
   4.1860000e+02   1.7880572e-03
   4.1865000e+02   1.7974680e-03
   4.1870000e+02   1.8069245e-03
   4.1875000e+02   1.8164267e-03
   4.1880000e+02   1.8259750e-03
   4.1885000e+02   1.8355694e-03
   4.1890000e+02   1.8452102e-03
   4.1895000e+02   1.8548976e-03
   4.1900000e+02   1.8646317e-03
   4.1905000e+02   1.8744129e-03
   4.1910000e+02   1.8842412e-03
   4.1915000e+02   1.8941169e-03
   4.1920000e+02   1.9040403e-03
   4.1925000e+02   1.9140114e-03
   4.1930000e+02   1.9240305e-03
   4.1935000e+02   1.9340979e-03
   4.1940000e+02   1.9442137e-03
   4.1945000e+02   1.9543781e-03
   4.1950000e+02   1.9645913e-03
   4.1955000e+02   1.9748536e-03
   4.1960000e+02   1.9851652e-03
   4.1965000e+02   1.9955262e-03
   4.1970000e+02   2.0059369e-03
   4.1975000e+02   2.0163976e-03
   4.1980000e+02   2.0269083e-03
   4.1985000e+02   2.0374693e-03
   4.1990000e+02   2.0480809e-03
   4.1995000e+02   2.0587433e-03
   4.2000000e+02   2.0694566e-03
   4.2005000e+02   2.0802211e-03
   4.2010000e+02   2.0910371e-03
   4.2015000e+02   2.1019046e-03
   4.2020000e+02   2.1128240e-03
   4.2025000e+02   2.1237955e-03
   4.2030000e+02   2.1348192e-03
   4.2035000e+02   2.1458955e-03
   4.2040000e+02   2.1570245e-03
   4.2045000e+02   2.1682065e-03
   4.2050000e+02   2.1794417e-03
   4.2055000e+02   2.1907302e-03
   4.2060000e+02   2.2020724e-03
   4.2065000e+02   2.2134685e-03
   4.2070000e+02   2.2249187e-03
   4.2075000e+02   2.2364231e-03
   4.2080000e+02   2.2479822e-03
   4.2085000e+02   2.2595960e-03
   4.2090000e+02   2.2712648e-03
   4.2095000e+02   2.2829889e-03
   4.2100000e+02   2.2947684e-03
   4.2105000e+02   2.3066037e-03
   4.2110000e+02   2.3184949e-03
   4.2115000e+02   2.3304422e-03
   4.2120000e+02   2.3424460e-03
   4.2125000e+02   2.3545065e-03
   4.2130000e+02   2.3666238e-03
   4.2135000e+02   2.3787983e-03
   4.2140000e+02   2.3910301e-03
   4.2145000e+02   2.4033196e-03
   4.2150000e+02   2.4156669e-03
   4.2155000e+02   2.4280722e-03
   4.2160000e+02   2.4405360e-03
   4.2165000e+02   2.4530583e-03
   4.2170000e+02   2.4656394e-03
   4.2175000e+02   2.4782796e-03
   4.2180000e+02   2.4909791e-03
   4.2185000e+02   2.5037382e-03
   4.2190000e+02   2.5165571e-03
   4.2195000e+02   2.5294360e-03
   4.2200000e+02   2.5423753e-03
   4.2205000e+02   2.5553751e-03
   4.2210000e+02   2.5684357e-03
   4.2215000e+02   2.5815574e-03
   4.2220000e+02   2.5947404e-03
   4.2225000e+02   2.6079850e-03
   4.2230000e+02   2.6212914e-03
   4.2235000e+02   2.6346598e-03
   4.2240000e+02   2.6480907e-03
   4.2245000e+02   2.6615841e-03
   4.2250000e+02   2.6751403e-03
   4.2255000e+02   2.6887597e-03
   4.2260000e+02   2.7024425e-03
   4.2265000e+02   2.7161889e-03
   4.2270000e+02   2.7299992e-03
   4.2275000e+02   2.7438736e-03
   4.2280000e+02   2.7578125e-03
   4.2285000e+02   2.7718161e-03
   4.2290000e+02   2.7858846e-03
   4.2295000e+02   2.8000184e-03
   4.2300000e+02   2.8142176e-03
   4.2305000e+02   2.8284826e-03
   4.2310000e+02   2.8428136e-03
   4.2315000e+02   2.8572109e-03
   4.2320000e+02   2.8716748e-03
   4.2325000e+02   2.8862055e-03
   4.2330000e+02   2.9008033e-03
   4.2335000e+02   2.9154686e-03
   4.2340000e+02   2.9302015e-03
   4.2345000e+02   2.9450023e-03
   4.2350000e+02   2.9598713e-03
   4.2355000e+02   2.9748088e-03
   4.2360000e+02   2.9898151e-03
   4.2365000e+02   3.0048905e-03
   4.2370000e+02   3.0200352e-03
   4.2375000e+02   3.0352495e-03
   4.2380000e+02   3.0505337e-03
   4.2385000e+02   3.0658880e-03
   4.2390000e+02   3.0813128e-03
   4.2395000e+02   3.0968084e-03
   4.2400000e+02   3.1123750e-03
   4.2405000e+02   3.1280129e-03
   4.2410000e+02   3.1437225e-03
   4.2415000e+02   3.1595039e-03
   4.2420000e+02   3.1753575e-03
   4.2425000e+02   3.1912836e-03
   4.2430000e+02   3.2072825e-03
   4.2435000e+02   3.2233544e-03
   4.2440000e+02   3.2394997e-03
   4.2445000e+02   3.2557186e-03
   4.2450000e+02   3.2720115e-03
   4.2455000e+02   3.2883786e-03
   4.2460000e+02   3.3048203e-03
   4.2465000e+02   3.3213368e-03
   4.2470000e+02   3.3379284e-03
   4.2475000e+02   3.3545955e-03
   4.2480000e+02   3.3713383e-03
   4.2485000e+02   3.3881572e-03
   4.2490000e+02   3.4050524e-03
   4.2495000e+02   3.4220243e-03
   4.2500000e+02   3.4390731e-03
   4.2505000e+02   3.4561992e-03
   4.2510000e+02   3.4734029e-03
   4.2515000e+02   3.4906844e-03
   4.2520000e+02   3.5080442e-03
   4.2525000e+02   3.5254824e-03
   4.2530000e+02   3.5429994e-03
   4.2535000e+02   3.5605956e-03
   4.2540000e+02   3.5782712e-03
   4.2545000e+02   3.5960266e-03
   4.2550000e+02   3.6138620e-03
   4.2555000e+02   3.6317778e-03
   4.2560000e+02   3.6497743e-03
   4.2565000e+02   3.6678519e-03
   4.2570000e+02   3.6860108e-03
   4.2575000e+02   3.7042513e-03
   4.2580000e+02   3.7225738e-03
   4.2585000e+02   3.7409787e-03
   4.2590000e+02   3.7594661e-03
   4.2595000e+02   3.7780366e-03
   4.2600000e+02   3.7966903e-03
   4.2605000e+02   3.8154276e-03
   4.2610000e+02   3.8342488e-03
   4.2615000e+02   3.8531543e-03
   4.2620000e+02   3.8721444e-03
   4.2625000e+02   3.8912195e-03
   4.2630000e+02   3.9103798e-03
   4.2635000e+02   3.9296256e-03
   4.2640000e+02   3.9489574e-03
   4.2645000e+02   3.9683755e-03
   4.2650000e+02   3.9878802e-03
   4.2655000e+02   4.0074718e-03
   4.2660000e+02   4.0271506e-03
   4.2665000e+02   4.0469171e-03
   4.2670000e+02   4.0667716e-03
   4.2675000e+02   4.0867143e-03
   4.2680000e+02   4.1067457e-03
   4.2685000e+02   4.1268660e-03
   4.2690000e+02   4.1470757e-03
   4.2695000e+02   4.1673750e-03
   4.2700000e+02   4.1877644e-03
   4.2705000e+02   4.2082441e-03
   4.2710000e+02   4.2288146e-03
   4.2715000e+02   4.2494761e-03
   4.2720000e+02   4.2702290e-03
   4.2725000e+02   4.2910738e-03
   4.2730000e+02   4.3120106e-03
   4.2735000e+02   4.3330399e-03
   4.2740000e+02   4.3541620e-03
   4.2745000e+02   4.3753774e-03
   4.2750000e+02   4.3966863e-03
   4.2755000e+02   4.4180890e-03
   4.2760000e+02   4.4395861e-03
   4.2765000e+02   4.4611778e-03
   4.2770000e+02   4.4828645e-03
   4.2775000e+02   4.5046465e-03
   4.2780000e+02   4.5265243e-03
   4.2785000e+02   4.5484981e-03
   4.2790000e+02   4.5705684e-03
   4.2795000e+02   4.5927355e-03
   4.2800000e+02   4.6149998e-03
   4.2805000e+02   4.6373617e-03
   4.2810000e+02   4.6598215e-03
   4.2815000e+02   4.6823796e-03
   4.2820000e+02   4.7050363e-03
   4.2825000e+02   4.7277922e-03
   4.2830000e+02   4.7506474e-03
   4.2835000e+02   4.7736024e-03
   4.2840000e+02   4.7966577e-03
   4.2845000e+02   4.8198135e-03
   4.2850000e+02   4.8430702e-03
   4.2855000e+02   4.8664283e-03
   4.2860000e+02   4.8898880e-03
   4.2865000e+02   4.9134499e-03
   4.2870000e+02   4.9371142e-03
   4.2875000e+02   4.9608814e-03
   4.2880000e+02   4.9847518e-03
   4.2885000e+02   5.0087258e-03
   4.2890000e+02   5.0328039e-03
   4.2895000e+02   5.0569864e-03
   4.2900000e+02   5.0812737e-03
   4.2905000e+02   5.1056662e-03
   4.2910000e+02   5.1301643e-03
   4.2915000e+02   5.1547684e-03
   4.2920000e+02   5.1794789e-03
   4.2925000e+02   5.2042961e-03
   4.2930000e+02   5.2292205e-03
   4.2935000e+02   5.2542525e-03
   4.2940000e+02   5.2793925e-03
   4.2945000e+02   5.3046409e-03
   4.2950000e+02   5.3299981e-03
   4.2955000e+02   5.3554644e-03
   4.2960000e+02   5.3810404e-03
   4.2965000e+02   5.4067263e-03
   4.2970000e+02   5.4325227e-03
   4.2975000e+02   5.4584299e-03
   4.2980000e+02   5.4844483e-03
   4.2985000e+02   5.5105784e-03
   4.2990000e+02   5.5368205e-03
   4.2995000e+02   5.5631751e-03
   4.3000000e+02   5.5896426e-03
   4.3005000e+02   5.6162234e-03
   4.3010000e+02   5.6429179e-03
   4.3015000e+02   5.6697265e-03
   4.3020000e+02   5.6966498e-03
   4.3025000e+02   5.7236879e-03
   4.3030000e+02   5.7508415e-03
   4.3035000e+02   5.7781109e-03
   4.3040000e+02   5.8054966e-03
   4.3045000e+02   5.8329990e-03
   4.3050000e+02   5.8606184e-03
   4.3055000e+02   5.8883554e-03
   4.3060000e+02   5.9162103e-03
   4.3065000e+02   5.9441837e-03
   4.3070000e+02   5.9722758e-03
   4.3075000e+02   6.0004873e-03
   4.3080000e+02   6.0288184e-03
   4.3085000e+02   6.0572696e-03
   4.3090000e+02   6.0858415e-03
   4.3095000e+02   6.1145343e-03
   4.3100000e+02   6.1433485e-03
   4.3105000e+02   6.1722847e-03
   4.3110000e+02   6.2013432e-03
   4.3115000e+02   6.2305244e-03
   4.3120000e+02   6.2598289e-03
   4.3125000e+02   6.2892570e-03
   4.3130000e+02   6.3188092e-03
   4.3135000e+02   6.3484860e-03
   4.3140000e+02   6.3782878e-03
   4.3145000e+02   6.4082151e-03
   4.3150000e+02   6.4382682e-03
   4.3155000e+02   6.4684477e-03
   4.3160000e+02   6.4987541e-03
   4.3165000e+02   6.5291877e-03
   4.3170000e+02   6.5597490e-03
   4.3175000e+02   6.5904385e-03
   4.3180000e+02   6.6212567e-03
   4.3185000e+02   6.6522039e-03
   4.3190000e+02   6.6832807e-03
   4.3195000e+02   6.7144876e-03
   4.3200000e+02   6.7458250e-03
   4.3205000e+02   6.7772933e-03
   4.3210000e+02   6.8088930e-03
   4.3215000e+02   6.8406246e-03
   4.3220000e+02   6.8724886e-03
   4.3225000e+02   6.9044855e-03
   4.3230000e+02   6.9366156e-03
   4.3235000e+02   6.9688795e-03
   4.3240000e+02   7.0012777e-03
   4.3245000e+02   7.0338106e-03
   4.3250000e+02   7.0664787e-03
   4.3255000e+02   7.0992825e-03
   4.3260000e+02   7.1322225e-03
   4.3265000e+02   7.1652991e-03
   4.3270000e+02   7.1985129e-03
   4.3275000e+02   7.2318642e-03
   4.3280000e+02   7.2653537e-03
   4.3285000e+02   7.2989817e-03
   4.3290000e+02   7.3327488e-03
   4.3295000e+02   7.3666555e-03
   4.3300000e+02   7.4007022e-03
   4.3305000e+02   7.4348894e-03
   4.3310000e+02   7.4692177e-03
   4.3315000e+02   7.5036875e-03
   4.3320000e+02   7.5382994e-03
   4.3325000e+02   7.5730537e-03
   4.3330000e+02   7.6079511e-03
   4.3335000e+02   7.6429920e-03
   4.3340000e+02   7.6781769e-03
   4.3345000e+02   7.7135063e-03
   4.3350000e+02   7.7489807e-03
   4.3355000e+02   7.7846007e-03
   4.3360000e+02   7.8203667e-03
   4.3365000e+02   7.8562792e-03
   4.3370000e+02   7.8923387e-03
   4.3375000e+02   7.9285459e-03
   4.3380000e+02   7.9649010e-03
   4.3385000e+02   8.0014048e-03
   4.3390000e+02   8.0380576e-03
   4.3395000e+02   8.0748601e-03
   4.3400000e+02   8.1118126e-03
   4.3405000e+02   8.1489158e-03
   4.3410000e+02   8.1861702e-03
   4.3415000e+02   8.2235762e-03
   4.3420000e+02   8.2611344e-03
   4.3425000e+02   8.2988454e-03
   4.3430000e+02   8.3367096e-03
   4.3435000e+02   8.3747275e-03
   4.3440000e+02   8.4128998e-03
   4.3445000e+02   8.4512269e-03
   4.3450000e+02   8.4897093e-03
   4.3455000e+02   8.5283476e-03
   4.3460000e+02   8.5671423e-03
   4.3465000e+02   8.6060940e-03
   4.3470000e+02   8.6452031e-03
   4.3475000e+02   8.6844703e-03
   4.3480000e+02   8.7238960e-03
   4.3485000e+02   8.7634808e-03
   4.3490000e+02   8.8032253e-03
   4.3495000e+02   8.8431299e-03
   4.3500000e+02   8.8831952e-03
   4.3505000e+02   8.9234218e-03
   4.3510000e+02   8.9638102e-03
   4.3515000e+02   9.0043609e-03
   4.3520000e+02   9.0450746e-03
   4.3525000e+02   9.0859517e-03
   4.3530000e+02   9.1269928e-03
   4.3535000e+02   9.1681984e-03
   4.3540000e+02   9.2095692e-03
   4.3545000e+02   9.2511056e-03
   4.3550000e+02   9.2928082e-03
   4.3555000e+02   9.3346776e-03
   4.3560000e+02   9.3767143e-03
   4.3565000e+02   9.4189189e-03
   4.3570000e+02   9.4612920e-03
   4.3575000e+02   9.5038341e-03
   4.3580000e+02   9.5465457e-03
   4.3585000e+02   9.5894275e-03
   4.3590000e+02   9.6324800e-03
   4.3595000e+02   9.6757038e-03
   4.3600000e+02   9.7190995e-03
   4.3605000e+02   9.7626675e-03
   4.3610000e+02   9.8064086e-03
   4.3615000e+02   9.8503232e-03
   4.3620000e+02   9.8944119e-03
   4.3625000e+02   9.9386754e-03
   4.3630000e+02   9.9831141e-03
   4.3635000e+02   1.0027729e-02
   4.3640000e+02   1.0072520e-02
   4.3645000e+02   1.0117488e-02
   4.3650000e+02   1.0162634e-02
   4.3655000e+02   1.0207958e-02
   4.3660000e+02   1.0253460e-02
   4.3665000e+02   1.0299142e-02
   4.3670000e+02   1.0345004e-02
   4.3675000e+02   1.0391047e-02
   4.3680000e+02   1.0437271e-02
   4.3685000e+02   1.0483676e-02
   4.3690000e+02   1.0530264e-02
   4.3695000e+02   1.0577035e-02
   4.3700000e+02   1.0623989e-02
   4.3705000e+02   1.0671127e-02
   4.3710000e+02   1.0718450e-02
   4.3715000e+02   1.0765959e-02
   4.3720000e+02   1.0813653e-02
   4.3725000e+02   1.0861534e-02
   4.3730000e+02   1.0909602e-02
   4.3735000e+02   1.0957858e-02
   4.3740000e+02   1.1006302e-02
   4.3745000e+02   1.1054935e-02
   4.3750000e+02   1.1103757e-02
   4.3755000e+02   1.1152770e-02
   4.3760000e+02   1.1201973e-02
   4.3765000e+02   1.1251368e-02
   4.3770000e+02   1.1300955e-02
   4.3775000e+02   1.1350735e-02
   4.3780000e+02   1.1400707e-02
   4.3785000e+02   1.1450874e-02
   4.3790000e+02   1.1501235e-02
   4.3795000e+02   1.1551792e-02
   4.3800000e+02   1.1602544e-02
   4.3805000e+02   1.1653492e-02
   4.3810000e+02   1.1704637e-02
   4.3815000e+02   1.1755980e-02
   4.3820000e+02   1.1807522e-02
   4.3825000e+02   1.1859262e-02
   4.3830000e+02   1.1911201e-02
   4.3835000e+02   1.1963341e-02
   4.3840000e+02   1.2015682e-02
   4.3845000e+02   1.2068223e-02
   4.3850000e+02   1.2120968e-02
   4.3855000e+02   1.2173914e-02
   4.3860000e+02   1.2227064e-02
   4.3865000e+02   1.2280418e-02
   4.3870000e+02   1.2333977e-02
   4.3875000e+02   1.2387741e-02
   4.3880000e+02   1.2441711e-02
   4.3885000e+02   1.2495887e-02
   4.3890000e+02   1.2550270e-02
   4.3895000e+02   1.2604862e-02
   4.3900000e+02   1.2659662e-02
   4.3905000e+02   1.2714671e-02
   4.3910000e+02   1.2769890e-02
   4.3915000e+02   1.2825319e-02
   4.3920000e+02   1.2880960e-02
   4.3925000e+02   1.2936812e-02
   4.3930000e+02   1.2992876e-02
   4.3935000e+02   1.3049154e-02
   4.3940000e+02   1.3105646e-02
   4.3945000e+02   1.3162352e-02
   4.3950000e+02   1.3219273e-02
   4.3955000e+02   1.3276410e-02
   4.3960000e+02   1.3333763e-02
   4.3965000e+02   1.3391333e-02
   4.3970000e+02   1.3449121e-02
   4.3975000e+02   1.3507128e-02
   4.3980000e+02   1.3565354e-02
   4.3985000e+02   1.3623799e-02
   4.3990000e+02   1.3682465e-02
   4.3995000e+02   1.3741352e-02
   4.4000000e+02   1.3800461e-02
   4.4005000e+02   1.3859792e-02
   4.4010000e+02   1.3919347e-02
   4.4015000e+02   1.3979125e-02
   4.4020000e+02   1.4039128e-02
   4.4025000e+02   1.4099357e-02
   4.4030000e+02   1.4159811e-02
   4.4035000e+02   1.4220492e-02
   4.4040000e+02   1.4281400e-02
   4.4045000e+02   1.4342536e-02
   4.4050000e+02   1.4403900e-02
   4.4055000e+02   1.4465494e-02
   4.4060000e+02   1.4527319e-02
   4.4065000e+02   1.4589373e-02
   4.4070000e+02   1.4651660e-02
   4.4075000e+02   1.4714178e-02
   4.4080000e+02   1.4776930e-02
   4.4085000e+02   1.4839915e-02
   4.4090000e+02   1.4903134e-02
   4.4095000e+02   1.4966588e-02
   4.4100000e+02   1.5030278e-02
   4.4105000e+02   1.5094204e-02
   4.4110000e+02   1.5158368e-02
   4.4115000e+02   1.5222769e-02
   4.4120000e+02   1.5287409e-02
   4.4125000e+02   1.5352287e-02
   4.4130000e+02   1.5417406e-02
   4.4135000e+02   1.5482766e-02
   4.4140000e+02   1.5548367e-02
   4.4145000e+02   1.5614210e-02
   4.4150000e+02   1.5680296e-02
   4.4155000e+02   1.5746625e-02
   4.4160000e+02   1.5813198e-02
   4.4165000e+02   1.5880017e-02
   4.4170000e+02   1.5947081e-02
   4.4175000e+02   1.6014392e-02
   4.4180000e+02   1.6081950e-02
   4.4185000e+02   1.6149755e-02
   4.4190000e+02   1.6217810e-02
   4.4195000e+02   1.6286113e-02
   4.4200000e+02   1.6354667e-02
   4.4205000e+02   1.6423472e-02
   4.4210000e+02   1.6492528e-02
   4.4215000e+02   1.6561836e-02
   4.4220000e+02   1.6631398e-02
   4.4225000e+02   1.6701213e-02
   4.4230000e+02   1.6771283e-02
   4.4235000e+02   1.6841607e-02
   4.4240000e+02   1.6912188e-02
   4.4245000e+02   1.6983026e-02
   4.4250000e+02   1.7054121e-02
   4.4255000e+02   1.7125474e-02
   4.4260000e+02   1.7197087e-02
   4.4265000e+02   1.7268959e-02
   4.4270000e+02   1.7341091e-02
   4.4275000e+02   1.7413485e-02
   4.4280000e+02   1.7486141e-02
   4.4285000e+02   1.7559059e-02
   4.4290000e+02   1.7632241e-02
   4.4295000e+02   1.7705687e-02
   4.4300000e+02   1.7779398e-02
   4.4305000e+02   1.7853375e-02
   4.4310000e+02   1.7927619e-02
   4.4315000e+02   1.8002129e-02
   4.4320000e+02   1.8076908e-02
   4.4325000e+02   1.8151956e-02
   4.4330000e+02   1.8227273e-02
   4.4335000e+02   1.8302861e-02
   4.4340000e+02   1.8378719e-02
   4.4345000e+02   1.8454850e-02
   4.4350000e+02   1.8531253e-02
   4.4355000e+02   1.8607930e-02
   4.4360000e+02   1.8684881e-02
   4.4365000e+02   1.8762107e-02
   4.4370000e+02   1.8839608e-02
   4.4375000e+02   1.8917387e-02
   4.4380000e+02   1.8995442e-02
   4.4385000e+02   1.9073776e-02
   4.4390000e+02   1.9152388e-02
   4.4395000e+02   1.9231280e-02
   4.4400000e+02   1.9310453e-02
   4.4405000e+02   1.9389907e-02
   4.4410000e+02   1.9469643e-02
   4.4415000e+02   1.9549662e-02
   4.4420000e+02   1.9629964e-02
   4.4425000e+02   1.9710551e-02
   4.4430000e+02   1.9791423e-02
   4.4435000e+02   1.9872580e-02
   4.4440000e+02   1.9954025e-02
   4.4445000e+02   2.0035757e-02
   4.4450000e+02   2.0117778e-02
   4.4455000e+02   2.0200088e-02
   4.4460000e+02   2.0282687e-02
   4.4465000e+02   2.0365578e-02
   4.4470000e+02   2.0448760e-02
   4.4475000e+02   2.0532234e-02
   4.4480000e+02   2.0616002e-02
   4.4485000e+02   2.0700063e-02
   4.4490000e+02   2.0784420e-02
   4.4495000e+02   2.0869072e-02
   4.4500000e+02   2.0954020e-02
   4.4505000e+02   2.1039266e-02
   4.4510000e+02   2.1124809e-02
   4.4515000e+02   2.1210652e-02
   4.4520000e+02   2.1296794e-02
   4.4525000e+02   2.1383236e-02
   4.4530000e+02   2.1469980e-02
   4.4535000e+02   2.1557026e-02
   4.4540000e+02   2.1644375e-02
   4.4545000e+02   2.1732027e-02
   4.4550000e+02   2.1819984e-02
   4.4555000e+02   2.1908247e-02
   4.4560000e+02   2.1996816e-02
   4.4565000e+02   2.2085691e-02
   4.4570000e+02   2.2174875e-02
   4.4575000e+02   2.2264367e-02
   4.4580000e+02   2.2354169e-02
   4.4585000e+02   2.2444281e-02
   4.4590000e+02   2.2534704e-02
   4.4595000e+02   2.2625440e-02
   4.4600000e+02   2.2716488e-02
   4.4605000e+02   2.2807850e-02
   4.4610000e+02   2.2899526e-02
   4.4615000e+02   2.2991518e-02
   4.4620000e+02   2.3083825e-02
   4.4625000e+02   2.3176450e-02
   4.4630000e+02   2.3269393e-02
   4.4635000e+02   2.3362654e-02
   4.4640000e+02   2.3456235e-02
   4.4645000e+02   2.3550136e-02
   4.4650000e+02   2.3644359e-02
   4.4655000e+02   2.3738904e-02
   4.4660000e+02   2.3833771e-02
   4.4665000e+02   2.3928962e-02
   4.4670000e+02   2.4024478e-02
   4.4675000e+02   2.4120319e-02
   4.4680000e+02   2.4216487e-02
   4.4685000e+02   2.4312982e-02
   4.4690000e+02   2.4409805e-02
   4.4695000e+02   2.4506956e-02
   4.4700000e+02   2.4604438e-02
   4.4705000e+02   2.4702250e-02
   4.4710000e+02   2.4800393e-02
   4.4715000e+02   2.4898869e-02
   4.4720000e+02   2.4997678e-02
   4.4725000e+02   2.5096821e-02
   4.4730000e+02   2.5196298e-02
   4.4735000e+02   2.5296112e-02
   4.4740000e+02   2.5396262e-02
   4.4745000e+02   2.5496750e-02
   4.4750000e+02   2.5597576e-02
   4.4755000e+02   2.5698741e-02
   4.4760000e+02   2.5800246e-02
   4.4765000e+02   2.5902092e-02
   4.4770000e+02   2.6004280e-02
   4.4775000e+02   2.6106810e-02
   4.4780000e+02   2.6209685e-02
   4.4785000e+02   2.6312903e-02
   4.4790000e+02   2.6416467e-02
   4.4795000e+02   2.6520377e-02
   4.4800000e+02   2.6624634e-02
   4.4805000e+02   2.6729239e-02
   4.4810000e+02   2.6834193e-02
   4.4815000e+02   2.6939496e-02
   4.4820000e+02   2.7045150e-02
   4.4825000e+02   2.7151156e-02
   4.4830000e+02   2.7257514e-02
   4.4835000e+02   2.7364225e-02
   4.4840000e+02   2.7471290e-02
   4.4845000e+02   2.7578710e-02
   4.4850000e+02   2.7686486e-02
   4.4855000e+02   2.7794618e-02
   4.4860000e+02   2.7903109e-02
   4.4865000e+02   2.8011958e-02
   4.4870000e+02   2.8121166e-02
   4.4875000e+02   2.8230734e-02
   4.4880000e+02   2.8340664e-02
   4.4885000e+02   2.8450956e-02
   4.4890000e+02   2.8561611e-02
   4.4895000e+02   2.8672629e-02
   4.4900000e+02   2.8784013e-02
   4.4905000e+02   2.8895762e-02
   4.4910000e+02   2.9007877e-02
   4.4915000e+02   2.9120361e-02
   4.4920000e+02   2.9233212e-02
   4.4925000e+02   2.9346433e-02
   4.4930000e+02   2.9460024e-02
   4.4935000e+02   2.9573986e-02
   4.4940000e+02   2.9688319e-02
   4.4945000e+02   2.9803026e-02
   4.4950000e+02   2.9918107e-02
   4.4955000e+02   3.0033562e-02
   4.4960000e+02   3.0149393e-02
   4.4965000e+02   3.0265600e-02
   4.4970000e+02   3.0382185e-02
   4.4975000e+02   3.0499147e-02
   4.4980000e+02   3.0616490e-02
   4.4985000e+02   3.0734212e-02
   4.4990000e+02   3.0852315e-02
   4.4995000e+02   3.0970800e-02
   4.5000000e+02   3.1089668e-02
   4.5005000e+02   3.1208920e-02
   4.5010000e+02   3.1328557e-02
   4.5015000e+02   3.1448579e-02
   4.5020000e+02   3.1568988e-02
   4.5025000e+02   3.1689784e-02
   4.5030000e+02   3.1810968e-02
   4.5035000e+02   3.1932542e-02
   4.5040000e+02   3.2054505e-02
   4.5045000e+02   3.2176860e-02
   4.5050000e+02   3.2299607e-02
   4.5055000e+02   3.2422747e-02
   4.5060000e+02   3.2546281e-02
   4.5065000e+02   3.2670209e-02
   4.5070000e+02   3.2794534e-02
   4.5075000e+02   3.2919254e-02
   4.5080000e+02   3.3044373e-02
   4.5085000e+02   3.3169890e-02
   4.5090000e+02   3.3295806e-02
   4.5095000e+02   3.3422123e-02
   4.5100000e+02   3.3548840e-02
   4.5105000e+02   3.3675961e-02
   4.5110000e+02   3.3803484e-02
   4.5115000e+02   3.3931411e-02
   4.5120000e+02   3.4059743e-02
   4.5125000e+02   3.4188481e-02
   4.5130000e+02   3.4317626e-02
   4.5135000e+02   3.4447179e-02
   4.5140000e+02   3.4577140e-02
   4.5145000e+02   3.4707511e-02
   4.5150000e+02   3.4838293e-02
   4.5155000e+02   3.4969486e-02
   4.5160000e+02   3.5101091e-02
   4.5165000e+02   3.5233110e-02
   4.5170000e+02   3.5365543e-02
   4.5175000e+02   3.5498392e-02
   4.5180000e+02   3.5631656e-02
   4.5185000e+02   3.5765338e-02
   4.5190000e+02   3.5899438e-02
   4.5195000e+02   3.6033957e-02
   4.5200000e+02   3.6168896e-02
   4.5205000e+02   3.6304255e-02
   4.5210000e+02   3.6440037e-02
   4.5215000e+02   3.6576241e-02
   4.5220000e+02   3.6712869e-02
   4.5225000e+02   3.6849921e-02
   4.5230000e+02   3.6987400e-02
   4.5235000e+02   3.7125304e-02
   4.5240000e+02   3.7263636e-02
   4.5245000e+02   3.7402397e-02
   4.5250000e+02   3.7541587e-02
   4.5255000e+02   3.7681207e-02
   4.5260000e+02   3.7821259e-02
   4.5265000e+02   3.7961743e-02
   4.5270000e+02   3.8102660e-02
   4.5275000e+02   3.8244011e-02
   4.5280000e+02   3.8385797e-02
   4.5285000e+02   3.8528019e-02
   4.5290000e+02   3.8670678e-02
   4.5295000e+02   3.8813775e-02
   4.5300000e+02   3.8957310e-02
   4.5305000e+02   3.9101286e-02
   4.5310000e+02   3.9245702e-02
   4.5315000e+02   3.9390560e-02
   4.5320000e+02   3.9535861e-02
   4.5325000e+02   3.9681605e-02
   4.5330000e+02   3.9827794e-02
   4.5335000e+02   3.9974429e-02
   4.5340000e+02   4.0121509e-02
   4.5345000e+02   4.0269038e-02
   4.5350000e+02   4.0417014e-02
   4.5355000e+02   4.0565440e-02
   4.5360000e+02   4.0714316e-02
   4.5365000e+02   4.0863644e-02
   4.5370000e+02   4.1013423e-02
   4.5375000e+02   4.1163656e-02
   4.5380000e+02   4.1314343e-02
   4.5385000e+02   4.1465485e-02
   4.5390000e+02   4.1617083e-02
   4.5395000e+02   4.1769138e-02
   4.5400000e+02   4.1921651e-02
   4.5405000e+02   4.2074623e-02
   4.5410000e+02   4.2228054e-02
   4.5415000e+02   4.2381947e-02
   4.5420000e+02   4.2536301e-02
   4.5425000e+02   4.2691118e-02
   4.5430000e+02   4.2846398e-02
   4.5435000e+02   4.3002144e-02
   4.5440000e+02   4.3158354e-02
   4.5445000e+02   4.3315032e-02
   4.5450000e+02   4.3472177e-02
   4.5455000e+02   4.3629790e-02
   4.5460000e+02   4.3787873e-02
   4.5465000e+02   4.3946426e-02
   4.5470000e+02   4.4105451e-02
   4.5475000e+02   4.4264948e-02
   4.5480000e+02   4.4424918e-02
   4.5485000e+02   4.4585362e-02
   4.5490000e+02   4.4746282e-02
   4.5495000e+02   4.4907677e-02
   4.5500000e+02   4.5069550e-02
   4.5505000e+02   4.5231901e-02
   4.5510000e+02   4.5394731e-02
   4.5515000e+02   4.5558041e-02
   4.5520000e+02   4.5721832e-02
   4.5525000e+02   4.5886105e-02
   4.5530000e+02   4.6050861e-02
   4.5535000e+02   4.6216101e-02
   4.5540000e+02   4.6381825e-02
   4.5545000e+02   4.6548036e-02
   4.5550000e+02   4.6714733e-02
   4.5555000e+02   4.6881917e-02
   4.5560000e+02   4.7049591e-02
   4.5565000e+02   4.7217754e-02
   4.5570000e+02   4.7386407e-02
   4.5575000e+02   4.7555553e-02
   4.5580000e+02   4.7725190e-02
   4.5585000e+02   4.7895322e-02
   4.5590000e+02   4.8065947e-02
   4.5595000e+02   4.8237068e-02
   4.5600000e+02   4.8408686e-02
   4.5605000e+02   4.8580800e-02
   4.5610000e+02   4.8753413e-02
   4.5615000e+02   4.8926526e-02
   4.5620000e+02   4.9100138e-02
   4.5625000e+02   4.9274252e-02
   4.5630000e+02   4.9448867e-02
   4.5635000e+02   4.9623986e-02
   4.5640000e+02   4.9799609e-02
   4.5645000e+02   4.9975737e-02
   4.5650000e+02   5.0152371e-02
   4.5655000e+02   5.0329512e-02
   4.5660000e+02   5.0507161e-02
   4.5665000e+02   5.0685318e-02
   4.5670000e+02   5.0863986e-02
   4.5675000e+02   5.1043164e-02
   4.5680000e+02   5.1222854e-02
   4.5685000e+02   5.1403057e-02
   4.5690000e+02   5.1583773e-02
   4.5695000e+02   5.1765004e-02
   4.5700000e+02   5.1946751e-02
   4.5705000e+02   5.2129014e-02
   4.5710000e+02   5.2311795e-02
   4.5715000e+02   5.2495094e-02
   4.5720000e+02   5.2678913e-02
   4.5725000e+02   5.2863251e-02
   4.5730000e+02   5.3048112e-02
   4.5735000e+02   5.3233494e-02
   4.5740000e+02   5.3419400e-02
   4.5745000e+02   5.3605830e-02
   4.5750000e+02   5.3792785e-02
   4.5755000e+02   5.3980267e-02
   4.5760000e+02   5.4168275e-02
   4.5765000e+02   5.4356811e-02
   4.5770000e+02   5.4545877e-02
   4.5775000e+02   5.4735472e-02
   4.5780000e+02   5.4925598e-02
   4.5785000e+02   5.5116257e-02
   4.5790000e+02   5.5307447e-02
   4.5795000e+02   5.5499172e-02
   4.5800000e+02   5.5691432e-02
   4.5805000e+02   5.5884227e-02
   4.5810000e+02   5.6077558e-02
   4.5815000e+02   5.6271428e-02
   4.5820000e+02   5.6465835e-02
   4.5825000e+02   5.6660783e-02
   4.5830000e+02   5.6856270e-02
   4.5835000e+02   5.7052299e-02
   4.5840000e+02   5.7248871e-02
   4.5845000e+02   5.7445985e-02
   4.5850000e+02   5.7643644e-02
   4.5855000e+02   5.7841848e-02
   4.5860000e+02   5.8040598e-02
   4.5865000e+02   5.8239895e-02
   4.5870000e+02   5.8439741e-02
   4.5875000e+02   5.8640135e-02
   4.5880000e+02   5.8841079e-02
   4.5885000e+02   5.9042574e-02
   4.5890000e+02   5.9244620e-02
   4.5895000e+02   5.9447220e-02
   4.5900000e+02   5.9650373e-02
   4.5905000e+02   5.9854080e-02
   4.5910000e+02   6.0058344e-02
   4.5915000e+02   6.0263163e-02
   4.5920000e+02   6.0468541e-02
   4.5925000e+02   6.0674476e-02
   4.5930000e+02   6.0880971e-02
   4.5935000e+02   6.1088026e-02
   4.5940000e+02   6.1295642e-02
   4.5945000e+02   6.1503821e-02
   4.5950000e+02   6.1712562e-02
   4.5955000e+02   6.1921867e-02
   4.5960000e+02   6.2131738e-02
   4.5965000e+02   6.2342174e-02
   4.5970000e+02   6.2553177e-02
   4.5975000e+02   6.2764748e-02
   4.5980000e+02   6.2976887e-02
   4.5985000e+02   6.3189596e-02
   4.5990000e+02   6.3402876e-02
   4.5995000e+02   6.3616727e-02
   4.6000000e+02   6.3831150e-02
   4.6005000e+02   6.4046147e-02
   4.6010000e+02   6.4261717e-02
   4.6015000e+02   6.4477863e-02
   4.6020000e+02   6.4694585e-02
   4.6025000e+02   6.4911884e-02
   4.6030000e+02   6.5129762e-02
   4.6035000e+02   6.5348217e-02
   4.6040000e+02   6.5567253e-02
   4.6045000e+02   6.5786869e-02
   4.6050000e+02   6.6007067e-02
   4.6055000e+02   6.6227847e-02
   4.6060000e+02   6.6449211e-02
   4.6065000e+02   6.6671159e-02
   4.6070000e+02   6.6893693e-02
   4.6075000e+02   6.7116813e-02
   4.6080000e+02   6.7340519e-02
   4.6085000e+02   6.7564814e-02
   4.6090000e+02   6.7789698e-02
   4.6095000e+02   6.8015171e-02
   4.6100000e+02   6.8241235e-02
   4.6105000e+02   6.8467891e-02
   4.6110000e+02   6.8695140e-02
   4.6115000e+02   6.8922982e-02
   4.6120000e+02   6.9151418e-02
   4.6125000e+02   6.9380449e-02
   4.6130000e+02   6.9610077e-02
   4.6135000e+02   6.9840302e-02
   4.6140000e+02   7.0071124e-02
   4.6145000e+02   7.0302546e-02
   4.6150000e+02   7.0534567e-02
   4.6155000e+02   7.0767189e-02
   4.6160000e+02   7.1000413e-02
   4.6165000e+02   7.1234239e-02
   4.6170000e+02   7.1468668e-02
   4.6175000e+02   7.1703702e-02
   4.6180000e+02   7.1939340e-02
   4.6185000e+02   7.2175585e-02
   4.6190000e+02   7.2412437e-02
   4.6195000e+02   7.2649896e-02
   4.6200000e+02   7.2887964e-02
   4.6205000e+02   7.3126642e-02
   4.6210000e+02   7.3365930e-02
   4.6215000e+02   7.3605829e-02
   4.6220000e+02   7.3846341e-02
   4.6225000e+02   7.4087466e-02
   4.6230000e+02   7.4329204e-02
   4.6235000e+02   7.4571558e-02
   4.6240000e+02   7.4814527e-02
   4.6245000e+02   7.5058113e-02
   4.6250000e+02   7.5302316e-02
   4.6255000e+02   7.5547137e-02
   4.6260000e+02   7.5792578e-02
   4.6265000e+02   7.6038639e-02
   4.6270000e+02   7.6285321e-02
   4.6275000e+02   7.6532624e-02
   4.6280000e+02   7.6780550e-02
   4.6285000e+02   7.7029100e-02
   4.6290000e+02   7.7278274e-02
   4.6295000e+02   7.7528073e-02
   4.6300000e+02   7.7778499e-02
   4.6305000e+02   7.8029551e-02
   4.6310000e+02   7.8281231e-02
   4.6315000e+02   7.8533540e-02
   4.6320000e+02   7.8786478e-02
   4.6325000e+02   7.9040047e-02
   4.6330000e+02   7.9294247e-02
   4.6335000e+02   7.9549079e-02
   4.6340000e+02   7.9804543e-02
   4.6345000e+02   8.0060642e-02
   4.6350000e+02   8.0317375e-02
   4.6355000e+02   8.0574743e-02
   4.6360000e+02   8.0832748e-02
   4.6365000e+02   8.1091390e-02
   4.6370000e+02   8.1350670e-02
   4.6375000e+02   8.1610588e-02
   4.6380000e+02   8.1871146e-02
   4.6385000e+02   8.2132345e-02
   4.6390000e+02   8.2394185e-02
   4.6395000e+02   8.2656667e-02
   4.6400000e+02   8.2919791e-02
   4.6405000e+02   8.3183560e-02
   4.6410000e+02   8.3447973e-02
   4.6415000e+02   8.3713031e-02
   4.6420000e+02   8.3978736e-02
   4.6425000e+02   8.4245087e-02
   4.6430000e+02   8.4512086e-02
   4.6435000e+02   8.4779734e-02
   4.6440000e+02   8.5048032e-02
   4.6445000e+02   8.5316979e-02
   4.6450000e+02   8.5586578e-02
   4.6455000e+02   8.5856828e-02
   4.6460000e+02   8.6127731e-02
   4.6465000e+02   8.6399288e-02
   4.6470000e+02   8.6671499e-02
   4.6475000e+02   8.6944364e-02
   4.6480000e+02   8.7217886e-02
   4.6485000e+02   8.7492064e-02
   4.6490000e+02   8.7766900e-02
   4.6495000e+02   8.8042394e-02
   4.6500000e+02   8.8318546e-02
   4.6505000e+02   8.8595359e-02
   4.6510000e+02   8.8872832e-02
   4.6515000e+02   8.9150967e-02
   4.6520000e+02   8.9429763e-02
   4.6525000e+02   8.9709223e-02
   4.6530000e+02   8.9989346e-02
   4.6535000e+02   9.0270133e-02
   4.6540000e+02   9.0551586e-02
   4.6545000e+02   9.0833705e-02
   4.6550000e+02   9.1116490e-02
   4.6555000e+02   9.1399943e-02
   4.6560000e+02   9.1684064e-02
   4.6565000e+02   9.1968855e-02
   4.6570000e+02   9.2254315e-02
   4.6575000e+02   9.2540445e-02
   4.6580000e+02   9.2827247e-02
   4.6585000e+02   9.3114721e-02
   4.6590000e+02   9.3402867e-02
   4.6595000e+02   9.3691687e-02
   4.6600000e+02   9.3981182e-02
   4.6605000e+02   9.4271351e-02
   4.6610000e+02   9.4562196e-02
   4.6615000e+02   9.4853718e-02
   4.6620000e+02   9.5145917e-02
   4.6625000e+02   9.5438793e-02
   4.6630000e+02   9.5732349e-02
   4.6635000e+02   9.6026584e-02
   4.6640000e+02   9.6321499e-02
   4.6645000e+02   9.6617094e-02
   4.6650000e+02   9.6913372e-02
   4.6655000e+02   9.7210331e-02
   4.6660000e+02   9.7507974e-02
   4.6665000e+02   9.7806300e-02
   4.6670000e+02   9.8105311e-02
   4.6675000e+02   9.8405007e-02
   4.6680000e+02   9.8705389e-02
   4.6685000e+02   9.9006457e-02
   4.6690000e+02   9.9308213e-02
   4.6695000e+02   9.9610656e-02
   4.6700000e+02   9.9913788e-02
   4.6705000e+02   1.0021761e-01
   4.6710000e+02   1.0052212e-01
   4.6715000e+02   1.0082732e-01
   4.6720000e+02   1.0113322e-01
   4.6725000e+02   1.0143980e-01
   4.6730000e+02   1.0174708e-01
   4.6735000e+02   1.0205505e-01
   4.6740000e+02   1.0236372e-01
   4.6745000e+02   1.0267308e-01
   4.6750000e+02   1.0298313e-01
   4.6755000e+02   1.0329389e-01
   4.6760000e+02   1.0360534e-01
   4.6765000e+02   1.0391748e-01
   4.6770000e+02   1.0423033e-01
   4.6775000e+02   1.0454387e-01
   4.6780000e+02   1.0485811e-01
   4.6785000e+02   1.0517305e-01
   4.6790000e+02   1.0548870e-01
   4.6795000e+02   1.0580504e-01
   4.6800000e+02   1.0612209e-01
   4.6805000e+02   1.0643984e-01
   4.6810000e+02   1.0675829e-01
   4.6815000e+02   1.0707745e-01
   4.6820000e+02   1.0739731e-01
   4.6825000e+02   1.0771787e-01
   4.6830000e+02   1.0803915e-01
   4.6835000e+02   1.0836112e-01
   4.6840000e+02   1.0868381e-01
   4.6845000e+02   1.0900720e-01
   4.6850000e+02   1.0933130e-01
   4.6855000e+02   1.0965611e-01
   4.6860000e+02   1.0998163e-01
   4.6865000e+02   1.1030786e-01
   4.6870000e+02   1.1063480e-01
   4.6875000e+02   1.1096245e-01
   4.6880000e+02   1.1129082e-01
   4.6885000e+02   1.1161989e-01
   4.6890000e+02   1.1194968e-01
   4.6895000e+02   1.1228018e-01
   4.6900000e+02   1.1261140e-01
   4.6905000e+02   1.1294333e-01
   4.6910000e+02   1.1327598e-01
   4.6915000e+02   1.1360934e-01
   4.6920000e+02   1.1394342e-01
   4.6925000e+02   1.1427822e-01
   4.6930000e+02   1.1461373e-01
   4.6935000e+02   1.1494996e-01
   4.6940000e+02   1.1528692e-01
   4.6945000e+02   1.1562459e-01
   4.6950000e+02   1.1596298e-01
   4.6955000e+02   1.1630209e-01
   4.6960000e+02   1.1664192e-01
   4.6965000e+02   1.1698247e-01
   4.6970000e+02   1.1732375e-01
   4.6975000e+02   1.1766574e-01
   4.6980000e+02   1.1800847e-01
   4.6985000e+02   1.1835191e-01
   4.6990000e+02   1.1869608e-01
   4.6995000e+02   1.1904097e-01
   4.7000000e+02   1.1938659e-01
   4.7005000e+02   1.1973294e-01
   4.7010000e+02   1.2008001e-01
   4.7015000e+02   1.2042780e-01
   4.7020000e+02   1.2077633e-01
   4.7025000e+02   1.2112558e-01
   4.7030000e+02   1.2147556e-01
   4.7035000e+02   1.2182627e-01
   4.7040000e+02   1.2217771e-01
   4.7045000e+02   1.2252988e-01
   4.7050000e+02   1.2288278e-01
   4.7055000e+02   1.2323641e-01
   4.7060000e+02   1.2359077e-01
   4.7065000e+02   1.2394586e-01
   4.7070000e+02   1.2430169e-01
   4.7075000e+02   1.2465825e-01
   4.7080000e+02   1.2501554e-01
   4.7085000e+02   1.2537356e-01
   4.7090000e+02   1.2573232e-01
   4.7095000e+02   1.2609181e-01
   4.7100000e+02   1.2645204e-01
   4.7105000e+02   1.2681300e-01
   4.7110000e+02   1.2717470e-01
   4.7115000e+02   1.2753714e-01
   4.7120000e+02   1.2790031e-01
   4.7125000e+02   1.2826422e-01
   4.7130000e+02   1.2862886e-01
   4.7135000e+02   1.2899425e-01
   4.7140000e+02   1.2936037e-01
   4.7145000e+02   1.2972723e-01
   4.7150000e+02   1.3009483e-01
   4.7155000e+02   1.3046317e-01
   4.7160000e+02   1.3083225e-01
   4.7165000e+02   1.3120208e-01
   4.7170000e+02   1.3157264e-01
   4.7175000e+02   1.3194394e-01
   4.7180000e+02   1.3231599e-01
   4.7185000e+02   1.3268877e-01
   4.7190000e+02   1.3306230e-01
   4.7195000e+02   1.3343657e-01
   4.7200000e+02   1.3381159e-01
   4.7205000e+02   1.3418735e-01
   4.7210000e+02   1.3456385e-01
   4.7215000e+02   1.3494110e-01
   4.7220000e+02   1.3531909e-01
   4.7225000e+02   1.3569783e-01
   4.7230000e+02   1.3607731e-01
   4.7235000e+02   1.3645754e-01
   4.7240000e+02   1.3683852e-01
   4.7245000e+02   1.3722024e-01
   4.7250000e+02   1.3760270e-01
   4.7255000e+02   1.3798592e-01
   4.7260000e+02   1.3836988e-01
   4.7265000e+02   1.3875459e-01
   4.7270000e+02   1.3914005e-01
   4.7275000e+02   1.3952626e-01
   4.7280000e+02   1.3991321e-01
   4.7285000e+02   1.4030092e-01
   4.7290000e+02   1.4068937e-01
   4.7295000e+02   1.4107857e-01
   4.7300000e+02   1.4146853e-01
   4.7305000e+02   1.4185923e-01
   4.7310000e+02   1.4225069e-01
   4.7315000e+02   1.4264289e-01
   4.7320000e+02   1.4303585e-01
   4.7325000e+02   1.4342955e-01
   4.7330000e+02   1.4382401e-01
   4.7335000e+02   1.4421923e-01
   4.7340000e+02   1.4461519e-01
   4.7345000e+02   1.4501191e-01
   4.7350000e+02   1.4540937e-01
   4.7355000e+02   1.4580760e-01
   4.7360000e+02   1.4620657e-01
   4.7365000e+02   1.4660630e-01
   4.7370000e+02   1.4700678e-01
   4.7375000e+02   1.4740802e-01
   4.7380000e+02   1.4781001e-01
   4.7385000e+02   1.4821276e-01
   4.7390000e+02   1.4861626e-01
   4.7395000e+02   1.4902051e-01
   4.7400000e+02   1.4942552e-01
   4.7405000e+02   1.4983129e-01
   4.7410000e+02   1.5023781e-01
   4.7415000e+02   1.5064508e-01
   4.7420000e+02   1.5105312e-01
   4.7425000e+02   1.5146191e-01
   4.7430000e+02   1.5187145e-01
   4.7435000e+02   1.5228175e-01
   4.7440000e+02   1.5269281e-01
   4.7445000e+02   1.5310463e-01
   4.7450000e+02   1.5351720e-01
   4.7455000e+02   1.5393053e-01
   4.7460000e+02   1.5434462e-01
   4.7465000e+02   1.5475946e-01
   4.7470000e+02   1.5517506e-01
   4.7475000e+02   1.5559142e-01
   4.7480000e+02   1.5600854e-01
   4.7485000e+02   1.5642642e-01
   4.7490000e+02   1.5684505e-01
   4.7495000e+02   1.5726445e-01
   4.7500000e+02   1.5768460e-01
   4.7505000e+02   1.5810551e-01
   4.7510000e+02   1.5852718e-01
   4.7515000e+02   1.5894961e-01
   4.7520000e+02   1.5937280e-01
   4.7525000e+02   1.5979674e-01
   4.7530000e+02   1.6022145e-01
   4.7535000e+02   1.6064692e-01
   4.7540000e+02   1.6107314e-01
   4.7545000e+02   1.6150013e-01
   4.7550000e+02   1.6192787e-01
   4.7555000e+02   1.6235637e-01
   4.7560000e+02   1.6278564e-01
   4.7565000e+02   1.6321566e-01
   4.7570000e+02   1.6364645e-01
   4.7575000e+02   1.6407799e-01
   4.7580000e+02   1.6451029e-01
   4.7585000e+02   1.6494336e-01
   4.7590000e+02   1.6537718e-01
   4.7595000e+02   1.6581177e-01
   4.7600000e+02   1.6624711e-01
   4.7605000e+02   1.6668322e-01
   4.7610000e+02   1.6712008e-01
   4.7615000e+02   1.6755771e-01
   4.7620000e+02   1.6799609e-01
   4.7625000e+02   1.6843524e-01
   4.7630000e+02   1.6887515e-01
   4.7635000e+02   1.6931581e-01
   4.7640000e+02   1.6975724e-01
   4.7645000e+02   1.7019943e-01
   4.7650000e+02   1.7064238e-01
   4.7655000e+02   1.7108609e-01
   4.7660000e+02   1.7153056e-01
   4.7665000e+02   1.7197579e-01
   4.7670000e+02   1.7242178e-01
   4.7675000e+02   1.7286853e-01
   4.7680000e+02   1.7331604e-01
   4.7685000e+02   1.7376431e-01
   4.7690000e+02   1.7421334e-01
   4.7695000e+02   1.7466313e-01
   4.7700000e+02   1.7511369e-01
   4.7705000e+02   1.7556500e-01
   4.7710000e+02   1.7601707e-01
   4.7715000e+02   1.7646990e-01
   4.7720000e+02   1.7692349e-01
   4.7725000e+02   1.7737784e-01
   4.7730000e+02   1.7783295e-01
   4.7735000e+02   1.7828882e-01
   4.7740000e+02   1.7874545e-01
   4.7745000e+02   1.7920284e-01
   4.7750000e+02   1.7966099e-01
   4.7755000e+02   1.8011990e-01
   4.7760000e+02   1.8057957e-01
   4.7765000e+02   1.8103999e-01
   4.7770000e+02   1.8150118e-01
   4.7775000e+02   1.8196312e-01
   4.7780000e+02   1.8242582e-01
   4.7785000e+02   1.8288928e-01
   4.7790000e+02   1.8335350e-01
   4.7795000e+02   1.8381848e-01
   4.7800000e+02   1.8428421e-01
   4.7805000e+02   1.8475071e-01
   4.7810000e+02   1.8521796e-01
   4.7815000e+02   1.8568596e-01
   4.7820000e+02   1.8615473e-01
   4.7825000e+02   1.8662425e-01
   4.7830000e+02   1.8709453e-01
   4.7835000e+02   1.8756557e-01
   4.7840000e+02   1.8803736e-01
   4.7845000e+02   1.8850991e-01
   4.7850000e+02   1.8898321e-01
   4.7855000e+02   1.8945727e-01
   4.7860000e+02   1.8993209e-01
   4.7865000e+02   1.9040766e-01
   4.7870000e+02   1.9088399e-01
   4.7875000e+02   1.9136107e-01
   4.7880000e+02   1.9183891e-01
   4.7885000e+02   1.9231750e-01
   4.7890000e+02   1.9279685e-01
   4.7895000e+02   1.9327695e-01
   4.7900000e+02   1.9375780e-01
   4.7905000e+02   1.9423941e-01
   4.7910000e+02   1.9472177e-01
   4.7915000e+02   1.9520489e-01
   4.7920000e+02   1.9568875e-01
   4.7925000e+02   1.9617337e-01
   4.7930000e+02   1.9665875e-01
   4.7935000e+02   1.9714487e-01
   4.7940000e+02   1.9763175e-01
   4.7945000e+02   1.9811937e-01
   4.7950000e+02   1.9860775e-01
   4.7955000e+02   1.9909688e-01
   4.7960000e+02   1.9958676e-01
   4.7965000e+02   2.0007739e-01
   4.7970000e+02   2.0056877e-01
   4.7975000e+02   2.0106090e-01
   4.7980000e+02   2.0155377e-01
   4.7985000e+02   2.0204740e-01
   4.7990000e+02   2.0254177e-01
   4.7995000e+02   2.0303690e-01
   4.8000000e+02   2.0353277e-01
   4.8005000e+02   2.0402938e-01
   4.8010000e+02   2.0452675e-01
   4.8015000e+02   2.0502486e-01
   4.8020000e+02   2.0552372e-01
   4.8025000e+02   2.0602332e-01
   4.8030000e+02   2.0652367e-01
   4.8035000e+02   2.0702476e-01
   4.8040000e+02   2.0752660e-01
   4.8045000e+02   2.0802919e-01
   4.8050000e+02   2.0853251e-01
   4.8055000e+02   2.0903658e-01
   4.8060000e+02   2.0954139e-01
   4.8065000e+02   2.1004695e-01
   4.8070000e+02   2.1055325e-01
   4.8075000e+02   2.1106029e-01
   4.8080000e+02   2.1156807e-01
   4.8085000e+02   2.1207659e-01
   4.8090000e+02   2.1258585e-01
   4.8095000e+02   2.1309585e-01
   4.8100000e+02   2.1360659e-01
   4.8105000e+02   2.1411807e-01
   4.8110000e+02   2.1463029e-01
   4.8115000e+02   2.1514324e-01
   4.8120000e+02   2.1565694e-01
   4.8125000e+02   2.1617137e-01
   4.8130000e+02   2.1668654e-01
   4.8135000e+02   2.1720244e-01
   4.8140000e+02   2.1771908e-01
   4.8145000e+02   2.1823645e-01
   4.8150000e+02   2.1875456e-01
   4.8155000e+02   2.1927340e-01
   4.8160000e+02   2.1979298e-01
   4.8165000e+02   2.2031328e-01
   4.8170000e+02   2.2083432e-01
   4.8175000e+02   2.2135610e-01
   4.8180000e+02   2.2187860e-01
   4.8185000e+02   2.2240183e-01
   4.8190000e+02   2.2292580e-01
   4.8195000e+02   2.2345049e-01
   4.8200000e+02   2.2397591e-01
   4.8205000e+02   2.2450207e-01
   4.8210000e+02   2.2502894e-01
   4.8215000e+02   2.2555655e-01
   4.8220000e+02   2.2608488e-01
   4.8225000e+02   2.2661394e-01
   4.8230000e+02   2.2714373e-01
   4.8235000e+02   2.2767423e-01
   4.8240000e+02   2.2820547e-01
   4.8245000e+02   2.2873742e-01
   4.8250000e+02   2.2927010e-01
   4.8255000e+02   2.2980350e-01
   4.8260000e+02   2.3033763e-01
   4.8265000e+02   2.3087247e-01
   4.8270000e+02   2.3140804e-01
   4.8275000e+02   2.3194432e-01
   4.8280000e+02   2.3248133e-01
   4.8285000e+02   2.3301905e-01
   4.8290000e+02   2.3355749e-01
   4.8295000e+02   2.3409664e-01
   4.8300000e+02   2.3463652e-01
   4.8305000e+02   2.3517711e-01
   4.8310000e+02   2.3571841e-01
   4.8315000e+02   2.3626043e-01
   4.8320000e+02   2.3680316e-01
   4.8325000e+02   2.3734660e-01
   4.8330000e+02   2.3789076e-01
   4.8335000e+02   2.3843563e-01
   4.8340000e+02   2.3898120e-01
   4.8345000e+02   2.3952749e-01
   4.8350000e+02   2.4007449e-01
   4.8355000e+02   2.4062220e-01
   4.8360000e+02   2.4117061e-01
   4.8365000e+02   2.4171973e-01
   4.8370000e+02   2.4226956e-01
   4.8375000e+02   2.4282009e-01
   4.8380000e+02   2.4337133e-01
   4.8385000e+02   2.4392327e-01
   4.8390000e+02   2.4447591e-01
   4.8395000e+02   2.4502926e-01
   4.8400000e+02   2.4558330e-01
   4.8405000e+02   2.4613805e-01
   4.8410000e+02   2.4669350e-01
   4.8415000e+02   2.4724965e-01
   4.8420000e+02   2.4780649e-01
   4.8425000e+02   2.4836404e-01
   4.8430000e+02   2.4892228e-01
   4.8435000e+02   2.4948121e-01
   4.8440000e+02   2.5004084e-01
   4.8445000e+02   2.5060117e-01
   4.8450000e+02   2.5116218e-01
   4.8455000e+02   2.5172389e-01
   4.8460000e+02   2.5228630e-01
   4.8465000e+02   2.5284939e-01
   4.8470000e+02   2.5341317e-01
   4.8475000e+02   2.5397764e-01
   4.8480000e+02   2.5454280e-01
   4.8485000e+02   2.5510865e-01
   4.8490000e+02   2.5567518e-01
   4.8495000e+02   2.5624240e-01
   4.8500000e+02   2.5681030e-01
   4.8505000e+02   2.5737889e-01
   4.8510000e+02   2.5794815e-01
   4.8515000e+02   2.5851811e-01
   4.8520000e+02   2.5908874e-01
   4.8525000e+02   2.5966005e-01
   4.8530000e+02   2.6023204e-01
   4.8535000e+02   2.6080470e-01
   4.8540000e+02   2.6137805e-01
   4.8545000e+02   2.6195207e-01
   4.8550000e+02   2.6252677e-01
   4.8555000e+02   2.6310214e-01
   4.8560000e+02   2.6367818e-01
   4.8565000e+02   2.6425489e-01
   4.8570000e+02   2.6483228e-01
   4.8575000e+02   2.6541034e-01
   4.8580000e+02   2.6598906e-01
   4.8585000e+02   2.6656846e-01
   4.8590000e+02   2.6714852e-01
   4.8595000e+02   2.6772925e-01
   4.8600000e+02   2.6831064e-01
   4.8605000e+02   2.6889270e-01
   4.8610000e+02   2.6947542e-01
   4.8615000e+02   2.7005880e-01
   4.8620000e+02   2.7064284e-01
   4.8625000e+02   2.7122755e-01
   4.8630000e+02   2.7181291e-01
   4.8635000e+02   2.7239893e-01
   4.8640000e+02   2.7298561e-01
   4.8645000e+02   2.7357294e-01
   4.8650000e+02   2.7416093e-01
   4.8655000e+02   2.7474957e-01
   4.8660000e+02   2.7533886e-01
   4.8665000e+02   2.7592881e-01
   4.8670000e+02   2.7651940e-01
   4.8675000e+02   2.7711065e-01
   4.8680000e+02   2.7770254e-01
   4.8685000e+02   2.7829508e-01
   4.8690000e+02   2.7888827e-01
   4.8695000e+02   2.7948210e-01
   4.8700000e+02   2.8007657e-01
   4.8705000e+02   2.8067169e-01
   4.8710000e+02   2.8126745e-01
   4.8715000e+02   2.8186385e-01
   4.8720000e+02   2.8246089e-01
   4.8725000e+02   2.8305856e-01
   4.8730000e+02   2.8365688e-01
   4.8735000e+02   2.8425583e-01
   4.8740000e+02   2.8485541e-01
   4.8745000e+02   2.8545563e-01
   4.8750000e+02   2.8605647e-01
   4.8755000e+02   2.8665795e-01
   4.8760000e+02   2.8726006e-01
   4.8765000e+02   2.8786280e-01
   4.8770000e+02   2.8846617e-01
   4.8775000e+02   2.8907016e-01
   4.8780000e+02   2.8967478e-01
   4.8785000e+02   2.9028002e-01
   4.8790000e+02   2.9088588e-01
   4.8795000e+02   2.9149236e-01
   4.8800000e+02   2.9209947e-01
   4.8805000e+02   2.9270719e-01
   4.8810000e+02   2.9331553e-01
   4.8815000e+02   2.9392449e-01
   4.8820000e+02   2.9453406e-01
   4.8825000e+02   2.9514425e-01
   4.8830000e+02   2.9575505e-01
   4.8835000e+02   2.9636645e-01
   4.8840000e+02   2.9697847e-01
   4.8845000e+02   2.9759110e-01
   4.8850000e+02   2.9820434e-01
   4.8855000e+02   2.9881818e-01
   4.8860000e+02   2.9943263e-01
   4.8865000e+02   3.0004768e-01
   4.8870000e+02   3.0066333e-01
   4.8875000e+02   3.0127958e-01
   4.8880000e+02   3.0189644e-01
   4.8885000e+02   3.0251389e-01
   4.8890000e+02   3.0313194e-01
   4.8895000e+02   3.0375058e-01
   4.8900000e+02   3.0436982e-01
   4.8905000e+02   3.0498965e-01
   4.8910000e+02   3.0561007e-01
   4.8915000e+02   3.0623108e-01
   4.8920000e+02   3.0685268e-01
   4.8925000e+02   3.0747487e-01
   4.8930000e+02   3.0809765e-01
   4.8935000e+02   3.0872101e-01
   4.8940000e+02   3.0934495e-01
   4.8945000e+02   3.0996948e-01
   4.8950000e+02   3.1059458e-01
   4.8955000e+02   3.1122027e-01
   4.8960000e+02   3.1184653e-01
   4.8965000e+02   3.1247337e-01
   4.8970000e+02   3.1310078e-01
   4.8975000e+02   3.1372877e-01
   4.8980000e+02   3.1435733e-01
   4.8985000e+02   3.1498646e-01
   4.8990000e+02   3.1561616e-01
   4.8995000e+02   3.1624642e-01
   4.9000000e+02   3.1687726e-01
   4.9005000e+02   3.1750865e-01
   4.9010000e+02   3.1814062e-01
   4.9015000e+02   3.1877314e-01
   4.9020000e+02   3.1940622e-01
   4.9025000e+02   3.2003987e-01
   4.9030000e+02   3.2067407e-01
   4.9035000e+02   3.2130882e-01
   4.9040000e+02   3.2194413e-01
   4.9045000e+02   3.2258000e-01
   4.9050000e+02   3.2321642e-01
   4.9055000e+02   3.2385338e-01
   4.9060000e+02   3.2449090e-01
   4.9065000e+02   3.2512896e-01
   4.9070000e+02   3.2576757e-01
   4.9075000e+02   3.2640672e-01
   4.9080000e+02   3.2704641e-01
   4.9085000e+02   3.2768665e-01
   4.9090000e+02   3.2832742e-01
   4.9095000e+02   3.2896873e-01
   4.9100000e+02   3.2961058e-01
   4.9105000e+02   3.3025296e-01
   4.9110000e+02   3.3089588e-01
   4.9115000e+02   3.3153933e-01
   4.9120000e+02   3.3218331e-01
   4.9125000e+02   3.3282782e-01
   4.9130000e+02   3.3347285e-01
   4.9135000e+02   3.3411841e-01
   4.9140000e+02   3.3476449e-01
   4.9145000e+02   3.3541110e-01
   4.9150000e+02   3.3605823e-01
   4.9155000e+02   3.3670587e-01
   4.9160000e+02   3.3735403e-01
   4.9165000e+02   3.3800271e-01
   4.9170000e+02   3.3865191e-01
   4.9175000e+02   3.3930161e-01
   4.9180000e+02   3.3995183e-01
   4.9185000e+02   3.4060255e-01
   4.9190000e+02   3.4125379e-01
   4.9195000e+02   3.4190553e-01
   4.9200000e+02   3.4255777e-01
   4.9205000e+02   3.4321052e-01
   4.9210000e+02   3.4386377e-01
   4.9215000e+02   3.4451751e-01
   4.9220000e+02   3.4517176e-01
   4.9225000e+02   3.4582650e-01
   4.9230000e+02   3.4648174e-01
   4.9235000e+02   3.4713746e-01
   4.9240000e+02   3.4779369e-01
   4.9245000e+02   3.4845039e-01
   4.9250000e+02   3.4910759e-01
   4.9255000e+02   3.4976527e-01
   4.9260000e+02   3.5042344e-01
   4.9265000e+02   3.5108209e-01
   4.9270000e+02   3.5174122e-01
   4.9275000e+02   3.5240083e-01
   4.9280000e+02   3.5306092e-01
   4.9285000e+02   3.5372149e-01
   4.9290000e+02   3.5438252e-01
   4.9295000e+02   3.5504403e-01
   4.9300000e+02   3.5570602e-01
   4.9305000e+02   3.5636847e-01
   4.9310000e+02   3.5703138e-01
   4.9315000e+02   3.5769476e-01
   4.9320000e+02   3.5835861e-01
   4.9325000e+02   3.5902292e-01
   4.9330000e+02   3.5968769e-01
   4.9335000e+02   3.6035291e-01
   4.9340000e+02   3.6101860e-01
   4.9345000e+02   3.6168473e-01
   4.9350000e+02   3.6235132e-01
   4.9355000e+02   3.6301837e-01
   4.9360000e+02   3.6368586e-01
   4.9365000e+02   3.6435380e-01
   4.9370000e+02   3.6502218e-01
   4.9375000e+02   3.6569101e-01
   4.9380000e+02   3.6636028e-01
   4.9385000e+02   3.6702999e-01
   4.9390000e+02   3.6770014e-01
   4.9395000e+02   3.6837073e-01
   4.9400000e+02   3.6904175e-01
   4.9405000e+02   3.6971321e-01
   4.9410000e+02   3.7038509e-01
   4.9415000e+02   3.7105741e-01
   4.9420000e+02   3.7173015e-01
   4.9425000e+02   3.7240332e-01
   4.9430000e+02   3.7307692e-01
   4.9435000e+02   3.7375093e-01
   4.9440000e+02   3.7442537e-01
   4.9445000e+02   3.7510022e-01
   4.9450000e+02   3.7577549e-01
   4.9455000e+02   3.7645118e-01
   4.9460000e+02   3.7712728e-01
   4.9465000e+02   3.7780379e-01
   4.9470000e+02   3.7848071e-01
   4.9475000e+02   3.7915803e-01
   4.9480000e+02   3.7983576e-01
   4.9485000e+02   3.8051390e-01
   4.9490000e+02   3.8119243e-01
   4.9495000e+02   3.8187137e-01
   4.9500000e+02   3.8255070e-01
   4.9505000e+02   3.8323043e-01
   4.9510000e+02   3.8391055e-01
   4.9515000e+02   3.8459107e-01
   4.9520000e+02   3.8527197e-01
   4.9525000e+02   3.8595326e-01
   4.9530000e+02   3.8663494e-01
   4.9535000e+02   3.8731700e-01
   4.9540000e+02   3.8799945e-01
   4.9545000e+02   3.8868228e-01
   4.9550000e+02   3.8936548e-01
   4.9555000e+02   3.9004906e-01
   4.9560000e+02   3.9073301e-01
   4.9565000e+02   3.9141734e-01
   4.9570000e+02   3.9210204e-01
   4.9575000e+02   3.9278711e-01
   4.9580000e+02   3.9347254e-01
   4.9585000e+02   3.9415834e-01
   4.9590000e+02   3.9484450e-01
   4.9595000e+02   3.9553102e-01
   4.9600000e+02   3.9621790e-01
   4.9605000e+02   3.9690514e-01
   4.9610000e+02   3.9759273e-01
   4.9615000e+02   3.9828068e-01
   4.9620000e+02   3.9896897e-01
   4.9625000e+02   3.9965762e-01
   4.9630000e+02   4.0034661e-01
   4.9635000e+02   4.0103595e-01
   4.9640000e+02   4.0172562e-01
   4.9645000e+02   4.0241564e-01
   4.9650000e+02   4.0310600e-01
   4.9655000e+02   4.0379670e-01
   4.9660000e+02   4.0448773e-01
   4.9665000e+02   4.0517909e-01
   4.9670000e+02   4.0587078e-01
   4.9675000e+02   4.0656281e-01
   4.9680000e+02   4.0725516e-01
   4.9685000e+02   4.0794783e-01
   4.9690000e+02   4.0864082e-01
   4.9695000e+02   4.0933414e-01
   4.9700000e+02   4.1002778e-01
   4.9705000e+02   4.1072173e-01
   4.9710000e+02   4.1141599e-01
   4.9715000e+02   4.1211057e-01
   4.9720000e+02   4.1280546e-01
   4.9725000e+02   4.1350065e-01
   4.9730000e+02   4.1419616e-01
   4.9735000e+02   4.1489196e-01
   4.9740000e+02   4.1558807e-01
   4.9745000e+02   4.1628448e-01
   4.9750000e+02   4.1698118e-01
   4.9755000e+02   4.1767819e-01
   4.9760000e+02   4.1837548e-01
   4.9765000e+02   4.1907307e-01
   4.9770000e+02   4.1977094e-01
   4.9775000e+02   4.2046911e-01
   4.9780000e+02   4.2116755e-01
   4.9785000e+02   4.2186629e-01
   4.9790000e+02   4.2256530e-01
   4.9795000e+02   4.2326459e-01
   4.9800000e+02   4.2396416e-01
   4.9805000e+02   4.2466400e-01
   4.9810000e+02   4.2536412e-01
   4.9815000e+02   4.2606450e-01
   4.9820000e+02   4.2676516e-01
   4.9825000e+02   4.2746608e-01
   4.9830000e+02   4.2816726e-01
   4.9835000e+02   4.2886871e-01
   4.9840000e+02   4.2957041e-01
   4.9845000e+02   4.3027238e-01
   4.9850000e+02   4.3097459e-01
   4.9855000e+02   4.3167707e-01
   4.9860000e+02   4.3237979e-01
   4.9865000e+02   4.3308276e-01
   4.9870000e+02   4.3378598e-01
   4.9875000e+02   4.3448945e-01
   4.9880000e+02   4.3519315e-01
   4.9885000e+02   4.3589710e-01
   4.9890000e+02   4.3660129e-01
   4.9895000e+02   4.3730571e-01
   4.9900000e+02   4.3801036e-01
   4.9905000e+02   4.3871525e-01
   4.9910000e+02   4.3942037e-01
   4.9915000e+02   4.4012571e-01
   4.9920000e+02   4.4083128e-01
   4.9925000e+02   4.4153707e-01
   4.9930000e+02   4.4224309e-01
   4.9935000e+02   4.4294932e-01
   4.9940000e+02   4.4365577e-01
   4.9945000e+02   4.4436243e-01
   4.9950000e+02   4.4506931e-01
   4.9955000e+02   4.4577639e-01
   4.9960000e+02   4.4648369e-01
   4.9965000e+02   4.4719118e-01
   4.9970000e+02   4.4789889e-01
   4.9975000e+02   4.4860679e-01
   4.9980000e+02   4.4931489e-01
   4.9985000e+02   4.5002319e-01
   4.9990000e+02   4.5073168e-01
   4.9995000e+02   4.5144037e-01
   5.0000000e+02   4.5214924e-01


==> data/outage2.dat <==
   6.0000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6500000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.7500000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.8500000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   2.9500000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.0500000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.1500000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.2500000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.3500000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.4500000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.5500000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.6500000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.7500000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.7500000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.8500000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   4.9500000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.0500000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.1500000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.2500000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.3500000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.4500000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.4500000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.5500000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.6500000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.7500000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.8500000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   7.9500000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.4500000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.5500000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.6500000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1650000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1750000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1850000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.1950000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2050000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3450000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3550000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3650000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5450000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5550000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5650000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5750000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5850000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.5950000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7750000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7850000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7950000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8050000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8150000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0050000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0150000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0250000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0350000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0450000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0550000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0650000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0750000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0850000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0950000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1050000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1150000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1250000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1350000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1450000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1550000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1650000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1750000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1850000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1950000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2050000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2150000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2250000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2350000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2450000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2550000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2650000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2750000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2850000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2950000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3050000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3150000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3250000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3350000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3450000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3550000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3650000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3750000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3850000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3950000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4050000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4150000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4250000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4350000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4450000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4550000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4650000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4750000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4850000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4950000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5050000e+01   0.0000000e+00
   2.5100000e+01   0.0000000e+00
   2.5150000e+01   0.0000000e+00
   2.5200000e+01   0.0000000e+00
   2.5250000e+01   0.0000000e+00
   2.5300000e+01   0.0000000e+00
   2.5350000e+01   0.0000000e+00
   2.5400000e+01   0.0000000e+00
   2.5450000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.5550000e+01   0.0000000e+00
   2.5600000e+01   0.0000000e+00
   2.5650000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.5750000e+01   0.0000000e+00
   2.5800000e+01   0.0000000e+00
   2.5850000e+01   0.0000000e+00
   2.5900000e+01   0.0000000e+00
   2.5950000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6050000e+01   0.0000000e+00
   2.6100000e+01   0.0000000e+00
   2.6150000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6250000e+01   0.0000000e+00
   2.6300000e+01   0.0000000e+00
   2.6350000e+01   0.0000000e+00
   2.6400000e+01   0.0000000e+00
   2.6450000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.6550000e+01   0.0000000e+00
   2.6600000e+01   0.0000000e+00
   2.6650000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.6750000e+01   0.0000000e+00
   2.6800000e+01   0.0000000e+00
   2.6850000e+01   0.0000000e+00
   2.6900000e+01   0.0000000e+00
   2.6950000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7050000e+01   0.0000000e+00
   2.7100000e+01   0.0000000e+00
   2.7150000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7250000e+01   0.0000000e+00
   2.7300000e+01   0.0000000e+00
   2.7350000e+01   0.0000000e+00
   2.7400000e+01   0.0000000e+00
   2.7450000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.7550000e+01   0.0000000e+00
   2.7600000e+01   0.0000000e+00
   2.7650000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.7750000e+01   0.0000000e+00
   2.7800000e+01   0.0000000e+00
   2.7850000e+01   0.0000000e+00
   2.7900000e+01   0.0000000e+00
   2.7950000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8050000e+01   0.0000000e+00
   2.8100000e+01   0.0000000e+00
   2.8150000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8250000e+01   0.0000000e+00
   2.8300000e+01   0.0000000e+00
   2.8350000e+01   0.0000000e+00
   2.8400000e+01   0.0000000e+00
   2.8450000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.8550000e+01   0.0000000e+00
   2.8600000e+01   0.0000000e+00
   2.8650000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.8750000e+01   0.0000000e+00
   2.8800000e+01   0.0000000e+00
   2.8850000e+01   0.0000000e+00
   2.8900000e+01   0.0000000e+00
   2.8950000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9050000e+01   0.0000000e+00
   2.9100000e+01   0.0000000e+00
   2.9150000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9250000e+01   0.0000000e+00
   2.9300000e+01   0.0000000e+00
   2.9350000e+01   0.0000000e+00
   2.9400000e+01   0.0000000e+00
   2.9450000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   2.9550000e+01   0.0000000e+00
   2.9600000e+01   0.0000000e+00
   2.9650000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   2.9750000e+01   0.0000000e+00
   2.9800000e+01   0.0000000e+00
   2.9850000e+01   0.0000000e+00
   2.9900000e+01   0.0000000e+00
   2.9950000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0050000e+01   0.0000000e+00
   3.0100000e+01   0.0000000e+00
   3.0150000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0250000e+01   0.0000000e+00
   3.0300000e+01   0.0000000e+00
   3.0350000e+01   0.0000000e+00
   3.0400000e+01   0.0000000e+00
   3.0450000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.0550000e+01   0.0000000e+00
   3.0600000e+01   0.0000000e+00
   3.0650000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.0750000e+01   0.0000000e+00
   3.0800000e+01   0.0000000e+00
   3.0850000e+01   0.0000000e+00
   3.0900000e+01   0.0000000e+00
   3.0950000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1050000e+01   0.0000000e+00
   3.1100000e+01   0.0000000e+00
   3.1150000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1250000e+01   0.0000000e+00
   3.1300000e+01   0.0000000e+00
   3.1350000e+01   0.0000000e+00
   3.1400000e+01   0.0000000e+00
   3.1450000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.1550000e+01   0.0000000e+00
   3.1600000e+01   0.0000000e+00
   3.1650000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.1750000e+01   0.0000000e+00
   3.1800000e+01   0.0000000e+00
   3.1850000e+01   5.5511151e-17
   3.1900000e+01   5.5511151e-17
   3.1950000e+01   5.5511151e-17
   3.2000000e+01   5.5511151e-17
   3.2050000e+01   5.5511151e-17
   3.2100000e+01   5.5511151e-17
   3.2150000e+01   5.5511151e-17
   3.2200000e+01   5.5511151e-17
   3.2250000e+01   5.5511151e-17
   3.2300000e+01   1.1102230e-16
   3.2350000e+01   1.1102230e-16
   3.2400000e+01   1.1102230e-16
   3.2450000e+01   1.1102230e-16
   3.2500000e+01   1.1102230e-16
   3.2550000e+01   1.6653345e-16
   3.2600000e+01   1.6653345e-16
   3.2650000e+01   1.6653345e-16
   3.2700000e+01   2.2204460e-16
   3.2750000e+01   2.2204460e-16
   3.2800000e+01   2.7755576e-16
   3.2850000e+01   2.7755576e-16
   3.2900000e+01   3.3306691e-16
   3.2950000e+01   3.8857806e-16
   3.3000000e+01   4.4408921e-16
   3.3050000e+01   4.4408921e-16
   3.3100000e+01   4.9960036e-16
   3.3150000e+01   6.1062266e-16
   3.3200000e+01   6.6613381e-16
   3.3250000e+01   7.2164497e-16
   3.3300000e+01   8.3266727e-16
   3.3350000e+01   9.4368957e-16
   3.3400000e+01   1.0547119e-15
   3.3450000e+01   1.1657342e-15
   3.3500000e+01   1.3322676e-15
   3.3550000e+01   1.4988011e-15
   3.3600000e+01   1.6653345e-15
   3.3650000e+01   1.8873791e-15
   3.3700000e+01   2.1094237e-15
   3.3750000e+01   2.3314684e-15
   3.3800000e+01   2.6090241e-15
   3.3850000e+01   2.9420910e-15
   3.3900000e+01   3.3306691e-15
   3.3950000e+01   3.7192471e-15
   3.4000000e+01   4.1633363e-15
   3.4050000e+01   4.6629367e-15
   3.4100000e+01   5.2735594e-15
   3.4150000e+01   5.8841820e-15
   3.4200000e+01   6.6058270e-15
   3.4250000e+01   7.4384943e-15
   3.4300000e+01   8.3821838e-15
   3.4350000e+01   9.3813846e-15
   3.4400000e+01   1.0547119e-14
   3.4450000e+01   1.1823875e-14
   3.4500000e+01   1.3267165e-14
   3.4550000e+01   1.4932500e-14
   3.4600000e+01   1.6764368e-14
   3.4650000e+01   1.8818280e-14
   3.4700000e+01   2.1094237e-14
   3.4750000e+01   2.3703262e-14
   3.4800000e+01   2.6645353e-14
   3.4850000e+01   2.9920511e-14
   3.4900000e+01   3.3584246e-14
   3.4950000e+01   3.7692072e-14
   3.5000000e+01   4.2355008e-14
   3.5050000e+01   4.7573057e-14
   3.5100000e+01   5.3401727e-14
   3.5150000e+01   5.9952043e-14
   3.5200000e+01   6.7335026e-14
   3.5250000e+01   7.5661699e-14
   3.5300000e+01   8.4987573e-14
   3.5350000e+01   9.5423669e-14
   3.5400000e+01   1.0719203e-13
   3.5450000e+01   1.2034818e-13
   3.5500000e+01   1.3516965e-13
   3.5550000e+01   1.5182300e-13
   3.5600000e+01   1.7047475e-13
   3.5650000e+01   1.9151347e-13
   3.5700000e+01   2.1505020e-13
   3.5750000e+01   2.4152902e-13
   3.5800000e+01   2.7122748e-13
   3.5850000e+01   3.0464520e-13
   3.5900000e+01   3.4211523e-13
   3.5950000e+01   3.8419268e-13
   3.6000000e+01   4.3148818e-13
   3.6050000e+01   4.8455684e-13
   3.6100000e+01   5.4412030e-13
   3.6150000e+01   6.1106675e-13
   3.6200000e+01   6.8617334e-13
   3.6250000e+01   7.7055029e-13
   3.6300000e+01   8.6525231e-13
   3.6350000e+01   9.7161168e-13
   3.6400000e+01   1.0909607e-12
   3.6450000e+01   1.2249646e-12
   3.6500000e+01   1.3754553e-12
   3.6550000e+01   1.5443202e-12
   3.6600000e+01   1.7338908e-12
   3.6650000e+01   1.9466651e-12
   3.6700000e+01   2.1854740e-12
   3.6750000e+01   2.4535374e-12
   3.6800000e+01   2.7543523e-12
   3.6850000e+01   3.0919711e-12
   3.6900000e+01   3.4708347e-12
   3.6950000e+01   3.8959391e-12
   3.7000000e+01   4.3730020e-12
   3.7050000e+01   4.9082960e-12
   3.7100000e+01   5.5088711e-12
   3.7150000e+01   6.1826655e-12
   3.7200000e+01   6.9385608e-12
   3.7250000e+01   7.7865492e-12
   3.7300000e+01   8.7377328e-12
   3.7350000e+01   9.8046571e-12
   3.7400000e+01   1.1001311e-11
   3.7450000e+01   1.2343349e-11
   3.7500000e+01   1.3848422e-11
   3.7550000e+01   1.5536183e-11
   3.7600000e+01   1.7428725e-11
   3.7650000e+01   1.9550639e-11
   3.7700000e+01   2.1929625e-11
   3.7750000e+01   2.4596658e-11
   3.7800000e+01   2.7586378e-11
   3.7850000e+01   3.0937586e-11
   3.7900000e+01   3.4693637e-11
   3.7950000e+01   3.8903214e-11
   3.8000000e+01   4.3620718e-11
   3.8050000e+01   4.8906879e-11
   3.8100000e+01   5.4829863e-11
   3.8150000e+01   6.1465777e-11
   3.8200000e+01   6.8899830e-11
   3.8250000e+01   7.7227336e-11
   3.8300000e+01   8.6554819e-11
   3.8350000e+01   9.7001407e-11
   3.8400000e+01   1.0870033e-10
   3.8450000e+01   1.2180046e-10
   3.8500000e+01   1.3646828e-10
   3.8550000e+01   1.5288981e-10
   3.8600000e+01   1.7127300e-10
   3.8650000e+01   1.9184998e-10
   3.8700000e+01   2.1488039e-10
   3.8750000e+01   2.4065405e-10
   3.8800000e+01   2.6949470e-10
   3.8850000e+01   3.0176400e-10
   3.8900000e+01   3.3786562e-10
   3.8950000e+01   3.7825026e-10
   3.9000000e+01   4.2342113e-10
   3.9050000e+01   4.7393983e-10
   3.9100000e+01   5.3043298e-10
   3.9150000e+01   5.9360000e-10
   3.9200000e+01   6.6422090e-10
   3.9250000e+01   7.4316597e-10
   3.9300000e+01   8.3140583e-10
   3.9350000e+01   9.3002267e-10
   3.9400000e+01   1.0402234e-09
   3.9450000e+01   1.1633530e-09
   3.9500000e+01   1.3009110e-09
   3.9550000e+01   1.4545685e-09
   3.9600000e+01   1.6261871e-09
   3.9650000e+01   1.8178411e-09
   3.9700000e+01   2.0318409e-09
   3.9750000e+01   2.2707595e-09
   3.9800000e+01   2.5374619e-09
   3.9850000e+01   2.8351376e-09
   3.9900000e+01   3.1673372e-09
   3.9950000e+01   3.5380117e-09
   4.0000000e+01   3.9515576e-09
   4.0050000e+01   4.4128661e-09
   4.0100000e+01   4.9273775e-09
   4.0150000e+01   5.5011419e-09
   4.0200000e+01   6.1408864e-09
   4.0250000e+01   6.8540891e-09
   4.0300000e+01   7.6490619e-09
   4.0350000e+01   8.5350412e-09
   4.0400000e+01   9.5222886e-09
   4.0450000e+01   1.0622203e-08
   4.0500000e+01   1.1847444e-08
   4.0550000e+01   1.3212067e-08
   4.0600000e+01   1.4731678e-08
   4.0650000e+01   1.6423595e-08
   4.0700000e+01   1.8307037e-08
   4.0750000e+01   2.0403326e-08
   4.0800000e+01   2.2736112e-08
   4.0850000e+01   2.5331623e-08
   4.0900000e+01   2.8218936e-08
   4.0950000e+01   3.1430284e-08
   4.1000000e+01   3.5001389e-08
   4.1050000e+01   3.8971830e-08
   4.1100000e+01   4.3385447e-08
   4.1150000e+01   4.8290796e-08
   4.1200000e+01   5.3741637e-08
   4.1250000e+01   5.9797481e-08
   4.1300000e+01   6.6524187e-08
   4.1350000e+01   7.3994627e-08
   4.1400000e+01   8.2289408e-08
   4.1450000e+01   9.1497675e-08
   4.1500000e+01   1.0171799e-07
   4.1550000e+01   1.1305930e-07
   4.1600000e+01   1.2564199e-07
   4.1650000e+01   1.3959908e-07
   4.1700000e+01   1.5507749e-07
   4.1750000e+01   1.7223945e-07
   4.1800000e+01   1.9126404e-07
   4.1850000e+01   2.1234895e-07
   4.1900000e+01   2.3571226e-07
   4.1950000e+01   2.6159455e-07
   4.2000000e+01   2.9026113e-07
   4.2050000e+01   3.2200449e-07
   4.2100000e+01   3.5714704e-07
   4.2150000e+01   3.9604399e-07
   4.2200000e+01   4.3908667e-07
   4.2250000e+01   4.8670602e-07
   4.2300000e+01   5.3937648e-07
   4.2350000e+01   5.9762024e-07
   4.2400000e+01   6.6201189e-07
   4.2450000e+01   7.3318346e-07
   4.2500000e+01   8.1182998e-07
   4.2550000e+01   8.9871553e-07
   4.2600000e+01   9.9467984e-07
   4.2650000e+01   1.1006455e-06
   4.2700000e+01   1.2176259e-06
   4.2750000e+01   1.3467337e-06
   4.2800000e+01   1.4891902e-06
   4.2850000e+01   1.6463356e-06
   4.2900000e+01   1.8196402e-06
   4.2950000e+01   2.0107160e-06
   4.3000000e+01   2.2213308e-06
   4.3050000e+01   2.4534213e-06
   4.3100000e+01   2.7091098e-06
   4.3150000e+01   2.9907204e-06
   4.3200000e+01   3.3007976e-06
   4.3250000e+01   3.6421265e-06
   4.3300000e+01   4.0177539e-06
   4.3350000e+01   4.4310126e-06
   4.3400000e+01   4.8855462e-06
   4.3450000e+01   5.3853372e-06
   4.3500000e+01   5.9347366e-06
   4.3550000e+01   6.5384969e-06
   4.3600000e+01   7.2018066e-06
   4.3650000e+01   7.9303287e-06
   4.3700000e+01   8.7302416e-06
   4.3750000e+01   9.6082836e-06
   4.3800000e+01   1.0571801e-05
   4.3850000e+01   1.1628800e-05
   4.3900000e+01   1.2788001e-05
   4.3950000e+01   1.4058904e-05
   4.4000000e+01   1.5451848e-05
   4.4050000e+01   1.6978082e-05
   4.4100000e+01   1.8649845e-05
   4.4150000e+01   2.0480443e-05
   4.4200000e+01   2.2484338e-05
   4.4250000e+01   2.4677242e-05
   4.4300000e+01   2.7076220e-05
   4.4350000e+01   2.9699796e-05
   4.4400000e+01   3.2568069e-05
   4.4450000e+01   3.5702843e-05
   4.4500000e+01   3.9127757e-05
   4.4550000e+01   4.2868430e-05
   4.4600000e+01   4.6952617e-05
   4.4650000e+01   5.1410369e-05
   4.4700000e+01   5.6274217e-05
   4.4750000e+01   6.1579353e-05
   4.4800000e+01   6.7363838e-05
   4.4850000e+01   7.3668812e-05
   4.4900000e+01   8.0538728e-05
   4.4950000e+01   8.8021594e-05
   4.5000000e+01   9.6169234e-05
   4.5050000e+01   1.0503757e-04
   4.5100000e+01   1.1468691e-04
   4.5150000e+01   1.2518227e-04
   4.5200000e+01   1.3659370e-04
   4.5250000e+01   1.4899665e-04
   4.5300000e+01   1.6247234e-04
   4.5350000e+01   1.7710816e-04
   4.5400000e+01   1.9299808e-04
   4.5450000e+01   2.1024313e-04
   4.5500000e+01   2.2895184e-04
   4.5550000e+01   2.4924075e-04
   4.5600000e+01   2.7123495e-04
   4.5650000e+01   2.9506864e-04
   4.5700000e+01   3.2088569e-04
   4.5750000e+01   3.4884030e-04
   4.5800000e+01   3.7909760e-04
   4.5850000e+01   4.1183440e-04
   4.5900000e+01   4.4723984e-04
   4.5950000e+01   4.8551622e-04
   4.6000000e+01   5.2687974e-04
   4.6050000e+01   5.7156132e-04
   4.6100000e+01   6.1980755e-04
   4.6150000e+01   6.7188149e-04
   4.6200000e+01   7.2806370e-04
   4.6250000e+01   7.8865321e-04
   4.6300000e+01   8.5396851e-04
   4.6350000e+01   9.2434870e-04
   4.6400000e+01   1.0001545e-03
   4.6450000e+01   1.0817696e-03
   4.6500000e+01   1.1696016e-03
   4.6550000e+01   1.2640834e-03
   4.6600000e+01   1.3656746e-03
   4.6650000e+01   1.4748626e-03
   4.6700000e+01   1.5921641e-03
   4.6750000e+01   1.7181264e-03
   4.6800000e+01   1.8533292e-03
   4.6850000e+01   1.9983855e-03
   4.6900000e+01   2.1539438e-03
   4.6950000e+01   2.3206890e-03
   4.7000000e+01   2.4993447e-03
   4.7050000e+01   2.6906740e-03
   4.7100000e+01   2.8954819e-03
   4.7150000e+01   3.1146168e-03
   4.7200000e+01   3.3489718e-03
   4.7250000e+01   3.5994867e-03
   4.7300000e+01   3.8671501e-03
   4.7350000e+01   4.1530005e-03
   4.7400000e+01   4.4581283e-03
   4.7450000e+01   4.7836777e-03
   4.7500000e+01   5.1308482e-03
   4.7550000e+01   5.5008966e-03
   4.7600000e+01   5.8951383e-03
   4.7650000e+01   6.3149493e-03
   4.7700000e+01   6.7617677e-03
   4.7750000e+01   7.2370953e-03
   4.7800000e+01   7.7424991e-03
   4.7850000e+01   8.2796129e-03
   4.7900000e+01   8.8501385e-03
   4.7950000e+01   9.4558470e-03
   4.8000000e+01   1.0098580e-02
   4.8050000e+01   1.0780252e-02
   4.8100000e+01   1.1502849e-02
   4.8150000e+01   1.2268430e-02
   4.8200000e+01   1.3079129e-02
   4.8250000e+01   1.3937156e-02
   4.8300000e+01   1.4844795e-02
   4.8350000e+01   1.5804405e-02
   4.8400000e+01   1.6818422e-02
   4.8450000e+01   1.7889355e-02
   4.8500000e+01   1.9019790e-02
   4.8550000e+01   2.0212387e-02
   4.8600000e+01   2.1469877e-02
   4.8650000e+01   2.2795067e-02
   4.8700000e+01   2.4190830e-02
   4.8750000e+01   2.5660112e-02
   4.8800000e+01   2.7205923e-02
   4.8850000e+01   2.8831340e-02
   4.8900000e+01   3.0539499e-02
   4.8950000e+01   3.2333598e-02
   4.9000000e+01   3.4216887e-02
   4.9050000e+01   3.6192670e-02
   4.9100000e+01   3.8264298e-02
   4.9150000e+01   4.0435165e-02
   4.9200000e+01   4.2708702e-02
   4.9250000e+01   4.5088375e-02
   4.9300000e+01   4.7577674e-02
   4.9350000e+01   5.0180114e-02
   4.9400000e+01   5.2899221e-02
   4.9450000e+01   5.5738531e-02
   4.9500000e+01   5.8701581e-02
   4.9550000e+01   6.1791897e-02
   4.9600000e+01   6.5012994e-02
   4.9650000e+01   6.8368360e-02
   4.9700000e+01   7.1861454e-02
   4.9750000e+01   7.5495690e-02
   4.9800000e+01   7.9274431e-02
   4.9850000e+01   8.3200982e-02
   4.9900000e+01   8.7278574e-02
   4.9950000e+01   9.1510356e-02
   5.0000000e+01   9.5899387e-02
   5.0050000e+01   1.0044862e-01
   5.0100000e+01   1.0516090e-01
   5.0150000e+01   1.1003893e-01
   5.0200000e+01   1.1508530e-01
   5.0250000e+01   1.2030243e-01
   5.0300000e+01   1.2569260e-01
   5.0350000e+01   1.3125789e-01
   5.0400000e+01   1.3700022e-01
   5.0450000e+01   1.4292132e-01
   5.0500000e+01   1.4902268e-01
   5.0550000e+01   1.5530561e-01
   5.0600000e+01   1.6177116e-01
   5.0650000e+01   1.6842017e-01
   5.0700000e+01   1.7525321e-01
   5.0750000e+01   1.8227060e-01
   5.0800000e+01   1.8947237e-01
   5.0850000e+01   1.9685830e-01
   5.0900000e+01   2.0442786e-01
   5.0950000e+01   2.1218024e-01
   5.1000000e+01   2.2011432e-01
   5.1050000e+01   2.2822866e-01
   5.1100000e+01   2.3652151e-01
   5.1150000e+01   2.4499082e-01
   5.1200000e+01   2.5363417e-01
   5.1250000e+01   2.6244886e-01
   5.1300000e+01   2.7143182e-01
   5.1350000e+01   2.8057967e-01
   5.1400000e+01   2.8988867e-01
   5.1450000e+01   2.9935477e-01
   5.1500000e+01   3.0897358e-01
   5.1550000e+01   3.1874039e-01
   5.1600000e+01   3.2865013e-01
   5.1650000e+01   3.3869744e-01
   5.1700000e+01   3.4887665e-01
   5.1750000e+01   3.5918174e-01
   5.1800000e+01   3.6960643e-01
   5.1850000e+01   3.8014414e-01
   5.1900000e+01   3.9078799e-01
   5.1950000e+01   4.0153085e-01
   5.2000000e+01   4.1236533e-01
   5.2050000e+01   4.2328379e-01
   5.2100000e+01   4.3427836e-01
   5.2150000e+01   4.4534097e-01
   5.2200000e+01   4.5646334e-01
   5.2250000e+01   4.6763703e-01
   5.2300000e+01   4.7885341e-01
   5.2350000e+01   4.9010374e-01
   5.2400000e+01   5.0137914e-01
   5.2450000e+01   5.1267063e-01
   5.2500000e+01   5.2396916e-01
   5.2550000e+01   5.3526561e-01
   5.2600000e+01   5.4655083e-01
   5.2650000e+01   5.5781566e-01
   5.2700000e+01   5.6905093e-01
   5.2750000e+01   5.8024753e-01
   5.2800000e+01   5.9139639e-01
   5.2850000e+01   6.0248849e-01
   5.2900000e+01   6.1351495e-01
   5.2950000e+01   6.2446699e-01
   5.3000000e+01   6.3533598e-01
   5.3050000e+01   6.4611343e-01
   5.3100000e+01   6.5679108e-01
   5.3150000e+01   6.6736082e-01
   5.3200000e+01   6.7781482e-01
   5.3250000e+01   6.8814545e-01
   5.3300000e+01   6.9834537e-01
   5.3350000e+01   7.0840750e-01
   5.3400000e+01   7.1832507e-01
   5.3450000e+01   7.2809160e-01
   5.3500000e+01   7.3770096e-01
   5.3550000e+01   7.4714733e-01
   5.3600000e+01   7.5642526e-01
   5.3650000e+01   7.6552964e-01
   5.3700000e+01   7.7445573e-01
   5.3750000e+01   7.8319919e-01
   5.3800000e+01   7.9175601e-01
   5.3850000e+01   8.0012261e-01
   5.3900000e+01   8.0829578e-01
   5.3950000e+01   8.1627270e-01
   5.4000000e+01   8.2405095e-01
   5.4050000e+01   8.3162848e-01
   5.4100000e+01   8.3900365e-01
   5.4150000e+01   8.4617520e-01
   5.4200000e+01   8.5314224e-01
   5.4250000e+01   8.5990427e-01
   5.4300000e+01   8.6646114e-01
   5.4350000e+01   8.7281307e-01
   5.4400000e+01   8.7896062e-01
   5.4450000e+01   8.8490471e-01
   5.4500000e+01   8.9064657e-01
   5.4550000e+01   8.9618774e-01
   5.4600000e+01   9.0153008e-01
   5.4650000e+01   9.0667574e-01
   5.4700000e+01   9.1162713e-01
   5.4750000e+01   9.1638694e-01
   5.4800000e+01   9.2095807e-01
   5.4850000e+01   9.2534369e-01
   5.4900000e+01   9.2954717e-01
   5.4950000e+01   9.3357205e-01
   5.5000000e+01   9.3742209e-01
   5.5050000e+01   9.4110119e-01
   5.5100000e+01   9.4461340e-01
   5.5150000e+01   9.4796290e-01
   5.5200000e+01   9.5115399e-01
   5.5250000e+01   9.5419107e-01
   5.5300000e+01   9.5707861e-01
   5.5350000e+01   9.5982116e-01
   5.5400000e+01   9.6242331e-01
   5.5450000e+01   9.6488969e-01
   5.5500000e+01   9.6722495e-01
   5.5550000e+01   9.6943375e-01
   5.5600000e+01   9.7152076e-01
   5.5650000e+01   9.7349061e-01
   5.5700000e+01   9.7534791e-01
   5.5750000e+01   9.7709725e-01
   5.5800000e+01   9.7874313e-01
   5.5850000e+01   9.8029002e-01
   5.5900000e+01   9.8174231e-01
   5.5950000e+01   9.8310431e-01
   5.6000000e+01   9.8438026e-01
   5.6050000e+01   9.8557430e-01
   5.6100000e+01   9.8669046e-01
   5.6150000e+01   9.8773267e-01
   5.6200000e+01   9.8870477e-01
   5.6250000e+01   9.8961048e-01
   5.6300000e+01   9.9045338e-01
   5.6350000e+01   9.9123696e-01
   5.6400000e+01   9.9196459e-01
   5.6450000e+01   9.9263950e-01
   5.6500000e+01   9.9326480e-01
   5.6550000e+01   9.9384348e-01
   5.6600000e+01   9.9437842e-01
   5.6650000e+01   9.9487235e-01
   5.6700000e+01   9.9532790e-01
   5.6750000e+01   9.9574756e-01
   5.6800000e+01   9.9613372e-01
   5.6850000e+01   9.9648864e-01
   5.6900000e+01   9.9681447e-01
   5.6950000e+01   9.9711324e-01
   5.7000000e+01   9.9738688e-01
   5.7050000e+01   9.9763721e-01
   5.7100000e+01   9.9786594e-01
   5.7150000e+01   9.9807469e-01
   5.7200000e+01   9.9826498e-01
   5.7250000e+01   9.9843823e-01
   5.7300000e+01   9.9859578e-01
   5.7350000e+01   9.9873888e-01
   5.7400000e+01   9.9886870e-01
   5.7450000e+01   9.9898632e-01
   5.7500000e+01   9.9909277e-01
   5.7550000e+01   9.9918899e-01
   5.7600000e+01   9.9927585e-01
   5.7650000e+01   9.9935417e-01
   5.7700000e+01   9.9942469e-01
   5.7750000e+01   9.9948813e-01
   5.7800000e+01   9.9954511e-01
   5.7850000e+01   9.9959623e-01
   5.7900000e+01   9.9964204e-01
   5.7950000e+01   9.9968304e-01
   5.8000000e+01   9.9971968e-01
   5.8050000e+01   9.9975239e-01
   5.8100000e+01   9.9978155e-01
   5.8150000e+01   9.9980751e-01
   5.8200000e+01   9.9983059e-01
   5.8250000e+01   9.9985110e-01
   5.8300000e+01   9.9986928e-01
   5.8350000e+01   9.9988539e-01
   5.8400000e+01   9.9989964e-01
   5.8450000e+01   9.9991222e-01
   5.8500000e+01   9.9992333e-01
   5.8550000e+01   9.9993312e-01
   5.8600000e+01   9.9994173e-01
   5.8650000e+01   9.9994930e-01
   5.8700000e+01   9.9995594e-01
   5.8750000e+01   9.9996176e-01
   5.8800000e+01   9.9996686e-01
   5.8850000e+01   9.9997131e-01
   5.8900000e+01   9.9997520e-01
   5.8950000e+01   9.9997859e-01
   5.9000000e+01   9.9998154e-01
   5.9050000e+01   9.9998411e-01
   5.9100000e+01   9.9998633e-01
   5.9150000e+01   9.9998826e-01
   5.9200000e+01   9.9998993e-01
   5.9250000e+01   9.9999138e-01
   5.9300000e+01   9.9999263e-01
   5.9350000e+01   9.9999370e-01
   5.9400000e+01   9.9999463e-01
   5.9450000e+01   9.9999542e-01
   5.9500000e+01   9.9999611e-01
   5.9550000e+01   9.9999669e-01
   5.9600000e+01   9.9999720e-01
   5.9650000e+01   9.9999762e-01
   5.9700000e+01   9.9999799e-01
   5.9750000e+01   9.9999830e-01
   5.9800000e+01   9.9999857e-01
   5.9850000e+01   9.9999879e-01
   5.9900000e+01   9.9999899e-01
   5.9950000e+01   9.9999915e-01
   6.0000000e+01   9.9999929e-01
   6.0050000e+01   9.9999940e-01
   6.0100000e+01   9.9999950e-01
   6.0150000e+01   9.9999958e-01
   6.0200000e+01   9.9999965e-01
   6.0250000e+01   9.9999971e-01
   6.0300000e+01   9.9999976e-01
   6.0350000e+01   9.9999980e-01
   6.0400000e+01   9.9999983e-01
   6.0450000e+01   9.9999986e-01
   6.0500000e+01   9.9999989e-01
   6.0550000e+01   9.9999991e-01
   6.0600000e+01   9.9999992e-01
   6.0650000e+01   9.9999994e-01
   6.0700000e+01   9.9999995e-01
   6.0750000e+01   9.9999996e-01
   6.0800000e+01   9.9999996e-01
   6.0850000e+01   9.9999997e-01
   6.0900000e+01   9.9999998e-01
   6.0950000e+01   9.9999998e-01
   6.1000000e+01   9.9999998e-01
   6.1050000e+01   9.9999999e-01
   6.1100000e+01   9.9999999e-01
   6.1150000e+01   9.9999999e-01
   6.1200000e+01   9.9999999e-01
   6.1250000e+01   9.9999999e-01
   6.1300000e+01   1.0000000e+00
   6.1350000e+01   1.0000000e+00
   6.1400000e+01   1.0000000e+00
   6.1450000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.1550000e+01   1.0000000e+00
   6.1600000e+01   1.0000000e+00
   6.1650000e+01   1.0000000e+00
   6.1700000e+01   1.0000000e+00
   6.1750000e+01   1.0000000e+00
   6.1800000e+01   1.0000000e+00
   6.1850000e+01   1.0000000e+00
   6.1900000e+01   1.0000000e+00
   6.1950000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2050000e+01   1.0000000e+00
   6.2100000e+01   1.0000000e+00
   6.2150000e+01   1.0000000e+00
   6.2200000e+01   1.0000000e+00
   6.2250000e+01   1.0000000e+00
   6.2300000e+01   1.0000000e+00
   6.2350000e+01   1.0000000e+00
   6.2400000e+01   1.0000000e+00
   6.2450000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.2550000e+01   1.0000000e+00
   6.2600000e+01   1.0000000e+00
   6.2650000e+01   1.0000000e+00
   6.2700000e+01   1.0000000e+00
   6.2750000e+01   1.0000000e+00
   6.2800000e+01   1.0000000e+00
   6.2850000e+01   1.0000000e+00
   6.2900000e+01   1.0000000e+00
   6.2950000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3050000e+01   1.0000000e+00
   6.3100000e+01   1.0000000e+00
   6.3150000e+01   1.0000000e+00
   6.3200000e+01   1.0000000e+00
   6.3250000e+01   1.0000000e+00
   6.3300000e+01   1.0000000e+00
   6.3350000e+01   1.0000000e+00
   6.3400000e+01   1.0000000e+00
   6.3450000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.3550000e+01   1.0000000e+00
   6.3600000e+01   1.0000000e+00
   6.3650000e+01   1.0000000e+00
   6.3700000e+01   1.0000000e+00
   6.3750000e+01   1.0000000e+00
   6.3800000e+01   1.0000000e+00
   6.3850000e+01   1.0000000e+00
   6.3900000e+01   1.0000000e+00
   6.3950000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4050000e+01   1.0000000e+00
   6.4100000e+01   1.0000000e+00
   6.4150000e+01   1.0000000e+00
   6.4200000e+01   1.0000000e+00
   6.4250000e+01   1.0000000e+00
   6.4300000e+01   1.0000000e+00
   6.4350000e+01   1.0000000e+00
   6.4400000e+01   1.0000000e+00
   6.4450000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.4550000e+01   1.0000000e+00
   6.4600000e+01   1.0000000e+00
   6.4650000e+01   1.0000000e+00
   6.4700000e+01   1.0000000e+00
   6.4750000e+01   1.0000000e+00
   6.4800000e+01   1.0000000e+00
   6.4850000e+01   1.0000000e+00
   6.4900000e+01   1.0000000e+00
   6.4950000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5050000e+01   1.0000000e+00
   6.5100000e+01   1.0000000e+00
   6.5150000e+01   1.0000000e+00
   6.5200000e+01   1.0000000e+00
   6.5250000e+01   1.0000000e+00
   6.5300000e+01   1.0000000e+00
   6.5350000e+01   1.0000000e+00
   6.5400000e+01   1.0000000e+00
   6.5450000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.5550000e+01   1.0000000e+00
   6.5600000e+01   1.0000000e+00
   6.5650000e+01   1.0000000e+00
   6.5700000e+01   1.0000000e+00
   6.5750000e+01   1.0000000e+00
   6.5800000e+01   1.0000000e+00
   6.5850000e+01   1.0000000e+00
   6.5900000e+01   1.0000000e+00
   6.5950000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6050000e+01   1.0000000e+00
   6.6100000e+01   1.0000000e+00
   6.6150000e+01   1.0000000e+00
   6.6200000e+01   1.0000000e+00
   6.6250000e+01   1.0000000e+00
   6.6300000e+01   1.0000000e+00
   6.6350000e+01   1.0000000e+00
   6.6400000e+01   1.0000000e+00
   6.6450000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.6550000e+01   1.0000000e+00
   6.6600000e+01   1.0000000e+00
   6.6650000e+01   1.0000000e+00
   6.6700000e+01   1.0000000e+00
   6.6750000e+01   1.0000000e+00
   6.6800000e+01   1.0000000e+00
   6.6850000e+01   1.0000000e+00
   6.6900000e+01   1.0000000e+00
   6.6950000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7050000e+01   1.0000000e+00
   6.7100000e+01   1.0000000e+00
   6.7150000e+01   1.0000000e+00
   6.7200000e+01   1.0000000e+00
   6.7250000e+01   1.0000000e+00
   6.7300000e+01   1.0000000e+00
   6.7350000e+01   1.0000000e+00
   6.7400000e+01   1.0000000e+00
   6.7450000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.7550000e+01   1.0000000e+00
   6.7600000e+01   1.0000000e+00
   6.7650000e+01   1.0000000e+00
   6.7700000e+01   1.0000000e+00
   6.7750000e+01   1.0000000e+00
   6.7800000e+01   1.0000000e+00
   6.7850000e+01   1.0000000e+00
   6.7900000e+01   1.0000000e+00
   6.7950000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8050000e+01   1.0000000e+00
   6.8100000e+01   1.0000000e+00
   6.8150000e+01   1.0000000e+00
   6.8200000e+01   1.0000000e+00
   6.8250000e+01   1.0000000e+00
   6.8300000e+01   1.0000000e+00
   6.8350000e+01   1.0000000e+00
   6.8400000e+01   1.0000000e+00
   6.8450000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.8550000e+01   1.0000000e+00
   6.8600000e+01   1.0000000e+00
   6.8650000e+01   1.0000000e+00
   6.8700000e+01   1.0000000e+00
   6.8750000e+01   1.0000000e+00
   6.8800000e+01   1.0000000e+00
   6.8850000e+01   1.0000000e+00
   6.8900000e+01   1.0000000e+00
   6.8950000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9050000e+01   1.0000000e+00
   6.9100000e+01   1.0000000e+00
   6.9150000e+01   1.0000000e+00
   6.9200000e+01   1.0000000e+00
   6.9250000e+01   1.0000000e+00
   6.9300000e+01   1.0000000e+00
   6.9350000e+01   1.0000000e+00
   6.9400000e+01   1.0000000e+00
   6.9450000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   6.9550000e+01   1.0000000e+00
   6.9600000e+01   1.0000000e+00
   6.9650000e+01   1.0000000e+00
   6.9700000e+01   1.0000000e+00
   6.9750000e+01   1.0000000e+00
   6.9800000e+01   1.0000000e+00
   6.9850000e+01   1.0000000e+00
   6.9900000e+01   1.0000000e+00
   6.9950000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0050000e+01   1.0000000e+00
   7.0100000e+01   1.0000000e+00
   7.0150000e+01   1.0000000e+00
   7.0200000e+01   1.0000000e+00
   7.0250000e+01   1.0000000e+00
   7.0300000e+01   1.0000000e+00
   7.0350000e+01   1.0000000e+00
   7.0400000e+01   1.0000000e+00
   7.0450000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.0550000e+01   1.0000000e+00
   7.0600000e+01   1.0000000e+00
   7.0650000e+01   1.0000000e+00
   7.0700000e+01   1.0000000e+00
   7.0750000e+01   1.0000000e+00
   7.0800000e+01   1.0000000e+00
   7.0850000e+01   1.0000000e+00
   7.0900000e+01   1.0000000e+00
   7.0950000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1050000e+01   1.0000000e+00
   7.1100000e+01   1.0000000e+00
   7.1150000e+01   1.0000000e+00
   7.1200000e+01   1.0000000e+00
   7.1250000e+01   1.0000000e+00
   7.1300000e+01   1.0000000e+00
   7.1350000e+01   1.0000000e+00
   7.1400000e+01   1.0000000e+00
   7.1450000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.1550000e+01   1.0000000e+00
   7.1600000e+01   1.0000000e+00
   7.1650000e+01   1.0000000e+00
   7.1700000e+01   1.0000000e+00
   7.1750000e+01   1.0000000e+00
   7.1800000e+01   1.0000000e+00
   7.1850000e+01   1.0000000e+00
   7.1900000e+01   1.0000000e+00
   7.1950000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2050000e+01   1.0000000e+00
   7.2100000e+01   1.0000000e+00
   7.2150000e+01   1.0000000e+00
   7.2200000e+01   1.0000000e+00
   7.2250000e+01   1.0000000e+00
   7.2300000e+01   1.0000000e+00
   7.2350000e+01   1.0000000e+00
   7.2400000e+01   1.0000000e+00
   7.2450000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.2550000e+01   1.0000000e+00
   7.2600000e+01   1.0000000e+00
   7.2650000e+01   1.0000000e+00
   7.2700000e+01   1.0000000e+00
   7.2750000e+01   1.0000000e+00
   7.2800000e+01   1.0000000e+00
   7.2850000e+01   1.0000000e+00
   7.2900000e+01   1.0000000e+00
   7.2950000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3050000e+01   1.0000000e+00
   7.3100000e+01   1.0000000e+00
   7.3150000e+01   1.0000000e+00
   7.3200000e+01   1.0000000e+00
   7.3250000e+01   1.0000000e+00
   7.3300000e+01   1.0000000e+00
   7.3350000e+01   1.0000000e+00
   7.3400000e+01   1.0000000e+00
   7.3450000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.3550000e+01   1.0000000e+00
   7.3600000e+01   1.0000000e+00
   7.3650000e+01   1.0000000e+00
   7.3700000e+01   1.0000000e+00
   7.3750000e+01   1.0000000e+00
   7.3800000e+01   1.0000000e+00
   7.3850000e+01   1.0000000e+00
   7.3900000e+01   1.0000000e+00
   7.3950000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4050000e+01   1.0000000e+00
   7.4100000e+01   1.0000000e+00
   7.4150000e+01   1.0000000e+00
   7.4200000e+01   1.0000000e+00
   7.4250000e+01   1.0000000e+00
   7.4300000e+01   1.0000000e+00
   7.4350000e+01   1.0000000e+00
   7.4400000e+01   1.0000000e+00
   7.4450000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.4550000e+01   1.0000000e+00
   7.4600000e+01   1.0000000e+00
   7.4650000e+01   1.0000000e+00
   7.4700000e+01   1.0000000e+00
   7.4750000e+01   1.0000000e+00
   7.4800000e+01   1.0000000e+00
   7.4850000e+01   1.0000000e+00
   7.4900000e+01   1.0000000e+00
   7.4950000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5050000e+01   1.0000000e+00
   7.5100000e+01   1.0000000e+00
   7.5150000e+01   1.0000000e+00
   7.5200000e+01   1.0000000e+00
   7.5250000e+01   1.0000000e+00
   7.5300000e+01   1.0000000e+00
   7.5350000e+01   1.0000000e+00
   7.5400000e+01   1.0000000e+00
   7.5450000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.5550000e+01   1.0000000e+00
   7.5600000e+01   1.0000000e+00
   7.5650000e+01   1.0000000e+00
   7.5700000e+01   1.0000000e+00
   7.5750000e+01   1.0000000e+00
   7.5800000e+01   1.0000000e+00
   7.5850000e+01   1.0000000e+00
   7.5900000e+01   1.0000000e+00
   7.5950000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6050000e+01   1.0000000e+00
   7.6100000e+01   1.0000000e+00
   7.6150000e+01   1.0000000e+00
   7.6200000e+01   1.0000000e+00
   7.6250000e+01   1.0000000e+00
   7.6300000e+01   1.0000000e+00
   7.6350000e+01   1.0000000e+00
   7.6400000e+01   1.0000000e+00
   7.6450000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.6550000e+01   1.0000000e+00
   7.6600000e+01   1.0000000e+00
   7.6650000e+01   1.0000000e+00
   7.6700000e+01   1.0000000e+00
   7.6750000e+01   1.0000000e+00
   7.6800000e+01   1.0000000e+00
   7.6850000e+01   1.0000000e+00
   7.6900000e+01   1.0000000e+00
   7.6950000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7050000e+01   1.0000000e+00
   7.7100000e+01   1.0000000e+00
   7.7150000e+01   1.0000000e+00
   7.7200000e+01   1.0000000e+00
   7.7250000e+01   1.0000000e+00
   7.7300000e+01   1.0000000e+00
   7.7350000e+01   1.0000000e+00
   7.7400000e+01   1.0000000e+00
   7.7450000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.7550000e+01   1.0000000e+00
   7.7600000e+01   1.0000000e+00
   7.7650000e+01   1.0000000e+00
   7.7700000e+01   1.0000000e+00
   7.7750000e+01   1.0000000e+00
   7.7800000e+01   1.0000000e+00
   7.7850000e+01   1.0000000e+00
   7.7900000e+01   1.0000000e+00
   7.7950000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8050000e+01   1.0000000e+00
   7.8100000e+01   1.0000000e+00
   7.8150000e+01   1.0000000e+00
   7.8200000e+01   1.0000000e+00
   7.8250000e+01   1.0000000e+00
   7.8300000e+01   1.0000000e+00
   7.8350000e+01   1.0000000e+00
   7.8400000e+01   1.0000000e+00
   7.8450000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.8550000e+01   1.0000000e+00
   7.8600000e+01   1.0000000e+00
   7.8650000e+01   1.0000000e+00
   7.8700000e+01   1.0000000e+00
   7.8750000e+01   1.0000000e+00
   7.8800000e+01   1.0000000e+00
   7.8850000e+01   1.0000000e+00
   7.8900000e+01   1.0000000e+00
   7.8950000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9050000e+01   1.0000000e+00
   7.9100000e+01   1.0000000e+00
   7.9150000e+01   1.0000000e+00
   7.9200000e+01   1.0000000e+00
   7.9250000e+01   1.0000000e+00
   7.9300000e+01   1.0000000e+00
   7.9350000e+01   1.0000000e+00
   7.9400000e+01   1.0000000e+00
   7.9450000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   7.9550000e+01   1.0000000e+00
   7.9600000e+01   1.0000000e+00
   7.9650000e+01   1.0000000e+00
   7.9700000e+01   1.0000000e+00
   7.9750000e+01   1.0000000e+00
   7.9800000e+01   1.0000000e+00
   7.9850000e+01   1.0000000e+00
   7.9900000e+01   1.0000000e+00
   7.9950000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0050000e+01   1.0000000e+00
   8.0100000e+01   1.0000000e+00
   8.0150000e+01   1.0000000e+00
   8.0200000e+01   1.0000000e+00
   8.0250000e+01   1.0000000e+00
   8.0300000e+01   1.0000000e+00
   8.0350000e+01   1.0000000e+00
   8.0400000e+01   1.0000000e+00
   8.0450000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.0550000e+01   1.0000000e+00
   8.0600000e+01   1.0000000e+00
   8.0650000e+01   1.0000000e+00
   8.0700000e+01   1.0000000e+00
   8.0750000e+01   1.0000000e+00
   8.0800000e+01   1.0000000e+00
   8.0850000e+01   1.0000000e+00
   8.0900000e+01   1.0000000e+00
   8.0950000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1050000e+01   1.0000000e+00
   8.1100000e+01   1.0000000e+00
   8.1150000e+01   1.0000000e+00
   8.1200000e+01   1.0000000e+00
   8.1250000e+01   1.0000000e+00
   8.1300000e+01   1.0000000e+00
   8.1350000e+01   1.0000000e+00
   8.1400000e+01   1.0000000e+00
   8.1450000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.1550000e+01   1.0000000e+00
   8.1600000e+01   1.0000000e+00
   8.1650000e+01   1.0000000e+00
   8.1700000e+01   1.0000000e+00
   8.1750000e+01   1.0000000e+00
   8.1800000e+01   1.0000000e+00
   8.1850000e+01   1.0000000e+00
   8.1900000e+01   1.0000000e+00
   8.1950000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2050000e+01   1.0000000e+00
   8.2100000e+01   1.0000000e+00
   8.2150000e+01   1.0000000e+00
   8.2200000e+01   1.0000000e+00
   8.2250000e+01   1.0000000e+00
   8.2300000e+01   1.0000000e+00
   8.2350000e+01   1.0000000e+00
   8.2400000e+01   1.0000000e+00
   8.2450000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.2550000e+01   1.0000000e+00
   8.2600000e+01   1.0000000e+00
   8.2650000e+01   1.0000000e+00
   8.2700000e+01   1.0000000e+00
   8.2750000e+01   1.0000000e+00
   8.2800000e+01   1.0000000e+00
   8.2850000e+01   1.0000000e+00
   8.2900000e+01   1.0000000e+00
   8.2950000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3050000e+01   1.0000000e+00
   8.3100000e+01   1.0000000e+00
   8.3150000e+01   1.0000000e+00
   8.3200000e+01   1.0000000e+00
   8.3250000e+01   1.0000000e+00
   8.3300000e+01   1.0000000e+00
   8.3350000e+01   1.0000000e+00
   8.3400000e+01   1.0000000e+00
   8.3450000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.3550000e+01   1.0000000e+00
   8.3600000e+01   1.0000000e+00
   8.3650000e+01   1.0000000e+00
   8.3700000e+01   1.0000000e+00
   8.3750000e+01   1.0000000e+00
   8.3800000e+01   1.0000000e+00
   8.3850000e+01   1.0000000e+00
   8.3900000e+01   1.0000000e+00
   8.3950000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4050000e+01   1.0000000e+00
   8.4100000e+01   1.0000000e+00
   8.4150000e+01   1.0000000e+00
   8.4200000e+01   1.0000000e+00
   8.4250000e+01   1.0000000e+00
   8.4300000e+01   1.0000000e+00
   8.4350000e+01   1.0000000e+00
   8.4400000e+01   1.0000000e+00
   8.4450000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.4550000e+01   1.0000000e+00
   8.4600000e+01   1.0000000e+00
   8.4650000e+01   1.0000000e+00
   8.4700000e+01   1.0000000e+00
   8.4750000e+01   1.0000000e+00
   8.4800000e+01   1.0000000e+00
   8.4850000e+01   1.0000000e+00
   8.4900000e+01   1.0000000e+00
   8.4950000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5050000e+01   1.0000000e+00
   8.5100000e+01   1.0000000e+00
   8.5150000e+01   1.0000000e+00
   8.5200000e+01   1.0000000e+00
   8.5250000e+01   1.0000000e+00
   8.5300000e+01   1.0000000e+00
   8.5350000e+01   1.0000000e+00
   8.5400000e+01   1.0000000e+00
   8.5450000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.5550000e+01   1.0000000e+00
   8.5600000e+01   1.0000000e+00
   8.5650000e+01   1.0000000e+00
   8.5700000e+01   1.0000000e+00
   8.5750000e+01   1.0000000e+00
   8.5800000e+01   1.0000000e+00
   8.5850000e+01   1.0000000e+00
   8.5900000e+01   1.0000000e+00
   8.5950000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6050000e+01   1.0000000e+00
   8.6100000e+01   1.0000000e+00
   8.6150000e+01   1.0000000e+00
   8.6200000e+01   1.0000000e+00
   8.6250000e+01   1.0000000e+00
   8.6300000e+01   1.0000000e+00
   8.6350000e+01   1.0000000e+00
   8.6400000e+01   1.0000000e+00
   8.6450000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.6550000e+01   1.0000000e+00
   8.6600000e+01   1.0000000e+00
   8.6650000e+01   1.0000000e+00
   8.6700000e+01   1.0000000e+00
   8.6750000e+01   1.0000000e+00
   8.6800000e+01   1.0000000e+00
   8.6850000e+01   1.0000000e+00
   8.6900000e+01   1.0000000e+00
   8.6950000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7050000e+01   1.0000000e+00
   8.7100000e+01   1.0000000e+00
   8.7150000e+01   1.0000000e+00
   8.7200000e+01   1.0000000e+00
   8.7250000e+01   1.0000000e+00
   8.7300000e+01   1.0000000e+00
   8.7350000e+01   1.0000000e+00
   8.7400000e+01   1.0000000e+00
   8.7450000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.7550000e+01   1.0000000e+00
   8.7600000e+01   1.0000000e+00
   8.7650000e+01   1.0000000e+00
   8.7700000e+01   1.0000000e+00
   8.7750000e+01   1.0000000e+00
   8.7800000e+01   1.0000000e+00
   8.7850000e+01   1.0000000e+00
   8.7900000e+01   1.0000000e+00
   8.7950000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8050000e+01   1.0000000e+00
   8.8100000e+01   1.0000000e+00
   8.8150000e+01   1.0000000e+00
   8.8200000e+01   1.0000000e+00
   8.8250000e+01   1.0000000e+00
   8.8300000e+01   1.0000000e+00
   8.8350000e+01   1.0000000e+00
   8.8400000e+01   1.0000000e+00
   8.8450000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.8550000e+01   1.0000000e+00
   8.8600000e+01   1.0000000e+00
   8.8650000e+01   1.0000000e+00
   8.8700000e+01   1.0000000e+00
   8.8750000e+01   1.0000000e+00
   8.8800000e+01   1.0000000e+00
   8.8850000e+01   1.0000000e+00
   8.8900000e+01   1.0000000e+00
   8.8950000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9050000e+01   1.0000000e+00
   8.9100000e+01   1.0000000e+00
   8.9150000e+01   1.0000000e+00
   8.9200000e+01   1.0000000e+00
   8.9250000e+01   1.0000000e+00
   8.9300000e+01   1.0000000e+00
   8.9350000e+01   1.0000000e+00
   8.9400000e+01   1.0000000e+00
   8.9450000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   8.9550000e+01   1.0000000e+00
   8.9600000e+01   1.0000000e+00
   8.9650000e+01   1.0000000e+00
   8.9700000e+01   1.0000000e+00
   8.9750000e+01   1.0000000e+00
   8.9800000e+01   1.0000000e+00
   8.9850000e+01   1.0000000e+00
   8.9900000e+01   1.0000000e+00
   8.9950000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0050000e+01   1.0000000e+00
   9.0100000e+01   1.0000000e+00
   9.0150000e+01   1.0000000e+00
   9.0200000e+01   1.0000000e+00
   9.0250000e+01   1.0000000e+00
   9.0300000e+01   1.0000000e+00
   9.0350000e+01   1.0000000e+00
   9.0400000e+01   1.0000000e+00
   9.0450000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.0550000e+01   1.0000000e+00
   9.0600000e+01   1.0000000e+00
   9.0650000e+01   1.0000000e+00
   9.0700000e+01   1.0000000e+00
   9.0750000e+01   1.0000000e+00
   9.0800000e+01   1.0000000e+00
   9.0850000e+01   1.0000000e+00
   9.0900000e+01   1.0000000e+00
   9.0950000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1050000e+01   1.0000000e+00
   9.1100000e+01   1.0000000e+00
   9.1150000e+01   1.0000000e+00
   9.1200000e+01   1.0000000e+00
   9.1250000e+01   1.0000000e+00
   9.1300000e+01   1.0000000e+00
   9.1350000e+01   1.0000000e+00
   9.1400000e+01   1.0000000e+00
   9.1450000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.1550000e+01   1.0000000e+00
   9.1600000e+01   1.0000000e+00
   9.1650000e+01   1.0000000e+00
   9.1700000e+01   1.0000000e+00
   9.1750000e+01   1.0000000e+00
   9.1800000e+01   1.0000000e+00
   9.1850000e+01   1.0000000e+00
   9.1900000e+01   1.0000000e+00
   9.1950000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2050000e+01   1.0000000e+00
   9.2100000e+01   1.0000000e+00
   9.2150000e+01   1.0000000e+00
   9.2200000e+01   1.0000000e+00
   9.2250000e+01   1.0000000e+00
   9.2300000e+01   1.0000000e+00
   9.2350000e+01   1.0000000e+00
   9.2400000e+01   1.0000000e+00
   9.2450000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.2550000e+01   1.0000000e+00
   9.2600000e+01   1.0000000e+00
   9.2650000e+01   1.0000000e+00
   9.2700000e+01   1.0000000e+00
   9.2750000e+01   1.0000000e+00
   9.2800000e+01   1.0000000e+00
   9.2850000e+01   1.0000000e+00
   9.2900000e+01   1.0000000e+00
   9.2950000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3050000e+01   1.0000000e+00
   9.3100000e+01   1.0000000e+00
   9.3150000e+01   1.0000000e+00
   9.3200000e+01   1.0000000e+00
   9.3250000e+01   1.0000000e+00
   9.3300000e+01   1.0000000e+00
   9.3350000e+01   1.0000000e+00
   9.3400000e+01   1.0000000e+00
   9.3450000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.3550000e+01   1.0000000e+00
   9.3600000e+01   1.0000000e+00
   9.3650000e+01   1.0000000e+00
   9.3700000e+01   1.0000000e+00
   9.3750000e+01   1.0000000e+00
   9.3800000e+01   1.0000000e+00
   9.3850000e+01   1.0000000e+00
   9.3900000e+01   1.0000000e+00
   9.3950000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4050000e+01   1.0000000e+00
   9.4100000e+01   1.0000000e+00
   9.4150000e+01   1.0000000e+00
   9.4200000e+01   1.0000000e+00
   9.4250000e+01   1.0000000e+00
   9.4300000e+01   1.0000000e+00
   9.4350000e+01   1.0000000e+00
   9.4400000e+01   1.0000000e+00
   9.4450000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.4550000e+01   1.0000000e+00
   9.4600000e+01   1.0000000e+00
   9.4650000e+01   1.0000000e+00
   9.4700000e+01   1.0000000e+00
   9.4750000e+01   1.0000000e+00
   9.4800000e+01   1.0000000e+00
   9.4850000e+01   1.0000000e+00
   9.4900000e+01   1.0000000e+00
   9.4950000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5050000e+01   1.0000000e+00
   9.5100000e+01   1.0000000e+00
   9.5150000e+01   1.0000000e+00
   9.5200000e+01   1.0000000e+00
   9.5250000e+01   1.0000000e+00
   9.5300000e+01   1.0000000e+00
   9.5350000e+01   1.0000000e+00
   9.5400000e+01   1.0000000e+00
   9.5450000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.5550000e+01   1.0000000e+00
   9.5600000e+01   1.0000000e+00
   9.5650000e+01   1.0000000e+00
   9.5700000e+01   1.0000000e+00
   9.5750000e+01   1.0000000e+00
   9.5800000e+01   1.0000000e+00
   9.5850000e+01   1.0000000e+00
   9.5900000e+01   1.0000000e+00
   9.5950000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6050000e+01   1.0000000e+00
   9.6100000e+01   1.0000000e+00
   9.6150000e+01   1.0000000e+00
   9.6200000e+01   1.0000000e+00
   9.6250000e+01   1.0000000e+00
   9.6300000e+01   1.0000000e+00
   9.6350000e+01   1.0000000e+00
   9.6400000e+01   1.0000000e+00
   9.6450000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.6550000e+01   1.0000000e+00
   9.6600000e+01   1.0000000e+00
   9.6650000e+01   1.0000000e+00
   9.6700000e+01   1.0000000e+00
   9.6750000e+01   1.0000000e+00
   9.6800000e+01   1.0000000e+00
   9.6850000e+01   1.0000000e+00
   9.6900000e+01   1.0000000e+00
   9.6950000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7050000e+01   1.0000000e+00
   9.7100000e+01   1.0000000e+00
   9.7150000e+01   1.0000000e+00
   9.7200000e+01   1.0000000e+00
   9.7250000e+01   1.0000000e+00
   9.7300000e+01   1.0000000e+00
   9.7350000e+01   1.0000000e+00
   9.7400000e+01   1.0000000e+00
   9.7450000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.7550000e+01   1.0000000e+00
   9.7600000e+01   1.0000000e+00
   9.7650000e+01   1.0000000e+00
   9.7700000e+01   1.0000000e+00
   9.7750000e+01   1.0000000e+00
   9.7800000e+01   1.0000000e+00
   9.7850000e+01   1.0000000e+00
   9.7900000e+01   1.0000000e+00
   9.7950000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8050000e+01   1.0000000e+00
   9.8100000e+01   1.0000000e+00
   9.8150000e+01   1.0000000e+00
   9.8200000e+01   1.0000000e+00
   9.8250000e+01   1.0000000e+00
   9.8300000e+01   1.0000000e+00
   9.8350000e+01   1.0000000e+00
   9.8400000e+01   1.0000000e+00
   9.8450000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.8550000e+01   1.0000000e+00
   9.8600000e+01   1.0000000e+00
   9.8650000e+01   1.0000000e+00
   9.8700000e+01   1.0000000e+00
   9.8750000e+01   1.0000000e+00
   9.8800000e+01   1.0000000e+00
   9.8850000e+01   1.0000000e+00
   9.8900000e+01   1.0000000e+00
   9.8950000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9050000e+01   1.0000000e+00
   9.9100000e+01   1.0000000e+00
   9.9150000e+01   1.0000000e+00
   9.9200000e+01   1.0000000e+00
   9.9250000e+01   1.0000000e+00
   9.9300000e+01   1.0000000e+00
   9.9350000e+01   1.0000000e+00
   9.9400000e+01   1.0000000e+00
   9.9450000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   9.9550000e+01   1.0000000e+00
   9.9600000e+01   1.0000000e+00
   9.9650000e+01   1.0000000e+00
   9.9700000e+01   1.0000000e+00
   9.9750000e+01   1.0000000e+00
   9.9800000e+01   1.0000000e+00
   9.9850000e+01   1.0000000e+00
   9.9900000e+01   1.0000000e+00
   9.9950000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00
   1.0005000e+02   1.0000000e+00
   1.0010000e+02   1.0000000e+00
   1.0015000e+02   1.0000000e+00
   1.0020000e+02   1.0000000e+00
   1.0025000e+02   1.0000000e+00
   1.0030000e+02   1.0000000e+00
   1.0035000e+02   1.0000000e+00
   1.0040000e+02   1.0000000e+00
   1.0045000e+02   1.0000000e+00
   1.0050000e+02   1.0000000e+00
   1.0055000e+02   1.0000000e+00
   1.0060000e+02   1.0000000e+00
   1.0065000e+02   1.0000000e+00
   1.0070000e+02   1.0000000e+00
   1.0075000e+02   1.0000000e+00
   1.0080000e+02   1.0000000e+00
   1.0085000e+02   1.0000000e+00
   1.0090000e+02   1.0000000e+00
   1.0095000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0105000e+02   1.0000000e+00
   1.0110000e+02   1.0000000e+00
   1.0115000e+02   1.0000000e+00
   1.0120000e+02   1.0000000e+00
   1.0125000e+02   1.0000000e+00
   1.0130000e+02   1.0000000e+00
   1.0135000e+02   1.0000000e+00
   1.0140000e+02   1.0000000e+00
   1.0145000e+02   1.0000000e+00
   1.0150000e+02   1.0000000e+00
   1.0155000e+02   1.0000000e+00
   1.0160000e+02   1.0000000e+00
   1.0165000e+02   1.0000000e+00
   1.0170000e+02   1.0000000e+00
   1.0175000e+02   1.0000000e+00
   1.0180000e+02   1.0000000e+00
   1.0185000e+02   1.0000000e+00
   1.0190000e+02   1.0000000e+00
   1.0195000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0205000e+02   1.0000000e+00
   1.0210000e+02   1.0000000e+00
   1.0215000e+02   1.0000000e+00
   1.0220000e+02   1.0000000e+00
   1.0225000e+02   1.0000000e+00
   1.0230000e+02   1.0000000e+00
   1.0235000e+02   1.0000000e+00
   1.0240000e+02   1.0000000e+00
   1.0245000e+02   1.0000000e+00
   1.0250000e+02   1.0000000e+00
   1.0255000e+02   1.0000000e+00
   1.0260000e+02   1.0000000e+00
   1.0265000e+02   1.0000000e+00
   1.0270000e+02   1.0000000e+00
   1.0275000e+02   1.0000000e+00
   1.0280000e+02   1.0000000e+00
   1.0285000e+02   1.0000000e+00
   1.0290000e+02   1.0000000e+00
   1.0295000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0305000e+02   1.0000000e+00
   1.0310000e+02   1.0000000e+00
   1.0315000e+02   1.0000000e+00
   1.0320000e+02   1.0000000e+00
   1.0325000e+02   1.0000000e+00
   1.0330000e+02   1.0000000e+00
   1.0335000e+02   1.0000000e+00
   1.0340000e+02   1.0000000e+00
   1.0345000e+02   1.0000000e+00
   1.0350000e+02   1.0000000e+00
   1.0355000e+02   1.0000000e+00
   1.0360000e+02   1.0000000e+00
   1.0365000e+02   1.0000000e+00
   1.0370000e+02   1.0000000e+00
   1.0375000e+02   1.0000000e+00
   1.0380000e+02   1.0000000e+00
   1.0385000e+02   1.0000000e+00
   1.0390000e+02   1.0000000e+00
   1.0395000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0405000e+02   1.0000000e+00
   1.0410000e+02   1.0000000e+00
   1.0415000e+02   1.0000000e+00
   1.0420000e+02   1.0000000e+00
   1.0425000e+02   1.0000000e+00
   1.0430000e+02   1.0000000e+00
   1.0435000e+02   1.0000000e+00
   1.0440000e+02   1.0000000e+00
   1.0445000e+02   1.0000000e+00
   1.0450000e+02   1.0000000e+00
   1.0455000e+02   1.0000000e+00
   1.0460000e+02   1.0000000e+00
   1.0465000e+02   1.0000000e+00
   1.0470000e+02   1.0000000e+00
   1.0475000e+02   1.0000000e+00
   1.0480000e+02   1.0000000e+00
   1.0485000e+02   1.0000000e+00
   1.0490000e+02   1.0000000e+00
   1.0495000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0505000e+02   1.0000000e+00
   1.0510000e+02   1.0000000e+00
   1.0515000e+02   1.0000000e+00
   1.0520000e+02   1.0000000e+00
   1.0525000e+02   1.0000000e+00
   1.0530000e+02   1.0000000e+00
   1.0535000e+02   1.0000000e+00
   1.0540000e+02   1.0000000e+00
   1.0545000e+02   1.0000000e+00
   1.0550000e+02   1.0000000e+00
   1.0555000e+02   1.0000000e+00
   1.0560000e+02   1.0000000e+00
   1.0565000e+02   1.0000000e+00
   1.0570000e+02   1.0000000e+00
   1.0575000e+02   1.0000000e+00
   1.0580000e+02   1.0000000e+00
   1.0585000e+02   1.0000000e+00
   1.0590000e+02   1.0000000e+00
   1.0595000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0605000e+02   1.0000000e+00
   1.0610000e+02   1.0000000e+00
   1.0615000e+02   1.0000000e+00
   1.0620000e+02   1.0000000e+00
   1.0625000e+02   1.0000000e+00
   1.0630000e+02   1.0000000e+00
   1.0635000e+02   1.0000000e+00
   1.0640000e+02   1.0000000e+00
   1.0645000e+02   1.0000000e+00
   1.0650000e+02   1.0000000e+00
   1.0655000e+02   1.0000000e+00
   1.0660000e+02   1.0000000e+00
   1.0665000e+02   1.0000000e+00
   1.0670000e+02   1.0000000e+00
   1.0675000e+02   1.0000000e+00
   1.0680000e+02   1.0000000e+00
   1.0685000e+02   1.0000000e+00
   1.0690000e+02   1.0000000e+00
   1.0695000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0705000e+02   1.0000000e+00
   1.0710000e+02   1.0000000e+00
   1.0715000e+02   1.0000000e+00
   1.0720000e+02   1.0000000e+00
   1.0725000e+02   1.0000000e+00
   1.0730000e+02   1.0000000e+00
   1.0735000e+02   1.0000000e+00
   1.0740000e+02   1.0000000e+00
   1.0745000e+02   1.0000000e+00
   1.0750000e+02   1.0000000e+00
   1.0755000e+02   1.0000000e+00
   1.0760000e+02   1.0000000e+00
   1.0765000e+02   1.0000000e+00
   1.0770000e+02   1.0000000e+00
   1.0775000e+02   1.0000000e+00
   1.0780000e+02   1.0000000e+00
   1.0785000e+02   1.0000000e+00
   1.0790000e+02   1.0000000e+00
   1.0795000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0805000e+02   1.0000000e+00
   1.0810000e+02   1.0000000e+00
   1.0815000e+02   1.0000000e+00
   1.0820000e+02   1.0000000e+00
   1.0825000e+02   1.0000000e+00
   1.0830000e+02   1.0000000e+00
   1.0835000e+02   1.0000000e+00
   1.0840000e+02   1.0000000e+00
   1.0845000e+02   1.0000000e+00
   1.0850000e+02   1.0000000e+00
   1.0855000e+02   1.0000000e+00
   1.0860000e+02   1.0000000e+00
   1.0865000e+02   1.0000000e+00
   1.0870000e+02   1.0000000e+00
   1.0875000e+02   1.0000000e+00
   1.0880000e+02   1.0000000e+00
   1.0885000e+02   1.0000000e+00
   1.0890000e+02   1.0000000e+00
   1.0895000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.0905000e+02   1.0000000e+00
   1.0910000e+02   1.0000000e+00
   1.0915000e+02   1.0000000e+00
   1.0920000e+02   1.0000000e+00
   1.0925000e+02   1.0000000e+00
   1.0930000e+02   1.0000000e+00
   1.0935000e+02   1.0000000e+00
   1.0940000e+02   1.0000000e+00
   1.0945000e+02   1.0000000e+00
   1.0950000e+02   1.0000000e+00
   1.0955000e+02   1.0000000e+00
   1.0960000e+02   1.0000000e+00
   1.0965000e+02   1.0000000e+00
   1.0970000e+02   1.0000000e+00
   1.0975000e+02   1.0000000e+00
   1.0980000e+02   1.0000000e+00
   1.0985000e+02   1.0000000e+00
   1.0990000e+02   1.0000000e+00
   1.0995000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1005000e+02   1.0000000e+00
   1.1010000e+02   1.0000000e+00
   1.1015000e+02   1.0000000e+00
   1.1020000e+02   1.0000000e+00
   1.1025000e+02   1.0000000e+00
   1.1030000e+02   1.0000000e+00
   1.1035000e+02   1.0000000e+00
   1.1040000e+02   1.0000000e+00
   1.1045000e+02   1.0000000e+00
   1.1050000e+02   1.0000000e+00
   1.1055000e+02   1.0000000e+00
   1.1060000e+02   1.0000000e+00
   1.1065000e+02   1.0000000e+00
   1.1070000e+02   1.0000000e+00
   1.1075000e+02   1.0000000e+00
   1.1080000e+02   1.0000000e+00
   1.1085000e+02   1.0000000e+00
   1.1090000e+02   1.0000000e+00
   1.1095000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1105000e+02   1.0000000e+00
   1.1110000e+02   1.0000000e+00
   1.1115000e+02   1.0000000e+00
   1.1120000e+02   1.0000000e+00
   1.1125000e+02   1.0000000e+00
   1.1130000e+02   1.0000000e+00
   1.1135000e+02   1.0000000e+00
   1.1140000e+02   1.0000000e+00
   1.1145000e+02   1.0000000e+00
   1.1150000e+02   1.0000000e+00
   1.1155000e+02   1.0000000e+00
   1.1160000e+02   1.0000000e+00
   1.1165000e+02   1.0000000e+00
   1.1170000e+02   1.0000000e+00
   1.1175000e+02   1.0000000e+00
   1.1180000e+02   1.0000000e+00
   1.1185000e+02   1.0000000e+00
   1.1190000e+02   1.0000000e+00
   1.1195000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1205000e+02   1.0000000e+00
   1.1210000e+02   1.0000000e+00
   1.1215000e+02   1.0000000e+00
   1.1220000e+02   1.0000000e+00
   1.1225000e+02   1.0000000e+00
   1.1230000e+02   1.0000000e+00
   1.1235000e+02   1.0000000e+00
   1.1240000e+02   1.0000000e+00
   1.1245000e+02   1.0000000e+00
   1.1250000e+02   1.0000000e+00
   1.1255000e+02   1.0000000e+00
   1.1260000e+02   1.0000000e+00
   1.1265000e+02   1.0000000e+00
   1.1270000e+02   1.0000000e+00
   1.1275000e+02   1.0000000e+00
   1.1280000e+02   1.0000000e+00
   1.1285000e+02   1.0000000e+00
   1.1290000e+02   1.0000000e+00
   1.1295000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1305000e+02   1.0000000e+00
   1.1310000e+02   1.0000000e+00
   1.1315000e+02   1.0000000e+00
   1.1320000e+02   1.0000000e+00
   1.1325000e+02   1.0000000e+00
   1.1330000e+02   1.0000000e+00
   1.1335000e+02   1.0000000e+00
   1.1340000e+02   1.0000000e+00
   1.1345000e+02   1.0000000e+00
   1.1350000e+02   1.0000000e+00
   1.1355000e+02   1.0000000e+00
   1.1360000e+02   1.0000000e+00
   1.1365000e+02   1.0000000e+00
   1.1370000e+02   1.0000000e+00
   1.1375000e+02   1.0000000e+00
   1.1380000e+02   1.0000000e+00
   1.1385000e+02   1.0000000e+00
   1.1390000e+02   1.0000000e+00
   1.1395000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1405000e+02   1.0000000e+00
   1.1410000e+02   1.0000000e+00
   1.1415000e+02   1.0000000e+00
   1.1420000e+02   1.0000000e+00
   1.1425000e+02   1.0000000e+00
   1.1430000e+02   1.0000000e+00
   1.1435000e+02   1.0000000e+00
   1.1440000e+02   1.0000000e+00
   1.1445000e+02   1.0000000e+00
   1.1450000e+02   1.0000000e+00
   1.1455000e+02   1.0000000e+00
   1.1460000e+02   1.0000000e+00
   1.1465000e+02   1.0000000e+00
   1.1470000e+02   1.0000000e+00
   1.1475000e+02   1.0000000e+00
   1.1480000e+02   1.0000000e+00
   1.1485000e+02   1.0000000e+00
   1.1490000e+02   1.0000000e+00
   1.1495000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1505000e+02   1.0000000e+00
   1.1510000e+02   1.0000000e+00
   1.1515000e+02   1.0000000e+00
   1.1520000e+02   1.0000000e+00
   1.1525000e+02   1.0000000e+00
   1.1530000e+02   1.0000000e+00
   1.1535000e+02   1.0000000e+00
   1.1540000e+02   1.0000000e+00
   1.1545000e+02   1.0000000e+00
   1.1550000e+02   1.0000000e+00
   1.1555000e+02   1.0000000e+00
   1.1560000e+02   1.0000000e+00
   1.1565000e+02   1.0000000e+00
   1.1570000e+02   1.0000000e+00
   1.1575000e+02   1.0000000e+00
   1.1580000e+02   1.0000000e+00
   1.1585000e+02   1.0000000e+00
   1.1590000e+02   1.0000000e+00
   1.1595000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1605000e+02   1.0000000e+00
   1.1610000e+02   1.0000000e+00
   1.1615000e+02   1.0000000e+00
   1.1620000e+02   1.0000000e+00
   1.1625000e+02   1.0000000e+00
   1.1630000e+02   1.0000000e+00
   1.1635000e+02   1.0000000e+00
   1.1640000e+02   1.0000000e+00
   1.1645000e+02   1.0000000e+00
   1.1650000e+02   1.0000000e+00
   1.1655000e+02   1.0000000e+00
   1.1660000e+02   1.0000000e+00
   1.1665000e+02   1.0000000e+00
   1.1670000e+02   1.0000000e+00
   1.1675000e+02   1.0000000e+00
   1.1680000e+02   1.0000000e+00
   1.1685000e+02   1.0000000e+00
   1.1690000e+02   1.0000000e+00
   1.1695000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1705000e+02   1.0000000e+00
   1.1710000e+02   1.0000000e+00
   1.1715000e+02   1.0000000e+00
   1.1720000e+02   1.0000000e+00
   1.1725000e+02   1.0000000e+00
   1.1730000e+02   1.0000000e+00
   1.1735000e+02   1.0000000e+00
   1.1740000e+02   1.0000000e+00
   1.1745000e+02   1.0000000e+00
   1.1750000e+02   1.0000000e+00
   1.1755000e+02   1.0000000e+00
   1.1760000e+02   1.0000000e+00
   1.1765000e+02   1.0000000e+00
   1.1770000e+02   1.0000000e+00
   1.1775000e+02   1.0000000e+00
   1.1780000e+02   1.0000000e+00
   1.1785000e+02   1.0000000e+00
   1.1790000e+02   1.0000000e+00
   1.1795000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1805000e+02   1.0000000e+00
   1.1810000e+02   1.0000000e+00
   1.1815000e+02   1.0000000e+00
   1.1820000e+02   1.0000000e+00
   1.1825000e+02   1.0000000e+00
   1.1830000e+02   1.0000000e+00
   1.1835000e+02   1.0000000e+00
   1.1840000e+02   1.0000000e+00
   1.1845000e+02   1.0000000e+00
   1.1850000e+02   1.0000000e+00
   1.1855000e+02   1.0000000e+00
   1.1860000e+02   1.0000000e+00
   1.1865000e+02   1.0000000e+00
   1.1870000e+02   1.0000000e+00
   1.1875000e+02   1.0000000e+00
   1.1880000e+02   1.0000000e+00
   1.1885000e+02   1.0000000e+00
   1.1890000e+02   1.0000000e+00
   1.1895000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.1905000e+02   1.0000000e+00
   1.1910000e+02   1.0000000e+00
   1.1915000e+02   1.0000000e+00
   1.1920000e+02   1.0000000e+00
   1.1925000e+02   1.0000000e+00
   1.1930000e+02   1.0000000e+00
   1.1935000e+02   1.0000000e+00
   1.1940000e+02   1.0000000e+00
   1.1945000e+02   1.0000000e+00
   1.1950000e+02   1.0000000e+00
   1.1955000e+02   1.0000000e+00
   1.1960000e+02   1.0000000e+00
   1.1965000e+02   1.0000000e+00
   1.1970000e+02   1.0000000e+00
   1.1975000e+02   1.0000000e+00
   1.1980000e+02   1.0000000e+00
   1.1985000e+02   1.0000000e+00
   1.1990000e+02   1.0000000e+00
   1.1995000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2005000e+02   1.0000000e+00
   1.2010000e+02   1.0000000e+00
   1.2015000e+02   1.0000000e+00
   1.2020000e+02   1.0000000e+00
   1.2025000e+02   1.0000000e+00
   1.2030000e+02   1.0000000e+00
   1.2035000e+02   1.0000000e+00
   1.2040000e+02   1.0000000e+00
   1.2045000e+02   1.0000000e+00
   1.2050000e+02   1.0000000e+00
   1.2055000e+02   1.0000000e+00
   1.2060000e+02   1.0000000e+00
   1.2065000e+02   1.0000000e+00
   1.2070000e+02   1.0000000e+00
   1.2075000e+02   1.0000000e+00
   1.2080000e+02   1.0000000e+00
   1.2085000e+02   1.0000000e+00
   1.2090000e+02   1.0000000e+00
   1.2095000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2105000e+02   1.0000000e+00
   1.2110000e+02   1.0000000e+00
   1.2115000e+02   1.0000000e+00
   1.2120000e+02   1.0000000e+00
   1.2125000e+02   1.0000000e+00
   1.2130000e+02   1.0000000e+00
   1.2135000e+02   1.0000000e+00
   1.2140000e+02   1.0000000e+00
   1.2145000e+02   1.0000000e+00
   1.2150000e+02   1.0000000e+00
   1.2155000e+02   1.0000000e+00
   1.2160000e+02   1.0000000e+00
   1.2165000e+02   1.0000000e+00
   1.2170000e+02   1.0000000e+00
   1.2175000e+02   1.0000000e+00
   1.2180000e+02   1.0000000e+00
   1.2185000e+02   1.0000000e+00
   1.2190000e+02   1.0000000e+00
   1.2195000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2205000e+02   1.0000000e+00
   1.2210000e+02   1.0000000e+00
   1.2215000e+02   1.0000000e+00
   1.2220000e+02   1.0000000e+00
   1.2225000e+02   1.0000000e+00
   1.2230000e+02   1.0000000e+00
   1.2235000e+02   1.0000000e+00
   1.2240000e+02   1.0000000e+00
   1.2245000e+02   1.0000000e+00
   1.2250000e+02   1.0000000e+00
   1.2255000e+02   1.0000000e+00
   1.2260000e+02   1.0000000e+00
   1.2265000e+02   1.0000000e+00
   1.2270000e+02   1.0000000e+00
   1.2275000e+02   1.0000000e+00
   1.2280000e+02   1.0000000e+00
   1.2285000e+02   1.0000000e+00
   1.2290000e+02   1.0000000e+00
   1.2295000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2305000e+02   1.0000000e+00
   1.2310000e+02   1.0000000e+00
   1.2315000e+02   1.0000000e+00
   1.2320000e+02   1.0000000e+00
   1.2325000e+02   1.0000000e+00
   1.2330000e+02   1.0000000e+00
   1.2335000e+02   1.0000000e+00
   1.2340000e+02   1.0000000e+00
   1.2345000e+02   1.0000000e+00
   1.2350000e+02   1.0000000e+00
   1.2355000e+02   1.0000000e+00
   1.2360000e+02   1.0000000e+00
   1.2365000e+02   1.0000000e+00
   1.2370000e+02   1.0000000e+00
   1.2375000e+02   1.0000000e+00
   1.2380000e+02   1.0000000e+00
   1.2385000e+02   1.0000000e+00
   1.2390000e+02   1.0000000e+00
   1.2395000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2405000e+02   1.0000000e+00
   1.2410000e+02   1.0000000e+00
   1.2415000e+02   1.0000000e+00
   1.2420000e+02   1.0000000e+00
   1.2425000e+02   1.0000000e+00
   1.2430000e+02   1.0000000e+00
   1.2435000e+02   1.0000000e+00
   1.2440000e+02   1.0000000e+00
   1.2445000e+02   1.0000000e+00
   1.2450000e+02   1.0000000e+00
   1.2455000e+02   1.0000000e+00
   1.2460000e+02   1.0000000e+00
   1.2465000e+02   1.0000000e+00
   1.2470000e+02   1.0000000e+00
   1.2475000e+02   1.0000000e+00
   1.2480000e+02   1.0000000e+00
   1.2485000e+02   1.0000000e+00
   1.2490000e+02   1.0000000e+00
   1.2495000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2505000e+02   1.0000000e+00
   1.2510000e+02   1.0000000e+00
   1.2515000e+02   1.0000000e+00
   1.2520000e+02   1.0000000e+00
   1.2525000e+02   1.0000000e+00
   1.2530000e+02   1.0000000e+00
   1.2535000e+02   1.0000000e+00
   1.2540000e+02   1.0000000e+00
   1.2545000e+02   1.0000000e+00
   1.2550000e+02   1.0000000e+00
   1.2555000e+02   1.0000000e+00
   1.2560000e+02   1.0000000e+00
   1.2565000e+02   1.0000000e+00
   1.2570000e+02   1.0000000e+00
   1.2575000e+02   1.0000000e+00
   1.2580000e+02   1.0000000e+00
   1.2585000e+02   1.0000000e+00
   1.2590000e+02   1.0000000e+00
   1.2595000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2605000e+02   1.0000000e+00
   1.2610000e+02   1.0000000e+00
   1.2615000e+02   1.0000000e+00
   1.2620000e+02   1.0000000e+00
   1.2625000e+02   1.0000000e+00
   1.2630000e+02   1.0000000e+00
   1.2635000e+02   1.0000000e+00
   1.2640000e+02   1.0000000e+00
   1.2645000e+02   1.0000000e+00
   1.2650000e+02   1.0000000e+00
   1.2655000e+02   1.0000000e+00
   1.2660000e+02   1.0000000e+00
   1.2665000e+02   1.0000000e+00
   1.2670000e+02   1.0000000e+00
   1.2675000e+02   1.0000000e+00
   1.2680000e+02   1.0000000e+00
   1.2685000e+02   1.0000000e+00
   1.2690000e+02   1.0000000e+00
   1.2695000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2705000e+02   1.0000000e+00
   1.2710000e+02   1.0000000e+00
   1.2715000e+02   1.0000000e+00
   1.2720000e+02   1.0000000e+00
   1.2725000e+02   1.0000000e+00
   1.2730000e+02   1.0000000e+00
   1.2735000e+02   1.0000000e+00
   1.2740000e+02   1.0000000e+00
   1.2745000e+02   1.0000000e+00
   1.2750000e+02   1.0000000e+00
   1.2755000e+02   1.0000000e+00
   1.2760000e+02   1.0000000e+00
   1.2765000e+02   1.0000000e+00
   1.2770000e+02   1.0000000e+00
   1.2775000e+02   1.0000000e+00
   1.2780000e+02   1.0000000e+00
   1.2785000e+02   1.0000000e+00
   1.2790000e+02   1.0000000e+00
   1.2795000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2805000e+02   1.0000000e+00
   1.2810000e+02   1.0000000e+00
   1.2815000e+02   1.0000000e+00
   1.2820000e+02   1.0000000e+00
   1.2825000e+02   1.0000000e+00
   1.2830000e+02   1.0000000e+00
   1.2835000e+02   1.0000000e+00
   1.2840000e+02   1.0000000e+00
   1.2845000e+02   1.0000000e+00
   1.2850000e+02   1.0000000e+00
   1.2855000e+02   1.0000000e+00
   1.2860000e+02   1.0000000e+00
   1.2865000e+02   1.0000000e+00
   1.2870000e+02   1.0000000e+00
   1.2875000e+02   1.0000000e+00
   1.2880000e+02   1.0000000e+00
   1.2885000e+02   1.0000000e+00
   1.2890000e+02   1.0000000e+00
   1.2895000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.2905000e+02   1.0000000e+00
   1.2910000e+02   1.0000000e+00
   1.2915000e+02   1.0000000e+00
   1.2920000e+02   1.0000000e+00
   1.2925000e+02   1.0000000e+00
   1.2930000e+02   1.0000000e+00
   1.2935000e+02   1.0000000e+00
   1.2940000e+02   1.0000000e+00
   1.2945000e+02   1.0000000e+00
   1.2950000e+02   1.0000000e+00
   1.2955000e+02   1.0000000e+00
   1.2960000e+02   1.0000000e+00
   1.2965000e+02   1.0000000e+00
   1.2970000e+02   1.0000000e+00
   1.2975000e+02   1.0000000e+00
   1.2980000e+02   1.0000000e+00
   1.2985000e+02   1.0000000e+00
   1.2990000e+02   1.0000000e+00
   1.2995000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3005000e+02   1.0000000e+00
   1.3010000e+02   1.0000000e+00
   1.3015000e+02   1.0000000e+00
   1.3020000e+02   1.0000000e+00
   1.3025000e+02   1.0000000e+00
   1.3030000e+02   1.0000000e+00
   1.3035000e+02   1.0000000e+00
   1.3040000e+02   1.0000000e+00
   1.3045000e+02   1.0000000e+00
   1.3050000e+02   1.0000000e+00
   1.3055000e+02   1.0000000e+00
   1.3060000e+02   1.0000000e+00
   1.3065000e+02   1.0000000e+00
   1.3070000e+02   1.0000000e+00
   1.3075000e+02   1.0000000e+00
   1.3080000e+02   1.0000000e+00
   1.3085000e+02   1.0000000e+00
   1.3090000e+02   1.0000000e+00
   1.3095000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3105000e+02   1.0000000e+00
   1.3110000e+02   1.0000000e+00
   1.3115000e+02   1.0000000e+00
   1.3120000e+02   1.0000000e+00
   1.3125000e+02   1.0000000e+00
   1.3130000e+02   1.0000000e+00
   1.3135000e+02   1.0000000e+00
   1.3140000e+02   1.0000000e+00
   1.3145000e+02   1.0000000e+00
   1.3150000e+02   1.0000000e+00
   1.3155000e+02   1.0000000e+00
   1.3160000e+02   1.0000000e+00
   1.3165000e+02   1.0000000e+00
   1.3170000e+02   1.0000000e+00
   1.3175000e+02   1.0000000e+00
   1.3180000e+02   1.0000000e+00
   1.3185000e+02   1.0000000e+00
   1.3190000e+02   1.0000000e+00
   1.3195000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3205000e+02   1.0000000e+00
   1.3210000e+02   1.0000000e+00
   1.3215000e+02   1.0000000e+00
   1.3220000e+02   1.0000000e+00
   1.3225000e+02   1.0000000e+00
   1.3230000e+02   1.0000000e+00
   1.3235000e+02   1.0000000e+00
   1.3240000e+02   1.0000000e+00
   1.3245000e+02   1.0000000e+00
   1.3250000e+02   1.0000000e+00
   1.3255000e+02   1.0000000e+00
   1.3260000e+02   1.0000000e+00
   1.3265000e+02   1.0000000e+00
   1.3270000e+02   1.0000000e+00
   1.3275000e+02   1.0000000e+00
   1.3280000e+02   1.0000000e+00
   1.3285000e+02   1.0000000e+00
   1.3290000e+02   1.0000000e+00
   1.3295000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3305000e+02   1.0000000e+00
   1.3310000e+02   1.0000000e+00
   1.3315000e+02   1.0000000e+00
   1.3320000e+02   1.0000000e+00
   1.3325000e+02   1.0000000e+00
   1.3330000e+02   1.0000000e+00
   1.3335000e+02   1.0000000e+00
   1.3340000e+02   1.0000000e+00
   1.3345000e+02   1.0000000e+00
   1.3350000e+02   1.0000000e+00
   1.3355000e+02   1.0000000e+00
   1.3360000e+02   1.0000000e+00
   1.3365000e+02   1.0000000e+00
   1.3370000e+02   1.0000000e+00
   1.3375000e+02   1.0000000e+00
   1.3380000e+02   1.0000000e+00
   1.3385000e+02   1.0000000e+00
   1.3390000e+02   1.0000000e+00
   1.3395000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3405000e+02   1.0000000e+00
   1.3410000e+02   1.0000000e+00
   1.3415000e+02   1.0000000e+00
   1.3420000e+02   1.0000000e+00
   1.3425000e+02   1.0000000e+00
   1.3430000e+02   1.0000000e+00
   1.3435000e+02   1.0000000e+00
   1.3440000e+02   1.0000000e+00
   1.3445000e+02   1.0000000e+00
   1.3450000e+02   1.0000000e+00
   1.3455000e+02   1.0000000e+00
   1.3460000e+02   1.0000000e+00
   1.3465000e+02   1.0000000e+00
   1.3470000e+02   1.0000000e+00
   1.3475000e+02   1.0000000e+00
   1.3480000e+02   1.0000000e+00
   1.3485000e+02   1.0000000e+00
   1.3490000e+02   1.0000000e+00
   1.3495000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3505000e+02   1.0000000e+00
   1.3510000e+02   1.0000000e+00
   1.3515000e+02   1.0000000e+00
   1.3520000e+02   1.0000000e+00
   1.3525000e+02   1.0000000e+00
   1.3530000e+02   1.0000000e+00
   1.3535000e+02   1.0000000e+00
   1.3540000e+02   1.0000000e+00
   1.3545000e+02   1.0000000e+00
   1.3550000e+02   1.0000000e+00
   1.3555000e+02   1.0000000e+00
   1.3560000e+02   1.0000000e+00
   1.3565000e+02   1.0000000e+00
   1.3570000e+02   1.0000000e+00
   1.3575000e+02   1.0000000e+00
   1.3580000e+02   1.0000000e+00
   1.3585000e+02   1.0000000e+00
   1.3590000e+02   1.0000000e+00
   1.3595000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3605000e+02   1.0000000e+00
   1.3610000e+02   1.0000000e+00
   1.3615000e+02   1.0000000e+00
   1.3620000e+02   1.0000000e+00
   1.3625000e+02   1.0000000e+00
   1.3630000e+02   1.0000000e+00
   1.3635000e+02   1.0000000e+00
   1.3640000e+02   1.0000000e+00
   1.3645000e+02   1.0000000e+00
   1.3650000e+02   1.0000000e+00
   1.3655000e+02   1.0000000e+00
   1.3660000e+02   1.0000000e+00
   1.3665000e+02   1.0000000e+00
   1.3670000e+02   1.0000000e+00
   1.3675000e+02   1.0000000e+00
   1.3680000e+02   1.0000000e+00
   1.3685000e+02   1.0000000e+00
   1.3690000e+02   1.0000000e+00
   1.3695000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3705000e+02   1.0000000e+00
   1.3710000e+02   1.0000000e+00
   1.3715000e+02   1.0000000e+00
   1.3720000e+02   1.0000000e+00
   1.3725000e+02   1.0000000e+00
   1.3730000e+02   1.0000000e+00
   1.3735000e+02   1.0000000e+00
   1.3740000e+02   1.0000000e+00
   1.3745000e+02   1.0000000e+00
   1.3750000e+02   1.0000000e+00
   1.3755000e+02   1.0000000e+00
   1.3760000e+02   1.0000000e+00
   1.3765000e+02   1.0000000e+00
   1.3770000e+02   1.0000000e+00
   1.3775000e+02   1.0000000e+00
   1.3780000e+02   1.0000000e+00
   1.3785000e+02   1.0000000e+00
   1.3790000e+02   1.0000000e+00
   1.3795000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3805000e+02   1.0000000e+00
   1.3810000e+02   1.0000000e+00
   1.3815000e+02   1.0000000e+00
   1.3820000e+02   1.0000000e+00
   1.3825000e+02   1.0000000e+00
   1.3830000e+02   1.0000000e+00
   1.3835000e+02   1.0000000e+00
   1.3840000e+02   1.0000000e+00
   1.3845000e+02   1.0000000e+00
   1.3850000e+02   1.0000000e+00
   1.3855000e+02   1.0000000e+00
   1.3860000e+02   1.0000000e+00
   1.3865000e+02   1.0000000e+00
   1.3870000e+02   1.0000000e+00
   1.3875000e+02   1.0000000e+00
   1.3880000e+02   1.0000000e+00
   1.3885000e+02   1.0000000e+00
   1.3890000e+02   1.0000000e+00
   1.3895000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.3905000e+02   1.0000000e+00
   1.3910000e+02   1.0000000e+00
   1.3915000e+02   1.0000000e+00
   1.3920000e+02   1.0000000e+00
   1.3925000e+02   1.0000000e+00
   1.3930000e+02   1.0000000e+00
   1.3935000e+02   1.0000000e+00
   1.3940000e+02   1.0000000e+00
   1.3945000e+02   1.0000000e+00
   1.3950000e+02   1.0000000e+00
   1.3955000e+02   1.0000000e+00
   1.3960000e+02   1.0000000e+00
   1.3965000e+02   1.0000000e+00
   1.3970000e+02   1.0000000e+00
   1.3975000e+02   1.0000000e+00
   1.3980000e+02   1.0000000e+00
   1.3985000e+02   1.0000000e+00
   1.3990000e+02   1.0000000e+00
   1.3995000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4005000e+02   1.0000000e+00
   1.4010000e+02   1.0000000e+00
   1.4015000e+02   1.0000000e+00
   1.4020000e+02   1.0000000e+00
   1.4025000e+02   1.0000000e+00
   1.4030000e+02   1.0000000e+00
   1.4035000e+02   1.0000000e+00
   1.4040000e+02   1.0000000e+00
   1.4045000e+02   1.0000000e+00
   1.4050000e+02   1.0000000e+00
   1.4055000e+02   1.0000000e+00
   1.4060000e+02   1.0000000e+00
   1.4065000e+02   1.0000000e+00
   1.4070000e+02   1.0000000e+00
   1.4075000e+02   1.0000000e+00
   1.4080000e+02   1.0000000e+00
   1.4085000e+02   1.0000000e+00
   1.4090000e+02   1.0000000e+00
   1.4095000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4105000e+02   1.0000000e+00
   1.4110000e+02   1.0000000e+00
   1.4115000e+02   1.0000000e+00
   1.4120000e+02   1.0000000e+00
   1.4125000e+02   1.0000000e+00
   1.4130000e+02   1.0000000e+00
   1.4135000e+02   1.0000000e+00
   1.4140000e+02   1.0000000e+00
   1.4145000e+02   1.0000000e+00
   1.4150000e+02   1.0000000e+00
   1.4155000e+02   1.0000000e+00
   1.4160000e+02   1.0000000e+00
   1.4165000e+02   1.0000000e+00
   1.4170000e+02   1.0000000e+00
   1.4175000e+02   1.0000000e+00
   1.4180000e+02   1.0000000e+00
   1.4185000e+02   1.0000000e+00
   1.4190000e+02   1.0000000e+00
   1.4195000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4205000e+02   1.0000000e+00
   1.4210000e+02   1.0000000e+00
   1.4215000e+02   1.0000000e+00
   1.4220000e+02   1.0000000e+00
   1.4225000e+02   1.0000000e+00
   1.4230000e+02   1.0000000e+00
   1.4235000e+02   1.0000000e+00
   1.4240000e+02   1.0000000e+00
   1.4245000e+02   1.0000000e+00
   1.4250000e+02   1.0000000e+00
   1.4255000e+02   1.0000000e+00
   1.4260000e+02   1.0000000e+00
   1.4265000e+02   1.0000000e+00
   1.4270000e+02   1.0000000e+00
   1.4275000e+02   1.0000000e+00
   1.4280000e+02   1.0000000e+00
   1.4285000e+02   1.0000000e+00
   1.4290000e+02   1.0000000e+00
   1.4295000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4305000e+02   1.0000000e+00
   1.4310000e+02   1.0000000e+00
   1.4315000e+02   1.0000000e+00
   1.4320000e+02   1.0000000e+00
   1.4325000e+02   1.0000000e+00
   1.4330000e+02   1.0000000e+00
   1.4335000e+02   1.0000000e+00
   1.4340000e+02   1.0000000e+00
   1.4345000e+02   1.0000000e+00
   1.4350000e+02   1.0000000e+00
   1.4355000e+02   1.0000000e+00
   1.4360000e+02   1.0000000e+00
   1.4365000e+02   1.0000000e+00
   1.4370000e+02   1.0000000e+00
   1.4375000e+02   1.0000000e+00
   1.4380000e+02   1.0000000e+00
   1.4385000e+02   1.0000000e+00
   1.4390000e+02   1.0000000e+00
   1.4395000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4405000e+02   1.0000000e+00
   1.4410000e+02   1.0000000e+00
   1.4415000e+02   1.0000000e+00
   1.4420000e+02   1.0000000e+00
   1.4425000e+02   1.0000000e+00
   1.4430000e+02   1.0000000e+00
   1.4435000e+02   1.0000000e+00
   1.4440000e+02   1.0000000e+00
   1.4445000e+02   1.0000000e+00
   1.4450000e+02   1.0000000e+00
   1.4455000e+02   1.0000000e+00
   1.4460000e+02   1.0000000e+00
   1.4465000e+02   1.0000000e+00
   1.4470000e+02   1.0000000e+00
   1.4475000e+02   1.0000000e+00
   1.4480000e+02   1.0000000e+00
   1.4485000e+02   1.0000000e+00
   1.4490000e+02   1.0000000e+00
   1.4495000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4505000e+02   1.0000000e+00
   1.4510000e+02   1.0000000e+00
   1.4515000e+02   1.0000000e+00
   1.4520000e+02   1.0000000e+00
   1.4525000e+02   1.0000000e+00
   1.4530000e+02   1.0000000e+00
   1.4535000e+02   1.0000000e+00
   1.4540000e+02   1.0000000e+00
   1.4545000e+02   1.0000000e+00
   1.4550000e+02   1.0000000e+00
   1.4555000e+02   1.0000000e+00
   1.4560000e+02   1.0000000e+00
   1.4565000e+02   1.0000000e+00
   1.4570000e+02   1.0000000e+00
   1.4575000e+02   1.0000000e+00
   1.4580000e+02   1.0000000e+00
   1.4585000e+02   1.0000000e+00
   1.4590000e+02   1.0000000e+00
   1.4595000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4605000e+02   1.0000000e+00
   1.4610000e+02   1.0000000e+00
   1.4615000e+02   1.0000000e+00
   1.4620000e+02   1.0000000e+00
   1.4625000e+02   1.0000000e+00
   1.4630000e+02   1.0000000e+00
   1.4635000e+02   1.0000000e+00
   1.4640000e+02   1.0000000e+00
   1.4645000e+02   1.0000000e+00
   1.4650000e+02   1.0000000e+00
   1.4655000e+02   1.0000000e+00
   1.4660000e+02   1.0000000e+00
   1.4665000e+02   1.0000000e+00
   1.4670000e+02   1.0000000e+00
   1.4675000e+02   1.0000000e+00
   1.4680000e+02   1.0000000e+00
   1.4685000e+02   1.0000000e+00
   1.4690000e+02   1.0000000e+00
   1.4695000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4705000e+02   1.0000000e+00
   1.4710000e+02   1.0000000e+00
   1.4715000e+02   1.0000000e+00
   1.4720000e+02   1.0000000e+00
   1.4725000e+02   1.0000000e+00
   1.4730000e+02   1.0000000e+00
   1.4735000e+02   1.0000000e+00
   1.4740000e+02   1.0000000e+00
   1.4745000e+02   1.0000000e+00
   1.4750000e+02   1.0000000e+00
   1.4755000e+02   1.0000000e+00
   1.4760000e+02   1.0000000e+00
   1.4765000e+02   1.0000000e+00
   1.4770000e+02   1.0000000e+00
   1.4775000e+02   1.0000000e+00
   1.4780000e+02   1.0000000e+00
   1.4785000e+02   1.0000000e+00
   1.4790000e+02   1.0000000e+00
   1.4795000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4805000e+02   1.0000000e+00
   1.4810000e+02   1.0000000e+00
   1.4815000e+02   1.0000000e+00
   1.4820000e+02   1.0000000e+00
   1.4825000e+02   1.0000000e+00
   1.4830000e+02   1.0000000e+00
   1.4835000e+02   1.0000000e+00
   1.4840000e+02   1.0000000e+00
   1.4845000e+02   1.0000000e+00
   1.4850000e+02   1.0000000e+00
   1.4855000e+02   1.0000000e+00
   1.4860000e+02   1.0000000e+00
   1.4865000e+02   1.0000000e+00
   1.4870000e+02   1.0000000e+00
   1.4875000e+02   1.0000000e+00
   1.4880000e+02   1.0000000e+00
   1.4885000e+02   1.0000000e+00
   1.4890000e+02   1.0000000e+00
   1.4895000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.4905000e+02   1.0000000e+00
   1.4910000e+02   1.0000000e+00
   1.4915000e+02   1.0000000e+00
   1.4920000e+02   1.0000000e+00
   1.4925000e+02   1.0000000e+00
   1.4930000e+02   1.0000000e+00
   1.4935000e+02   1.0000000e+00
   1.4940000e+02   1.0000000e+00
   1.4945000e+02   1.0000000e+00
   1.4950000e+02   1.0000000e+00
   1.4955000e+02   1.0000000e+00
   1.4960000e+02   1.0000000e+00
   1.4965000e+02   1.0000000e+00
   1.4970000e+02   1.0000000e+00
   1.4975000e+02   1.0000000e+00
   1.4980000e+02   1.0000000e+00
   1.4985000e+02   1.0000000e+00
   1.4990000e+02   1.0000000e+00
   1.4995000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5005000e+02   1.0000000e+00
   1.5010000e+02   1.0000000e+00
   1.5015000e+02   1.0000000e+00
   1.5020000e+02   1.0000000e+00
   1.5025000e+02   1.0000000e+00
   1.5030000e+02   1.0000000e+00
   1.5035000e+02   1.0000000e+00
   1.5040000e+02   1.0000000e+00
   1.5045000e+02   1.0000000e+00
   1.5050000e+02   1.0000000e+00
   1.5055000e+02   1.0000000e+00
   1.5060000e+02   1.0000000e+00
   1.5065000e+02   1.0000000e+00
   1.5070000e+02   1.0000000e+00
   1.5075000e+02   1.0000000e+00
   1.5080000e+02   1.0000000e+00
   1.5085000e+02   1.0000000e+00
   1.5090000e+02   1.0000000e+00
   1.5095000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5105000e+02   1.0000000e+00
   1.5110000e+02   1.0000000e+00
   1.5115000e+02   1.0000000e+00
   1.5120000e+02   1.0000000e+00
   1.5125000e+02   1.0000000e+00
   1.5130000e+02   1.0000000e+00
   1.5135000e+02   1.0000000e+00
   1.5140000e+02   1.0000000e+00
   1.5145000e+02   1.0000000e+00
   1.5150000e+02   1.0000000e+00
   1.5155000e+02   1.0000000e+00
   1.5160000e+02   1.0000000e+00
   1.5165000e+02   1.0000000e+00
   1.5170000e+02   1.0000000e+00
   1.5175000e+02   1.0000000e+00
   1.5180000e+02   1.0000000e+00
   1.5185000e+02   1.0000000e+00
   1.5190000e+02   1.0000000e+00
   1.5195000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5205000e+02   1.0000000e+00
   1.5210000e+02   1.0000000e+00
   1.5215000e+02   1.0000000e+00
   1.5220000e+02   1.0000000e+00
   1.5225000e+02   1.0000000e+00
   1.5230000e+02   1.0000000e+00
   1.5235000e+02   1.0000000e+00
   1.5240000e+02   1.0000000e+00
   1.5245000e+02   1.0000000e+00
   1.5250000e+02   1.0000000e+00
   1.5255000e+02   1.0000000e+00
   1.5260000e+02   1.0000000e+00
   1.5265000e+02   1.0000000e+00
   1.5270000e+02   1.0000000e+00
   1.5275000e+02   1.0000000e+00
   1.5280000e+02   1.0000000e+00
   1.5285000e+02   1.0000000e+00
   1.5290000e+02   1.0000000e+00
   1.5295000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5305000e+02   1.0000000e+00
   1.5310000e+02   1.0000000e+00
   1.5315000e+02   1.0000000e+00
   1.5320000e+02   1.0000000e+00
   1.5325000e+02   1.0000000e+00
   1.5330000e+02   1.0000000e+00
   1.5335000e+02   1.0000000e+00
   1.5340000e+02   1.0000000e+00
   1.5345000e+02   1.0000000e+00
   1.5350000e+02   1.0000000e+00
   1.5355000e+02   1.0000000e+00
   1.5360000e+02   1.0000000e+00
   1.5365000e+02   1.0000000e+00
   1.5370000e+02   1.0000000e+00
   1.5375000e+02   1.0000000e+00
   1.5380000e+02   1.0000000e+00
   1.5385000e+02   1.0000000e+00
   1.5390000e+02   1.0000000e+00
   1.5395000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5405000e+02   1.0000000e+00
   1.5410000e+02   1.0000000e+00
   1.5415000e+02   1.0000000e+00
   1.5420000e+02   1.0000000e+00
   1.5425000e+02   1.0000000e+00
   1.5430000e+02   1.0000000e+00
   1.5435000e+02   1.0000000e+00
   1.5440000e+02   1.0000000e+00
   1.5445000e+02   1.0000000e+00
   1.5450000e+02   1.0000000e+00
   1.5455000e+02   1.0000000e+00
   1.5460000e+02   1.0000000e+00
   1.5465000e+02   1.0000000e+00
   1.5470000e+02   1.0000000e+00
   1.5475000e+02   1.0000000e+00
   1.5480000e+02   1.0000000e+00
   1.5485000e+02   1.0000000e+00
   1.5490000e+02   1.0000000e+00
   1.5495000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5505000e+02   1.0000000e+00
   1.5510000e+02   1.0000000e+00
   1.5515000e+02   1.0000000e+00
   1.5520000e+02   1.0000000e+00
   1.5525000e+02   1.0000000e+00
   1.5530000e+02   1.0000000e+00
   1.5535000e+02   1.0000000e+00
   1.5540000e+02   1.0000000e+00
   1.5545000e+02   1.0000000e+00
   1.5550000e+02   1.0000000e+00
   1.5555000e+02   1.0000000e+00
   1.5560000e+02   1.0000000e+00
   1.5565000e+02   1.0000000e+00
   1.5570000e+02   1.0000000e+00
   1.5575000e+02   1.0000000e+00
   1.5580000e+02   1.0000000e+00
   1.5585000e+02   1.0000000e+00
   1.5590000e+02   1.0000000e+00
   1.5595000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5605000e+02   1.0000000e+00
   1.5610000e+02   1.0000000e+00
   1.5615000e+02   1.0000000e+00
   1.5620000e+02   1.0000000e+00
   1.5625000e+02   1.0000000e+00
   1.5630000e+02   1.0000000e+00
   1.5635000e+02   1.0000000e+00
   1.5640000e+02   1.0000000e+00
   1.5645000e+02   1.0000000e+00
   1.5650000e+02   1.0000000e+00
   1.5655000e+02   1.0000000e+00
   1.5660000e+02   1.0000000e+00
   1.5665000e+02   1.0000000e+00
   1.5670000e+02   1.0000000e+00
   1.5675000e+02   1.0000000e+00
   1.5680000e+02   1.0000000e+00
   1.5685000e+02   1.0000000e+00
   1.5690000e+02   1.0000000e+00
   1.5695000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5705000e+02   1.0000000e+00
   1.5710000e+02   1.0000000e+00
   1.5715000e+02   1.0000000e+00
   1.5720000e+02   1.0000000e+00
   1.5725000e+02   1.0000000e+00
   1.5730000e+02   1.0000000e+00
   1.5735000e+02   1.0000000e+00
   1.5740000e+02   1.0000000e+00
   1.5745000e+02   1.0000000e+00
   1.5750000e+02   1.0000000e+00
   1.5755000e+02   1.0000000e+00
   1.5760000e+02   1.0000000e+00
   1.5765000e+02   1.0000000e+00
   1.5770000e+02   1.0000000e+00
   1.5775000e+02   1.0000000e+00
   1.5780000e+02   1.0000000e+00
   1.5785000e+02   1.0000000e+00
   1.5790000e+02   1.0000000e+00
   1.5795000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5805000e+02   1.0000000e+00
   1.5810000e+02   1.0000000e+00
   1.5815000e+02   1.0000000e+00
   1.5820000e+02   1.0000000e+00
   1.5825000e+02   1.0000000e+00
   1.5830000e+02   1.0000000e+00
   1.5835000e+02   1.0000000e+00
   1.5840000e+02   1.0000000e+00
   1.5845000e+02   1.0000000e+00
   1.5850000e+02   1.0000000e+00
   1.5855000e+02   1.0000000e+00
   1.5860000e+02   1.0000000e+00
   1.5865000e+02   1.0000000e+00
   1.5870000e+02   1.0000000e+00
   1.5875000e+02   1.0000000e+00
   1.5880000e+02   1.0000000e+00
   1.5885000e+02   1.0000000e+00
   1.5890000e+02   1.0000000e+00
   1.5895000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.5905000e+02   1.0000000e+00
   1.5910000e+02   1.0000000e+00
   1.5915000e+02   1.0000000e+00
   1.5920000e+02   1.0000000e+00
   1.5925000e+02   1.0000000e+00
   1.5930000e+02   1.0000000e+00
   1.5935000e+02   1.0000000e+00
   1.5940000e+02   1.0000000e+00
   1.5945000e+02   1.0000000e+00
   1.5950000e+02   1.0000000e+00
   1.5955000e+02   1.0000000e+00
   1.5960000e+02   1.0000000e+00
   1.5965000e+02   1.0000000e+00
   1.5970000e+02   1.0000000e+00
   1.5975000e+02   1.0000000e+00
   1.5980000e+02   1.0000000e+00
   1.5985000e+02   1.0000000e+00
   1.5990000e+02   1.0000000e+00
   1.5995000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6005000e+02   1.0000000e+00
   1.6010000e+02   1.0000000e+00
   1.6015000e+02   1.0000000e+00
   1.6020000e+02   1.0000000e+00
   1.6025000e+02   1.0000000e+00
   1.6030000e+02   1.0000000e+00
   1.6035000e+02   1.0000000e+00
   1.6040000e+02   1.0000000e+00
   1.6045000e+02   1.0000000e+00
   1.6050000e+02   1.0000000e+00
   1.6055000e+02   1.0000000e+00
   1.6060000e+02   1.0000000e+00
   1.6065000e+02   1.0000000e+00
   1.6070000e+02   1.0000000e+00
   1.6075000e+02   1.0000000e+00
   1.6080000e+02   1.0000000e+00
   1.6085000e+02   1.0000000e+00
   1.6090000e+02   1.0000000e+00
   1.6095000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6105000e+02   1.0000000e+00
   1.6110000e+02   1.0000000e+00
   1.6115000e+02   1.0000000e+00
   1.6120000e+02   1.0000000e+00
   1.6125000e+02   1.0000000e+00
   1.6130000e+02   1.0000000e+00
   1.6135000e+02   1.0000000e+00
   1.6140000e+02   1.0000000e+00
   1.6145000e+02   1.0000000e+00
   1.6150000e+02   1.0000000e+00
   1.6155000e+02   1.0000000e+00
   1.6160000e+02   1.0000000e+00
   1.6165000e+02   1.0000000e+00
   1.6170000e+02   1.0000000e+00
   1.6175000e+02   1.0000000e+00
   1.6180000e+02   1.0000000e+00
   1.6185000e+02   1.0000000e+00
   1.6190000e+02   1.0000000e+00
   1.6195000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6205000e+02   1.0000000e+00
   1.6210000e+02   1.0000000e+00
   1.6215000e+02   1.0000000e+00
   1.6220000e+02   1.0000000e+00
   1.6225000e+02   1.0000000e+00
   1.6230000e+02   1.0000000e+00
   1.6235000e+02   1.0000000e+00
   1.6240000e+02   1.0000000e+00
   1.6245000e+02   1.0000000e+00
   1.6250000e+02   1.0000000e+00
   1.6255000e+02   1.0000000e+00
   1.6260000e+02   1.0000000e+00
   1.6265000e+02   1.0000000e+00
   1.6270000e+02   1.0000000e+00
   1.6275000e+02   1.0000000e+00
   1.6280000e+02   1.0000000e+00
   1.6285000e+02   1.0000000e+00
   1.6290000e+02   1.0000000e+00
   1.6295000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6305000e+02   1.0000000e+00
   1.6310000e+02   1.0000000e+00
   1.6315000e+02   1.0000000e+00
   1.6320000e+02   1.0000000e+00
   1.6325000e+02   1.0000000e+00
   1.6330000e+02   1.0000000e+00
   1.6335000e+02   1.0000000e+00
   1.6340000e+02   1.0000000e+00
   1.6345000e+02   1.0000000e+00
   1.6350000e+02   1.0000000e+00
   1.6355000e+02   1.0000000e+00
   1.6360000e+02   1.0000000e+00
   1.6365000e+02   1.0000000e+00
   1.6370000e+02   1.0000000e+00
   1.6375000e+02   1.0000000e+00
   1.6380000e+02   1.0000000e+00
   1.6385000e+02   1.0000000e+00
   1.6390000e+02   1.0000000e+00
   1.6395000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6405000e+02   1.0000000e+00
   1.6410000e+02   1.0000000e+00
   1.6415000e+02   1.0000000e+00
   1.6420000e+02   1.0000000e+00
   1.6425000e+02   1.0000000e+00
   1.6430000e+02   1.0000000e+00
   1.6435000e+02   1.0000000e+00
   1.6440000e+02   1.0000000e+00
   1.6445000e+02   1.0000000e+00
   1.6450000e+02   1.0000000e+00
   1.6455000e+02   1.0000000e+00
   1.6460000e+02   1.0000000e+00
   1.6465000e+02   1.0000000e+00
   1.6470000e+02   1.0000000e+00
   1.6475000e+02   1.0000000e+00
   1.6480000e+02   1.0000000e+00
   1.6485000e+02   1.0000000e+00
   1.6490000e+02   1.0000000e+00
   1.6495000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6505000e+02   1.0000000e+00
   1.6510000e+02   1.0000000e+00
   1.6515000e+02   1.0000000e+00
   1.6520000e+02   1.0000000e+00
   1.6525000e+02   1.0000000e+00
   1.6530000e+02   1.0000000e+00
   1.6535000e+02   1.0000000e+00
   1.6540000e+02   1.0000000e+00
   1.6545000e+02   1.0000000e+00
   1.6550000e+02   1.0000000e+00
   1.6555000e+02   1.0000000e+00
   1.6560000e+02   1.0000000e+00
   1.6565000e+02   1.0000000e+00
   1.6570000e+02   1.0000000e+00
   1.6575000e+02   1.0000000e+00
   1.6580000e+02   1.0000000e+00
   1.6585000e+02   1.0000000e+00
   1.6590000e+02   1.0000000e+00
   1.6595000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6605000e+02   1.0000000e+00
   1.6610000e+02   1.0000000e+00
   1.6615000e+02   1.0000000e+00
   1.6620000e+02   1.0000000e+00
   1.6625000e+02   1.0000000e+00
   1.6630000e+02   1.0000000e+00
   1.6635000e+02   1.0000000e+00
   1.6640000e+02   1.0000000e+00
   1.6645000e+02   1.0000000e+00
   1.6650000e+02   1.0000000e+00
   1.6655000e+02   1.0000000e+00
   1.6660000e+02   1.0000000e+00
   1.6665000e+02   1.0000000e+00
   1.6670000e+02   1.0000000e+00
   1.6675000e+02   1.0000000e+00
   1.6680000e+02   1.0000000e+00
   1.6685000e+02   1.0000000e+00
   1.6690000e+02   1.0000000e+00
   1.6695000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6705000e+02   1.0000000e+00
   1.6710000e+02   1.0000000e+00
   1.6715000e+02   1.0000000e+00
   1.6720000e+02   1.0000000e+00
   1.6725000e+02   1.0000000e+00
   1.6730000e+02   1.0000000e+00
   1.6735000e+02   1.0000000e+00
   1.6740000e+02   1.0000000e+00
   1.6745000e+02   1.0000000e+00
   1.6750000e+02   1.0000000e+00
   1.6755000e+02   1.0000000e+00
   1.6760000e+02   1.0000000e+00
   1.6765000e+02   1.0000000e+00
   1.6770000e+02   1.0000000e+00
   1.6775000e+02   1.0000000e+00
   1.6780000e+02   1.0000000e+00
   1.6785000e+02   1.0000000e+00
   1.6790000e+02   1.0000000e+00
   1.6795000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6805000e+02   1.0000000e+00
   1.6810000e+02   1.0000000e+00
   1.6815000e+02   1.0000000e+00
   1.6820000e+02   1.0000000e+00
   1.6825000e+02   1.0000000e+00
   1.6830000e+02   1.0000000e+00
   1.6835000e+02   1.0000000e+00
   1.6840000e+02   1.0000000e+00
   1.6845000e+02   1.0000000e+00
   1.6850000e+02   1.0000000e+00
   1.6855000e+02   1.0000000e+00
   1.6860000e+02   1.0000000e+00
   1.6865000e+02   1.0000000e+00
   1.6870000e+02   1.0000000e+00
   1.6875000e+02   1.0000000e+00
   1.6880000e+02   1.0000000e+00
   1.6885000e+02   1.0000000e+00
   1.6890000e+02   1.0000000e+00
   1.6895000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.6905000e+02   1.0000000e+00
   1.6910000e+02   1.0000000e+00
   1.6915000e+02   1.0000000e+00
   1.6920000e+02   1.0000000e+00
   1.6925000e+02   1.0000000e+00
   1.6930000e+02   1.0000000e+00
   1.6935000e+02   1.0000000e+00
   1.6940000e+02   1.0000000e+00
   1.6945000e+02   1.0000000e+00
   1.6950000e+02   1.0000000e+00
   1.6955000e+02   1.0000000e+00
   1.6960000e+02   1.0000000e+00
   1.6965000e+02   1.0000000e+00
   1.6970000e+02   1.0000000e+00
   1.6975000e+02   1.0000000e+00
   1.6980000e+02   1.0000000e+00
   1.6985000e+02   1.0000000e+00
   1.6990000e+02   1.0000000e+00
   1.6995000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7005000e+02   1.0000000e+00
   1.7010000e+02   1.0000000e+00
   1.7015000e+02   1.0000000e+00
   1.7020000e+02   1.0000000e+00
   1.7025000e+02   1.0000000e+00
   1.7030000e+02   1.0000000e+00
   1.7035000e+02   1.0000000e+00
   1.7040000e+02   1.0000000e+00
   1.7045000e+02   1.0000000e+00
   1.7050000e+02   1.0000000e+00
   1.7055000e+02   1.0000000e+00
   1.7060000e+02   1.0000000e+00
   1.7065000e+02   1.0000000e+00
   1.7070000e+02   1.0000000e+00
   1.7075000e+02   1.0000000e+00
   1.7080000e+02   1.0000000e+00
   1.7085000e+02   1.0000000e+00
   1.7090000e+02   1.0000000e+00
   1.7095000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7105000e+02   1.0000000e+00
   1.7110000e+02   1.0000000e+00
   1.7115000e+02   1.0000000e+00
   1.7120000e+02   1.0000000e+00
   1.7125000e+02   1.0000000e+00
   1.7130000e+02   1.0000000e+00
   1.7135000e+02   1.0000000e+00
   1.7140000e+02   1.0000000e+00
   1.7145000e+02   1.0000000e+00
   1.7150000e+02   1.0000000e+00
   1.7155000e+02   1.0000000e+00
   1.7160000e+02   1.0000000e+00
   1.7165000e+02   1.0000000e+00
   1.7170000e+02   1.0000000e+00
   1.7175000e+02   1.0000000e+00
   1.7180000e+02   1.0000000e+00
   1.7185000e+02   1.0000000e+00
   1.7190000e+02   1.0000000e+00
   1.7195000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7205000e+02   1.0000000e+00
   1.7210000e+02   1.0000000e+00
   1.7215000e+02   1.0000000e+00
   1.7220000e+02   1.0000000e+00
   1.7225000e+02   1.0000000e+00
   1.7230000e+02   1.0000000e+00
   1.7235000e+02   1.0000000e+00
   1.7240000e+02   1.0000000e+00
   1.7245000e+02   1.0000000e+00
   1.7250000e+02   1.0000000e+00
   1.7255000e+02   1.0000000e+00
   1.7260000e+02   1.0000000e+00
   1.7265000e+02   1.0000000e+00
   1.7270000e+02   1.0000000e+00
   1.7275000e+02   1.0000000e+00
   1.7280000e+02   1.0000000e+00
   1.7285000e+02   1.0000000e+00
   1.7290000e+02   1.0000000e+00
   1.7295000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7305000e+02   1.0000000e+00
   1.7310000e+02   1.0000000e+00
   1.7315000e+02   1.0000000e+00
   1.7320000e+02   1.0000000e+00
   1.7325000e+02   1.0000000e+00
   1.7330000e+02   1.0000000e+00
   1.7335000e+02   1.0000000e+00
   1.7340000e+02   1.0000000e+00
   1.7345000e+02   1.0000000e+00
   1.7350000e+02   1.0000000e+00
   1.7355000e+02   1.0000000e+00
   1.7360000e+02   1.0000000e+00
   1.7365000e+02   1.0000000e+00
   1.7370000e+02   1.0000000e+00
   1.7375000e+02   1.0000000e+00
   1.7380000e+02   1.0000000e+00
   1.7385000e+02   1.0000000e+00
   1.7390000e+02   1.0000000e+00
   1.7395000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7405000e+02   1.0000000e+00
   1.7410000e+02   1.0000000e+00
   1.7415000e+02   1.0000000e+00
   1.7420000e+02   1.0000000e+00
   1.7425000e+02   1.0000000e+00
   1.7430000e+02   1.0000000e+00
   1.7435000e+02   1.0000000e+00
   1.7440000e+02   1.0000000e+00
   1.7445000e+02   1.0000000e+00
   1.7450000e+02   1.0000000e+00
   1.7455000e+02   1.0000000e+00
   1.7460000e+02   1.0000000e+00
   1.7465000e+02   1.0000000e+00
   1.7470000e+02   1.0000000e+00
   1.7475000e+02   1.0000000e+00
   1.7480000e+02   1.0000000e+00
   1.7485000e+02   1.0000000e+00
   1.7490000e+02   1.0000000e+00
   1.7495000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7505000e+02   1.0000000e+00
   1.7510000e+02   1.0000000e+00
   1.7515000e+02   1.0000000e+00
   1.7520000e+02   1.0000000e+00
   1.7525000e+02   1.0000000e+00
   1.7530000e+02   1.0000000e+00
   1.7535000e+02   1.0000000e+00
   1.7540000e+02   1.0000000e+00
   1.7545000e+02   1.0000000e+00
   1.7550000e+02   1.0000000e+00
   1.7555000e+02   1.0000000e+00
   1.7560000e+02   1.0000000e+00
   1.7565000e+02   1.0000000e+00
   1.7570000e+02   1.0000000e+00
   1.7575000e+02   1.0000000e+00
   1.7580000e+02   1.0000000e+00
   1.7585000e+02   1.0000000e+00
   1.7590000e+02   1.0000000e+00
   1.7595000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7605000e+02   1.0000000e+00
   1.7610000e+02   1.0000000e+00
   1.7615000e+02   1.0000000e+00
   1.7620000e+02   1.0000000e+00
   1.7625000e+02   1.0000000e+00
   1.7630000e+02   1.0000000e+00
   1.7635000e+02   1.0000000e+00
   1.7640000e+02   1.0000000e+00
   1.7645000e+02   1.0000000e+00
   1.7650000e+02   1.0000000e+00
   1.7655000e+02   1.0000000e+00
   1.7660000e+02   1.0000000e+00
   1.7665000e+02   1.0000000e+00
   1.7670000e+02   1.0000000e+00
   1.7675000e+02   1.0000000e+00
   1.7680000e+02   1.0000000e+00
   1.7685000e+02   1.0000000e+00
   1.7690000e+02   1.0000000e+00
   1.7695000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7705000e+02   1.0000000e+00
   1.7710000e+02   1.0000000e+00
   1.7715000e+02   1.0000000e+00
   1.7720000e+02   1.0000000e+00
   1.7725000e+02   1.0000000e+00
   1.7730000e+02   1.0000000e+00
   1.7735000e+02   1.0000000e+00
   1.7740000e+02   1.0000000e+00
   1.7745000e+02   1.0000000e+00
   1.7750000e+02   1.0000000e+00
   1.7755000e+02   1.0000000e+00
   1.7760000e+02   1.0000000e+00
   1.7765000e+02   1.0000000e+00
   1.7770000e+02   1.0000000e+00
   1.7775000e+02   1.0000000e+00
   1.7780000e+02   1.0000000e+00
   1.7785000e+02   1.0000000e+00
   1.7790000e+02   1.0000000e+00
   1.7795000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7805000e+02   1.0000000e+00
   1.7810000e+02   1.0000000e+00
   1.7815000e+02   1.0000000e+00
   1.7820000e+02   1.0000000e+00
   1.7825000e+02   1.0000000e+00
   1.7830000e+02   1.0000000e+00
   1.7835000e+02   1.0000000e+00
   1.7840000e+02   1.0000000e+00
   1.7845000e+02   1.0000000e+00
   1.7850000e+02   1.0000000e+00
   1.7855000e+02   1.0000000e+00
   1.7860000e+02   1.0000000e+00
   1.7865000e+02   1.0000000e+00
   1.7870000e+02   1.0000000e+00
   1.7875000e+02   1.0000000e+00
   1.7880000e+02   1.0000000e+00
   1.7885000e+02   1.0000000e+00
   1.7890000e+02   1.0000000e+00
   1.7895000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.7905000e+02   1.0000000e+00
   1.7910000e+02   1.0000000e+00
   1.7915000e+02   1.0000000e+00
   1.7920000e+02   1.0000000e+00
   1.7925000e+02   1.0000000e+00
   1.7930000e+02   1.0000000e+00
   1.7935000e+02   1.0000000e+00
   1.7940000e+02   1.0000000e+00
   1.7945000e+02   1.0000000e+00
   1.7950000e+02   1.0000000e+00
   1.7955000e+02   1.0000000e+00
   1.7960000e+02   1.0000000e+00
   1.7965000e+02   1.0000000e+00
   1.7970000e+02   1.0000000e+00
   1.7975000e+02   1.0000000e+00
   1.7980000e+02   1.0000000e+00
   1.7985000e+02   1.0000000e+00
   1.7990000e+02   1.0000000e+00
   1.7995000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8005000e+02   1.0000000e+00
   1.8010000e+02   1.0000000e+00
   1.8015000e+02   1.0000000e+00
   1.8020000e+02   1.0000000e+00
   1.8025000e+02   1.0000000e+00
   1.8030000e+02   1.0000000e+00
   1.8035000e+02   1.0000000e+00
   1.8040000e+02   1.0000000e+00
   1.8045000e+02   1.0000000e+00
   1.8050000e+02   1.0000000e+00
   1.8055000e+02   1.0000000e+00
   1.8060000e+02   1.0000000e+00
   1.8065000e+02   1.0000000e+00
   1.8070000e+02   1.0000000e+00
   1.8075000e+02   1.0000000e+00
   1.8080000e+02   1.0000000e+00
   1.8085000e+02   1.0000000e+00
   1.8090000e+02   1.0000000e+00
   1.8095000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8105000e+02   1.0000000e+00
   1.8110000e+02   1.0000000e+00
   1.8115000e+02   1.0000000e+00
   1.8120000e+02   1.0000000e+00
   1.8125000e+02   1.0000000e+00
   1.8130000e+02   1.0000000e+00
   1.8135000e+02   1.0000000e+00
   1.8140000e+02   1.0000000e+00
   1.8145000e+02   1.0000000e+00
   1.8150000e+02   1.0000000e+00
   1.8155000e+02   1.0000000e+00
   1.8160000e+02   1.0000000e+00
   1.8165000e+02   1.0000000e+00
   1.8170000e+02   1.0000000e+00
   1.8175000e+02   1.0000000e+00
   1.8180000e+02   1.0000000e+00
   1.8185000e+02   1.0000000e+00
   1.8190000e+02   1.0000000e+00
   1.8195000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8205000e+02   1.0000000e+00
   1.8210000e+02   1.0000000e+00
   1.8215000e+02   1.0000000e+00
   1.8220000e+02   1.0000000e+00
   1.8225000e+02   1.0000000e+00
   1.8230000e+02   1.0000000e+00
   1.8235000e+02   1.0000000e+00
   1.8240000e+02   1.0000000e+00
   1.8245000e+02   1.0000000e+00
   1.8250000e+02   1.0000000e+00
   1.8255000e+02   1.0000000e+00
   1.8260000e+02   1.0000000e+00
   1.8265000e+02   1.0000000e+00
   1.8270000e+02   1.0000000e+00
   1.8275000e+02   1.0000000e+00
   1.8280000e+02   1.0000000e+00
   1.8285000e+02   1.0000000e+00
   1.8290000e+02   1.0000000e+00
   1.8295000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8305000e+02   1.0000000e+00
   1.8310000e+02   1.0000000e+00
   1.8315000e+02   1.0000000e+00
   1.8320000e+02   1.0000000e+00
   1.8325000e+02   1.0000000e+00
   1.8330000e+02   1.0000000e+00
   1.8335000e+02   1.0000000e+00
   1.8340000e+02   1.0000000e+00
   1.8345000e+02   1.0000000e+00
   1.8350000e+02   1.0000000e+00
   1.8355000e+02   1.0000000e+00
   1.8360000e+02   1.0000000e+00
   1.8365000e+02   1.0000000e+00
   1.8370000e+02   1.0000000e+00
   1.8375000e+02   1.0000000e+00
   1.8380000e+02   1.0000000e+00
   1.8385000e+02   1.0000000e+00
   1.8390000e+02   1.0000000e+00
   1.8395000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8405000e+02   1.0000000e+00
   1.8410000e+02   1.0000000e+00
   1.8415000e+02   1.0000000e+00
   1.8420000e+02   1.0000000e+00
   1.8425000e+02   1.0000000e+00
   1.8430000e+02   1.0000000e+00
   1.8435000e+02   1.0000000e+00
   1.8440000e+02   1.0000000e+00
   1.8445000e+02   1.0000000e+00
   1.8450000e+02   1.0000000e+00
   1.8455000e+02   1.0000000e+00
   1.8460000e+02   1.0000000e+00
   1.8465000e+02   1.0000000e+00
   1.8470000e+02   1.0000000e+00
   1.8475000e+02   1.0000000e+00
   1.8480000e+02   1.0000000e+00
   1.8485000e+02   1.0000000e+00
   1.8490000e+02   1.0000000e+00
   1.8495000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8505000e+02   1.0000000e+00
   1.8510000e+02   1.0000000e+00
   1.8515000e+02   1.0000000e+00
   1.8520000e+02   1.0000000e+00
   1.8525000e+02   1.0000000e+00
   1.8530000e+02   1.0000000e+00
   1.8535000e+02   1.0000000e+00
   1.8540000e+02   1.0000000e+00
   1.8545000e+02   1.0000000e+00
   1.8550000e+02   1.0000000e+00
   1.8555000e+02   1.0000000e+00
   1.8560000e+02   1.0000000e+00
   1.8565000e+02   1.0000000e+00
   1.8570000e+02   1.0000000e+00
   1.8575000e+02   1.0000000e+00
   1.8580000e+02   1.0000000e+00
   1.8585000e+02   1.0000000e+00
   1.8590000e+02   1.0000000e+00
   1.8595000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8605000e+02   1.0000000e+00
   1.8610000e+02   1.0000000e+00
   1.8615000e+02   1.0000000e+00
   1.8620000e+02   1.0000000e+00
   1.8625000e+02   1.0000000e+00
   1.8630000e+02   1.0000000e+00
   1.8635000e+02   1.0000000e+00
   1.8640000e+02   1.0000000e+00
   1.8645000e+02   1.0000000e+00
   1.8650000e+02   1.0000000e+00
   1.8655000e+02   1.0000000e+00
   1.8660000e+02   1.0000000e+00
   1.8665000e+02   1.0000000e+00
   1.8670000e+02   1.0000000e+00
   1.8675000e+02   1.0000000e+00
   1.8680000e+02   1.0000000e+00
   1.8685000e+02   1.0000000e+00
   1.8690000e+02   1.0000000e+00
   1.8695000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8705000e+02   1.0000000e+00
   1.8710000e+02   1.0000000e+00
   1.8715000e+02   1.0000000e+00
   1.8720000e+02   1.0000000e+00
   1.8725000e+02   1.0000000e+00
   1.8730000e+02   1.0000000e+00
   1.8735000e+02   1.0000000e+00
   1.8740000e+02   1.0000000e+00
   1.8745000e+02   1.0000000e+00
   1.8750000e+02   1.0000000e+00
   1.8755000e+02   1.0000000e+00
   1.8760000e+02   1.0000000e+00
   1.8765000e+02   1.0000000e+00
   1.8770000e+02   1.0000000e+00
   1.8775000e+02   1.0000000e+00
   1.8780000e+02   1.0000000e+00
   1.8785000e+02   1.0000000e+00
   1.8790000e+02   1.0000000e+00
   1.8795000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8805000e+02   1.0000000e+00
   1.8810000e+02   1.0000000e+00
   1.8815000e+02   1.0000000e+00
   1.8820000e+02   1.0000000e+00
   1.8825000e+02   1.0000000e+00
   1.8830000e+02   1.0000000e+00
   1.8835000e+02   1.0000000e+00
   1.8840000e+02   1.0000000e+00
   1.8845000e+02   1.0000000e+00
   1.8850000e+02   1.0000000e+00
   1.8855000e+02   1.0000000e+00
   1.8860000e+02   1.0000000e+00
   1.8865000e+02   1.0000000e+00
   1.8870000e+02   1.0000000e+00
   1.8875000e+02   1.0000000e+00
   1.8880000e+02   1.0000000e+00
   1.8885000e+02   1.0000000e+00
   1.8890000e+02   1.0000000e+00
   1.8895000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.8905000e+02   1.0000000e+00
   1.8910000e+02   1.0000000e+00
   1.8915000e+02   1.0000000e+00
   1.8920000e+02   1.0000000e+00
   1.8925000e+02   1.0000000e+00
   1.8930000e+02   1.0000000e+00
   1.8935000e+02   1.0000000e+00
   1.8940000e+02   1.0000000e+00
   1.8945000e+02   1.0000000e+00
   1.8950000e+02   1.0000000e+00
   1.8955000e+02   1.0000000e+00
   1.8960000e+02   1.0000000e+00
   1.8965000e+02   1.0000000e+00
   1.8970000e+02   1.0000000e+00
   1.8975000e+02   1.0000000e+00
   1.8980000e+02   1.0000000e+00
   1.8985000e+02   1.0000000e+00
   1.8990000e+02   1.0000000e+00
   1.8995000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9005000e+02   1.0000000e+00
   1.9010000e+02   1.0000000e+00
   1.9015000e+02   1.0000000e+00
   1.9020000e+02   1.0000000e+00
   1.9025000e+02   1.0000000e+00
   1.9030000e+02   1.0000000e+00
   1.9035000e+02   1.0000000e+00
   1.9040000e+02   1.0000000e+00
   1.9045000e+02   1.0000000e+00
   1.9050000e+02   1.0000000e+00
   1.9055000e+02   1.0000000e+00
   1.9060000e+02   1.0000000e+00
   1.9065000e+02   1.0000000e+00
   1.9070000e+02   1.0000000e+00
   1.9075000e+02   1.0000000e+00
   1.9080000e+02   1.0000000e+00
   1.9085000e+02   1.0000000e+00
   1.9090000e+02   1.0000000e+00
   1.9095000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9105000e+02   1.0000000e+00
   1.9110000e+02   1.0000000e+00
   1.9115000e+02   1.0000000e+00
   1.9120000e+02   1.0000000e+00
   1.9125000e+02   1.0000000e+00
   1.9130000e+02   1.0000000e+00
   1.9135000e+02   1.0000000e+00
   1.9140000e+02   1.0000000e+00
   1.9145000e+02   1.0000000e+00
   1.9150000e+02   1.0000000e+00
   1.9155000e+02   1.0000000e+00
   1.9160000e+02   1.0000000e+00
   1.9165000e+02   1.0000000e+00
   1.9170000e+02   1.0000000e+00
   1.9175000e+02   1.0000000e+00
   1.9180000e+02   1.0000000e+00
   1.9185000e+02   1.0000000e+00
   1.9190000e+02   1.0000000e+00
   1.9195000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9205000e+02   1.0000000e+00
   1.9210000e+02   1.0000000e+00
   1.9215000e+02   1.0000000e+00
   1.9220000e+02   1.0000000e+00
   1.9225000e+02   1.0000000e+00
   1.9230000e+02   1.0000000e+00
   1.9235000e+02   1.0000000e+00
   1.9240000e+02   1.0000000e+00
   1.9245000e+02   1.0000000e+00
   1.9250000e+02   1.0000000e+00
   1.9255000e+02   1.0000000e+00
   1.9260000e+02   1.0000000e+00
   1.9265000e+02   1.0000000e+00
   1.9270000e+02   1.0000000e+00
   1.9275000e+02   1.0000000e+00
   1.9280000e+02   1.0000000e+00
   1.9285000e+02   1.0000000e+00
   1.9290000e+02   1.0000000e+00
   1.9295000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9305000e+02   1.0000000e+00
   1.9310000e+02   1.0000000e+00
   1.9315000e+02   1.0000000e+00
   1.9320000e+02   1.0000000e+00
   1.9325000e+02   1.0000000e+00
   1.9330000e+02   1.0000000e+00
   1.9335000e+02   1.0000000e+00
   1.9340000e+02   1.0000000e+00
   1.9345000e+02   1.0000000e+00
   1.9350000e+02   1.0000000e+00
   1.9355000e+02   1.0000000e+00
   1.9360000e+02   1.0000000e+00
   1.9365000e+02   1.0000000e+00
   1.9370000e+02   1.0000000e+00
   1.9375000e+02   1.0000000e+00
   1.9380000e+02   1.0000000e+00
   1.9385000e+02   1.0000000e+00
   1.9390000e+02   1.0000000e+00
   1.9395000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9405000e+02   1.0000000e+00
   1.9410000e+02   1.0000000e+00
   1.9415000e+02   1.0000000e+00
   1.9420000e+02   1.0000000e+00
   1.9425000e+02   1.0000000e+00
   1.9430000e+02   1.0000000e+00
   1.9435000e+02   1.0000000e+00
   1.9440000e+02   1.0000000e+00
   1.9445000e+02   1.0000000e+00
   1.9450000e+02   1.0000000e+00
   1.9455000e+02   1.0000000e+00
   1.9460000e+02   1.0000000e+00
   1.9465000e+02   1.0000000e+00
   1.9470000e+02   1.0000000e+00
   1.9475000e+02   1.0000000e+00
   1.9480000e+02   1.0000000e+00
   1.9485000e+02   1.0000000e+00
   1.9490000e+02   1.0000000e+00
   1.9495000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9505000e+02   1.0000000e+00
   1.9510000e+02   1.0000000e+00
   1.9515000e+02   1.0000000e+00
   1.9520000e+02   1.0000000e+00
   1.9525000e+02   1.0000000e+00
   1.9530000e+02   1.0000000e+00
   1.9535000e+02   1.0000000e+00
   1.9540000e+02   1.0000000e+00
   1.9545000e+02   1.0000000e+00
   1.9550000e+02   1.0000000e+00
   1.9555000e+02   1.0000000e+00
   1.9560000e+02   1.0000000e+00
   1.9565000e+02   1.0000000e+00
   1.9570000e+02   1.0000000e+00
   1.9575000e+02   1.0000000e+00
   1.9580000e+02   1.0000000e+00
   1.9585000e+02   1.0000000e+00
   1.9590000e+02   1.0000000e+00
   1.9595000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9605000e+02   1.0000000e+00
   1.9610000e+02   1.0000000e+00
   1.9615000e+02   1.0000000e+00
   1.9620000e+02   1.0000000e+00
   1.9625000e+02   1.0000000e+00
   1.9630000e+02   1.0000000e+00
   1.9635000e+02   1.0000000e+00
   1.9640000e+02   1.0000000e+00
   1.9645000e+02   1.0000000e+00
   1.9650000e+02   1.0000000e+00
   1.9655000e+02   1.0000000e+00
   1.9660000e+02   1.0000000e+00
   1.9665000e+02   1.0000000e+00
   1.9670000e+02   1.0000000e+00
   1.9675000e+02   1.0000000e+00
   1.9680000e+02   1.0000000e+00
   1.9685000e+02   1.0000000e+00
   1.9690000e+02   1.0000000e+00
   1.9695000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9705000e+02   1.0000000e+00
   1.9710000e+02   1.0000000e+00
   1.9715000e+02   1.0000000e+00
   1.9720000e+02   1.0000000e+00
   1.9725000e+02   1.0000000e+00
   1.9730000e+02   1.0000000e+00
   1.9735000e+02   1.0000000e+00
   1.9740000e+02   1.0000000e+00
   1.9745000e+02   1.0000000e+00
   1.9750000e+02   1.0000000e+00
   1.9755000e+02   1.0000000e+00
   1.9760000e+02   1.0000000e+00
   1.9765000e+02   1.0000000e+00
   1.9770000e+02   1.0000000e+00
   1.9775000e+02   1.0000000e+00
   1.9780000e+02   1.0000000e+00
   1.9785000e+02   1.0000000e+00
   1.9790000e+02   1.0000000e+00
   1.9795000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9805000e+02   1.0000000e+00
   1.9810000e+02   1.0000000e+00
   1.9815000e+02   1.0000000e+00
   1.9820000e+02   1.0000000e+00
   1.9825000e+02   1.0000000e+00
   1.9830000e+02   1.0000000e+00
   1.9835000e+02   1.0000000e+00
   1.9840000e+02   1.0000000e+00
   1.9845000e+02   1.0000000e+00
   1.9850000e+02   1.0000000e+00
   1.9855000e+02   1.0000000e+00
   1.9860000e+02   1.0000000e+00
   1.9865000e+02   1.0000000e+00
   1.9870000e+02   1.0000000e+00
   1.9875000e+02   1.0000000e+00
   1.9880000e+02   1.0000000e+00
   1.9885000e+02   1.0000000e+00
   1.9890000e+02   1.0000000e+00
   1.9895000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   1.9905000e+02   1.0000000e+00
   1.9910000e+02   1.0000000e+00
   1.9915000e+02   1.0000000e+00
   1.9920000e+02   1.0000000e+00
   1.9925000e+02   1.0000000e+00
   1.9930000e+02   1.0000000e+00
   1.9935000e+02   1.0000000e+00
   1.9940000e+02   1.0000000e+00
   1.9945000e+02   1.0000000e+00
   1.9950000e+02   1.0000000e+00
   1.9955000e+02   1.0000000e+00
   1.9960000e+02   1.0000000e+00
   1.9965000e+02   1.0000000e+00
   1.9970000e+02   1.0000000e+00
   1.9975000e+02   1.0000000e+00
   1.9980000e+02   1.0000000e+00
   1.9985000e+02   1.0000000e+00
   1.9990000e+02   1.0000000e+00
   1.9995000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00


==> data/outage2rrrr.dat <==
   6.0000000e-01   2.2822802e-05
   6.5000000e-01   2.2427877e-05
   7.0000000e-01   2.2094537e-05
   7.5000000e-01   2.1823532e-05
   8.0000000e-01   2.1656374e-05
   8.5000000e-01   2.1534245e-05
   9.0000000e-01   2.1436907e-05
   9.5000000e-01   2.1355365e-05
   1.0000000e+00   2.1284651e-05
   1.0500000e+00   2.1221735e-05
   1.1000000e+00   2.1164649e-05
   1.1500000e+00   2.1112062e-05
   1.2000000e+00   2.1073860e-05
   1.2500000e+00   2.1056534e-05
   1.3000000e+00   2.1048889e-05
   1.3500000e+00   2.1047461e-05
   1.4000000e+00   2.1050388e-05
   1.4500000e+00   2.1056499e-05
   1.5000000e+00   2.1064995e-05
   1.5500000e+00   2.1075302e-05
   1.6000000e+00   2.1086998e-05
   1.6500000e+00   2.1099762e-05
   1.7000000e+00   2.1113347e-05
   1.7500000e+00   2.1127557e-05
   1.8000000e+00   2.1142239e-05
   1.8500000e+00   2.1157271e-05
   1.9000000e+00   2.1172553e-05
   1.9500000e+00   2.1188004e-05
   2.0000000e+00   2.1203558e-05
   2.0500000e+00   2.1219163e-05
   2.1000000e+00   2.1234772e-05
   2.1500000e+00   2.1250351e-05
   2.2000000e+00   2.1265869e-05
   2.2500000e+00   2.1281302e-05
   2.3000000e+00   2.1296629e-05
   2.3500000e+00   2.1311833e-05
   2.4000000e+00   2.1326901e-05
   2.4500000e+00   2.1341822e-05
   2.5000000e+00   2.1356587e-05
   2.5500000e+00   2.1371188e-05
   2.6000000e+00   2.1385621e-05
   2.6500000e+00   2.1399881e-05
   2.7000000e+00   2.1413964e-05
   2.7500000e+00   2.1427869e-05
   2.8000000e+00   2.1441594e-05
   2.8500000e+00   2.1455138e-05
   2.9000000e+00   2.1468501e-05
   2.9500000e+00   2.1481684e-05
   3.0000000e+00   2.1494686e-05
   3.0500000e+00   2.1507510e-05
   3.1000000e+00   2.1520155e-05
   3.1500000e+00   2.1532624e-05
   3.2000000e+00   2.1544919e-05
   3.2500000e+00   2.1557042e-05
   3.3000000e+00   2.1568994e-05
   3.3500000e+00   2.1580777e-05
   3.4000000e+00   2.1592395e-05
   3.4500000e+00   2.1603849e-05
   3.5000000e+00   2.1615141e-05
   3.5500000e+00   2.1626275e-05
   3.6000000e+00   2.1637253e-05
   3.6500000e+00   2.1648076e-05
   3.7000000e+00   2.1658749e-05
   3.7500000e+00   2.1669272e-05
   3.8000000e+00   2.1679649e-05
   3.8500000e+00   2.1689882e-05
   3.9000000e+00   2.1699974e-05
   3.9500000e+00   2.1709927e-05
   4.0000000e+00   2.1719743e-05
   4.0500000e+00   2.1729425e-05
   4.1000000e+00   2.1738976e-05
   4.1500000e+00   2.1748397e-05
   4.2000000e+00   2.1757691e-05
   4.2500000e+00   2.1766860e-05
   4.3000000e+00   2.1775906e-05
   4.3500000e+00   2.1784832e-05
   4.4000000e+00   2.1793640e-05
   4.4500000e+00   2.1802332e-05
   4.5000000e+00   2.1810910e-05
   4.5500000e+00   2.1819376e-05
   4.6000000e+00   2.1827732e-05
   4.6500000e+00   2.1835980e-05
   4.7000000e+00   2.1844121e-05
   4.7500000e+00   2.1852159e-05
   4.8000000e+00   2.1860095e-05
   4.8500000e+00   2.1867930e-05
   4.9000000e+00   2.1875666e-05
   4.9500000e+00   2.1883305e-05
   5.0000000e+00   2.1890850e-05
   5.0500000e+00   2.1898300e-05
   5.1000000e+00   2.1905659e-05
   5.1500000e+00   2.1912928e-05
   5.2000000e+00   2.1920107e-05
   5.2500000e+00   2.1927200e-05
   5.3000000e+00   2.1934207e-05
   5.3500000e+00   2.1941130e-05
   5.4000000e+00   2.1947970e-05
   5.4500000e+00   2.1954729e-05
   5.5000000e+00   2.1961408e-05
   5.5500000e+00   2.1968009e-05
   5.6000000e+00   2.1974532e-05
   5.6500000e+00   2.1980979e-05
   5.7000000e+00   2.1987352e-05
   5.7500000e+00   2.1993651e-05
   5.8000000e+00   2.1999879e-05
   5.8500000e+00   2.2006035e-05
   5.9000000e+00   2.2012121e-05
   5.9500000e+00   2.2018139e-05
   6.0000000e+00   2.2024090e-05
   6.0500000e+00   2.2029974e-05
   6.1000000e+00   2.2035792e-05
   6.1500000e+00   2.2041547e-05
   6.2000000e+00   2.2047238e-05
   6.2500000e+00   2.2052867e-05
   6.3000000e+00   2.2058435e-05
   6.3500000e+00   2.2063942e-05
   6.4000000e+00   2.2069390e-05
   6.4500000e+00   2.2074780e-05
   6.5000000e+00   2.2080113e-05
   6.5500000e+00   2.2085389e-05
   6.6000000e+00   2.2090609e-05
   6.6500000e+00   2.2095774e-05
   6.7000000e+00   2.2100886e-05
   6.7500000e+00   2.2105944e-05
   6.8000000e+00   2.2110950e-05
   6.8500000e+00   2.2115905e-05
   6.9000000e+00   2.2120809e-05
   6.9500000e+00   2.2125663e-05
   7.0000000e+00   2.2130467e-05
   7.0500000e+00   2.2135224e-05
   7.1000000e+00   2.2139932e-05
   7.1500000e+00   2.2144593e-05
   7.2000000e+00   2.2149208e-05
   7.2500000e+00   2.2153778e-05
   7.3000000e+00   2.2158302e-05
   7.3500000e+00   2.2162782e-05
   7.4000000e+00   2.2167218e-05
   7.4500000e+00   2.2171611e-05
   7.5000000e+00   2.2175962e-05
   7.5500000e+00   2.2180271e-05
   7.6000000e+00   2.4503174e-05
   7.6500000e+00   2.4599390e-05
   7.7000000e+00   2.4696599e-05
   7.7500000e+00   2.4794808e-05
   7.8000000e+00   2.4894027e-05
   7.8500000e+00   2.4994264e-05
   7.9000000e+00   2.5095527e-05
   7.9500000e+00   2.5197826e-05
   8.0000000e+00   2.5301169e-05
   8.0500000e+00   2.5405566e-05
   8.1000000e+00   2.5511025e-05
   8.1500000e+00   2.5617555e-05
   8.2000000e+00   2.5725167e-05
   8.2500000e+00   2.5833869e-05
   8.3000000e+00   2.5943671e-05
   8.3500000e+00   2.6054583e-05
   8.4000000e+00   2.6166614e-05
   8.4500000e+00   2.6279774e-05
   8.5000000e+00   2.6394074e-05
   8.5500000e+00   2.6509523e-05
   8.6000000e+00   2.6626132e-05
   8.6500000e+00   2.6743912e-05
   8.7000000e+00   2.6862871e-05
   8.7500000e+00   2.6983022e-05
   8.8000000e+00   2.7104375e-05
   8.8500000e+00   2.7226941e-05
   8.9000000e+00   2.7350731e-05
   8.9500000e+00   2.7475756e-05
   9.0000000e+00   2.7602027e-05
   9.0500000e+00   2.7729555e-05
   9.1000000e+00   2.7858353e-05
   9.1500000e+00   2.7988432e-05
   9.2000000e+00   2.8119804e-05
   9.2500000e+00   2.8252480e-05
   9.3000000e+00   2.8386473e-05
   9.3500000e+00   2.8521795e-05
   9.4000000e+00   2.8658458e-05
   9.4500000e+00   2.8796476e-05
   9.5000000e+00   2.8935859e-05
   9.5500000e+00   2.9076623e-05
   9.6000000e+00   2.9218778e-05
   9.6500000e+00   2.9362339e-05
   9.7000000e+00   2.9507319e-05
   9.7500000e+00   2.9653732e-05
   9.8000000e+00   2.9801590e-05
   9.8500000e+00   2.9950908e-05
   9.9000000e+00   3.0101699e-05
   9.9500000e+00   3.0253978e-05
   1.0000000e+01   3.0407758e-05
   1.0050000e+01   3.0563056e-05
   1.0100000e+01   3.0719884e-05
   1.0150000e+01   3.0878257e-05
   1.0200000e+01   3.1038192e-05
   1.0250000e+01   3.1199702e-05
   1.0300000e+01   3.1362803e-05
   1.0350000e+01   3.1527510e-05
   1.0400000e+01   3.1693840e-05
   1.0450000e+01   3.1861808e-05
   1.0500000e+01   3.2031430e-05
   1.0550000e+01   3.2202722e-05
   1.0600000e+01   3.2375701e-05
   1.0650000e+01   3.2550383e-05
   1.0700000e+01   3.2726785e-05
   1.0750000e+01   3.2904925e-05
   1.0800000e+01   3.3084818e-05
   1.0850000e+01   3.3266484e-05
   1.0900000e+01   3.3449939e-05
   1.0950000e+01   3.3635201e-05
   1.1000000e+01   3.3822288e-05
   1.1050000e+01   3.4011219e-05
   1.1100000e+01   3.4202012e-05
   1.1150000e+01   3.4394685e-05
   1.1200000e+01   3.4589258e-05
   1.1250000e+01   3.4785749e-05
   1.1300000e+01   3.4984179e-05
   1.1350000e+01   3.5184566e-05
   1.1400000e+01   3.5386930e-05
   1.1450000e+01   3.5591293e-05
   1.1500000e+01   3.5797672e-05
   1.1550000e+01   3.6006091e-05
   1.1600000e+01   3.6216568e-05
   1.1650000e+01   3.6429125e-05
   1.1700000e+01   3.6643784e-05
   1.1750000e+01   3.6860566e-05
   1.1800000e+01   3.7079493e-05
   1.1850000e+01   3.7300586e-05
   1.1900000e+01   3.7523869e-05
   1.1950000e+01   3.7749363e-05
   1.2000000e+01   3.7977092e-05
   1.2050000e+01   3.8207078e-05
   1.2100000e+01   3.8439345e-05
   1.2150000e+01   3.8673918e-05
   1.2200000e+01   3.8910818e-05
   1.2250000e+01   3.9150072e-05
   1.2300000e+01   3.9391703e-05
   1.2350000e+01   3.9635737e-05
   1.2400000e+01   3.9882198e-05
   1.2450000e+01   4.0131111e-05
   1.2500000e+01   4.0382504e-05
   1.2550000e+01   4.0636401e-05
   1.2600000e+01   4.0892828e-05
   1.2650000e+01   4.1151814e-05
   1.2700000e+01   4.1413384e-05
   1.2750000e+01   4.1677566e-05
   1.2800000e+01   4.1944388e-05
   1.2850000e+01   4.2213877e-05
   1.2900000e+01   4.2486062e-05
   1.2950000e+01   4.2760972e-05
   1.3000000e+01   4.3038635e-05
   1.3050000e+01   4.3319081e-05
   1.3100000e+01   4.3602339e-05
   1.3150000e+01   4.3888440e-05
   1.3200000e+01   4.4177414e-05
   1.3250000e+01   4.4469292e-05
   1.3300000e+01   4.4764105e-05
   1.3350000e+01   4.5061884e-05
   1.3400000e+01   4.5362662e-05
   1.3450000e+01   4.5666470e-05
   1.3500000e+01   4.5973342e-05
   1.3550000e+01   4.6283310e-05
   1.3600000e+01   4.6596408e-05
   1.3650000e+01   4.6912670e-05
   1.3700000e+01   4.7232131e-05
   1.3750000e+01   4.7554824e-05
   1.3800000e+01   4.7880785e-05
   1.3850000e+01   4.8210050e-05
   1.3900000e+01   4.8542654e-05
   1.3950000e+01   4.8878635e-05
   1.4000000e+01   4.9218028e-05
   1.4050000e+01   4.9560871e-05
   1.4100000e+01   4.9907203e-05
   1.4150000e+01   5.0257061e-05
   1.4200000e+01   5.0610483e-05
   1.4250000e+01   5.0967510e-05
   1.4300000e+01   5.1328181e-05
   1.4350000e+01   5.1692536e-05
   1.4400000e+01   5.2060615e-05
   1.4450000e+01   5.2432460e-05
   1.4500000e+01   5.2808113e-05
   1.4550000e+01   5.3187615e-05
   1.4600000e+01   5.3571009e-05
   1.4650000e+01   5.3958338e-05
   1.4700000e+01   5.4349646e-05
   1.4750000e+01   5.4744978e-05
   1.4800000e+01   5.5144378e-05
   1.4850000e+01   5.5547891e-05
   1.4900000e+01   5.5955564e-05
   1.4950000e+01   5.6367442e-05
   1.5000000e+01   5.6783573e-05
   1.5050000e+01   5.7204004e-05
   1.5100000e+01   5.7628784e-05
   1.5150000e+01   5.8057962e-05
   1.5200000e+01   5.8491586e-05
   1.5250000e+01   5.8929707e-05
   1.5300000e+01   5.9372375e-05
   1.5350000e+01   5.9819642e-05
   1.5400000e+01   6.0271559e-05
   1.5450000e+01   6.0728179e-05
   1.5500000e+01   6.1189556e-05
   1.5550000e+01   6.1655742e-05
   1.5600000e+01   6.2126793e-05
   1.5650000e+01   6.2602763e-05
   1.5700000e+01   6.3083709e-05
   1.5750000e+01   6.3569686e-05
   1.5800000e+01   6.4060753e-05
   1.5850000e+01   6.4556967e-05
   1.5900000e+01   6.5058387e-05
   1.5950000e+01   6.5565071e-05
   1.6000000e+01   6.6077081e-05
   1.6050000e+01   6.6594478e-05
   1.6100000e+01   6.7117321e-05
   1.6150000e+01   6.7645675e-05
   1.6200000e+01   6.8179603e-05
   1.6250000e+01   6.8719167e-05
   1.6300000e+01   6.9264434e-05
   1.6350000e+01   6.9815468e-05
   1.6400000e+01   7.0372336e-05
   1.6450000e+01   7.0935105e-05
   1.6500000e+01   7.1503844e-05
   1.6550000e+01   7.2078620e-05
   1.6600000e+01   7.2659505e-05
   1.6650000e+01   7.3246568e-05
   1.6700000e+01   7.3839880e-05
   1.6750000e+01   7.4439516e-05
   1.6800000e+01   7.5045546e-05
   1.6850000e+01   7.5658047e-05
   1.6900000e+01   7.6277093e-05
   1.6950000e+01   7.6902760e-05
   1.7000000e+01   7.7535125e-05
   1.7050000e+01   7.8174267e-05
   1.7100000e+01   7.8820264e-05
   1.7150000e+01   7.9473196e-05
   1.7200000e+01   8.0133144e-05
   1.7250000e+01   8.0800190e-05
   1.7300000e+01   8.1474418e-05
   1.7350000e+01   8.2155912e-05
   1.7400000e+01   8.2844755e-05
   1.7450000e+01   8.3541036e-05
   1.7500000e+01   8.4244841e-05
   1.7550000e+01   8.4956258e-05
   1.7600000e+01   8.5675378e-05
   1.7650000e+01   8.6402290e-05
   1.7700000e+01   8.7137087e-05
   1.7750000e+01   8.7879861e-05
   1.7800000e+01   8.8630707e-05
   1.7850000e+01   8.9389720e-05
   1.7900000e+01   9.0156996e-05
   1.7950000e+01   9.0932634e-05
   1.8000000e+01   9.1716732e-05
   1.8050000e+01   9.2509391e-05
   1.8100000e+01   9.3310711e-05
   1.8150000e+01   9.4120797e-05
   1.8200000e+01   9.4939752e-05
   1.8250000e+01   9.5767681e-05
   1.8300000e+01   9.6604691e-05
   1.8350000e+01   9.7450891e-05
   1.8400000e+01   9.8306390e-05
   1.8450000e+01   9.9171299e-05
   1.8500000e+01   1.0004573e-04
   1.8550000e+01   1.0092980e-04
   1.8600000e+01   1.0182361e-04
   1.8650000e+01   1.0272730e-04
   1.8700000e+01   1.0364097e-04
   1.8750000e+01   1.0456475e-04
   1.8800000e+01   1.0549875e-04
   1.8850000e+01   1.0644310e-04
   1.8900000e+01   1.0739793e-04
   1.8950000e+01   1.0836336e-04
   1.9000000e+01   1.0933951e-04
   1.9050000e+01   1.1032652e-04
   1.9100000e+01   1.1132452e-04
   1.9150000e+01   1.1233363e-04
   1.9200000e+01   1.1335400e-04
   1.9250000e+01   1.1438576e-04
   1.9300000e+01   1.1542905e-04
   1.9350000e+01   1.1648400e-04
   1.9400000e+01   1.1755076e-04
   1.9450000e+01   1.1862947e-04
   1.9500000e+01   1.1972028e-04
   1.9550000e+01   1.2082332e-04
   1.9600000e+01   1.2193876e-04
   1.9650000e+01   1.2306674e-04
   1.9700000e+01   1.2420741e-04
   1.9750000e+01   1.2536093e-04
   1.9800000e+01   1.2652746e-04
   1.9850000e+01   1.2770714e-04
   1.9900000e+01   1.2890015e-04
   1.9950000e+01   1.3010664e-04
   2.0000000e+01   1.3132679e-04
   2.0050000e+01   1.3268559e-04
   2.0100000e+01   1.3406200e-04
   2.0150000e+01   1.3545627e-04
   2.0200000e+01   1.3686864e-04
   2.0250000e+01   1.3829938e-04
   2.0300000e+01   1.3974876e-04
   2.0350000e+01   1.4121703e-04
   2.0400000e+01   1.4270449e-04
   2.0450000e+01   1.4421139e-04
   2.0500000e+01   1.4573803e-04
   2.0550000e+01   1.4728469e-04
   2.0600000e+01   1.4885165e-04
   2.0650000e+01   1.5043922e-04
   2.0700000e+01   1.5204769e-04
   2.0750000e+01   1.5367736e-04
   2.0800000e+01   1.5532855e-04
   2.0850000e+01   1.5700157e-04
   2.0900000e+01   1.5869673e-04
   2.0950000e+01   1.6041436e-04
   2.1000000e+01   1.6215479e-04
   2.1050000e+01   1.6391835e-04
   2.1100000e+01   1.6570538e-04
   2.1150000e+01   1.6751622e-04
   2.1200000e+01   1.6935122e-04
   2.1250000e+01   1.7121074e-04
   2.1300000e+01   1.7309514e-04
   2.1350000e+01   1.7500478e-04
   2.1400000e+01   1.7694003e-04
   2.1450000e+01   1.7890128e-04
   2.1500000e+01   1.8088891e-04
   2.1550000e+01   1.8290330e-04
   2.1600000e+01   1.8494485e-04
   2.1650000e+01   1.8701397e-04
   2.1700000e+01   1.8911105e-04
   2.1750000e+01   1.9123653e-04
   2.1800000e+01   1.9339082e-04
   2.1850000e+01   1.9557434e-04
   2.1900000e+01   1.9778753e-04
   2.1950000e+01   2.0003084e-04
   2.2000000e+01   2.0230471e-04
   2.2050000e+01   2.0460960e-04
   2.2100000e+01   2.0694597e-04
   2.2150000e+01   2.0931429e-04
   2.2200000e+01   2.1171504e-04
   2.2250000e+01   2.1414871e-04
   2.2300000e+01   2.1661579e-04
   2.2350000e+01   2.1911678e-04
   2.2400000e+01   2.2165219e-04
   2.2450000e+01   2.2422253e-04
   2.2500000e+01   2.2682834e-04
   2.2550000e+01   2.2947015e-04
   2.2600000e+01   2.3214849e-04
   2.2650000e+01   2.3486393e-04
   2.2700000e+01   2.3761702e-04
   2.2750000e+01   2.4040833e-04
   2.2800000e+01   2.4323844e-04
   2.2850000e+01   2.4610793e-04
   2.2900000e+01   2.4901741e-04
   2.2950000e+01   2.5196748e-04
   2.3000000e+01   2.5495875e-04
   2.3050000e+01   2.5799186e-04
   2.3100000e+01   2.6106743e-04
   2.3150000e+01   2.6418612e-04
   2.3200000e+01   2.6734858e-04
   2.3250000e+01   2.7055548e-04
   2.3300000e+01   2.7380749e-04
   2.3350000e+01   2.7710532e-04
   2.3400000e+01   2.8044965e-04
   2.3450000e+01   2.8384120e-04
   2.3500000e+01   2.8728069e-04
   2.3550000e+01   2.9076886e-04
   2.3600000e+01   2.9430645e-04
   2.3650000e+01   2.9789422e-04
   2.3700000e+01   3.0153295e-04
   2.3750000e+01   3.0522341e-04
   2.3800000e+01   3.0896641e-04
   2.3850000e+01   3.1276275e-04
   2.3900000e+01   3.1661325e-04
   2.3950000e+01   3.2051875e-04
   2.4000000e+01   3.2448010e-04
   2.4050000e+01   3.2849817e-04
   2.4100000e+01   3.3257382e-04
   2.4150000e+01   3.3670795e-04
   2.4200000e+01   3.4090147e-04
   2.4250000e+01   3.4515530e-04
   2.4300000e+01   3.4947036e-04
   2.4350000e+01   3.5384762e-04
   2.4400000e+01   3.5828804e-04
   2.4450000e+01   3.6279260e-04
   2.4500000e+01   3.6736230e-04
   2.4550000e+01   3.7199815e-04
   2.4600000e+01   3.7670119e-04
   2.4650000e+01   3.8147245e-04
   2.4700000e+01   3.8631301e-04
   2.4750000e+01   3.9122396e-04
   2.4800000e+01   3.9620637e-04
   2.4850000e+01   4.0126139e-04
   2.4900000e+01   4.0639013e-04
   2.4950000e+01   4.1159377e-04
   2.5000000e+01   4.1687346e-04
   2.5050000e+01   4.2223041e-04
   2.5100000e+01   4.2766582e-04
   2.5150000e+01   4.3318092e-04
   2.5200000e+01   4.3877698e-04
   2.5250000e+01   4.4445526e-04
   2.5300000e+01   4.5021706e-04
   2.5350000e+01   4.5606368e-04
   2.5400000e+01   4.6199648e-04
   2.5450000e+01   4.6801680e-04
   2.5500000e+01   4.7412603e-04
   2.5550000e+01   4.8032557e-04
   2.5600000e+01   4.8661684e-04
   2.5650000e+01   4.9300131e-04
   2.5700000e+01   4.9948043e-04
   2.5750000e+01   5.0605572e-04
   2.5800000e+01   5.1272868e-04
   2.5850000e+01   5.1950088e-04
   2.5900000e+01   5.2637388e-04
   2.5950000e+01   5.3334928e-04
   2.6000000e+01   5.4042871e-04
   2.6050000e+01   5.4761382e-04
   2.6100000e+01   5.5490629e-04
   2.6150000e+01   5.6230783e-04
   2.6200000e+01   5.6982017e-04
   2.6250000e+01   5.7744507e-04
   2.6300000e+01   5.8518434e-04
   2.6350000e+01   5.9303978e-04
   2.6400000e+01   6.0101326e-04
   2.6450000e+01   6.0910666e-04
   2.6500000e+01   6.1732189e-04
   2.6550000e+01   6.2566090e-04
   2.6600000e+01   6.3412566e-04
   2.6650000e+01   6.4271819e-04
   2.6700000e+01   6.5144053e-04
   2.6750000e+01   6.6029476e-04
   2.6800000e+01   6.6928298e-04
   2.6850000e+01   6.7840736e-04
   2.6900000e+01   6.8767006e-04
   2.6950000e+01   6.9707331e-04
   2.7000000e+01   7.0661936e-04
   2.7050000e+01   7.1631050e-04
   2.7100000e+01   7.2614907e-04
   2.7150000e+01   7.3613743e-04
   2.7200000e+01   7.4627799e-04
   2.7250000e+01   7.5657320e-04
   2.7300000e+01   7.6702555e-04
   2.7350000e+01   7.7763756e-04
   2.7400000e+01   7.8841180e-04
   2.7450000e+01   7.9935090e-04
   2.7500000e+01   8.1045750e-04
   2.7550000e+01   8.2173431e-04
   2.7600000e+01   8.3318407e-04
   2.7650000e+01   8.4480957e-04
   2.7700000e+01   8.5661365e-04
   2.7750000e+01   8.6859919e-04
   2.7800000e+01   8.8076913e-04
   2.7850000e+01   8.9312644e-04
   2.7900000e+01   9.0567415e-04
   2.7950000e+01   9.1841535e-04
   2.8000000e+01   9.3135315e-04
   2.8050000e+01   9.4449075e-04
   2.8100000e+01   9.5783138e-04
   2.8150000e+01   9.7137832e-04
   2.8200000e+01   9.8513492e-04
   2.8250000e+01   9.9910458e-04
   2.8300000e+01   1.0132907e-03
   2.8350000e+01   1.0276969e-03
   2.8400000e+01   1.0423267e-03
   2.8450000e+01   1.0571837e-03
   2.8500000e+01   1.0722716e-03
   2.8550000e+01   1.0875941e-03
   2.8600000e+01   1.1031551e-03
   2.8650000e+01   1.1189584e-03
   2.8700000e+01   1.1350080e-03
   2.8750000e+01   1.1513079e-03
   2.8800000e+01   1.1678621e-03
   2.8850000e+01   1.1846748e-03
   2.8900000e+01   1.2017501e-03
   2.8950000e+01   1.2190925e-03
   2.9000000e+01   1.2367061e-03
   2.9050000e+01   1.2545954e-03
   2.9100000e+01   1.2727649e-03
   2.9150000e+01   1.2912191e-03
   2.9200000e+01   1.3099628e-03
   2.9250000e+01   1.3290006e-03
   2.9300000e+01   1.3483372e-03
   2.9350000e+01   1.3679776e-03
   2.9400000e+01   1.3879268e-03
   2.9450000e+01   1.4081896e-03
   2.9500000e+01   1.4287714e-03
   2.9550000e+01   1.4496772e-03
   2.9600000e+01   1.4709123e-03
   2.9650000e+01   1.4924821e-03
   2.9700000e+01   1.5143921e-03
   2.9750000e+01   1.5366478e-03
   2.9800000e+01   1.5592548e-03
   2.9850000e+01   1.5822190e-03
   2.9900000e+01   1.6055460e-03
   2.9950000e+01   1.6292418e-03
   3.0000000e+01   1.6533125e-03
   3.0050000e+01   1.6777641e-03
   3.0100000e+01   1.7026029e-03
   3.0150000e+01   1.7278352e-03
   3.0200000e+01   1.7534674e-03
   3.0250000e+01   1.7795060e-03
   3.0300000e+01   1.8059577e-03
   3.0350000e+01   1.8328292e-03
   3.0400000e+01   1.8601273e-03
   3.0450000e+01   1.8878590e-03
   3.0500000e+01   1.9160315e-03
   3.0550000e+01   1.9446518e-03
   3.0600000e+01   1.9737272e-03
   3.0650000e+01   2.0032653e-03
   3.0700000e+01   2.0332736e-03
   3.0750000e+01   2.0637597e-03
   3.0800000e+01   2.0947314e-03
   3.0850000e+01   2.1261966e-03
   3.0900000e+01   2.1581634e-03
   3.0950000e+01   2.1906400e-03
   3.1000000e+01   2.2236347e-03
   3.1050000e+01   2.2571559e-03
   3.1100000e+01   2.2912122e-03
   3.1150000e+01   2.3258123e-03
   3.1200000e+01   2.3609652e-03
   3.1250000e+01   2.3966797e-03
   3.1300000e+01   2.4329651e-03
   3.1350000e+01   2.4698306e-03
   3.1400000e+01   2.5072857e-03
   3.1450000e+01   2.5453400e-03
   3.1500000e+01   2.5840033e-03
   3.1550000e+01   2.6232854e-03
   3.1600000e+01   2.6631965e-03
   3.1650000e+01   2.7037467e-03
   3.1700000e+01   2.7449465e-03
   3.1750000e+01   2.7868064e-03
   3.1800000e+01   2.8293372e-03
   3.1850000e+01   2.8725498e-03
   3.1900000e+01   2.9164551e-03
   3.1950000e+01   2.9610646e-03
   3.2000000e+01   3.0063896e-03
   3.2050000e+01   3.0524417e-03
   3.2100000e+01   3.0992327e-03
   3.2150000e+01   3.1467747e-03
   3.2200000e+01   3.1950798e-03
   3.2250000e+01   3.2441604e-03
   3.2300000e+01   3.2940290e-03
   3.2350000e+01   3.3446984e-03
   3.2400000e+01   3.3961816e-03
   3.2450000e+01   3.4484918e-03
   3.2500000e+01   3.5016423e-03
   3.2550000e+01   3.5556467e-03
   3.2600000e+01   3.6105189e-03
   3.2650000e+01   3.6662728e-03
   3.2700000e+01   3.7229227e-03
   3.2750000e+01   3.7804831e-03
   3.2800000e+01   3.8389686e-03
   3.2850000e+01   3.8983943e-03
   3.2900000e+01   3.9587751e-03
   3.2950000e+01   4.0201266e-03
   3.3000000e+01   4.0824644e-03
   3.3050000e+01   4.1458044e-03
   3.3100000e+01   4.2101626e-03
   3.3150000e+01   4.2755554e-03
   3.3200000e+01   4.3419995e-03
   3.3250000e+01   4.4095118e-03
   3.3300000e+01   4.4781094e-03
   3.3350000e+01   4.5478098e-03
   3.3400000e+01   4.6186305e-03
   3.3450000e+01   4.6905896e-03
   3.3500000e+01   4.7637053e-03
   3.3550000e+01   4.8379961e-03
   3.3600000e+01   4.9134808e-03
   3.3650000e+01   4.9901785e-03
   3.3700000e+01   5.0681085e-03
   3.3750000e+01   5.1472905e-03
   3.3800000e+01   5.2277446e-03
   3.3850000e+01   5.3094909e-03
   3.3900000e+01   5.3925500e-03
   3.3950000e+01   5.4769430e-03
   3.4000000e+01   5.5626908e-03
   3.4050000e+01   5.6498152e-03
   3.4100000e+01   5.7383379e-03
   3.4150000e+01   5.8282811e-03
   3.4200000e+01   5.9196673e-03
   3.4250000e+01   6.0125195e-03
   3.4300000e+01   6.1068608e-03
   3.4350000e+01   6.2027147e-03
   3.4400000e+01   6.3001052e-03
   3.4450000e+01   6.3990565e-03
   3.4500000e+01   6.4995932e-03
   3.4550000e+01   6.6017404e-03
   3.4600000e+01   6.7055233e-03
   3.4650000e+01   6.8109676e-03
   3.4700000e+01   6.9180996e-03
   3.4750000e+01   7.0269457e-03
   3.4800000e+01   7.1375327e-03
   3.4850000e+01   7.2498879e-03
   3.4900000e+01   7.3640391e-03
   3.4950000e+01   7.4800143e-03
   3.5000000e+01   7.5978420e-03
   3.5050000e+01   7.7175510e-03
   3.5100000e+01   7.8391708e-03
   3.5150000e+01   7.9627310e-03
   3.5200000e+01   8.0882619e-03
   3.5250000e+01   8.2157940e-03
   3.5300000e+01   8.3453584e-03
   3.5350000e+01   8.4769866e-03
   3.5400000e+01   8.6107106e-03
   3.5450000e+01   8.7465627e-03
   3.5500000e+01   8.8845758e-03
   3.5550000e+01   9.0247833e-03
   3.5600000e+01   9.1672190e-03
   3.5650000e+01   9.3119170e-03
   3.5700000e+01   9.4589123e-03
   3.5750000e+01   9.6082401e-03
   3.5800000e+01   9.7599361e-03
   3.5850000e+01   9.9140366e-03
   3.5900000e+01   1.0070578e-02
   3.5950000e+01   1.0229598e-02
   3.6000000e+01   1.0391135e-02
   3.6050000e+01   1.0555226e-02
   3.6100000e+01   1.0721910e-02
   3.6150000e+01   1.0891228e-02
   3.6200000e+01   1.1063218e-02
   3.6250000e+01   1.1237921e-02
   3.6300000e+01   1.1415378e-02
   3.6350000e+01   1.1595631e-02
   3.6400000e+01   1.1778722e-02
   3.6450000e+01   1.1964693e-02
   3.6500000e+01   1.2153589e-02
   3.6550000e+01   1.2345451e-02
   3.6600000e+01   1.2540327e-02
   3.6650000e+01   1.2738259e-02
   3.6700000e+01   1.2939294e-02
   3.6750000e+01   1.3143478e-02
   3.6800000e+01   1.3350857e-02
   3.6850000e+01   1.3561480e-02
   3.6900000e+01   1.3775395e-02
   3.6950000e+01   1.3992650e-02
   3.7000000e+01   1.4213294e-02
   3.7050000e+01   1.4437377e-02
   3.7100000e+01   1.4664950e-02
   3.7150000e+01   1.4896065e-02
   3.7200000e+01   1.5130773e-02
   3.7250000e+01   1.5369127e-02
   3.7300000e+01   1.5611180e-02
   3.7350000e+01   1.5856985e-02
   3.7400000e+01   1.6106599e-02
   3.7450000e+01   1.6360075e-02
   3.7500000e+01   1.6617471e-02
   3.7550000e+01   1.6878842e-02
   3.7600000e+01   1.7144246e-02
   3.7650000e+01   1.7413741e-02
   3.7700000e+01   1.7687386e-02
   3.7750000e+01   1.7965240e-02
   3.7800000e+01   1.8247364e-02
   3.7850000e+01   1.8533819e-02
   3.7900000e+01   1.8824666e-02
   3.7950000e+01   1.9119968e-02
   3.8000000e+01   1.9419788e-02
   3.8050000e+01   1.9724190e-02
   3.8100000e+01   2.0033239e-02
   3.8150000e+01   2.0347000e-02
   3.8200000e+01   2.0665539e-02
   3.8250000e+01   2.0988924e-02
   3.8300000e+01   2.1317222e-02
   3.8350000e+01   2.1650502e-02
   3.8400000e+01   2.1988833e-02
   3.8450000e+01   2.2332285e-02
   3.8500000e+01   2.2680929e-02
   3.8550000e+01   2.3034837e-02
   3.8600000e+01   2.3394081e-02
   3.8650000e+01   2.3758735e-02
   3.8700000e+01   2.4128873e-02
   3.8750000e+01   2.4504570e-02
   3.8800000e+01   2.4885901e-02
   3.8850000e+01   2.5272944e-02
   3.8900000e+01   2.5665775e-02
   3.8950000e+01   2.6064473e-02
   3.9000000e+01   2.6469117e-02
   3.9050000e+01   2.6879786e-02
   3.9100000e+01   2.7296562e-02
   3.9150000e+01   2.7719527e-02
   3.9200000e+01   2.8148761e-02
   3.9250000e+01   2.8584350e-02
   3.9300000e+01   2.9026376e-02
   3.9350000e+01   2.9474926e-02
   3.9400000e+01   2.9930084e-02
   3.9450000e+01   3.0391937e-02
   3.9500000e+01   3.0860573e-02
   3.9550000e+01   3.1336080e-02
   3.9600000e+01   3.1818548e-02
   3.9650000e+01   3.2308066e-02
   3.9700000e+01   3.2804726e-02
   3.9750000e+01   3.3308619e-02
   3.9800000e+01   3.3819838e-02
   3.9850000e+01   3.4338476e-02
   3.9900000e+01   3.4864628e-02
   3.9950000e+01   3.5398388e-02
   4.0000000e+01   3.5939854e-02
   4.0050000e+01   3.6489122e-02
   4.0100000e+01   3.7046289e-02
   4.0150000e+01   3.7611455e-02
   4.0200000e+01   3.8184719e-02
   4.0250000e+01   3.8766181e-02
   4.0300000e+01   3.9355942e-02
   4.0350000e+01   3.9954104e-02
   4.0400000e+01   4.0560770e-02
   4.0450000e+01   4.1176045e-02
   4.0500000e+01   4.1800031e-02
   4.0550000e+01   4.2432835e-02
   4.0600000e+01   4.3074563e-02
   4.0650000e+01   4.3725322e-02
   4.0700000e+01   4.4385219e-02
   4.0750000e+01   4.5054363e-02
   4.0800000e+01   4.5732864e-02
   4.0850000e+01   4.6420832e-02
   4.0900000e+01   4.7118377e-02
   4.0950000e+01   4.7825611e-02
   4.1000000e+01   4.8542647e-02
   4.1050000e+01   4.9269599e-02
   4.1100000e+01   5.0006579e-02
   4.1150000e+01   5.0753703e-02
   4.1200000e+01   5.1511087e-02
   4.1250000e+01   5.2278847e-02
   4.1300000e+01   5.3057099e-02
   4.1350000e+01   5.3845961e-02
   4.1400000e+01   5.4645552e-02
   4.1450000e+01   5.5455990e-02
   4.1500000e+01   5.6277396e-02
   4.1550000e+01   5.7109889e-02
   4.1600000e+01   5.7953591e-02
   4.1650000e+01   5.8808624e-02
   4.1700000e+01   5.9675109e-02
   4.1750000e+01   6.0553169e-02
   4.1800000e+01   6.1442928e-02
   4.1850000e+01   6.2344510e-02
   4.1900000e+01   6.3258040e-02
   4.1950000e+01   6.4183642e-02
   4.2000000e+01   6.5121442e-02
   4.2050000e+01   6.6071567e-02
   4.2100000e+01   6.7034143e-02
   4.2150000e+01   6.8009297e-02
   4.2200000e+01   6.8997156e-02
   4.2250000e+01   6.9997849e-02
   4.2300000e+01   7.1011504e-02
   4.2350000e+01   7.2038250e-02
   4.2400000e+01   7.3078215e-02
   4.2450000e+01   7.4131530e-02
   4.2500000e+01   7.5198324e-02
   4.2550000e+01   7.6278727e-02
   4.2600000e+01   7.7372869e-02
   4.2650000e+01   7.8480882e-02
   4.2700000e+01   7.9602896e-02
   4.2750000e+01   8.0739041e-02
   4.2800000e+01   8.1889450e-02
   4.2850000e+01   8.3054253e-02
   4.2900000e+01   8.4233582e-02
   4.2950000e+01   8.5427568e-02
   4.3000000e+01   8.6636344e-02
   4.3050000e+01   8.7860039e-02
   4.3100000e+01   8.9098787e-02
   4.3150000e+01   9.0352718e-02
   4.3200000e+01   9.1621965e-02
   4.3250000e+01   9.2906657e-02
   4.3300000e+01   9.4206927e-02
   4.3350000e+01   9.5522906e-02
   4.3400000e+01   9.6854725e-02
   4.3450000e+01   9.8202513e-02
   4.3500000e+01   9.9566401e-02
   4.3550000e+01   1.0094652e-01
   4.3600000e+01   1.0234300e-01
   4.3650000e+01   1.0375597e-01
   4.3700000e+01   1.0518555e-01
   4.3750000e+01   1.0663188e-01
   4.3800000e+01   1.0809509e-01
   4.3850000e+01   1.0957530e-01
   4.3900000e+01   1.1107263e-01
   4.3950000e+01   1.1258722e-01
   4.4000000e+01   1.1411919e-01
   4.4050000e+01   1.1566867e-01
   4.4100000e+01   1.1723577e-01
   4.4150000e+01   1.1882062e-01
   4.4200000e+01   1.2042334e-01
   4.4250000e+01   1.2204406e-01
   4.4300000e+01   1.2368289e-01
   4.4350000e+01   1.2533996e-01
   4.4400000e+01   1.2701538e-01
   4.4450000e+01   1.2870927e-01
   4.4500000e+01   1.3042174e-01
   4.4550000e+01   1.3215291e-01
   4.4600000e+01   1.3390290e-01
   4.4650000e+01   1.3567181e-01
   4.4700000e+01   1.3745976e-01
   4.4750000e+01   1.3926686e-01
   4.4800000e+01   1.4109321e-01
   4.4850000e+01   1.4293892e-01
   4.4900000e+01   1.4480409e-01
   4.4950000e+01   1.4668884e-01
   4.5000000e+01   1.4859325e-01
   4.5050000e+01   1.5051744e-01
   4.5100000e+01   1.5246149e-01
   4.5150000e+01   1.5442551e-01
   4.5200000e+01   1.5640959e-01
   4.5250000e+01   1.5841381e-01
   4.5300000e+01   1.6043828e-01
   4.5350000e+01   1.6248308e-01
   4.5400000e+01   1.6454830e-01
   4.5450000e+01   1.6663402e-01
   4.5500000e+01   1.6874031e-01
   4.5550000e+01   1.7086727e-01
   4.5600000e+01   1.7301497e-01
   4.5650000e+01   1.7518347e-01
   4.5700000e+01   1.7737287e-01
   4.5750000e+01   1.7958321e-01
   4.5800000e+01   1.8181458e-01
   4.5850000e+01   1.8406703e-01
   4.5900000e+01   1.8634063e-01
   4.5950000e+01   1.8863543e-01
   4.6000000e+01   1.9095150e-01
   4.6050000e+01   1.9328887e-01
   4.6100000e+01   1.9564761e-01
   4.6150000e+01   1.9802776e-01
   4.6200000e+01   2.0042936e-01
   4.6250000e+01   2.0285246e-01
   4.6300000e+01   2.0529709e-01
   4.6350000e+01   2.0776328e-01
   4.6400000e+01   2.1025107e-01
   4.6450000e+01   2.1276047e-01
   4.6500000e+01   2.1529153e-01
   4.6550000e+01   2.1784425e-01
   4.6600000e+01   2.2041865e-01
   4.6650000e+01   2.2301475e-01
   4.6700000e+01   2.2563255e-01
   4.6750000e+01   2.2827206e-01
   4.6800000e+01   2.3093328e-01
   4.6850000e+01   2.3361621e-01
   4.6900000e+01   2.3632084e-01
   4.6950000e+01   2.3904716e-01
   4.7000000e+01   2.4179516e-01
   4.7050000e+01   2.4456482e-01
   4.7100000e+01   2.4735610e-01
   4.7150000e+01   2.5016900e-01
   4.7200000e+01   2.5300347e-01
   4.7250000e+01   2.5585948e-01
   4.7300000e+01   2.5873699e-01
   4.7350000e+01   2.6163595e-01
   4.7400000e+01   2.6455632e-01
   4.7450000e+01   2.6749804e-01
   4.7500000e+01   2.7046105e-01
   4.7550000e+01   2.7344528e-01
   4.7600000e+01   2.7645068e-01
   4.7650000e+01   2.7947717e-01
   4.7700000e+01   2.8252467e-01
   4.7750000e+01   2.8559309e-01
   4.7800000e+01   2.8868236e-01
   4.7850000e+01   2.9179237e-01
   4.7900000e+01   2.9492304e-01
   4.7950000e+01   2.9807425e-01
   4.8000000e+01   3.0124591e-01
   4.8050000e+01   3.0443789e-01
   4.8100000e+01   3.0765009e-01
   4.8150000e+01   3.1088237e-01
   4.8200000e+01   3.1413461e-01
   4.8250000e+01   3.1740668e-01
   4.8300000e+01   3.2069844e-01
   4.8350000e+01   3.2400974e-01
   4.8400000e+01   3.2734044e-01
   4.8450000e+01   3.3069038e-01
   4.8500000e+01   3.3405940e-01
   4.8550000e+01   3.3744734e-01
   4.8600000e+01   3.4085402e-01
   4.8650000e+01   3.4427928e-01
   4.8700000e+01   3.4772292e-01
   4.8750000e+01   3.5118476e-01
   4.8800000e+01   3.5466461e-01
   4.8850000e+01   3.5816227e-01
   4.8900000e+01   3.6167755e-01
   4.8950000e+01   3.6521022e-01
   4.9000000e+01   3.6876007e-01
   4.9050000e+01   3.7232689e-01
   4.9100000e+01   3.7591046e-01
   4.9150000e+01   3.7951053e-01
   4.9200000e+01   3.8312688e-01
   4.9250000e+01   3.8675926e-01
   4.9300000e+01   3.9040743e-01
   4.9350000e+01   3.9407113e-01
   4.9400000e+01   3.9775011e-01
   4.9450000e+01   4.0144410e-01
   4.9500000e+01   4.0515284e-01
   4.9550000e+01   4.0887605e-01
   4.9600000e+01   4.1261346e-01
   4.9650000e+01   4.1636477e-01
   4.9700000e+01   4.2012970e-01
   4.9750000e+01   4.2390796e-01
   4.9800000e+01   4.2769925e-01
   4.9850000e+01   4.3150325e-01
   4.9900000e+01   4.3531967e-01
   4.9950000e+01   4.3914818e-01
   5.0000000e+01   4.4298848e-01
   5.0050000e+01   4.4684022e-01
   5.0100000e+01   4.5070309e-01
   5.0150000e+01   4.5457674e-01
   5.0200000e+01   4.5846085e-01
   5.0250000e+01   4.6235506e-01
   5.0300000e+01   4.6625904e-01
   5.0350000e+01   4.7017241e-01
   5.0400000e+01   4.7409484e-01
   5.0450000e+01   4.7802595e-01
   5.0500000e+01   4.8196539e-01
   5.0550000e+01   4.8591277e-01
   5.0600000e+01   4.8986773e-01
   5.0650000e+01   4.9382990e-01
   5.0700000e+01   4.9779887e-01
   5.0750000e+01   5.0177428e-01
   5.0800000e+01   5.0575574e-01
   5.0850000e+01   5.0974283e-01
   5.0900000e+01   5.1373519e-01
   5.0950000e+01   5.1773239e-01
   5.1000000e+01   5.2173404e-01
   5.1050000e+01   5.2573972e-01
   5.1100000e+01   5.2974904e-01
   5.1150000e+01   5.3376158e-01
   5.1200000e+01   5.3777691e-01
   5.1250000e+01   5.4179463e-01
   5.1300000e+01   5.4581431e-01
   5.1350000e+01   5.4983553e-01
   5.1400000e+01   5.5385785e-01
   5.1450000e+01   5.5788086e-01
   5.1500000e+01   5.6190412e-01
   5.1550000e+01   5.6592720e-01
   5.1600000e+01   5.6994966e-01
   5.1650000e+01   5.7397107e-01
   5.1700000e+01   5.7799098e-01
   5.1750000e+01   5.8200897e-01
   5.1800000e+01   5.8602458e-01
   5.1850000e+01   5.9003738e-01
   5.1900000e+01   5.9404693e-01
   5.1950000e+01   5.9805277e-01
   5.2000000e+01   6.0205447e-01
   5.2050000e+01   6.0605157e-01
   5.2100000e+01   6.1004364e-01
   5.2150000e+01   6.1403023e-01
   5.2200000e+01   6.1801089e-01
   5.2250000e+01   6.2198518e-01
   5.2300000e+01   6.2595264e-01
   5.2350000e+01   6.2991284e-01
   5.2400000e+01   6.3386532e-01
   5.2450000e+01   6.3780965e-01
   5.2500000e+01   6.4174538e-01
   5.2550000e+01   6.4567207e-01
   5.2600000e+01   6.4958928e-01
   5.2650000e+01   6.5349656e-01
   5.2700000e+01   6.5739348e-01
   5.2750000e+01   6.6127959e-01
   5.2800000e+01   6.6515448e-01
   5.2850000e+01   6.6901769e-01
   5.2900000e+01   6.7286881e-01
   5.2950000e+01   6.7670740e-01
   5.3000000e+01   6.8053303e-01
   5.3050000e+01   6.8434529e-01
   5.3100000e+01   6.8814375e-01
   5.3150000e+01   6.9192798e-01
   5.3200000e+01   6.9569759e-01
   5.3250000e+01   6.9945215e-01
   5.3300000e+01   7.0319126e-01
   5.3350000e+01   7.0691451e-01
   5.3400000e+01   7.1062150e-01
   5.3450000e+01   7.1431184e-01
   5.3500000e+01   7.1798513e-01
   5.3550000e+01   7.2164098e-01
   5.3600000e+01   7.2527901e-01
   5.3650000e+01   7.2889883e-01
   5.3700000e+01   7.3250008e-01
   5.3750000e+01   7.3608238e-01
   5.3800000e+01   7.3964537e-01
   5.3850000e+01   7.4318868e-01
   5.3900000e+01   7.4671196e-01
   5.3950000e+01   7.5021486e-01
   5.4000000e+01   7.5369704e-01
   5.4050000e+01   7.5715815e-01
   5.4100000e+01   7.6059787e-01
   5.4150000e+01   7.6401587e-01
   5.4200000e+01   7.6741181e-01
   5.4250000e+01   7.7078540e-01
   5.4300000e+01   7.7413632e-01
   5.4350000e+01   7.7746427e-01
   5.4400000e+01   7.8076896e-01
   5.4450000e+01   7.8405008e-01
   5.4500000e+01   7.8730737e-01
   5.4550000e+01   7.9054054e-01
   5.4600000e+01   7.9374933e-01
   5.4650000e+01   7.9693347e-01
   5.4700000e+01   8.0009271e-01
   5.4750000e+01   8.0322680e-01
   5.4800000e+01   8.0633551e-01
   5.4850000e+01   8.0941859e-01
   5.4900000e+01   8.1247583e-01
   5.4950000e+01   8.1550700e-01
   5.5000000e+01   8.1851189e-01
   5.5050000e+01   8.2149031e-01
   5.5100000e+01   8.2444205e-01
   5.5150000e+01   8.2736693e-01
   5.5200000e+01   8.3026478e-01
   5.5250000e+01   8.3313541e-01
   5.5300000e+01   8.3597866e-01
   5.5350000e+01   8.3879438e-01
   5.5400000e+01   8.4158242e-01
   5.5450000e+01   8.4434265e-01
   5.5500000e+01   8.4707492e-01
   5.5550000e+01   8.4977912e-01
   5.5600000e+01   8.5245513e-01
   5.5650000e+01   8.5510284e-01
   5.5700000e+01   8.5772215e-01
   5.5750000e+01   8.6031298e-01
   5.5800000e+01   8.6287523e-01
   5.5850000e+01   8.6540884e-01
   5.5900000e+01   8.6791373e-01
   5.5950000e+01   8.7038985e-01
   5.6000000e+01   8.7283715e-01
   5.6050000e+01   8.7525559e-01
   5.6100000e+01   8.7764512e-01
   5.6150000e+01   8.8000573e-01
   5.6200000e+01   8.8233739e-01
   5.6250000e+01   8.8464009e-01
   5.6300000e+01   8.8691384e-01
   5.6350000e+01   8.8915864e-01
   5.6400000e+01   8.9137449e-01
   5.6450000e+01   8.9356142e-01
   5.6500000e+01   8.9571946e-01
   5.6550000e+01   8.9784864e-01
   5.6600000e+01   8.9994901e-01
   5.6650000e+01   9.0202061e-01
   5.6700000e+01   9.0406352e-01
   5.6750000e+01   9.0607778e-01
   5.6800000e+01   9.0806348e-01
   5.6850000e+01   9.1002069e-01
   5.6900000e+01   9.1194950e-01
   5.6950000e+01   9.1385000e-01
   5.7000000e+01   9.1572230e-01
   5.7050000e+01   9.1756650e-01
   5.7100000e+01   9.1938272e-01
   5.7150000e+01   9.2117107e-01
   5.7200000e+01   9.2293169e-01
   5.7250000e+01   9.2466470e-01
   5.7300000e+01   9.2637025e-01
   5.7350000e+01   9.2804849e-01
   5.7400000e+01   9.2969956e-01
   5.7450000e+01   9.3132361e-01
   5.7500000e+01   9.3292083e-01
   5.7550000e+01   9.3449136e-01
   5.7600000e+01   9.3603540e-01
   5.7650000e+01   9.3755311e-01
   5.7700000e+01   9.3904468e-01
   5.7750000e+01   9.4051030e-01
   5.7800000e+01   9.4195017e-01
   5.7850000e+01   9.4336448e-01
   5.7900000e+01   9.4475344e-01
   5.7950000e+01   9.4611726e-01
   5.8000000e+01   9.4745615e-01
   5.8050000e+01   9.4877032e-01
   5.8100000e+01   9.5006001e-01
   5.8150000e+01   9.5132542e-01
   5.8200000e+01   9.5256680e-01
   5.8250000e+01   9.5378437e-01
   5.8300000e+01   9.5497837e-01
   5.8350000e+01   9.5614903e-01
   5.8400000e+01   9.5729661e-01
   5.8450000e+01   9.5842134e-01
   5.8500000e+01   9.5952347e-01
   5.8550000e+01   9.6060326e-01
   5.8600000e+01   9.6166096e-01
   5.8650000e+01   9.6269681e-01
   5.8700000e+01   9.6371109e-01
   5.8750000e+01   9.6470404e-01
   5.8800000e+01   9.6567594e-01
   5.8850000e+01   9.6662704e-01
   5.8900000e+01   9.6755761e-01
   5.8950000e+01   9.6846792e-01
   5.9000000e+01   9.6935823e-01
   5.9050000e+01   9.7022881e-01
   5.9100000e+01   9.7107994e-01
   5.9150000e+01   9.7191189e-01
   5.9200000e+01   9.7272492e-01
   5.9250000e+01   9.7351931e-01
   5.9300000e+01   9.7429534e-01
   5.9350000e+01   9.7505327e-01
   5.9400000e+01   9.7579338e-01
   5.9450000e+01   9.7651594e-01
   5.9500000e+01   9.7722123e-01
   5.9550000e+01   9.7790953e-01
   5.9600000e+01   9.7858109e-01
   5.9650000e+01   9.7923621e-01
   5.9700000e+01   9.7987515e-01
   5.9750000e+01   9.8049817e-01
   5.9800000e+01   9.8110556e-01
   5.9850000e+01   9.8169759e-01
   5.9900000e+01   9.8227451e-01
   5.9950000e+01   9.8283661e-01
   6.0000000e+01   9.8338414e-01
   6.0050000e+01   9.8391738e-01
   6.0100000e+01   9.8443658e-01
   6.0150000e+01   9.8494201e-01
   6.0200000e+01   9.8543393e-01
   6.0250000e+01   9.8591261e-01
   6.0300000e+01   9.8637829e-01
   6.0350000e+01   9.8683123e-01
   6.0400000e+01   9.8727169e-01
   6.0450000e+01   9.8769993e-01
   6.0500000e+01   9.8811617e-01
   6.0550000e+01   9.8852069e-01
   6.0600000e+01   9.8891372e-01
   6.0650000e+01   9.8929550e-01
   6.0700000e+01   9.8966628e-01
   6.0750000e+01   9.9002629e-01
   6.0800000e+01   9.9037577e-01
   6.0850000e+01   9.9071495e-01
   6.0900000e+01   9.9104406e-01
   6.0950000e+01   9.9136333e-01
   6.1000000e+01   9.9167299e-01
   6.1050000e+01   9.9197325e-01
   6.1100000e+01   9.9226434e-01
   6.1150000e+01   9.9254648e-01
   6.1200000e+01   9.9281987e-01
   6.1250000e+01   9.9308473e-01
   6.1300000e+01   9.9334126e-01
   6.1350000e+01   9.9358967e-01
   6.1400000e+01   9.9383016e-01
   6.1450000e+01   9.9406294e-01
   6.1500000e+01   9.9428819e-01
   6.1550000e+01   9.9450611e-01
   6.1600000e+01   9.9471689e-01
   6.1650000e+01   9.9492071e-01
   6.1700000e+01   9.9511776e-01
   6.1750000e+01   9.9530822e-01
   6.1800000e+01   9.9549226e-01
   6.1850000e+01   9.9567007e-01
   6.1900000e+01   9.9584180e-01
   6.1950000e+01   9.9600763e-01
   6.2000000e+01   9.9616773e-01
   6.2050000e+01   9.9632225e-01
   6.2100000e+01   9.9647135e-01
   6.2150000e+01   9.9661518e-01
   6.2200000e+01   9.9675391e-01
   6.2250000e+01   9.9688768e-01
   6.2300000e+01   9.9701663e-01
   6.2350000e+01   9.9714091e-01
   6.2400000e+01   9.9726065e-01
   6.2450000e+01   9.9737600e-01
   6.2500000e+01   9.9748709e-01
   6.2550000e+01   9.9759405e-01
   6.2600000e+01   9.9769700e-01
   6.2650000e+01   9.9779608e-01
   6.2700000e+01   9.9789140e-01
   6.2750000e+01   9.9798309e-01
   6.2800000e+01   9.9807126e-01
   6.2850000e+01   9.9815602e-01
   6.2900000e+01   9.9823748e-01
   6.2950000e+01   9.9831576e-01
   6.3000000e+01   9.9839096e-01
   6.3050000e+01   9.9846317e-01
   6.3100000e+01   9.9853251e-01
   6.3150000e+01   9.9859907e-01
   6.3200000e+01   9.9866295e-01
   6.3250000e+01   9.9872423e-01
   6.3300000e+01   9.9878300e-01
   6.3350000e+01   9.9883936e-01
   6.3400000e+01   9.9889339e-01
   6.3450000e+01   9.9894517e-01
   6.3500000e+01   9.9899479e-01
   6.3550000e+01   9.9904231e-01
   6.3600000e+01   9.9908783e-01
   6.3650000e+01   9.9913140e-01
   6.3700000e+01   9.9917310e-01
   6.3750000e+01   9.9921301e-01
   6.3800000e+01   9.9925118e-01
   6.3850000e+01   9.9928769e-01
   6.3900000e+01   9.9932260e-01
   6.3950000e+01   9.9935596e-01
   6.4000000e+01   9.9938784e-01
   6.4050000e+01   9.9941830e-01
   6.4100000e+01   9.9944739e-01
   6.4150000e+01   9.9947516e-01
   6.4200000e+01   9.9950167e-01
   6.4250000e+01   9.9952697e-01
   6.4300000e+01   9.9955110e-01
   6.4350000e+01   9.9957412e-01
   6.4400000e+01   9.9959607e-01
   6.4450000e+01   9.9961699e-01
   6.4500000e+01   9.9963692e-01
   6.4550000e+01   9.9965591e-01
   6.4600000e+01   9.9967400e-01
   6.4650000e+01   9.9969122e-01
   6.4700000e+01   9.9970761e-01
   6.4750000e+01   9.9972321e-01
   6.4800000e+01   9.9973805e-01
   6.4850000e+01   9.9975217e-01
   6.4900000e+01   9.9976558e-01
   6.4950000e+01   9.9977834e-01
   6.5000000e+01   9.9979046e-01
   6.5050000e+01   9.9980197e-01
   6.5100000e+01   9.9981290e-01
   6.5150000e+01   9.9982328e-01
   6.5200000e+01   9.9983313e-01
   6.5250000e+01   9.9984248e-01
   6.5300000e+01   9.9985135e-01
   6.5350000e+01   9.9985975e-01
   6.5400000e+01   9.9986772e-01
   6.5450000e+01   9.9987528e-01
   6.5500000e+01   9.9988243e-01
   6.5550000e+01   9.9988921e-01
   6.5600000e+01   9.9989563e-01
   6.5650000e+01   9.9990170e-01
   6.5700000e+01   9.9990745e-01
   6.5750000e+01   9.9991289e-01
   6.5800000e+01   9.9991803e-01
   6.5850000e+01   9.9992290e-01
   6.5900000e+01   9.9992749e-01
   6.5950000e+01   9.9993183e-01
   6.6000000e+01   9.9993593e-01
   6.6050000e+01   9.9993981e-01
   6.6100000e+01   9.9994346e-01
   6.6150000e+01   9.9994691e-01
   6.6200000e+01   9.9995017e-01
   6.6250000e+01   9.9995324e-01
   6.6300000e+01   9.9995613e-01
   6.6350000e+01   9.9995886e-01
   6.6400000e+01   9.9996143e-01
   6.6450000e+01   9.9996385e-01
   6.6500000e+01   9.9996613e-01
   6.6550000e+01   9.9996827e-01
   6.6600000e+01   9.9997029e-01
   6.6650000e+01   9.9997219e-01
   6.6700000e+01   9.9997397e-01
   6.6750000e+01   9.9997565e-01
   6.6800000e+01   9.9997723e-01
   6.6850000e+01   9.9997871e-01
   6.6900000e+01   9.9998010e-01
   6.6950000e+01   9.9998141e-01
   6.7000000e+01   9.9998264e-01
   6.7050000e+01   9.9998379e-01
   6.7100000e+01   9.9998487e-01
   6.7150000e+01   9.9998588e-01
   6.7200000e+01   9.9998683e-01
   6.7250000e+01   9.9998772e-01
   6.7300000e+01   9.9998855e-01
   6.7350000e+01   9.9998933e-01
   6.7400000e+01   9.9999006e-01
   6.7450000e+01   9.9999074e-01
   6.7500000e+01   9.9999138e-01
   6.7550000e+01   9.9999198e-01
   6.7600000e+01   9.9999254e-01
   6.7650000e+01   9.9999306e-01
   6.7700000e+01   9.9999355e-01
   6.7750000e+01   9.9999400e-01
   6.7800000e+01   9.9999443e-01
   6.7850000e+01   9.9999482e-01
   6.7900000e+01   9.9999519e-01
   6.7950000e+01   9.9999554e-01
   6.8000000e+01   9.9999586e-01
   6.8050000e+01   9.9999616e-01
   6.8100000e+01   9.9999644e-01
   6.8150000e+01   9.9999670e-01
   6.8200000e+01   9.9999694e-01
   6.8250000e+01   9.9999717e-01
   6.8300000e+01   9.9999738e-01
   6.8350000e+01   9.9999757e-01
   6.8400000e+01   9.9999775e-01
   6.8450000e+01   9.9999792e-01
   6.8500000e+01   9.9999808e-01
   6.8550000e+01   9.9999822e-01
   6.8600000e+01   9.9999836e-01
   6.8650000e+01   9.9999848e-01
   6.8700000e+01   9.9999860e-01
   6.8750000e+01   9.9999871e-01
   6.8800000e+01   9.9999881e-01
   6.8850000e+01   9.9999890e-01
   6.8900000e+01   9.9999899e-01
   6.8950000e+01   9.9999907e-01
   6.9000000e+01   9.9999914e-01
   6.9050000e+01   9.9999921e-01
   6.9100000e+01   9.9999927e-01
   6.9150000e+01   9.9999933e-01
   6.9200000e+01   9.9999938e-01
   6.9250000e+01   9.9999943e-01
   6.9300000e+01   9.9999948e-01
   6.9350000e+01   9.9999952e-01
   6.9400000e+01   9.9999956e-01
   6.9450000e+01   9.9999960e-01
   6.9500000e+01   9.9999963e-01
   6.9550000e+01   9.9999966e-01
   6.9600000e+01   9.9999969e-01
   6.9650000e+01   9.9999971e-01
   6.9700000e+01   9.9999974e-01
   6.9750000e+01   9.9999976e-01
   6.9800000e+01   9.9999978e-01
   6.9850000e+01   9.9999980e-01
   6.9900000e+01   9.9999982e-01
   6.9950000e+01   9.9999983e-01
   7.0000000e+01   9.9999985e-01
   7.0050000e+01   9.9999986e-01
   7.0100000e+01   9.9999987e-01
   7.0150000e+01   9.9999988e-01
   7.0200000e+01   9.9999989e-01
   7.0250000e+01   9.9999990e-01
   7.0300000e+01   9.9999991e-01
   7.0350000e+01   9.9999992e-01
   7.0400000e+01   9.9999993e-01
   7.0450000e+01   9.9999993e-01
   7.0500000e+01   9.9999994e-01
   7.0550000e+01   9.9999994e-01
   7.0600000e+01   9.9999995e-01
   7.0650000e+01   9.9999995e-01
   7.0700000e+01   9.9999996e-01
   7.0750000e+01   9.9999996e-01
   7.0800000e+01   9.9999996e-01
   7.0850000e+01   9.9999997e-01
   7.0900000e+01   9.9999997e-01
   7.0950000e+01   9.9999997e-01
   7.1000000e+01   9.9999998e-01
   7.1050000e+01   9.9999998e-01
   7.1100000e+01   9.9999998e-01
   7.1150000e+01   9.9999998e-01
   7.1200000e+01   9.9999998e-01
   7.1250000e+01   9.9999999e-01
   7.1300000e+01   9.9999999e-01
   7.1350000e+01   9.9999999e-01
   7.1400000e+01   9.9999999e-01
   7.1450000e+01   9.9999999e-01
   7.1500000e+01   9.9999999e-01
   7.1550000e+01   9.9999999e-01
   7.1600000e+01   9.9999999e-01
   7.1650000e+01   9.9999999e-01
   7.1700000e+01   9.9999999e-01
   7.1750000e+01   9.9999999e-01
   7.1800000e+01   1.0000000e+00
   7.1850000e+01   1.0000000e+00
   7.1900000e+01   1.0000000e+00
   7.1950000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2050000e+01   1.0000000e+00
   7.2100000e+01   1.0000000e+00
   7.2150000e+01   1.0000000e+00
   7.2200000e+01   1.0000000e+00
   7.2250000e+01   1.0000000e+00
   7.2300000e+01   1.0000000e+00
   7.2350000e+01   1.0000000e+00
   7.2400000e+01   1.0000000e+00
   7.2450000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.2550000e+01   1.0000000e+00
   7.2600000e+01   1.0000000e+00
   7.2650000e+01   1.0000000e+00
   7.2700000e+01   1.0000000e+00
   7.2750000e+01   1.0000000e+00
   7.2800000e+01   1.0000000e+00
   7.2850000e+01   1.0000000e+00
   7.2900000e+01   1.0000000e+00
   7.2950000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3050000e+01   1.0000000e+00
   7.3100000e+01   1.0000000e+00
   7.3150000e+01   1.0000000e+00
   7.3200000e+01   1.0000000e+00
   7.3250000e+01   1.0000000e+00
   7.3300000e+01   1.0000000e+00
   7.3350000e+01   1.0000000e+00
   7.3400000e+01   1.0000000e+00
   7.3450000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.3550000e+01   1.0000000e+00
   7.3600000e+01   1.0000000e+00
   7.3650000e+01   1.0000000e+00
   7.3700000e+01   1.0000000e+00
   7.3750000e+01   1.0000000e+00
   7.3800000e+01   1.0000000e+00
   7.3850000e+01   1.0000000e+00
   7.3900000e+01   1.0000000e+00
   7.3950000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4050000e+01   1.0000000e+00
   7.4100000e+01   1.0000000e+00
   7.4150000e+01   1.0000000e+00
   7.4200000e+01   1.0000000e+00
   7.4250000e+01   1.0000000e+00
   7.4300000e+01   1.0000000e+00
   7.4350000e+01   1.0000000e+00
   7.4400000e+01   1.0000000e+00
   7.4450000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.4550000e+01   1.0000000e+00
   7.4600000e+01   1.0000000e+00
   7.4650000e+01   1.0000000e+00
   7.4700000e+01   1.0000000e+00
   7.4750000e+01   1.0000000e+00
   7.4800000e+01   1.0000000e+00
   7.4850000e+01   1.0000000e+00
   7.4900000e+01   1.0000000e+00
   7.4950000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5050000e+01   1.0000000e+00
   7.5100000e+01   1.0000000e+00
   7.5150000e+01   1.0000000e+00
   7.5200000e+01   1.0000000e+00
   7.5250000e+01   1.0000000e+00
   7.5300000e+01   1.0000000e+00
   7.5350000e+01   1.0000000e+00
   7.5400000e+01   1.0000000e+00
   7.5450000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.5550000e+01   1.0000000e+00
   7.5600000e+01   1.0000000e+00
   7.5650000e+01   1.0000000e+00
   7.5700000e+01   1.0000000e+00
   7.5750000e+01   1.0000000e+00
   7.5800000e+01   1.0000000e+00
   7.5850000e+01   1.0000000e+00
   7.5900000e+01   1.0000000e+00
   7.5950000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6050000e+01   1.0000000e+00
   7.6100000e+01   1.0000000e+00
   7.6150000e+01   1.0000000e+00
   7.6200000e+01   1.0000000e+00
   7.6250000e+01   1.0000000e+00
   7.6300000e+01   1.0000000e+00
   7.6350000e+01   1.0000000e+00
   7.6400000e+01   1.0000000e+00
   7.6450000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.6550000e+01   1.0000000e+00
   7.6600000e+01   1.0000000e+00
   7.6650000e+01   1.0000000e+00
   7.6700000e+01   1.0000000e+00
   7.6750000e+01   1.0000000e+00
   7.6800000e+01   1.0000000e+00
   7.6850000e+01   1.0000000e+00
   7.6900000e+01   1.0000000e+00
   7.6950000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7050000e+01   1.0000000e+00
   7.7100000e+01   1.0000000e+00
   7.7150000e+01   1.0000000e+00
   7.7200000e+01   1.0000000e+00
   7.7250000e+01   1.0000000e+00
   7.7300000e+01   1.0000000e+00
   7.7350000e+01   1.0000000e+00
   7.7400000e+01   1.0000000e+00
   7.7450000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.7550000e+01   1.0000000e+00
   7.7600000e+01   1.0000000e+00
   7.7650000e+01   1.0000000e+00
   7.7700000e+01   1.0000000e+00
   7.7750000e+01   1.0000000e+00
   7.7800000e+01   1.0000000e+00
   7.7850000e+01   1.0000000e+00
   7.7900000e+01   1.0000000e+00
   7.7950000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8050000e+01   1.0000000e+00
   7.8100000e+01   1.0000000e+00
   7.8150000e+01   1.0000000e+00
   7.8200000e+01   1.0000000e+00
   7.8250000e+01   1.0000000e+00
   7.8300000e+01   1.0000000e+00
   7.8350000e+01   1.0000000e+00
   7.8400000e+01   1.0000000e+00
   7.8450000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.8550000e+01   1.0000000e+00
   7.8600000e+01   1.0000000e+00
   7.8650000e+01   1.0000000e+00
   7.8700000e+01   1.0000000e+00
   7.8750000e+01   1.0000000e+00
   7.8800000e+01   1.0000000e+00
   7.8850000e+01   1.0000000e+00
   7.8900000e+01   1.0000000e+00
   7.8950000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9050000e+01   1.0000000e+00
   7.9100000e+01   1.0000000e+00
   7.9150000e+01   1.0000000e+00
   7.9200000e+01   1.0000000e+00
   7.9250000e+01   1.0000000e+00
   7.9300000e+01   1.0000000e+00
   7.9350000e+01   1.0000000e+00
   7.9400000e+01   1.0000000e+00
   7.9450000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   7.9550000e+01   1.0000000e+00
   7.9600000e+01   1.0000000e+00
   7.9650000e+01   1.0000000e+00
   7.9700000e+01   1.0000000e+00
   7.9750000e+01   1.0000000e+00
   7.9800000e+01   1.0000000e+00
   7.9850000e+01   1.0000000e+00
   7.9900000e+01   1.0000000e+00
   7.9950000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0050000e+01   1.0000000e+00
   8.0100000e+01   1.0000000e+00
   8.0150000e+01   1.0000000e+00
   8.0200000e+01   1.0000000e+00
   8.0250000e+01   1.0000000e+00
   8.0300000e+01   1.0000000e+00
   8.0350000e+01   1.0000000e+00
   8.0400000e+01   1.0000000e+00
   8.0450000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.0550000e+01   1.0000000e+00
   8.0600000e+01   1.0000000e+00
   8.0650000e+01   1.0000000e+00
   8.0700000e+01   1.0000000e+00
   8.0750000e+01   1.0000000e+00
   8.0800000e+01   1.0000000e+00
   8.0850000e+01   1.0000000e+00
   8.0900000e+01   1.0000000e+00
   8.0950000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1050000e+01   1.0000000e+00
   8.1100000e+01   1.0000000e+00
   8.1150000e+01   1.0000000e+00
   8.1200000e+01   1.0000000e+00
   8.1250000e+01   1.0000000e+00
   8.1300000e+01   1.0000000e+00
   8.1350000e+01   1.0000000e+00
   8.1400000e+01   1.0000000e+00
   8.1450000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.1550000e+01   1.0000000e+00
   8.1600000e+01   1.0000000e+00
   8.1650000e+01   1.0000000e+00
   8.1700000e+01   1.0000000e+00
   8.1750000e+01   1.0000000e+00
   8.1800000e+01   1.0000000e+00
   8.1850000e+01   1.0000000e+00
   8.1900000e+01   1.0000000e+00
   8.1950000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2050000e+01   1.0000000e+00
   8.2100000e+01   1.0000000e+00
   8.2150000e+01   1.0000000e+00
   8.2200000e+01   1.0000000e+00
   8.2250000e+01   1.0000000e+00
   8.2300000e+01   1.0000000e+00
   8.2350000e+01   1.0000000e+00
   8.2400000e+01   1.0000000e+00
   8.2450000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.2550000e+01   1.0000000e+00
   8.2600000e+01   1.0000000e+00
   8.2650000e+01   1.0000000e+00
   8.2700000e+01   1.0000000e+00
   8.2750000e+01   1.0000000e+00
   8.2800000e+01   1.0000000e+00
   8.2850000e+01   1.0000000e+00
   8.2900000e+01   1.0000000e+00
   8.2950000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3050000e+01   1.0000000e+00
   8.3100000e+01   1.0000000e+00
   8.3150000e+01   1.0000000e+00
   8.3200000e+01   1.0000000e+00
   8.3250000e+01   1.0000000e+00
   8.3300000e+01   1.0000000e+00
   8.3350000e+01   1.0000000e+00
   8.3400000e+01   1.0000000e+00
   8.3450000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.3550000e+01   1.0000000e+00
   8.3600000e+01   1.0000000e+00
   8.3650000e+01   1.0000000e+00
   8.3700000e+01   1.0000000e+00
   8.3750000e+01   1.0000000e+00
   8.3800000e+01   1.0000000e+00
   8.3850000e+01   1.0000000e+00
   8.3900000e+01   1.0000000e+00
   8.3950000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4050000e+01   1.0000000e+00
   8.4100000e+01   1.0000000e+00
   8.4150000e+01   1.0000000e+00
   8.4200000e+01   1.0000000e+00
   8.4250000e+01   1.0000000e+00
   8.4300000e+01   1.0000000e+00
   8.4350000e+01   1.0000000e+00
   8.4400000e+01   1.0000000e+00
   8.4450000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.4550000e+01   1.0000000e+00
   8.4600000e+01   1.0000000e+00
   8.4650000e+01   1.0000000e+00
   8.4700000e+01   1.0000000e+00
   8.4750000e+01   1.0000000e+00
   8.4800000e+01   1.0000000e+00
   8.4850000e+01   1.0000000e+00
   8.4900000e+01   1.0000000e+00
   8.4950000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5050000e+01   1.0000000e+00
   8.5100000e+01   1.0000000e+00
   8.5150000e+01   1.0000000e+00
   8.5200000e+01   1.0000000e+00
   8.5250000e+01   1.0000000e+00
   8.5300000e+01   1.0000000e+00
   8.5350000e+01   1.0000000e+00
   8.5400000e+01   1.0000000e+00
   8.5450000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.5550000e+01   1.0000000e+00
   8.5600000e+01   1.0000000e+00
   8.5650000e+01   1.0000000e+00
   8.5700000e+01   1.0000000e+00
   8.5750000e+01   1.0000000e+00
   8.5800000e+01   1.0000000e+00
   8.5850000e+01   1.0000000e+00
   8.5900000e+01   1.0000000e+00
   8.5950000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6050000e+01   1.0000000e+00
   8.6100000e+01   1.0000000e+00
   8.6150000e+01   1.0000000e+00
   8.6200000e+01   1.0000000e+00
   8.6250000e+01   1.0000000e+00
   8.6300000e+01   1.0000000e+00
   8.6350000e+01   1.0000000e+00
   8.6400000e+01   1.0000000e+00
   8.6450000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.6550000e+01   1.0000000e+00
   8.6600000e+01   1.0000000e+00
   8.6650000e+01   1.0000000e+00
   8.6700000e+01   1.0000000e+00
   8.6750000e+01   1.0000000e+00
   8.6800000e+01   1.0000000e+00
   8.6850000e+01   1.0000000e+00
   8.6900000e+01   1.0000000e+00
   8.6950000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7050000e+01   1.0000000e+00
   8.7100000e+01   1.0000000e+00
   8.7150000e+01   1.0000000e+00
   8.7200000e+01   1.0000000e+00
   8.7250000e+01   1.0000000e+00
   8.7300000e+01   1.0000000e+00
   8.7350000e+01   1.0000000e+00
   8.7400000e+01   1.0000000e+00
   8.7450000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.7550000e+01   1.0000000e+00
   8.7600000e+01   1.0000000e+00
   8.7650000e+01   1.0000000e+00
   8.7700000e+01   1.0000000e+00
   8.7750000e+01   1.0000000e+00
   8.7800000e+01   1.0000000e+00
   8.7850000e+01   1.0000000e+00
   8.7900000e+01   1.0000000e+00
   8.7950000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8050000e+01   1.0000000e+00
   8.8100000e+01   1.0000000e+00
   8.8150000e+01   1.0000000e+00
   8.8200000e+01   1.0000000e+00
   8.8250000e+01   1.0000000e+00
   8.8300000e+01   1.0000000e+00
   8.8350000e+01   1.0000000e+00
   8.8400000e+01   1.0000000e+00
   8.8450000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.8550000e+01   1.0000000e+00
   8.8600000e+01   1.0000000e+00
   8.8650000e+01   1.0000000e+00
   8.8700000e+01   1.0000000e+00
   8.8750000e+01   1.0000000e+00
   8.8800000e+01   1.0000000e+00
   8.8850000e+01   1.0000000e+00
   8.8900000e+01   1.0000000e+00
   8.8950000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9050000e+01   1.0000000e+00
   8.9100000e+01   1.0000000e+00
   8.9150000e+01   1.0000000e+00
   8.9200000e+01   1.0000000e+00
   8.9250000e+01   1.0000000e+00
   8.9300000e+01   1.0000000e+00
   8.9350000e+01   1.0000000e+00
   8.9400000e+01   1.0000000e+00
   8.9450000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   8.9550000e+01   1.0000000e+00
   8.9600000e+01   1.0000000e+00
   8.9650000e+01   1.0000000e+00
   8.9700000e+01   1.0000000e+00
   8.9750000e+01   1.0000000e+00
   8.9800000e+01   1.0000000e+00
   8.9850000e+01   1.0000000e+00
   8.9900000e+01   1.0000000e+00
   8.9950000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0050000e+01   1.0000000e+00
   9.0100000e+01   1.0000000e+00
   9.0150000e+01   1.0000000e+00
   9.0200000e+01   1.0000000e+00
   9.0250000e+01   1.0000000e+00
   9.0300000e+01   1.0000000e+00
   9.0350000e+01   1.0000000e+00
   9.0400000e+01   1.0000000e+00
   9.0450000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.0550000e+01   1.0000000e+00
   9.0600000e+01   1.0000000e+00
   9.0650000e+01   1.0000000e+00
   9.0700000e+01   1.0000000e+00
   9.0750000e+01   1.0000000e+00
   9.0800000e+01   1.0000000e+00
   9.0850000e+01   1.0000000e+00
   9.0900000e+01   1.0000000e+00
   9.0950000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1050000e+01   1.0000000e+00
   9.1100000e+01   1.0000000e+00
   9.1150000e+01   1.0000000e+00
   9.1200000e+01   1.0000000e+00
   9.1250000e+01   1.0000000e+00
   9.1300000e+01   1.0000000e+00
   9.1350000e+01   1.0000000e+00
   9.1400000e+01   1.0000000e+00
   9.1450000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.1550000e+01   1.0000000e+00
   9.1600000e+01   1.0000000e+00
   9.1650000e+01   1.0000000e+00
   9.1700000e+01   1.0000000e+00
   9.1750000e+01   1.0000000e+00
   9.1800000e+01   1.0000000e+00
   9.1850000e+01   1.0000000e+00
   9.1900000e+01   1.0000000e+00
   9.1950000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2050000e+01   1.0000000e+00
   9.2100000e+01   1.0000000e+00
   9.2150000e+01   1.0000000e+00
   9.2200000e+01   1.0000000e+00
   9.2250000e+01   1.0000000e+00
   9.2300000e+01   1.0000000e+00
   9.2350000e+01   1.0000000e+00
   9.2400000e+01   1.0000000e+00
   9.2450000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.2550000e+01   1.0000000e+00
   9.2600000e+01   1.0000000e+00
   9.2650000e+01   1.0000000e+00
   9.2700000e+01   1.0000000e+00
   9.2750000e+01   1.0000000e+00
   9.2800000e+01   1.0000000e+00
   9.2850000e+01   1.0000000e+00
   9.2900000e+01   1.0000000e+00
   9.2950000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3050000e+01   1.0000000e+00
   9.3100000e+01   1.0000000e+00
   9.3150000e+01   1.0000000e+00
   9.3200000e+01   1.0000000e+00
   9.3250000e+01   1.0000000e+00
   9.3300000e+01   1.0000000e+00
   9.3350000e+01   1.0000000e+00
   9.3400000e+01   1.0000000e+00
   9.3450000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.3550000e+01   1.0000000e+00
   9.3600000e+01   1.0000000e+00
   9.3650000e+01   1.0000000e+00
   9.3700000e+01   1.0000000e+00
   9.3750000e+01   1.0000000e+00
   9.3800000e+01   1.0000000e+00
   9.3850000e+01   1.0000000e+00
   9.3900000e+01   1.0000000e+00
   9.3950000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4050000e+01   1.0000000e+00
   9.4100000e+01   1.0000000e+00
   9.4150000e+01   1.0000000e+00
   9.4200000e+01   1.0000000e+00
   9.4250000e+01   1.0000000e+00
   9.4300000e+01   1.0000000e+00
   9.4350000e+01   1.0000000e+00
   9.4400000e+01   1.0000000e+00
   9.4450000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.4550000e+01   1.0000000e+00
   9.4600000e+01   1.0000000e+00
   9.4650000e+01   1.0000000e+00
   9.4700000e+01   1.0000000e+00
   9.4750000e+01   1.0000000e+00
   9.4800000e+01   1.0000000e+00
   9.4850000e+01   1.0000000e+00
   9.4900000e+01   1.0000000e+00
   9.4950000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5050000e+01   1.0000000e+00
   9.5100000e+01   1.0000000e+00
   9.5150000e+01   1.0000000e+00
   9.5200000e+01   1.0000000e+00
   9.5250000e+01   1.0000000e+00
   9.5300000e+01   1.0000000e+00
   9.5350000e+01   1.0000000e+00
   9.5400000e+01   1.0000000e+00
   9.5450000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.5550000e+01   1.0000000e+00
   9.5600000e+01   1.0000000e+00
   9.5650000e+01   1.0000000e+00
   9.5700000e+01   1.0000000e+00
   9.5750000e+01   1.0000000e+00
   9.5800000e+01   1.0000000e+00
   9.5850000e+01   1.0000000e+00
   9.5900000e+01   1.0000000e+00
   9.5950000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6050000e+01   1.0000000e+00
   9.6100000e+01   1.0000000e+00
   9.6150000e+01   1.0000000e+00
   9.6200000e+01   1.0000000e+00
   9.6250000e+01   1.0000000e+00
   9.6300000e+01   1.0000000e+00
   9.6350000e+01   1.0000000e+00
   9.6400000e+01   1.0000000e+00
   9.6450000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.6550000e+01   1.0000000e+00
   9.6600000e+01   1.0000000e+00
   9.6650000e+01   1.0000000e+00
   9.6700000e+01   1.0000000e+00
   9.6750000e+01   1.0000000e+00
   9.6800000e+01   1.0000000e+00
   9.6850000e+01   1.0000000e+00
   9.6900000e+01   1.0000000e+00
   9.6950000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7050000e+01   1.0000000e+00
   9.7100000e+01   1.0000000e+00
   9.7150000e+01   1.0000000e+00
   9.7200000e+01   1.0000000e+00
   9.7250000e+01   1.0000000e+00
   9.7300000e+01   1.0000000e+00
   9.7350000e+01   1.0000000e+00
   9.7400000e+01   1.0000000e+00
   9.7450000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.7550000e+01   1.0000000e+00
   9.7600000e+01   1.0000000e+00
   9.7650000e+01   1.0000000e+00
   9.7700000e+01   1.0000000e+00
   9.7750000e+01   1.0000000e+00
   9.7800000e+01   1.0000000e+00
   9.7850000e+01   1.0000000e+00
   9.7900000e+01   1.0000000e+00
   9.7950000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8050000e+01   1.0000000e+00
   9.8100000e+01   1.0000000e+00
   9.8150000e+01   1.0000000e+00
   9.8200000e+01   1.0000000e+00
   9.8250000e+01   1.0000000e+00
   9.8300000e+01   1.0000000e+00
   9.8350000e+01   1.0000000e+00
   9.8400000e+01   1.0000000e+00
   9.8450000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.8550000e+01   1.0000000e+00
   9.8600000e+01   1.0000000e+00
   9.8650000e+01   1.0000000e+00
   9.8700000e+01   1.0000000e+00
   9.8750000e+01   1.0000000e+00
   9.8800000e+01   1.0000000e+00
   9.8850000e+01   1.0000000e+00
   9.8900000e+01   1.0000000e+00
   9.8950000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9050000e+01   1.0000000e+00
   9.9100000e+01   1.0000000e+00
   9.9150000e+01   1.0000000e+00
   9.9200000e+01   1.0000000e+00
   9.9250000e+01   1.0000000e+00
   9.9300000e+01   1.0000000e+00
   9.9350000e+01   1.0000000e+00
   9.9400000e+01   1.0000000e+00
   9.9450000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   9.9550000e+01   1.0000000e+00
   9.9600000e+01   1.0000000e+00
   9.9650000e+01   1.0000000e+00
   9.9700000e+01   1.0000000e+00
   9.9750000e+01   1.0000000e+00
   9.9800000e+01   1.0000000e+00
   9.9850000e+01   1.0000000e+00
   9.9900000e+01   1.0000000e+00
   9.9950000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00
   1.0005000e+02   1.0000000e+00
   1.0010000e+02   1.0000000e+00
   1.0015000e+02   1.0000000e+00
   1.0020000e+02   1.0000000e+00
   1.0025000e+02   1.0000000e+00
   1.0030000e+02   1.0000000e+00
   1.0035000e+02   1.0000000e+00
   1.0040000e+02   1.0000000e+00
   1.0045000e+02   1.0000000e+00
   1.0050000e+02   1.0000000e+00
   1.0055000e+02   1.0000000e+00
   1.0060000e+02   1.0000000e+00
   1.0065000e+02   1.0000000e+00
   1.0070000e+02   1.0000000e+00
   1.0075000e+02   1.0000000e+00
   1.0080000e+02   1.0000000e+00
   1.0085000e+02   1.0000000e+00
   1.0090000e+02   1.0000000e+00
   1.0095000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0105000e+02   1.0000000e+00
   1.0110000e+02   1.0000000e+00
   1.0115000e+02   1.0000000e+00
   1.0120000e+02   1.0000000e+00
   1.0125000e+02   1.0000000e+00
   1.0130000e+02   1.0000000e+00
   1.0135000e+02   1.0000000e+00
   1.0140000e+02   1.0000000e+00
   1.0145000e+02   1.0000000e+00
   1.0150000e+02   1.0000000e+00
   1.0155000e+02   1.0000000e+00
   1.0160000e+02   1.0000000e+00
   1.0165000e+02   1.0000000e+00
   1.0170000e+02   1.0000000e+00
   1.0175000e+02   1.0000000e+00
   1.0180000e+02   1.0000000e+00
   1.0185000e+02   1.0000000e+00
   1.0190000e+02   1.0000000e+00
   1.0195000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0205000e+02   1.0000000e+00
   1.0210000e+02   1.0000000e+00
   1.0215000e+02   1.0000000e+00
   1.0220000e+02   1.0000000e+00
   1.0225000e+02   1.0000000e+00
   1.0230000e+02   1.0000000e+00
   1.0235000e+02   1.0000000e+00
   1.0240000e+02   1.0000000e+00
   1.0245000e+02   1.0000000e+00
   1.0250000e+02   1.0000000e+00
   1.0255000e+02   1.0000000e+00
   1.0260000e+02   1.0000000e+00
   1.0265000e+02   1.0000000e+00
   1.0270000e+02   1.0000000e+00
   1.0275000e+02   1.0000000e+00
   1.0280000e+02   1.0000000e+00
   1.0285000e+02   1.0000000e+00
   1.0290000e+02   1.0000000e+00
   1.0295000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0305000e+02   1.0000000e+00
   1.0310000e+02   1.0000000e+00
   1.0315000e+02   1.0000000e+00
   1.0320000e+02   1.0000000e+00
   1.0325000e+02   1.0000000e+00
   1.0330000e+02   1.0000000e+00
   1.0335000e+02   1.0000000e+00
   1.0340000e+02   1.0000000e+00
   1.0345000e+02   1.0000000e+00
   1.0350000e+02   1.0000000e+00
   1.0355000e+02   1.0000000e+00
   1.0360000e+02   1.0000000e+00
   1.0365000e+02   1.0000000e+00
   1.0370000e+02   1.0000000e+00
   1.0375000e+02   1.0000000e+00
   1.0380000e+02   1.0000000e+00
   1.0385000e+02   1.0000000e+00
   1.0390000e+02   1.0000000e+00
   1.0395000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0405000e+02   1.0000000e+00
   1.0410000e+02   1.0000000e+00
   1.0415000e+02   1.0000000e+00
   1.0420000e+02   1.0000000e+00
   1.0425000e+02   1.0000000e+00
   1.0430000e+02   1.0000000e+00
   1.0435000e+02   1.0000000e+00
   1.0440000e+02   1.0000000e+00
   1.0445000e+02   1.0000000e+00
   1.0450000e+02   1.0000000e+00
   1.0455000e+02   1.0000000e+00
   1.0460000e+02   1.0000000e+00
   1.0465000e+02   1.0000000e+00
   1.0470000e+02   1.0000000e+00
   1.0475000e+02   1.0000000e+00
   1.0480000e+02   1.0000000e+00
   1.0485000e+02   1.0000000e+00
   1.0490000e+02   1.0000000e+00
   1.0495000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0505000e+02   1.0000000e+00
   1.0510000e+02   1.0000000e+00
   1.0515000e+02   1.0000000e+00
   1.0520000e+02   1.0000000e+00
   1.0525000e+02   1.0000000e+00
   1.0530000e+02   1.0000000e+00
   1.0535000e+02   1.0000000e+00
   1.0540000e+02   1.0000000e+00
   1.0545000e+02   1.0000000e+00
   1.0550000e+02   1.0000000e+00
   1.0555000e+02   1.0000000e+00
   1.0560000e+02   1.0000000e+00
   1.0565000e+02   1.0000000e+00
   1.0570000e+02   1.0000000e+00
   1.0575000e+02   1.0000000e+00
   1.0580000e+02   1.0000000e+00
   1.0585000e+02   1.0000000e+00
   1.0590000e+02   1.0000000e+00
   1.0595000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0605000e+02   1.0000000e+00
   1.0610000e+02   1.0000000e+00
   1.0615000e+02   1.0000000e+00
   1.0620000e+02   1.0000000e+00
   1.0625000e+02   1.0000000e+00
   1.0630000e+02   1.0000000e+00
   1.0635000e+02   1.0000000e+00
   1.0640000e+02   1.0000000e+00
   1.0645000e+02   1.0000000e+00
   1.0650000e+02   1.0000000e+00
   1.0655000e+02   1.0000000e+00
   1.0660000e+02   1.0000000e+00
   1.0665000e+02   1.0000000e+00
   1.0670000e+02   1.0000000e+00
   1.0675000e+02   1.0000000e+00
   1.0680000e+02   1.0000000e+00
   1.0685000e+02   1.0000000e+00
   1.0690000e+02   1.0000000e+00
   1.0695000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0705000e+02   1.0000000e+00
   1.0710000e+02   1.0000000e+00
   1.0715000e+02   1.0000000e+00
   1.0720000e+02   1.0000000e+00
   1.0725000e+02   1.0000000e+00
   1.0730000e+02   1.0000000e+00
   1.0735000e+02   1.0000000e+00
   1.0740000e+02   1.0000000e+00
   1.0745000e+02   1.0000000e+00
   1.0750000e+02   1.0000000e+00
   1.0755000e+02   1.0000000e+00
   1.0760000e+02   1.0000000e+00
   1.0765000e+02   1.0000000e+00
   1.0770000e+02   1.0000000e+00
   1.0775000e+02   1.0000000e+00
   1.0780000e+02   1.0000000e+00
   1.0785000e+02   1.0000000e+00
   1.0790000e+02   1.0000000e+00
   1.0795000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0805000e+02   1.0000000e+00
   1.0810000e+02   1.0000000e+00
   1.0815000e+02   1.0000000e+00
   1.0820000e+02   1.0000000e+00
   1.0825000e+02   1.0000000e+00
   1.0830000e+02   1.0000000e+00
   1.0835000e+02   1.0000000e+00
   1.0840000e+02   1.0000000e+00
   1.0845000e+02   1.0000000e+00
   1.0850000e+02   1.0000000e+00
   1.0855000e+02   1.0000000e+00
   1.0860000e+02   1.0000000e+00
   1.0865000e+02   1.0000000e+00
   1.0870000e+02   1.0000000e+00
   1.0875000e+02   1.0000000e+00
   1.0880000e+02   1.0000000e+00
   1.0885000e+02   1.0000000e+00
   1.0890000e+02   1.0000000e+00
   1.0895000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.0905000e+02   1.0000000e+00
   1.0910000e+02   1.0000000e+00
   1.0915000e+02   1.0000000e+00
   1.0920000e+02   1.0000000e+00
   1.0925000e+02   1.0000000e+00
   1.0930000e+02   1.0000000e+00
   1.0935000e+02   1.0000000e+00
   1.0940000e+02   1.0000000e+00
   1.0945000e+02   1.0000000e+00
   1.0950000e+02   1.0000000e+00
   1.0955000e+02   1.0000000e+00
   1.0960000e+02   1.0000000e+00
   1.0965000e+02   1.0000000e+00
   1.0970000e+02   1.0000000e+00
   1.0975000e+02   1.0000000e+00
   1.0980000e+02   1.0000000e+00
   1.0985000e+02   1.0000000e+00
   1.0990000e+02   1.0000000e+00
   1.0995000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1005000e+02   1.0000000e+00
   1.1010000e+02   1.0000000e+00
   1.1015000e+02   1.0000000e+00
   1.1020000e+02   1.0000000e+00
   1.1025000e+02   1.0000000e+00
   1.1030000e+02   1.0000000e+00
   1.1035000e+02   1.0000000e+00
   1.1040000e+02   1.0000000e+00
   1.1045000e+02   1.0000000e+00
   1.1050000e+02   1.0000000e+00
   1.1055000e+02   1.0000000e+00
   1.1060000e+02   1.0000000e+00
   1.1065000e+02   1.0000000e+00
   1.1070000e+02   1.0000000e+00
   1.1075000e+02   1.0000000e+00
   1.1080000e+02   1.0000000e+00
   1.1085000e+02   1.0000000e+00
   1.1090000e+02   1.0000000e+00
   1.1095000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1105000e+02   1.0000000e+00
   1.1110000e+02   1.0000000e+00
   1.1115000e+02   1.0000000e+00
   1.1120000e+02   1.0000000e+00
   1.1125000e+02   1.0000000e+00
   1.1130000e+02   1.0000000e+00
   1.1135000e+02   1.0000000e+00
   1.1140000e+02   1.0000000e+00
   1.1145000e+02   1.0000000e+00
   1.1150000e+02   1.0000000e+00
   1.1155000e+02   1.0000000e+00
   1.1160000e+02   1.0000000e+00
   1.1165000e+02   1.0000000e+00
   1.1170000e+02   1.0000000e+00
   1.1175000e+02   1.0000000e+00
   1.1180000e+02   1.0000000e+00
   1.1185000e+02   1.0000000e+00
   1.1190000e+02   1.0000000e+00
   1.1195000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1205000e+02   1.0000000e+00
   1.1210000e+02   1.0000000e+00
   1.1215000e+02   1.0000000e+00
   1.1220000e+02   1.0000000e+00
   1.1225000e+02   1.0000000e+00
   1.1230000e+02   1.0000000e+00
   1.1235000e+02   1.0000000e+00
   1.1240000e+02   1.0000000e+00
   1.1245000e+02   1.0000000e+00
   1.1250000e+02   1.0000000e+00
   1.1255000e+02   1.0000000e+00
   1.1260000e+02   1.0000000e+00
   1.1265000e+02   1.0000000e+00
   1.1270000e+02   1.0000000e+00
   1.1275000e+02   1.0000000e+00
   1.1280000e+02   1.0000000e+00
   1.1285000e+02   1.0000000e+00
   1.1290000e+02   1.0000000e+00
   1.1295000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1305000e+02   1.0000000e+00
   1.1310000e+02   1.0000000e+00
   1.1315000e+02   1.0000000e+00
   1.1320000e+02   1.0000000e+00
   1.1325000e+02   1.0000000e+00
   1.1330000e+02   1.0000000e+00
   1.1335000e+02   1.0000000e+00
   1.1340000e+02   1.0000000e+00
   1.1345000e+02   1.0000000e+00
   1.1350000e+02   1.0000000e+00
   1.1355000e+02   1.0000000e+00
   1.1360000e+02   1.0000000e+00
   1.1365000e+02   1.0000000e+00
   1.1370000e+02   1.0000000e+00
   1.1375000e+02   1.0000000e+00
   1.1380000e+02   1.0000000e+00
   1.1385000e+02   1.0000000e+00
   1.1390000e+02   1.0000000e+00
   1.1395000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1405000e+02   1.0000000e+00
   1.1410000e+02   1.0000000e+00
   1.1415000e+02   1.0000000e+00
   1.1420000e+02   1.0000000e+00
   1.1425000e+02   1.0000000e+00
   1.1430000e+02   1.0000000e+00
   1.1435000e+02   1.0000000e+00
   1.1440000e+02   1.0000000e+00
   1.1445000e+02   1.0000000e+00
   1.1450000e+02   1.0000000e+00
   1.1455000e+02   1.0000000e+00
   1.1460000e+02   1.0000000e+00
   1.1465000e+02   1.0000000e+00
   1.1470000e+02   1.0000000e+00
   1.1475000e+02   1.0000000e+00
   1.1480000e+02   1.0000000e+00
   1.1485000e+02   1.0000000e+00
   1.1490000e+02   1.0000000e+00
   1.1495000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1505000e+02   1.0000000e+00
   1.1510000e+02   1.0000000e+00
   1.1515000e+02   1.0000000e+00
   1.1520000e+02   1.0000000e+00
   1.1525000e+02   1.0000000e+00
   1.1530000e+02   1.0000000e+00
   1.1535000e+02   1.0000000e+00
   1.1540000e+02   1.0000000e+00
   1.1545000e+02   1.0000000e+00
   1.1550000e+02   1.0000000e+00
   1.1555000e+02   1.0000000e+00
   1.1560000e+02   1.0000000e+00
   1.1565000e+02   1.0000000e+00
   1.1570000e+02   1.0000000e+00
   1.1575000e+02   1.0000000e+00
   1.1580000e+02   1.0000000e+00
   1.1585000e+02   1.0000000e+00
   1.1590000e+02   1.0000000e+00
   1.1595000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1605000e+02   1.0000000e+00
   1.1610000e+02   1.0000000e+00
   1.1615000e+02   1.0000000e+00
   1.1620000e+02   1.0000000e+00
   1.1625000e+02   1.0000000e+00
   1.1630000e+02   1.0000000e+00
   1.1635000e+02   1.0000000e+00
   1.1640000e+02   1.0000000e+00
   1.1645000e+02   1.0000000e+00
   1.1650000e+02   1.0000000e+00
   1.1655000e+02   1.0000000e+00
   1.1660000e+02   1.0000000e+00
   1.1665000e+02   1.0000000e+00
   1.1670000e+02   1.0000000e+00
   1.1675000e+02   1.0000000e+00
   1.1680000e+02   1.0000000e+00
   1.1685000e+02   1.0000000e+00
   1.1690000e+02   1.0000000e+00
   1.1695000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1705000e+02   1.0000000e+00
   1.1710000e+02   1.0000000e+00
   1.1715000e+02   1.0000000e+00
   1.1720000e+02   1.0000000e+00
   1.1725000e+02   1.0000000e+00
   1.1730000e+02   1.0000000e+00
   1.1735000e+02   1.0000000e+00
   1.1740000e+02   1.0000000e+00
   1.1745000e+02   1.0000000e+00
   1.1750000e+02   1.0000000e+00
   1.1755000e+02   1.0000000e+00
   1.1760000e+02   1.0000000e+00
   1.1765000e+02   1.0000000e+00
   1.1770000e+02   1.0000000e+00
   1.1775000e+02   1.0000000e+00
   1.1780000e+02   1.0000000e+00
   1.1785000e+02   1.0000000e+00
   1.1790000e+02   1.0000000e+00
   1.1795000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1805000e+02   1.0000000e+00
   1.1810000e+02   1.0000000e+00
   1.1815000e+02   1.0000000e+00
   1.1820000e+02   1.0000000e+00
   1.1825000e+02   1.0000000e+00
   1.1830000e+02   1.0000000e+00
   1.1835000e+02   1.0000000e+00
   1.1840000e+02   1.0000000e+00
   1.1845000e+02   1.0000000e+00
   1.1850000e+02   1.0000000e+00
   1.1855000e+02   1.0000000e+00
   1.1860000e+02   1.0000000e+00
   1.1865000e+02   1.0000000e+00
   1.1870000e+02   1.0000000e+00
   1.1875000e+02   1.0000000e+00
   1.1880000e+02   1.0000000e+00
   1.1885000e+02   1.0000000e+00
   1.1890000e+02   1.0000000e+00
   1.1895000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.1905000e+02   1.0000000e+00
   1.1910000e+02   1.0000000e+00
   1.1915000e+02   1.0000000e+00
   1.1920000e+02   1.0000000e+00
   1.1925000e+02   1.0000000e+00
   1.1930000e+02   1.0000000e+00
   1.1935000e+02   1.0000000e+00
   1.1940000e+02   1.0000000e+00
   1.1945000e+02   1.0000000e+00
   1.1950000e+02   1.0000000e+00
   1.1955000e+02   1.0000000e+00
   1.1960000e+02   1.0000000e+00
   1.1965000e+02   1.0000000e+00
   1.1970000e+02   1.0000000e+00
   1.1975000e+02   1.0000000e+00
   1.1980000e+02   1.0000000e+00
   1.1985000e+02   1.0000000e+00
   1.1990000e+02   1.0000000e+00
   1.1995000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2005000e+02   1.0000000e+00
   1.2010000e+02   1.0000000e+00
   1.2015000e+02   1.0000000e+00
   1.2020000e+02   1.0000000e+00
   1.2025000e+02   1.0000000e+00
   1.2030000e+02   1.0000000e+00
   1.2035000e+02   1.0000000e+00
   1.2040000e+02   1.0000000e+00
   1.2045000e+02   1.0000000e+00
   1.2050000e+02   1.0000000e+00
   1.2055000e+02   1.0000000e+00
   1.2060000e+02   1.0000000e+00
   1.2065000e+02   1.0000000e+00
   1.2070000e+02   1.0000000e+00
   1.2075000e+02   1.0000000e+00
   1.2080000e+02   1.0000000e+00
   1.2085000e+02   1.0000000e+00
   1.2090000e+02   1.0000000e+00
   1.2095000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2105000e+02   1.0000000e+00
   1.2110000e+02   1.0000000e+00
   1.2115000e+02   1.0000000e+00
   1.2120000e+02   1.0000000e+00
   1.2125000e+02   1.0000000e+00
   1.2130000e+02   1.0000000e+00
   1.2135000e+02   1.0000000e+00
   1.2140000e+02   1.0000000e+00
   1.2145000e+02   1.0000000e+00
   1.2150000e+02   1.0000000e+00
   1.2155000e+02   1.0000000e+00
   1.2160000e+02   1.0000000e+00
   1.2165000e+02   1.0000000e+00
   1.2170000e+02   1.0000000e+00
   1.2175000e+02   1.0000000e+00
   1.2180000e+02   1.0000000e+00
   1.2185000e+02   1.0000000e+00
   1.2190000e+02   1.0000000e+00
   1.2195000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2205000e+02   1.0000000e+00
   1.2210000e+02   1.0000000e+00
   1.2215000e+02   1.0000000e+00
   1.2220000e+02   1.0000000e+00
   1.2225000e+02   1.0000000e+00
   1.2230000e+02   1.0000000e+00
   1.2235000e+02   1.0000000e+00
   1.2240000e+02   1.0000000e+00
   1.2245000e+02   1.0000000e+00
   1.2250000e+02   1.0000000e+00
   1.2255000e+02   1.0000000e+00
   1.2260000e+02   1.0000000e+00
   1.2265000e+02   1.0000000e+00
   1.2270000e+02   1.0000000e+00
   1.2275000e+02   1.0000000e+00
   1.2280000e+02   1.0000000e+00
   1.2285000e+02   1.0000000e+00
   1.2290000e+02   1.0000000e+00
   1.2295000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2305000e+02   1.0000000e+00
   1.2310000e+02   1.0000000e+00
   1.2315000e+02   1.0000000e+00
   1.2320000e+02   1.0000000e+00
   1.2325000e+02   1.0000000e+00
   1.2330000e+02   1.0000000e+00
   1.2335000e+02   1.0000000e+00
   1.2340000e+02   1.0000000e+00
   1.2345000e+02   1.0000000e+00
   1.2350000e+02   1.0000000e+00
   1.2355000e+02   1.0000000e+00
   1.2360000e+02   1.0000000e+00
   1.2365000e+02   1.0000000e+00
   1.2370000e+02   1.0000000e+00
   1.2375000e+02   1.0000000e+00
   1.2380000e+02   1.0000000e+00
   1.2385000e+02   1.0000000e+00
   1.2390000e+02   1.0000000e+00
   1.2395000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2405000e+02   1.0000000e+00
   1.2410000e+02   1.0000000e+00
   1.2415000e+02   1.0000000e+00
   1.2420000e+02   1.0000000e+00
   1.2425000e+02   1.0000000e+00
   1.2430000e+02   1.0000000e+00
   1.2435000e+02   1.0000000e+00
   1.2440000e+02   1.0000000e+00
   1.2445000e+02   1.0000000e+00
   1.2450000e+02   1.0000000e+00
   1.2455000e+02   1.0000000e+00
   1.2460000e+02   1.0000000e+00
   1.2465000e+02   1.0000000e+00
   1.2470000e+02   1.0000000e+00
   1.2475000e+02   1.0000000e+00
   1.2480000e+02   1.0000000e+00
   1.2485000e+02   1.0000000e+00
   1.2490000e+02   1.0000000e+00
   1.2495000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2505000e+02   1.0000000e+00
   1.2510000e+02   1.0000000e+00
   1.2515000e+02   1.0000000e+00
   1.2520000e+02   1.0000000e+00
   1.2525000e+02   1.0000000e+00
   1.2530000e+02   1.0000000e+00
   1.2535000e+02   1.0000000e+00
   1.2540000e+02   1.0000000e+00
   1.2545000e+02   1.0000000e+00
   1.2550000e+02   1.0000000e+00
   1.2555000e+02   1.0000000e+00
   1.2560000e+02   1.0000000e+00
   1.2565000e+02   1.0000000e+00
   1.2570000e+02   1.0000000e+00
   1.2575000e+02   1.0000000e+00
   1.2580000e+02   1.0000000e+00
   1.2585000e+02   1.0000000e+00
   1.2590000e+02   1.0000000e+00
   1.2595000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2605000e+02   1.0000000e+00
   1.2610000e+02   1.0000000e+00
   1.2615000e+02   1.0000000e+00
   1.2620000e+02   1.0000000e+00
   1.2625000e+02   1.0000000e+00
   1.2630000e+02   1.0000000e+00
   1.2635000e+02   1.0000000e+00
   1.2640000e+02   1.0000000e+00
   1.2645000e+02   1.0000000e+00
   1.2650000e+02   1.0000000e+00
   1.2655000e+02   1.0000000e+00
   1.2660000e+02   1.0000000e+00
   1.2665000e+02   1.0000000e+00
   1.2670000e+02   1.0000000e+00
   1.2675000e+02   1.0000000e+00
   1.2680000e+02   1.0000000e+00
   1.2685000e+02   1.0000000e+00
   1.2690000e+02   1.0000000e+00
   1.2695000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2705000e+02   1.0000000e+00
   1.2710000e+02   1.0000000e+00
   1.2715000e+02   1.0000000e+00
   1.2720000e+02   1.0000000e+00
   1.2725000e+02   1.0000000e+00
   1.2730000e+02   1.0000000e+00
   1.2735000e+02   1.0000000e+00
   1.2740000e+02   1.0000000e+00
   1.2745000e+02   1.0000000e+00
   1.2750000e+02   1.0000000e+00
   1.2755000e+02   1.0000000e+00
   1.2760000e+02   1.0000000e+00
   1.2765000e+02   1.0000000e+00
   1.2770000e+02   1.0000000e+00
   1.2775000e+02   1.0000000e+00
   1.2780000e+02   1.0000000e+00
   1.2785000e+02   1.0000000e+00
   1.2790000e+02   1.0000000e+00
   1.2795000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2805000e+02   1.0000000e+00
   1.2810000e+02   1.0000000e+00
   1.2815000e+02   1.0000000e+00
   1.2820000e+02   1.0000000e+00
   1.2825000e+02   1.0000000e+00
   1.2830000e+02   1.0000000e+00
   1.2835000e+02   1.0000000e+00
   1.2840000e+02   1.0000000e+00
   1.2845000e+02   1.0000000e+00
   1.2850000e+02   1.0000000e+00
   1.2855000e+02   1.0000000e+00
   1.2860000e+02   1.0000000e+00
   1.2865000e+02   1.0000000e+00
   1.2870000e+02   1.0000000e+00
   1.2875000e+02   1.0000000e+00
   1.2880000e+02   1.0000000e+00
   1.2885000e+02   1.0000000e+00
   1.2890000e+02   1.0000000e+00
   1.2895000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.2905000e+02   1.0000000e+00
   1.2910000e+02   1.0000000e+00
   1.2915000e+02   1.0000000e+00
   1.2920000e+02   1.0000000e+00
   1.2925000e+02   1.0000000e+00
   1.2930000e+02   1.0000000e+00
   1.2935000e+02   1.0000000e+00
   1.2940000e+02   1.0000000e+00
   1.2945000e+02   1.0000000e+00
   1.2950000e+02   1.0000000e+00
   1.2955000e+02   1.0000000e+00
   1.2960000e+02   1.0000000e+00
   1.2965000e+02   1.0000000e+00
   1.2970000e+02   1.0000000e+00
   1.2975000e+02   1.0000000e+00
   1.2980000e+02   1.0000000e+00
   1.2985000e+02   1.0000000e+00
   1.2990000e+02   1.0000000e+00
   1.2995000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3005000e+02   1.0000000e+00
   1.3010000e+02   1.0000000e+00
   1.3015000e+02   1.0000000e+00
   1.3020000e+02   1.0000000e+00
   1.3025000e+02   1.0000000e+00
   1.3030000e+02   1.0000000e+00
   1.3035000e+02   1.0000000e+00
   1.3040000e+02   1.0000000e+00
   1.3045000e+02   1.0000000e+00
   1.3050000e+02   1.0000000e+00
   1.3055000e+02   1.0000000e+00
   1.3060000e+02   1.0000000e+00
   1.3065000e+02   1.0000000e+00
   1.3070000e+02   1.0000000e+00
   1.3075000e+02   1.0000000e+00
   1.3080000e+02   1.0000000e+00
   1.3085000e+02   1.0000000e+00
   1.3090000e+02   1.0000000e+00
   1.3095000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3105000e+02   1.0000000e+00
   1.3110000e+02   1.0000000e+00
   1.3115000e+02   1.0000000e+00
   1.3120000e+02   1.0000000e+00
   1.3125000e+02   1.0000000e+00
   1.3130000e+02   1.0000000e+00
   1.3135000e+02   1.0000000e+00
   1.3140000e+02   1.0000000e+00
   1.3145000e+02   1.0000000e+00
   1.3150000e+02   1.0000000e+00
   1.3155000e+02   1.0000000e+00
   1.3160000e+02   1.0000000e+00
   1.3165000e+02   1.0000000e+00
   1.3170000e+02   1.0000000e+00
   1.3175000e+02   1.0000000e+00
   1.3180000e+02   1.0000000e+00
   1.3185000e+02   1.0000000e+00
   1.3190000e+02   1.0000000e+00
   1.3195000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3205000e+02   1.0000000e+00
   1.3210000e+02   1.0000000e+00
   1.3215000e+02   1.0000000e+00
   1.3220000e+02   1.0000000e+00
   1.3225000e+02   1.0000000e+00
   1.3230000e+02   1.0000000e+00
   1.3235000e+02   1.0000000e+00
   1.3240000e+02   1.0000000e+00
   1.3245000e+02   1.0000000e+00
   1.3250000e+02   1.0000000e+00
   1.3255000e+02   1.0000000e+00
   1.3260000e+02   1.0000000e+00
   1.3265000e+02   1.0000000e+00
   1.3270000e+02   1.0000000e+00
   1.3275000e+02   1.0000000e+00
   1.3280000e+02   1.0000000e+00
   1.3285000e+02   1.0000000e+00
   1.3290000e+02   1.0000000e+00
   1.3295000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3305000e+02   1.0000000e+00
   1.3310000e+02   1.0000000e+00
   1.3315000e+02   1.0000000e+00
   1.3320000e+02   1.0000000e+00
   1.3325000e+02   1.0000000e+00
   1.3330000e+02   1.0000000e+00
   1.3335000e+02   1.0000000e+00
   1.3340000e+02   1.0000000e+00
   1.3345000e+02   1.0000000e+00
   1.3350000e+02   1.0000000e+00
   1.3355000e+02   1.0000000e+00
   1.3360000e+02   1.0000000e+00
   1.3365000e+02   1.0000000e+00
   1.3370000e+02   1.0000000e+00
   1.3375000e+02   1.0000000e+00
   1.3380000e+02   1.0000000e+00
   1.3385000e+02   1.0000000e+00
   1.3390000e+02   1.0000000e+00
   1.3395000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3405000e+02   1.0000000e+00
   1.3410000e+02   1.0000000e+00
   1.3415000e+02   1.0000000e+00
   1.3420000e+02   1.0000000e+00
   1.3425000e+02   1.0000000e+00
   1.3430000e+02   1.0000000e+00
   1.3435000e+02   1.0000000e+00
   1.3440000e+02   1.0000000e+00
   1.3445000e+02   1.0000000e+00
   1.3450000e+02   1.0000000e+00
   1.3455000e+02   1.0000000e+00
   1.3460000e+02   1.0000000e+00
   1.3465000e+02   1.0000000e+00
   1.3470000e+02   1.0000000e+00
   1.3475000e+02   1.0000000e+00
   1.3480000e+02   1.0000000e+00
   1.3485000e+02   1.0000000e+00
   1.3490000e+02   1.0000000e+00
   1.3495000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3505000e+02   1.0000000e+00
   1.3510000e+02   1.0000000e+00
   1.3515000e+02   1.0000000e+00
   1.3520000e+02   1.0000000e+00
   1.3525000e+02   1.0000000e+00
   1.3530000e+02   1.0000000e+00
   1.3535000e+02   1.0000000e+00
   1.3540000e+02   1.0000000e+00
   1.3545000e+02   1.0000000e+00
   1.3550000e+02   1.0000000e+00
   1.3555000e+02   1.0000000e+00
   1.3560000e+02   1.0000000e+00
   1.3565000e+02   1.0000000e+00
   1.3570000e+02   1.0000000e+00
   1.3575000e+02   1.0000000e+00
   1.3580000e+02   1.0000000e+00
   1.3585000e+02   1.0000000e+00
   1.3590000e+02   1.0000000e+00
   1.3595000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3605000e+02   1.0000000e+00
   1.3610000e+02   1.0000000e+00
   1.3615000e+02   1.0000000e+00
   1.3620000e+02   1.0000000e+00
   1.3625000e+02   1.0000000e+00
   1.3630000e+02   1.0000000e+00
   1.3635000e+02   1.0000000e+00
   1.3640000e+02   1.0000000e+00
   1.3645000e+02   1.0000000e+00
   1.3650000e+02   1.0000000e+00
   1.3655000e+02   1.0000000e+00
   1.3660000e+02   1.0000000e+00
   1.3665000e+02   1.0000000e+00
   1.3670000e+02   1.0000000e+00
   1.3675000e+02   1.0000000e+00
   1.3680000e+02   1.0000000e+00
   1.3685000e+02   1.0000000e+00
   1.3690000e+02   1.0000000e+00
   1.3695000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3705000e+02   1.0000000e+00
   1.3710000e+02   1.0000000e+00
   1.3715000e+02   1.0000000e+00
   1.3720000e+02   1.0000000e+00
   1.3725000e+02   1.0000000e+00
   1.3730000e+02   1.0000000e+00
   1.3735000e+02   1.0000000e+00
   1.3740000e+02   1.0000000e+00
   1.3745000e+02   1.0000000e+00
   1.3750000e+02   1.0000000e+00
   1.3755000e+02   1.0000000e+00
   1.3760000e+02   1.0000000e+00
   1.3765000e+02   1.0000000e+00
   1.3770000e+02   1.0000000e+00
   1.3775000e+02   1.0000000e+00
   1.3780000e+02   1.0000000e+00
   1.3785000e+02   1.0000000e+00
   1.3790000e+02   1.0000000e+00
   1.3795000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3805000e+02   1.0000000e+00
   1.3810000e+02   1.0000000e+00
   1.3815000e+02   1.0000000e+00
   1.3820000e+02   1.0000000e+00
   1.3825000e+02   1.0000000e+00
   1.3830000e+02   1.0000000e+00
   1.3835000e+02   1.0000000e+00
   1.3840000e+02   1.0000000e+00
   1.3845000e+02   1.0000000e+00
   1.3850000e+02   1.0000000e+00
   1.3855000e+02   1.0000000e+00
   1.3860000e+02   1.0000000e+00
   1.3865000e+02   1.0000000e+00
   1.3870000e+02   1.0000000e+00
   1.3875000e+02   1.0000000e+00
   1.3880000e+02   1.0000000e+00
   1.3885000e+02   1.0000000e+00
   1.3890000e+02   1.0000000e+00
   1.3895000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.3905000e+02   1.0000000e+00
   1.3910000e+02   1.0000000e+00
   1.3915000e+02   1.0000000e+00
   1.3920000e+02   1.0000000e+00
   1.3925000e+02   1.0000000e+00
   1.3930000e+02   1.0000000e+00
   1.3935000e+02   1.0000000e+00
   1.3940000e+02   1.0000000e+00
   1.3945000e+02   1.0000000e+00
   1.3950000e+02   1.0000000e+00
   1.3955000e+02   1.0000000e+00
   1.3960000e+02   1.0000000e+00
   1.3965000e+02   1.0000000e+00
   1.3970000e+02   1.0000000e+00
   1.3975000e+02   1.0000000e+00
   1.3980000e+02   1.0000000e+00
   1.3985000e+02   1.0000000e+00
   1.3990000e+02   1.0000000e+00
   1.3995000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4005000e+02   1.0000000e+00
   1.4010000e+02   1.0000000e+00
   1.4015000e+02   1.0000000e+00
   1.4020000e+02   1.0000000e+00
   1.4025000e+02   1.0000000e+00
   1.4030000e+02   1.0000000e+00
   1.4035000e+02   1.0000000e+00
   1.4040000e+02   1.0000000e+00
   1.4045000e+02   1.0000000e+00
   1.4050000e+02   1.0000000e+00
   1.4055000e+02   1.0000000e+00
   1.4060000e+02   1.0000000e+00
   1.4065000e+02   1.0000000e+00
   1.4070000e+02   1.0000000e+00
   1.4075000e+02   1.0000000e+00
   1.4080000e+02   1.0000000e+00
   1.4085000e+02   1.0000000e+00
   1.4090000e+02   1.0000000e+00
   1.4095000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4105000e+02   1.0000000e+00
   1.4110000e+02   1.0000000e+00
   1.4115000e+02   1.0000000e+00
   1.4120000e+02   1.0000000e+00
   1.4125000e+02   1.0000000e+00
   1.4130000e+02   1.0000000e+00
   1.4135000e+02   1.0000000e+00
   1.4140000e+02   1.0000000e+00
   1.4145000e+02   1.0000000e+00
   1.4150000e+02   1.0000000e+00
   1.4155000e+02   1.0000000e+00
   1.4160000e+02   1.0000000e+00
   1.4165000e+02   1.0000000e+00
   1.4170000e+02   1.0000000e+00
   1.4175000e+02   1.0000000e+00
   1.4180000e+02   1.0000000e+00
   1.4185000e+02   1.0000000e+00
   1.4190000e+02   1.0000000e+00
   1.4195000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4205000e+02   1.0000000e+00
   1.4210000e+02   1.0000000e+00
   1.4215000e+02   1.0000000e+00
   1.4220000e+02   1.0000000e+00
   1.4225000e+02   1.0000000e+00
   1.4230000e+02   1.0000000e+00
   1.4235000e+02   1.0000000e+00
   1.4240000e+02   1.0000000e+00
   1.4245000e+02   1.0000000e+00
   1.4250000e+02   1.0000000e+00
   1.4255000e+02   1.0000000e+00
   1.4260000e+02   1.0000000e+00
   1.4265000e+02   1.0000000e+00
   1.4270000e+02   1.0000000e+00
   1.4275000e+02   1.0000000e+00
   1.4280000e+02   1.0000000e+00
   1.4285000e+02   1.0000000e+00
   1.4290000e+02   1.0000000e+00
   1.4295000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4305000e+02   1.0000000e+00
   1.4310000e+02   1.0000000e+00
   1.4315000e+02   1.0000000e+00
   1.4320000e+02   1.0000000e+00
   1.4325000e+02   1.0000000e+00
   1.4330000e+02   1.0000000e+00
   1.4335000e+02   1.0000000e+00
   1.4340000e+02   1.0000000e+00
   1.4345000e+02   1.0000000e+00
   1.4350000e+02   1.0000000e+00
   1.4355000e+02   1.0000000e+00
   1.4360000e+02   1.0000000e+00
   1.4365000e+02   1.0000000e+00
   1.4370000e+02   1.0000000e+00
   1.4375000e+02   1.0000000e+00
   1.4380000e+02   1.0000000e+00
   1.4385000e+02   1.0000000e+00
   1.4390000e+02   1.0000000e+00
   1.4395000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4405000e+02   1.0000000e+00
   1.4410000e+02   1.0000000e+00
   1.4415000e+02   1.0000000e+00
   1.4420000e+02   1.0000000e+00
   1.4425000e+02   1.0000000e+00
   1.4430000e+02   1.0000000e+00
   1.4435000e+02   1.0000000e+00
   1.4440000e+02   1.0000000e+00
   1.4445000e+02   1.0000000e+00
   1.4450000e+02   1.0000000e+00
   1.4455000e+02   1.0000000e+00
   1.4460000e+02   1.0000000e+00
   1.4465000e+02   1.0000000e+00
   1.4470000e+02   1.0000000e+00
   1.4475000e+02   1.0000000e+00
   1.4480000e+02   1.0000000e+00
   1.4485000e+02   1.0000000e+00
   1.4490000e+02   1.0000000e+00
   1.4495000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4505000e+02   1.0000000e+00
   1.4510000e+02   1.0000000e+00
   1.4515000e+02   1.0000000e+00
   1.4520000e+02   1.0000000e+00
   1.4525000e+02   1.0000000e+00
   1.4530000e+02   1.0000000e+00
   1.4535000e+02   1.0000000e+00
   1.4540000e+02   1.0000000e+00
   1.4545000e+02   1.0000000e+00
   1.4550000e+02   1.0000000e+00
   1.4555000e+02   1.0000000e+00
   1.4560000e+02   1.0000000e+00
   1.4565000e+02   1.0000000e+00
   1.4570000e+02   1.0000000e+00
   1.4575000e+02   1.0000000e+00
   1.4580000e+02   1.0000000e+00
   1.4585000e+02   1.0000000e+00
   1.4590000e+02   1.0000000e+00
   1.4595000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4605000e+02   1.0000000e+00
   1.4610000e+02   1.0000000e+00
   1.4615000e+02   1.0000000e+00
   1.4620000e+02   1.0000000e+00
   1.4625000e+02   1.0000000e+00
   1.4630000e+02   1.0000000e+00
   1.4635000e+02   1.0000000e+00
   1.4640000e+02   1.0000000e+00
   1.4645000e+02   1.0000000e+00
   1.4650000e+02   1.0000000e+00
   1.4655000e+02   1.0000000e+00
   1.4660000e+02   1.0000000e+00
   1.4665000e+02   1.0000000e+00
   1.4670000e+02   1.0000000e+00
   1.4675000e+02   1.0000000e+00
   1.4680000e+02   1.0000000e+00
   1.4685000e+02   1.0000000e+00
   1.4690000e+02   1.0000000e+00
   1.4695000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4705000e+02   1.0000000e+00
   1.4710000e+02   1.0000000e+00
   1.4715000e+02   1.0000000e+00
   1.4720000e+02   1.0000000e+00
   1.4725000e+02   1.0000000e+00
   1.4730000e+02   1.0000000e+00
   1.4735000e+02   1.0000000e+00
   1.4740000e+02   1.0000000e+00
   1.4745000e+02   1.0000000e+00
   1.4750000e+02   1.0000000e+00
   1.4755000e+02   1.0000000e+00
   1.4760000e+02   1.0000000e+00
   1.4765000e+02   1.0000000e+00
   1.4770000e+02   1.0000000e+00
   1.4775000e+02   1.0000000e+00
   1.4780000e+02   1.0000000e+00
   1.4785000e+02   1.0000000e+00
   1.4790000e+02   1.0000000e+00
   1.4795000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4805000e+02   1.0000000e+00
   1.4810000e+02   1.0000000e+00
   1.4815000e+02   1.0000000e+00
   1.4820000e+02   1.0000000e+00
   1.4825000e+02   1.0000000e+00
   1.4830000e+02   1.0000000e+00
   1.4835000e+02   1.0000000e+00
   1.4840000e+02   1.0000000e+00
   1.4845000e+02   1.0000000e+00
   1.4850000e+02   1.0000000e+00
   1.4855000e+02   1.0000000e+00
   1.4860000e+02   1.0000000e+00
   1.4865000e+02   1.0000000e+00
   1.4870000e+02   1.0000000e+00
   1.4875000e+02   1.0000000e+00
   1.4880000e+02   1.0000000e+00
   1.4885000e+02   1.0000000e+00
   1.4890000e+02   1.0000000e+00
   1.4895000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.4905000e+02   1.0000000e+00
   1.4910000e+02   1.0000000e+00
   1.4915000e+02   1.0000000e+00
   1.4920000e+02   1.0000000e+00
   1.4925000e+02   1.0000000e+00
   1.4930000e+02   1.0000000e+00
   1.4935000e+02   1.0000000e+00
   1.4940000e+02   1.0000000e+00
   1.4945000e+02   1.0000000e+00
   1.4950000e+02   1.0000000e+00
   1.4955000e+02   1.0000000e+00
   1.4960000e+02   1.0000000e+00
   1.4965000e+02   1.0000000e+00
   1.4970000e+02   1.0000000e+00
   1.4975000e+02   1.0000000e+00
   1.4980000e+02   1.0000000e+00
   1.4985000e+02   1.0000000e+00
   1.4990000e+02   1.0000000e+00
   1.4995000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5005000e+02   1.0000000e+00
   1.5010000e+02   1.0000000e+00
   1.5015000e+02   1.0000000e+00
   1.5020000e+02   1.0000000e+00
   1.5025000e+02   1.0000000e+00
   1.5030000e+02   1.0000000e+00
   1.5035000e+02   1.0000000e+00
   1.5040000e+02   1.0000000e+00
   1.5045000e+02   1.0000000e+00
   1.5050000e+02   1.0000000e+00
   1.5055000e+02   1.0000000e+00
   1.5060000e+02   1.0000000e+00
   1.5065000e+02   1.0000000e+00
   1.5070000e+02   1.0000000e+00
   1.5075000e+02   1.0000000e+00
   1.5080000e+02   1.0000000e+00
   1.5085000e+02   1.0000000e+00
   1.5090000e+02   1.0000000e+00
   1.5095000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5105000e+02   1.0000000e+00
   1.5110000e+02   1.0000000e+00
   1.5115000e+02   1.0000000e+00
   1.5120000e+02   1.0000000e+00
   1.5125000e+02   1.0000000e+00
   1.5130000e+02   1.0000000e+00
   1.5135000e+02   1.0000000e+00
   1.5140000e+02   1.0000000e+00
   1.5145000e+02   1.0000000e+00
   1.5150000e+02   1.0000000e+00
   1.5155000e+02   1.0000000e+00
   1.5160000e+02   1.0000000e+00
   1.5165000e+02   1.0000000e+00
   1.5170000e+02   1.0000000e+00
   1.5175000e+02   1.0000000e+00
   1.5180000e+02   1.0000000e+00
   1.5185000e+02   1.0000000e+00
   1.5190000e+02   1.0000000e+00
   1.5195000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5205000e+02   1.0000000e+00
   1.5210000e+02   1.0000000e+00
   1.5215000e+02   1.0000000e+00
   1.5220000e+02   1.0000000e+00
   1.5225000e+02   1.0000000e+00
   1.5230000e+02   1.0000000e+00
   1.5235000e+02   1.0000000e+00
   1.5240000e+02   1.0000000e+00
   1.5245000e+02   1.0000000e+00
   1.5250000e+02   1.0000000e+00
   1.5255000e+02   1.0000000e+00
   1.5260000e+02   1.0000000e+00
   1.5265000e+02   1.0000000e+00
   1.5270000e+02   1.0000000e+00
   1.5275000e+02   1.0000000e+00
   1.5280000e+02   1.0000000e+00
   1.5285000e+02   1.0000000e+00
   1.5290000e+02   1.0000000e+00
   1.5295000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5305000e+02   1.0000000e+00
   1.5310000e+02   1.0000000e+00
   1.5315000e+02   1.0000000e+00
   1.5320000e+02   1.0000000e+00
   1.5325000e+02   1.0000000e+00
   1.5330000e+02   1.0000000e+00
   1.5335000e+02   1.0000000e+00
   1.5340000e+02   1.0000000e+00
   1.5345000e+02   1.0000000e+00
   1.5350000e+02   1.0000000e+00
   1.5355000e+02   1.0000000e+00
   1.5360000e+02   1.0000000e+00
   1.5365000e+02   1.0000000e+00
   1.5370000e+02   1.0000000e+00
   1.5375000e+02   1.0000000e+00
   1.5380000e+02   1.0000000e+00
   1.5385000e+02   1.0000000e+00
   1.5390000e+02   1.0000000e+00
   1.5395000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5405000e+02   1.0000000e+00
   1.5410000e+02   1.0000000e+00
   1.5415000e+02   1.0000000e+00
   1.5420000e+02   1.0000000e+00
   1.5425000e+02   1.0000000e+00
   1.5430000e+02   1.0000000e+00
   1.5435000e+02   1.0000000e+00
   1.5440000e+02   1.0000000e+00
   1.5445000e+02   1.0000000e+00
   1.5450000e+02   1.0000000e+00
   1.5455000e+02   1.0000000e+00
   1.5460000e+02   1.0000000e+00
   1.5465000e+02   1.0000000e+00
   1.5470000e+02   1.0000000e+00
   1.5475000e+02   1.0000000e+00
   1.5480000e+02   1.0000000e+00
   1.5485000e+02   1.0000000e+00
   1.5490000e+02   1.0000000e+00
   1.5495000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5505000e+02   1.0000000e+00
   1.5510000e+02   1.0000000e+00
   1.5515000e+02   1.0000000e+00
   1.5520000e+02   1.0000000e+00
   1.5525000e+02   1.0000000e+00
   1.5530000e+02   1.0000000e+00
   1.5535000e+02   1.0000000e+00
   1.5540000e+02   1.0000000e+00
   1.5545000e+02   1.0000000e+00
   1.5550000e+02   1.0000000e+00
   1.5555000e+02   1.0000000e+00
   1.5560000e+02   1.0000000e+00
   1.5565000e+02   1.0000000e+00
   1.5570000e+02   1.0000000e+00
   1.5575000e+02   1.0000000e+00
   1.5580000e+02   1.0000000e+00
   1.5585000e+02   1.0000000e+00
   1.5590000e+02   1.0000000e+00
   1.5595000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5605000e+02   1.0000000e+00
   1.5610000e+02   1.0000000e+00
   1.5615000e+02   1.0000000e+00
   1.5620000e+02   1.0000000e+00
   1.5625000e+02   1.0000000e+00
   1.5630000e+02   1.0000000e+00
   1.5635000e+02   1.0000000e+00
   1.5640000e+02   1.0000000e+00
   1.5645000e+02   1.0000000e+00
   1.5650000e+02   1.0000000e+00
   1.5655000e+02   1.0000000e+00
   1.5660000e+02   1.0000000e+00
   1.5665000e+02   1.0000000e+00
   1.5670000e+02   1.0000000e+00
   1.5675000e+02   1.0000000e+00
   1.5680000e+02   1.0000000e+00
   1.5685000e+02   1.0000000e+00
   1.5690000e+02   1.0000000e+00
   1.5695000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5705000e+02   1.0000000e+00
   1.5710000e+02   1.0000000e+00
   1.5715000e+02   1.0000000e+00
   1.5720000e+02   1.0000000e+00
   1.5725000e+02   1.0000000e+00
   1.5730000e+02   1.0000000e+00
   1.5735000e+02   1.0000000e+00
   1.5740000e+02   1.0000000e+00
   1.5745000e+02   1.0000000e+00
   1.5750000e+02   1.0000000e+00
   1.5755000e+02   1.0000000e+00
   1.5760000e+02   1.0000000e+00
   1.5765000e+02   1.0000000e+00
   1.5770000e+02   1.0000000e+00
   1.5775000e+02   1.0000000e+00
   1.5780000e+02   1.0000000e+00
   1.5785000e+02   1.0000000e+00
   1.5790000e+02   1.0000000e+00
   1.5795000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5805000e+02   1.0000000e+00
   1.5810000e+02   1.0000000e+00
   1.5815000e+02   1.0000000e+00
   1.5820000e+02   1.0000000e+00
   1.5825000e+02   1.0000000e+00
   1.5830000e+02   1.0000000e+00
   1.5835000e+02   1.0000000e+00
   1.5840000e+02   1.0000000e+00
   1.5845000e+02   1.0000000e+00
   1.5850000e+02   1.0000000e+00
   1.5855000e+02   1.0000000e+00
   1.5860000e+02   1.0000000e+00
   1.5865000e+02   1.0000000e+00
   1.5870000e+02   1.0000000e+00
   1.5875000e+02   1.0000000e+00
   1.5880000e+02   1.0000000e+00
   1.5885000e+02   1.0000000e+00
   1.5890000e+02   1.0000000e+00
   1.5895000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.5905000e+02   1.0000000e+00
   1.5910000e+02   1.0000000e+00
   1.5915000e+02   1.0000000e+00
   1.5920000e+02   1.0000000e+00
   1.5925000e+02   1.0000000e+00
   1.5930000e+02   1.0000000e+00
   1.5935000e+02   1.0000000e+00
   1.5940000e+02   1.0000000e+00
   1.5945000e+02   1.0000000e+00
   1.5950000e+02   1.0000000e+00
   1.5955000e+02   1.0000000e+00
   1.5960000e+02   1.0000000e+00
   1.5965000e+02   1.0000000e+00
   1.5970000e+02   1.0000000e+00
   1.5975000e+02   1.0000000e+00
   1.5980000e+02   1.0000000e+00
   1.5985000e+02   1.0000000e+00
   1.5990000e+02   1.0000000e+00
   1.5995000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6005000e+02   1.0000000e+00
   1.6010000e+02   1.0000000e+00
   1.6015000e+02   1.0000000e+00
   1.6020000e+02   1.0000000e+00
   1.6025000e+02   1.0000000e+00
   1.6030000e+02   1.0000000e+00
   1.6035000e+02   1.0000000e+00
   1.6040000e+02   1.0000000e+00
   1.6045000e+02   1.0000000e+00
   1.6050000e+02   1.0000000e+00
   1.6055000e+02   1.0000000e+00
   1.6060000e+02   1.0000000e+00
   1.6065000e+02   1.0000000e+00
   1.6070000e+02   1.0000000e+00
   1.6075000e+02   1.0000000e+00
   1.6080000e+02   1.0000000e+00
   1.6085000e+02   1.0000000e+00
   1.6090000e+02   1.0000000e+00
   1.6095000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6105000e+02   1.0000000e+00
   1.6110000e+02   1.0000000e+00
   1.6115000e+02   1.0000000e+00
   1.6120000e+02   1.0000000e+00
   1.6125000e+02   1.0000000e+00
   1.6130000e+02   1.0000000e+00
   1.6135000e+02   1.0000000e+00
   1.6140000e+02   1.0000000e+00
   1.6145000e+02   1.0000000e+00
   1.6150000e+02   1.0000000e+00
   1.6155000e+02   1.0000000e+00
   1.6160000e+02   1.0000000e+00
   1.6165000e+02   1.0000000e+00
   1.6170000e+02   1.0000000e+00
   1.6175000e+02   1.0000000e+00
   1.6180000e+02   1.0000000e+00
   1.6185000e+02   1.0000000e+00
   1.6190000e+02   1.0000000e+00
   1.6195000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6205000e+02   1.0000000e+00
   1.6210000e+02   1.0000000e+00
   1.6215000e+02   1.0000000e+00
   1.6220000e+02   1.0000000e+00
   1.6225000e+02   1.0000000e+00
   1.6230000e+02   1.0000000e+00
   1.6235000e+02   1.0000000e+00
   1.6240000e+02   1.0000000e+00
   1.6245000e+02   1.0000000e+00
   1.6250000e+02   1.0000000e+00
   1.6255000e+02   1.0000000e+00
   1.6260000e+02   1.0000000e+00
   1.6265000e+02   1.0000000e+00
   1.6270000e+02   1.0000000e+00
   1.6275000e+02   1.0000000e+00
   1.6280000e+02   1.0000000e+00
   1.6285000e+02   1.0000000e+00
   1.6290000e+02   1.0000000e+00
   1.6295000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6305000e+02   1.0000000e+00
   1.6310000e+02   1.0000000e+00
   1.6315000e+02   1.0000000e+00
   1.6320000e+02   1.0000000e+00
   1.6325000e+02   1.0000000e+00
   1.6330000e+02   1.0000000e+00
   1.6335000e+02   1.0000000e+00
   1.6340000e+02   1.0000000e+00
   1.6345000e+02   1.0000000e+00
   1.6350000e+02   1.0000000e+00
   1.6355000e+02   1.0000000e+00
   1.6360000e+02   1.0000000e+00
   1.6365000e+02   1.0000000e+00
   1.6370000e+02   1.0000000e+00
   1.6375000e+02   1.0000000e+00
   1.6380000e+02   1.0000000e+00
   1.6385000e+02   1.0000000e+00
   1.6390000e+02   1.0000000e+00
   1.6395000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6405000e+02   1.0000000e+00
   1.6410000e+02   1.0000000e+00
   1.6415000e+02   1.0000000e+00
   1.6420000e+02   1.0000000e+00
   1.6425000e+02   1.0000000e+00
   1.6430000e+02   1.0000000e+00
   1.6435000e+02   1.0000000e+00
   1.6440000e+02   1.0000000e+00
   1.6445000e+02   1.0000000e+00
   1.6450000e+02   1.0000000e+00
   1.6455000e+02   1.0000000e+00
   1.6460000e+02   1.0000000e+00
   1.6465000e+02   1.0000000e+00
   1.6470000e+02   1.0000000e+00
   1.6475000e+02   1.0000000e+00
   1.6480000e+02   1.0000000e+00
   1.6485000e+02   1.0000000e+00
   1.6490000e+02   1.0000000e+00
   1.6495000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6505000e+02   1.0000000e+00
   1.6510000e+02   1.0000000e+00
   1.6515000e+02   1.0000000e+00
   1.6520000e+02   1.0000000e+00
   1.6525000e+02   1.0000000e+00
   1.6530000e+02   1.0000000e+00
   1.6535000e+02   1.0000000e+00
   1.6540000e+02   1.0000000e+00
   1.6545000e+02   1.0000000e+00
   1.6550000e+02   1.0000000e+00
   1.6555000e+02   1.0000000e+00
   1.6560000e+02   1.0000000e+00
   1.6565000e+02   1.0000000e+00
   1.6570000e+02   1.0000000e+00
   1.6575000e+02   1.0000000e+00
   1.6580000e+02   1.0000000e+00
   1.6585000e+02   1.0000000e+00
   1.6590000e+02   1.0000000e+00
   1.6595000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6605000e+02   1.0000000e+00
   1.6610000e+02   1.0000000e+00
   1.6615000e+02   1.0000000e+00
   1.6620000e+02   1.0000000e+00
   1.6625000e+02   1.0000000e+00
   1.6630000e+02   1.0000000e+00
   1.6635000e+02   1.0000000e+00
   1.6640000e+02   1.0000000e+00
   1.6645000e+02   1.0000000e+00
   1.6650000e+02   1.0000000e+00
   1.6655000e+02   1.0000000e+00
   1.6660000e+02   1.0000000e+00
   1.6665000e+02   1.0000000e+00
   1.6670000e+02   1.0000000e+00
   1.6675000e+02   1.0000000e+00
   1.6680000e+02   1.0000000e+00
   1.6685000e+02   1.0000000e+00
   1.6690000e+02   1.0000000e+00
   1.6695000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6705000e+02   1.0000000e+00
   1.6710000e+02   1.0000000e+00
   1.6715000e+02   1.0000000e+00
   1.6720000e+02   1.0000000e+00
   1.6725000e+02   1.0000000e+00
   1.6730000e+02   1.0000000e+00
   1.6735000e+02   1.0000000e+00
   1.6740000e+02   1.0000000e+00
   1.6745000e+02   1.0000000e+00
   1.6750000e+02   1.0000000e+00
   1.6755000e+02   1.0000000e+00
   1.6760000e+02   1.0000000e+00
   1.6765000e+02   1.0000000e+00
   1.6770000e+02   1.0000000e+00
   1.6775000e+02   1.0000000e+00
   1.6780000e+02   1.0000000e+00
   1.6785000e+02   1.0000000e+00
   1.6790000e+02   1.0000000e+00
   1.6795000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6805000e+02   1.0000000e+00
   1.6810000e+02   1.0000000e+00
   1.6815000e+02   1.0000000e+00
   1.6820000e+02   1.0000000e+00
   1.6825000e+02   1.0000000e+00
   1.6830000e+02   1.0000000e+00
   1.6835000e+02   1.0000000e+00
   1.6840000e+02   1.0000000e+00
   1.6845000e+02   1.0000000e+00
   1.6850000e+02   1.0000000e+00
   1.6855000e+02   1.0000000e+00
   1.6860000e+02   1.0000000e+00
   1.6865000e+02   1.0000000e+00
   1.6870000e+02   1.0000000e+00
   1.6875000e+02   1.0000000e+00
   1.6880000e+02   1.0000000e+00
   1.6885000e+02   1.0000000e+00
   1.6890000e+02   1.0000000e+00
   1.6895000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.6905000e+02   1.0000000e+00
   1.6910000e+02   1.0000000e+00
   1.6915000e+02   1.0000000e+00
   1.6920000e+02   1.0000000e+00
   1.6925000e+02   1.0000000e+00
   1.6930000e+02   1.0000000e+00
   1.6935000e+02   1.0000000e+00
   1.6940000e+02   1.0000000e+00
   1.6945000e+02   1.0000000e+00
   1.6950000e+02   1.0000000e+00
   1.6955000e+02   1.0000000e+00
   1.6960000e+02   1.0000000e+00
   1.6965000e+02   1.0000000e+00
   1.6970000e+02   1.0000000e+00
   1.6975000e+02   1.0000000e+00
   1.6980000e+02   1.0000000e+00
   1.6985000e+02   1.0000000e+00
   1.6990000e+02   1.0000000e+00
   1.6995000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7005000e+02   1.0000000e+00
   1.7010000e+02   1.0000000e+00
   1.7015000e+02   1.0000000e+00
   1.7020000e+02   1.0000000e+00
   1.7025000e+02   1.0000000e+00
   1.7030000e+02   1.0000000e+00
   1.7035000e+02   1.0000000e+00
   1.7040000e+02   1.0000000e+00
   1.7045000e+02   1.0000000e+00
   1.7050000e+02   1.0000000e+00
   1.7055000e+02   1.0000000e+00
   1.7060000e+02   1.0000000e+00
   1.7065000e+02   1.0000000e+00
   1.7070000e+02   1.0000000e+00
   1.7075000e+02   1.0000000e+00
   1.7080000e+02   1.0000000e+00
   1.7085000e+02   1.0000000e+00
   1.7090000e+02   1.0000000e+00
   1.7095000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7105000e+02   1.0000000e+00
   1.7110000e+02   1.0000000e+00
   1.7115000e+02   1.0000000e+00
   1.7120000e+02   1.0000000e+00
   1.7125000e+02   1.0000000e+00
   1.7130000e+02   1.0000000e+00
   1.7135000e+02   1.0000000e+00
   1.7140000e+02   1.0000000e+00
   1.7145000e+02   1.0000000e+00
   1.7150000e+02   1.0000000e+00
   1.7155000e+02   1.0000000e+00
   1.7160000e+02   1.0000000e+00
   1.7165000e+02   1.0000000e+00
   1.7170000e+02   1.0000000e+00
   1.7175000e+02   1.0000000e+00
   1.7180000e+02   1.0000000e+00
   1.7185000e+02   1.0000000e+00
   1.7190000e+02   1.0000000e+00
   1.7195000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7205000e+02   1.0000000e+00
   1.7210000e+02   1.0000000e+00
   1.7215000e+02   1.0000000e+00
   1.7220000e+02   1.0000000e+00
   1.7225000e+02   1.0000000e+00
   1.7230000e+02   1.0000000e+00
   1.7235000e+02   1.0000000e+00
   1.7240000e+02   1.0000000e+00
   1.7245000e+02   1.0000000e+00
   1.7250000e+02   1.0000000e+00
   1.7255000e+02   1.0000000e+00
   1.7260000e+02   1.0000000e+00
   1.7265000e+02   1.0000000e+00
   1.7270000e+02   1.0000000e+00
   1.7275000e+02   1.0000000e+00
   1.7280000e+02   1.0000000e+00
   1.7285000e+02   1.0000000e+00
   1.7290000e+02   1.0000000e+00
   1.7295000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7305000e+02   1.0000000e+00
   1.7310000e+02   1.0000000e+00
   1.7315000e+02   1.0000000e+00
   1.7320000e+02   1.0000000e+00
   1.7325000e+02   1.0000000e+00
   1.7330000e+02   1.0000000e+00
   1.7335000e+02   1.0000000e+00
   1.7340000e+02   1.0000000e+00
   1.7345000e+02   1.0000000e+00
   1.7350000e+02   1.0000000e+00
   1.7355000e+02   1.0000000e+00
   1.7360000e+02   1.0000000e+00
   1.7365000e+02   1.0000000e+00
   1.7370000e+02   1.0000000e+00
   1.7375000e+02   1.0000000e+00
   1.7380000e+02   1.0000000e+00
   1.7385000e+02   1.0000000e+00
   1.7390000e+02   1.0000000e+00
   1.7395000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7405000e+02   1.0000000e+00
   1.7410000e+02   1.0000000e+00
   1.7415000e+02   1.0000000e+00
   1.7420000e+02   1.0000000e+00
   1.7425000e+02   1.0000000e+00
   1.7430000e+02   1.0000000e+00
   1.7435000e+02   1.0000000e+00
   1.7440000e+02   1.0000000e+00
   1.7445000e+02   1.0000000e+00
   1.7450000e+02   1.0000000e+00
   1.7455000e+02   1.0000000e+00
   1.7460000e+02   1.0000000e+00
   1.7465000e+02   1.0000000e+00
   1.7470000e+02   1.0000000e+00
   1.7475000e+02   1.0000000e+00
   1.7480000e+02   1.0000000e+00
   1.7485000e+02   1.0000000e+00
   1.7490000e+02   1.0000000e+00
   1.7495000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7505000e+02   1.0000000e+00
   1.7510000e+02   1.0000000e+00
   1.7515000e+02   1.0000000e+00
   1.7520000e+02   1.0000000e+00
   1.7525000e+02   1.0000000e+00
   1.7530000e+02   1.0000000e+00
   1.7535000e+02   1.0000000e+00
   1.7540000e+02   1.0000000e+00
   1.7545000e+02   1.0000000e+00
   1.7550000e+02   1.0000000e+00
   1.7555000e+02   1.0000000e+00
   1.7560000e+02   1.0000000e+00
   1.7565000e+02   1.0000000e+00
   1.7570000e+02   1.0000000e+00
   1.7575000e+02   1.0000000e+00
   1.7580000e+02   1.0000000e+00
   1.7585000e+02   1.0000000e+00
   1.7590000e+02   1.0000000e+00
   1.7595000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7605000e+02   1.0000000e+00
   1.7610000e+02   1.0000000e+00
   1.7615000e+02   1.0000000e+00
   1.7620000e+02   1.0000000e+00
   1.7625000e+02   1.0000000e+00
   1.7630000e+02   1.0000000e+00
   1.7635000e+02   1.0000000e+00
   1.7640000e+02   1.0000000e+00
   1.7645000e+02   1.0000000e+00
   1.7650000e+02   1.0000000e+00
   1.7655000e+02   1.0000000e+00
   1.7660000e+02   1.0000000e+00
   1.7665000e+02   1.0000000e+00
   1.7670000e+02   1.0000000e+00
   1.7675000e+02   1.0000000e+00
   1.7680000e+02   1.0000000e+00
   1.7685000e+02   1.0000000e+00
   1.7690000e+02   1.0000000e+00
   1.7695000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7705000e+02   1.0000000e+00
   1.7710000e+02   1.0000000e+00
   1.7715000e+02   1.0000000e+00
   1.7720000e+02   1.0000000e+00
   1.7725000e+02   1.0000000e+00
   1.7730000e+02   1.0000000e+00
   1.7735000e+02   1.0000000e+00
   1.7740000e+02   1.0000000e+00
   1.7745000e+02   1.0000000e+00
   1.7750000e+02   1.0000000e+00
   1.7755000e+02   1.0000000e+00
   1.7760000e+02   1.0000000e+00
   1.7765000e+02   1.0000000e+00
   1.7770000e+02   1.0000000e+00
   1.7775000e+02   1.0000000e+00
   1.7780000e+02   1.0000000e+00
   1.7785000e+02   1.0000000e+00
   1.7790000e+02   1.0000000e+00
   1.7795000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7805000e+02   1.0000000e+00
   1.7810000e+02   1.0000000e+00
   1.7815000e+02   1.0000000e+00
   1.7820000e+02   1.0000000e+00
   1.7825000e+02   1.0000000e+00
   1.7830000e+02   1.0000000e+00
   1.7835000e+02   1.0000000e+00
   1.7840000e+02   1.0000000e+00
   1.7845000e+02   1.0000000e+00
   1.7850000e+02   1.0000000e+00
   1.7855000e+02   1.0000000e+00
   1.7860000e+02   1.0000000e+00
   1.7865000e+02   1.0000000e+00
   1.7870000e+02   1.0000000e+00
   1.7875000e+02   1.0000000e+00
   1.7880000e+02   1.0000000e+00
   1.7885000e+02   1.0000000e+00
   1.7890000e+02   1.0000000e+00
   1.7895000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.7905000e+02   1.0000000e+00
   1.7910000e+02   1.0000000e+00
   1.7915000e+02   1.0000000e+00
   1.7920000e+02   1.0000000e+00
   1.7925000e+02   1.0000000e+00
   1.7930000e+02   1.0000000e+00
   1.7935000e+02   1.0000000e+00
   1.7940000e+02   1.0000000e+00
   1.7945000e+02   1.0000000e+00
   1.7950000e+02   1.0000000e+00
   1.7955000e+02   1.0000000e+00
   1.7960000e+02   1.0000000e+00
   1.7965000e+02   1.0000000e+00
   1.7970000e+02   1.0000000e+00
   1.7975000e+02   1.0000000e+00
   1.7980000e+02   1.0000000e+00
   1.7985000e+02   1.0000000e+00
   1.7990000e+02   1.0000000e+00
   1.7995000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8005000e+02   1.0000000e+00
   1.8010000e+02   1.0000000e+00
   1.8015000e+02   1.0000000e+00
   1.8020000e+02   1.0000000e+00
   1.8025000e+02   1.0000000e+00
   1.8030000e+02   1.0000000e+00
   1.8035000e+02   1.0000000e+00
   1.8040000e+02   1.0000000e+00
   1.8045000e+02   1.0000000e+00
   1.8050000e+02   1.0000000e+00
   1.8055000e+02   1.0000000e+00
   1.8060000e+02   1.0000000e+00
   1.8065000e+02   1.0000000e+00
   1.8070000e+02   1.0000000e+00
   1.8075000e+02   1.0000000e+00
   1.8080000e+02   1.0000000e+00
   1.8085000e+02   1.0000000e+00
   1.8090000e+02   1.0000000e+00
   1.8095000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8105000e+02   1.0000000e+00
   1.8110000e+02   1.0000000e+00
   1.8115000e+02   1.0000000e+00
   1.8120000e+02   1.0000000e+00
   1.8125000e+02   1.0000000e+00
   1.8130000e+02   1.0000000e+00
   1.8135000e+02   1.0000000e+00
   1.8140000e+02   1.0000000e+00
   1.8145000e+02   1.0000000e+00
   1.8150000e+02   1.0000000e+00
   1.8155000e+02   1.0000000e+00
   1.8160000e+02   1.0000000e+00
   1.8165000e+02   1.0000000e+00
   1.8170000e+02   1.0000000e+00
   1.8175000e+02   1.0000000e+00
   1.8180000e+02   1.0000000e+00
   1.8185000e+02   1.0000000e+00
   1.8190000e+02   1.0000000e+00
   1.8195000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8205000e+02   1.0000000e+00
   1.8210000e+02   1.0000000e+00
   1.8215000e+02   1.0000000e+00
   1.8220000e+02   1.0000000e+00
   1.8225000e+02   1.0000000e+00
   1.8230000e+02   1.0000000e+00
   1.8235000e+02   1.0000000e+00
   1.8240000e+02   1.0000000e+00
   1.8245000e+02   1.0000000e+00
   1.8250000e+02   1.0000000e+00
   1.8255000e+02   1.0000000e+00
   1.8260000e+02   1.0000000e+00
   1.8265000e+02   1.0000000e+00
   1.8270000e+02   1.0000000e+00
   1.8275000e+02   1.0000000e+00
   1.8280000e+02   1.0000000e+00
   1.8285000e+02   1.0000000e+00
   1.8290000e+02   1.0000000e+00
   1.8295000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8305000e+02   1.0000000e+00
   1.8310000e+02   1.0000000e+00
   1.8315000e+02   1.0000000e+00
   1.8320000e+02   1.0000000e+00
   1.8325000e+02   1.0000000e+00
   1.8330000e+02   1.0000000e+00
   1.8335000e+02   1.0000000e+00
   1.8340000e+02   1.0000000e+00
   1.8345000e+02   1.0000000e+00
   1.8350000e+02   1.0000000e+00
   1.8355000e+02   1.0000000e+00
   1.8360000e+02   1.0000000e+00
   1.8365000e+02   1.0000000e+00
   1.8370000e+02   1.0000000e+00
   1.8375000e+02   1.0000000e+00
   1.8380000e+02   1.0000000e+00
   1.8385000e+02   1.0000000e+00
   1.8390000e+02   1.0000000e+00
   1.8395000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8405000e+02   1.0000000e+00
   1.8410000e+02   1.0000000e+00
   1.8415000e+02   1.0000000e+00
   1.8420000e+02   1.0000000e+00
   1.8425000e+02   1.0000000e+00
   1.8430000e+02   1.0000000e+00
   1.8435000e+02   1.0000000e+00
   1.8440000e+02   1.0000000e+00
   1.8445000e+02   1.0000000e+00
   1.8450000e+02   1.0000000e+00
   1.8455000e+02   1.0000000e+00
   1.8460000e+02   1.0000000e+00
   1.8465000e+02   1.0000000e+00
   1.8470000e+02   1.0000000e+00
   1.8475000e+02   1.0000000e+00
   1.8480000e+02   1.0000000e+00
   1.8485000e+02   1.0000000e+00
   1.8490000e+02   1.0000000e+00
   1.8495000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8505000e+02   1.0000000e+00
   1.8510000e+02   1.0000000e+00
   1.8515000e+02   1.0000000e+00
   1.8520000e+02   1.0000000e+00
   1.8525000e+02   1.0000000e+00
   1.8530000e+02   1.0000000e+00
   1.8535000e+02   1.0000000e+00
   1.8540000e+02   1.0000000e+00
   1.8545000e+02   1.0000000e+00
   1.8550000e+02   1.0000000e+00
   1.8555000e+02   1.0000000e+00
   1.8560000e+02   1.0000000e+00
   1.8565000e+02   1.0000000e+00
   1.8570000e+02   1.0000000e+00
   1.8575000e+02   1.0000000e+00
   1.8580000e+02   1.0000000e+00
   1.8585000e+02   1.0000000e+00
   1.8590000e+02   1.0000000e+00
   1.8595000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8605000e+02   1.0000000e+00
   1.8610000e+02   1.0000000e+00
   1.8615000e+02   1.0000000e+00
   1.8620000e+02   1.0000000e+00
   1.8625000e+02   1.0000000e+00
   1.8630000e+02   1.0000000e+00
   1.8635000e+02   1.0000000e+00
   1.8640000e+02   1.0000000e+00
   1.8645000e+02   1.0000000e+00
   1.8650000e+02   1.0000000e+00
   1.8655000e+02   1.0000000e+00
   1.8660000e+02   1.0000000e+00
   1.8665000e+02   1.0000000e+00
   1.8670000e+02   1.0000000e+00
   1.8675000e+02   1.0000000e+00
   1.8680000e+02   1.0000000e+00
   1.8685000e+02   1.0000000e+00
   1.8690000e+02   1.0000000e+00
   1.8695000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8705000e+02   1.0000000e+00
   1.8710000e+02   1.0000000e+00
   1.8715000e+02   1.0000000e+00
   1.8720000e+02   1.0000000e+00
   1.8725000e+02   1.0000000e+00
   1.8730000e+02   1.0000000e+00
   1.8735000e+02   1.0000000e+00
   1.8740000e+02   1.0000000e+00
   1.8745000e+02   1.0000000e+00
   1.8750000e+02   1.0000000e+00
   1.8755000e+02   1.0000000e+00
   1.8760000e+02   1.0000000e+00
   1.8765000e+02   1.0000000e+00
   1.8770000e+02   1.0000000e+00
   1.8775000e+02   1.0000000e+00
   1.8780000e+02   1.0000000e+00
   1.8785000e+02   1.0000000e+00
   1.8790000e+02   1.0000000e+00
   1.8795000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8805000e+02   1.0000000e+00
   1.8810000e+02   1.0000000e+00
   1.8815000e+02   1.0000000e+00
   1.8820000e+02   1.0000000e+00
   1.8825000e+02   1.0000000e+00
   1.8830000e+02   1.0000000e+00
   1.8835000e+02   1.0000000e+00
   1.8840000e+02   1.0000000e+00
   1.8845000e+02   1.0000000e+00
   1.8850000e+02   1.0000000e+00
   1.8855000e+02   1.0000000e+00
   1.8860000e+02   1.0000000e+00
   1.8865000e+02   1.0000000e+00
   1.8870000e+02   1.0000000e+00
   1.8875000e+02   1.0000000e+00
   1.8880000e+02   1.0000000e+00
   1.8885000e+02   1.0000000e+00
   1.8890000e+02   1.0000000e+00
   1.8895000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.8905000e+02   1.0000000e+00
   1.8910000e+02   1.0000000e+00
   1.8915000e+02   1.0000000e+00
   1.8920000e+02   1.0000000e+00
   1.8925000e+02   1.0000000e+00
   1.8930000e+02   1.0000000e+00
   1.8935000e+02   1.0000000e+00
   1.8940000e+02   1.0000000e+00
   1.8945000e+02   1.0000000e+00
   1.8950000e+02   1.0000000e+00
   1.8955000e+02   1.0000000e+00
   1.8960000e+02   1.0000000e+00
   1.8965000e+02   1.0000000e+00
   1.8970000e+02   1.0000000e+00
   1.8975000e+02   1.0000000e+00
   1.8980000e+02   1.0000000e+00
   1.8985000e+02   1.0000000e+00
   1.8990000e+02   1.0000000e+00
   1.8995000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9005000e+02   1.0000000e+00
   1.9010000e+02   1.0000000e+00
   1.9015000e+02   1.0000000e+00
   1.9020000e+02   1.0000000e+00
   1.9025000e+02   1.0000000e+00
   1.9030000e+02   1.0000000e+00
   1.9035000e+02   1.0000000e+00
   1.9040000e+02   1.0000000e+00
   1.9045000e+02   1.0000000e+00
   1.9050000e+02   1.0000000e+00
   1.9055000e+02   1.0000000e+00
   1.9060000e+02   1.0000000e+00
   1.9065000e+02   1.0000000e+00
   1.9070000e+02   1.0000000e+00
   1.9075000e+02   1.0000000e+00
   1.9080000e+02   1.0000000e+00
   1.9085000e+02   1.0000000e+00
   1.9090000e+02   1.0000000e+00
   1.9095000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9105000e+02   1.0000000e+00
   1.9110000e+02   1.0000000e+00
   1.9115000e+02   1.0000000e+00
   1.9120000e+02   1.0000000e+00
   1.9125000e+02   1.0000000e+00
   1.9130000e+02   1.0000000e+00
   1.9135000e+02   1.0000000e+00
   1.9140000e+02   1.0000000e+00
   1.9145000e+02   1.0000000e+00
   1.9150000e+02   1.0000000e+00
   1.9155000e+02   1.0000000e+00
   1.9160000e+02   1.0000000e+00
   1.9165000e+02   1.0000000e+00
   1.9170000e+02   1.0000000e+00
   1.9175000e+02   1.0000000e+00
   1.9180000e+02   1.0000000e+00
   1.9185000e+02   1.0000000e+00
   1.9190000e+02   1.0000000e+00
   1.9195000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9205000e+02   1.0000000e+00
   1.9210000e+02   1.0000000e+00
   1.9215000e+02   1.0000000e+00
   1.9220000e+02   1.0000000e+00
   1.9225000e+02   1.0000000e+00
   1.9230000e+02   1.0000000e+00
   1.9235000e+02   1.0000000e+00
   1.9240000e+02   1.0000000e+00
   1.9245000e+02   1.0000000e+00
   1.9250000e+02   1.0000000e+00
   1.9255000e+02   1.0000000e+00
   1.9260000e+02   1.0000000e+00
   1.9265000e+02   1.0000000e+00
   1.9270000e+02   1.0000000e+00
   1.9275000e+02   1.0000000e+00
   1.9280000e+02   1.0000000e+00
   1.9285000e+02   1.0000000e+00
   1.9290000e+02   1.0000000e+00
   1.9295000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9305000e+02   1.0000000e+00
   1.9310000e+02   1.0000000e+00
   1.9315000e+02   1.0000000e+00
   1.9320000e+02   1.0000000e+00
   1.9325000e+02   1.0000000e+00
   1.9330000e+02   1.0000000e+00
   1.9335000e+02   1.0000000e+00
   1.9340000e+02   1.0000000e+00
   1.9345000e+02   1.0000000e+00
   1.9350000e+02   1.0000000e+00
   1.9355000e+02   1.0000000e+00
   1.9360000e+02   1.0000000e+00
   1.9365000e+02   1.0000000e+00
   1.9370000e+02   1.0000000e+00
   1.9375000e+02   1.0000000e+00
   1.9380000e+02   1.0000000e+00
   1.9385000e+02   1.0000000e+00
   1.9390000e+02   1.0000000e+00
   1.9395000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9405000e+02   1.0000000e+00
   1.9410000e+02   1.0000000e+00
   1.9415000e+02   1.0000000e+00
   1.9420000e+02   1.0000000e+00
   1.9425000e+02   1.0000000e+00
   1.9430000e+02   1.0000000e+00
   1.9435000e+02   1.0000000e+00
   1.9440000e+02   1.0000000e+00
   1.9445000e+02   1.0000000e+00
   1.9450000e+02   1.0000000e+00
   1.9455000e+02   1.0000000e+00
   1.9460000e+02   1.0000000e+00
   1.9465000e+02   1.0000000e+00
   1.9470000e+02   1.0000000e+00
   1.9475000e+02   1.0000000e+00
   1.9480000e+02   1.0000000e+00
   1.9485000e+02   1.0000000e+00
   1.9490000e+02   1.0000000e+00
   1.9495000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9505000e+02   1.0000000e+00
   1.9510000e+02   1.0000000e+00
   1.9515000e+02   1.0000000e+00
   1.9520000e+02   1.0000000e+00
   1.9525000e+02   1.0000000e+00
   1.9530000e+02   1.0000000e+00
   1.9535000e+02   1.0000000e+00
   1.9540000e+02   1.0000000e+00
   1.9545000e+02   1.0000000e+00
   1.9550000e+02   1.0000000e+00
   1.9555000e+02   1.0000000e+00
   1.9560000e+02   1.0000000e+00
   1.9565000e+02   1.0000000e+00
   1.9570000e+02   1.0000000e+00
   1.9575000e+02   1.0000000e+00
   1.9580000e+02   1.0000000e+00
   1.9585000e+02   1.0000000e+00
   1.9590000e+02   1.0000000e+00
   1.9595000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9605000e+02   1.0000000e+00
   1.9610000e+02   1.0000000e+00
   1.9615000e+02   1.0000000e+00
   1.9620000e+02   1.0000000e+00
   1.9625000e+02   1.0000000e+00
   1.9630000e+02   1.0000000e+00
   1.9635000e+02   1.0000000e+00
   1.9640000e+02   1.0000000e+00
   1.9645000e+02   1.0000000e+00
   1.9650000e+02   1.0000000e+00
   1.9655000e+02   1.0000000e+00
   1.9660000e+02   1.0000000e+00
   1.9665000e+02   1.0000000e+00
   1.9670000e+02   1.0000000e+00
   1.9675000e+02   1.0000000e+00
   1.9680000e+02   1.0000000e+00
   1.9685000e+02   1.0000000e+00
   1.9690000e+02   1.0000000e+00
   1.9695000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9705000e+02   1.0000000e+00
   1.9710000e+02   1.0000000e+00
   1.9715000e+02   1.0000000e+00
   1.9720000e+02   1.0000000e+00
   1.9725000e+02   1.0000000e+00
   1.9730000e+02   1.0000000e+00
   1.9735000e+02   1.0000000e+00
   1.9740000e+02   1.0000000e+00
   1.9745000e+02   1.0000000e+00
   1.9750000e+02   1.0000000e+00
   1.9755000e+02   1.0000000e+00
   1.9760000e+02   1.0000000e+00
   1.9765000e+02   1.0000000e+00
   1.9770000e+02   1.0000000e+00
   1.9775000e+02   1.0000000e+00
   1.9780000e+02   1.0000000e+00
   1.9785000e+02   1.0000000e+00
   1.9790000e+02   1.0000000e+00
   1.9795000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9805000e+02   1.0000000e+00
   1.9810000e+02   1.0000000e+00
   1.9815000e+02   1.0000000e+00
   1.9820000e+02   1.0000000e+00
   1.9825000e+02   1.0000000e+00
   1.9830000e+02   1.0000000e+00
   1.9835000e+02   1.0000000e+00
   1.9840000e+02   1.0000000e+00
   1.9845000e+02   1.0000000e+00
   1.9850000e+02   1.0000000e+00
   1.9855000e+02   1.0000000e+00
   1.9860000e+02   1.0000000e+00
   1.9865000e+02   1.0000000e+00
   1.9870000e+02   1.0000000e+00
   1.9875000e+02   1.0000000e+00
   1.9880000e+02   1.0000000e+00
   1.9885000e+02   1.0000000e+00
   1.9890000e+02   1.0000000e+00
   1.9895000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   1.9905000e+02   1.0000000e+00
   1.9910000e+02   1.0000000e+00
   1.9915000e+02   1.0000000e+00
   1.9920000e+02   1.0000000e+00
   1.9925000e+02   1.0000000e+00
   1.9930000e+02   1.0000000e+00
   1.9935000e+02   1.0000000e+00
   1.9940000e+02   1.0000000e+00
   1.9945000e+02   1.0000000e+00
   1.9950000e+02   1.0000000e+00
   1.9955000e+02   1.0000000e+00
   1.9960000e+02   1.0000000e+00
   1.9965000e+02   1.0000000e+00
   1.9970000e+02   1.0000000e+00
   1.9975000e+02   1.0000000e+00
   1.9980000e+02   1.0000000e+00
   1.9985000e+02   1.0000000e+00
   1.9990000e+02   1.0000000e+00
   1.9995000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00


==> data1/AFD_pi2_1_1.dat <==
   1.0357953e+01   2.8766831e+00
   1.1508878e+01   4.8780857e+00
   1.2072927e+01   7.0883316e+00
   1.2038964e+01   9.3608672e+00
   1.1602898e+01   1.1731273e+01
   1.0438046e+01   1.3733525e+01
   8.9422278e+00   1.5621670e+01
   7.0317169e+00   1.7111545e+01
   4.8826325e+00   1.8361914e+01
   2.4934842e+00   1.9087824e+01
  -2.4934842e+00   1.9087824e+01
  -4.8826325e+00   1.8361914e+01
  -7.0317169e+00   1.7111545e+01
  -8.9422278e+00   1.5621670e+01
  -1.0438046e+01   1.3733525e+01
  -1.1602898e+01   1.1731273e+01
  -1.2038964e+01   9.3608672e+00
  -1.2072927e+01   7.0883316e+00
  -1.1508878e+01   4.8780857e+00
  -1.0357953e+01   2.8766831e+00


==> data1/AFD_pi2_3_1.dat <==
   1.0395946e+01   1.4745565e+00
   1.2285014e+01   3.4118799e+00
   1.3580476e+01   5.7561411e+00
   1.4228806e+01   8.3541051e+00
   1.4209925e+01   1.1048892e+01
   1.3536714e+01   1.3686485e+01
   1.2253358e+01   1.6121964e+01
   1.0556797e+01   1.8442249e+01
   8.2670186e+00   2.0117627e+01
   5.7178196e+00   2.1502768e+01
   2.9144621e+00   2.2310444e+01
  -2.9144621e+00   2.2310444e+01
  -5.7178196e+00   2.1502768e+01
  -8.2670186e+00   2.0117627e+01
  -1.0556797e+01   1.8442249e+01
  -1.2253358e+01   1.6121964e+01
  -1.3536714e+01   1.3686485e+01
  -1.4209925e+01   1.1048892e+01
  -1.4228806e+01   8.3541051e+00
  -1.3580476e+01   5.7561411e+00
  -1.2285014e+01   3.4118799e+00
  -1.0395946e+01   1.4745565e+00


==> data1/AFD_pi2s_1_1.dat <==
   1.0598836e+01   2.9435827e+00
   1.1508878e+01   4.8780857e+00
   1.2072927e+01   7.0883316e+00
   1.2236325e+01   9.5143240e+00
   1.1954501e+01   1.2086766e+01
   1.0740598e+01   1.4131598e+01
   9.1906230e+00   1.6055605e+01
   7.0317169e+00   1.7111545e+01
   4.9468777e+00   1.8603519e+01
   2.4934842e+00   1.9087824e+01
  -2.4934842e+00   1.9087824e+01
  -4.9468777e+00   1.8603519e+01
  -7.0317169e+00   1.7111545e+01
  -9.1906230e+00   1.6055605e+01
  -1.0740598e+01   1.4131598e+01
  -1.1954501e+01   1.2086766e+01
  -1.2236325e+01   9.5143240e+00
  -1.2072927e+01   7.0883316e+00
  -1.1508878e+01   4.8780857e+00
  -1.0598836e+01   2.9435827e+00


==> data1/AFD_pi2s_3_1.dat <==
   1.0890991e+01   1.5447734e+00
   1.2766780e+01   3.5456792e+00
   1.3580476e+01   5.7561411e+00
   1.4659982e+01   8.6072598e+00
   1.4604645e+01   1.1355806e+01
   1.3536714e+01   1.3686485e+01
   1.2555910e+01   1.6520037e+01
   1.0680994e+01   1.8659217e+01
   8.4570650e+00   2.0580101e+01
   5.7178196e+00   2.1502768e+01
   2.9792279e+00   2.2806232e+01
  -2.9792279e+00   2.2806232e+01
  -5.7178196e+00   2.1502768e+01
  -8.4570650e+00   2.0580101e+01
  -1.0680994e+01   1.8659217e+01
  -1.2555910e+01   1.6520037e+01
  -1.3536714e+01   1.3686485e+01
  -1.4604645e+01   1.1355806e+01
  -1.4659982e+01   8.6072598e+00
  -1.3580476e+01   5.7561411e+00
  -1.2766780e+01   3.5456792e+00
  -1.0890991e+01   1.5447734e+00


==> data1/AFD_pi6_3_1.dat <==
   9.6462353e+00   1.3682179e+00
   1.1264966e+01   3.1285850e+00
   1.2558396e+01   5.3229282e+00
   1.3256031e+01   7.7829632e+00
   1.3160750e+01   1.0233109e+01
   1.2636630e+01   1.2776442e+01
   1.1397773e+01   1.4996254e+01
   9.7878038e+00   1.7098853e+01
   7.7354956e+00   1.8824176e+01
   5.3412427e+00   2.0086591e+01
   2.7203092e+00   2.0824188e+01
  -2.7203092e+00   2.0824188e+01
  -5.3412427e+00   2.0086591e+01
  -7.7354956e+00   1.8824176e+01
  -9.7878038e+00   1.7098853e+01
  -1.1397773e+01   1.4996254e+01
  -1.2636630e+01   1.2776442e+01
  -1.3160750e+01   1.0233109e+01
  -1.3256031e+01   7.7829632e+00
  -1.2558396e+01   5.3229282e+00
  -1.1264966e+01   3.1285850e+00
  -9.6462353e+00   1.3682179e+00


==> data1/AFD_pi6s_3_1.dat <==
   1.0074957e+01   1.4290276e+00
   1.1682187e+01   3.2444585e+00
   1.2957075e+01   5.4919100e+00
   1.3256031e+01   7.7829632e+00
   1.3160750e+01   1.0233109e+01
   1.2636630e+01   1.2776442e+01
   1.1659791e+01   1.5340996e+01
   9.8953621e+00   1.7286752e+01
   7.8177882e+00   1.9024433e+01
   5.4525186e+00   2.0505061e+01
   2.7483536e+00   2.1038870e+01
  -2.7483536e+00   2.1038870e+01
  -5.4525186e+00   2.0505061e+01
  -7.8177882e+00   1.9024433e+01
  -9.8953621e+00   1.7286752e+01
  -1.1659791e+01   1.5340996e+01
  -1.2636630e+01   1.2776442e+01
  -1.3160750e+01   1.0233109e+01
  -1.3256031e+01   7.7829632e+00
  -1.2957075e+01   5.4919100e+00
  -1.1682187e+01   3.2444585e+00
  -1.0074957e+01   1.4290276e+00


==> data1/apotelesmaM_pi2_1.dat <==
   1.5000000e+00   1.9580491e+01
   2.0000000e+00   2.2077693e+01
   2.5000000e+00   2.4015463e+01
   3.0000000e+00   2.5598933e+01
   3.5000000e+00   2.6937803e+01
   4.0000000e+00   2.7979275e+01
   4.5000000e+00   2.8469481e+01
   5.0000000e+00   2.8763085e+01
   5.5000000e+00   2.8960187e+01
   6.0000000e+00   2.9100933e+01
   6.5000000e+00   2.9205722e+01
   7.0000000e+00   2.9286196e+01
   7.5000000e+00   2.9349519e+01
   8.0000000e+00   2.9295012e+01
   8.5000000e+00   2.8768433e+01
   9.0000000e+00   2.8271961e+01
   9.5000000e+00   2.7802339e+01
   1.0000000e+01   2.7356811e+01
   1.0500000e+01   2.6933025e+01
   1.1000000e+01   2.6528958e+01
   1.1500000e+01   2.6142854e+01
   1.2000000e+01   2.5773186e+01
   1.2500000e+01   2.5418611e+01
   1.3000000e+01   2.5077944e+01
   1.3500000e+01   2.4750136e+01
   1.4000000e+01   2.4434251e+01
   1.4500000e+01   2.4129451e+01
   1.5000000e+01   2.3834986e+01
   1.5500000e+01   2.3550177e+01
   1.6000000e+01   2.3274412e+01
   1.6500000e+01   2.3007132e+01
   1.7000000e+01   2.2747833e+01
   1.7500000e+01   2.2496050e+01
   1.8000000e+01   2.2251361e+01
   1.8500000e+01   2.2013377e+01
   1.9000000e+01   2.1781739e+01
   1.9500000e+01   2.1556119e+01
   2.0000000e+01   2.1336211e+01
   2.0500000e+01   2.1121734e+01
   2.1000000e+01   2.0912425e+01
   2.1500000e+01   2.0708042e+01
   2.2000000e+01   2.0508358e+01
   2.2500000e+01   2.0313161e+01
   2.3000000e+01   2.0122255e+01
   2.3500000e+01   1.9935454e+01
   2.4000000e+01   1.9752586e+01
   2.4500000e+01   1.9573490e+01
   2.5000000e+01   1.9398011e+01
   2.5500000e+01   1.9226008e+01
   2.6000000e+01   1.9057344e+01
   2.6500000e+01   1.8891894e+01
   2.7000000e+01   1.8729536e+01
   2.7500000e+01   1.8570157e+01
   2.8000000e+01   1.8413651e+01
   2.8500000e+01   1.8259914e+01
   2.9000000e+01   1.8108851e+01
   2.9500000e+01   1.7960371e+01
   3.0000000e+01   1.7814386e+01
   3.0500000e+01   1.7670814e+01
   3.1000000e+01   1.7529577e+01
   3.1500000e+01   1.7390600e+01
   3.2000000e+01   1.7253812e+01
   3.2500000e+01   1.7119144e+01
   3.3000000e+01   1.6986532e+01
   3.3500000e+01   1.6855915e+01
   3.4000000e+01   1.6727233e+01
   3.4500000e+01   1.6600429e+01
   3.5000000e+01   1.6475450e+01
   3.5500000e+01   1.6352244e+01
   3.6000000e+01   1.6230761e+01
   3.6500000e+01   1.6110954e+01
   3.7000000e+01   1.5992777e+01
   3.7500000e+01   1.5876186e+01
   3.8000000e+01   1.5761139e+01
   3.8500000e+01   1.5647597e+01
   3.9000000e+01   1.5535519e+01
   3.9500000e+01   1.5424869e+01
   4.0000000e+01   1.5315611e+01
   4.0500000e+01   1.5207711e+01
   4.1000000e+01   1.5101134e+01
   4.1500000e+01   1.4995849e+01
   4.2000000e+01   1.4891825e+01
   4.2500000e+01   1.4789033e+01
   4.3000000e+01   1.4687442e+01
   4.3500000e+01   1.4587026e+01
   4.4000000e+01   1.4487758e+01
   4.4500000e+01   1.4389611e+01
   4.5000000e+01   1.4292561e+01
   4.5500000e+01   1.4196583e+01
   4.6000000e+01   1.4101655e+01
   4.6500000e+01   1.4007752e+01
   4.7000000e+01   1.3914854e+01
   4.7500000e+01   1.3822939e+01
   4.8000000e+01   1.3731987e+01
   4.8500000e+01   1.3641976e+01
   4.9000000e+01   1.3552890e+01
   4.9500000e+01   1.3464707e+01
   5.0000000e+01   1.3377411e+01
   5.0500000e+01   1.3290984e+01
   5.1000000e+01   1.3205408e+01
   5.1500000e+01   1.3120667e+01
   5.2000000e+01   1.3036744e+01
   5.2500000e+01   1.2953625e+01
   5.3000000e+01   1.2871294e+01
   5.3500000e+01   1.2789736e+01
   5.4000000e+01   1.2708936e+01
   5.4500000e+01   1.2628881e+01
   5.5000000e+01   1.2549557e+01
   5.5500000e+01   1.2470952e+01
   5.6000000e+01   1.2393051e+01
   5.6500000e+01   1.2315842e+01
   5.7000000e+01   1.2239314e+01
   5.7500000e+01   1.2163454e+01
   5.8000000e+01   1.2088251e+01
   5.8500000e+01   1.2013694e+01
   5.9000000e+01   1.1939771e+01
   5.9500000e+01   1.1866472e+01
   6.0000000e+01   1.1793786e+01
   6.0500000e+01   1.1721704e+01
   6.1000000e+01   1.1650215e+01
   6.1500000e+01   1.1579309e+01
   6.2000000e+01   1.1508977e+01
   6.2500000e+01   1.1439211e+01
   6.3000000e+01   1.1370000e+01
   6.3500000e+01   1.1301337e+01
   6.4000000e+01   1.1233212e+01
   6.4500000e+01   1.1165617e+01
   6.5000000e+01   1.1098544e+01
   6.5500000e+01   1.1031985e+01
   6.6000000e+01   1.0965933e+01
   6.6500000e+01   1.0900378e+01
   6.7000000e+01   1.0835315e+01
   6.7500000e+01   1.0770736e+01
   6.8000000e+01   1.0706633e+01
   6.8500000e+01   1.0643000e+01
   6.9000000e+01   1.0579829e+01
   6.9500000e+01   1.0517115e+01
   7.0000000e+01   1.0454850e+01
   7.0500000e+01   1.0393029e+01
   7.1000000e+01   1.0331644e+01
   7.1500000e+01   1.0270690e+01
   7.2000000e+01   1.0210161e+01
   7.2500000e+01   1.0150051e+01
   7.3000000e+01   1.0090354e+01
   7.3500000e+01   1.0031064e+01
   7.4000000e+01   9.9721769e+00
   7.4500000e+01   9.9136858e+00
   7.5000000e+01   9.8555860e+00
   7.5500000e+01   9.7978722e+00
   7.6000000e+01   9.7405394e+00
   7.6500000e+01   9.6835826e+00
   7.7000000e+01   9.6269967e+00
   7.7500000e+01   9.5707772e+00
   7.8000000e+01   9.5149192e+00
   7.8500000e+01   9.4594181e+00
   7.9000000e+01   9.4042694e+00
   7.9500000e+01   9.3494687e+00
   8.0000000e+01   9.2950115e+00
   8.0500000e+01   9.2408936e+00
   8.1000000e+01   9.1871109e+00
   8.1500000e+01   9.1336591e+00
   8.2000000e+01   9.0805342e+00
   8.2500000e+01   9.0277323e+00
   8.3000000e+01   8.9752494e+00
   8.3500000e+01   8.9230817e+00
   8.4000000e+01   8.8712255e+00
   8.4500000e+01   8.8196771e+00
   8.5000000e+01   8.7684327e+00
   8.5500000e+01   8.7174890e+00
   8.6000000e+01   8.6668422e+00
   8.6500000e+01   8.6164891e+00
   8.7000000e+01   8.5664262e+00
   8.7500000e+01   8.5166502e+00
   8.8000000e+01   8.4671578e+00
   8.8500000e+01   8.4179458e+00
   8.9000000e+01   8.3690111e+00
   8.9500000e+01   8.3203505e+00
   9.0000000e+01   8.2719611e+00
   9.0500000e+01   8.2238397e+00
   9.1000000e+01   8.1759834e+00
   9.1500000e+01   8.1283894e+00
   9.2000000e+01   8.0810547e+00
   9.2500000e+01   8.0339766e+00
   9.3000000e+01   7.9871523e+00
   9.3500000e+01   7.9405790e+00
   9.4000000e+01   7.8942542e+00
   9.4500000e+01   7.8481751e+00
   9.5000000e+01   7.8023391e+00
   9.5500000e+01   7.7567438e+00
   9.6000000e+01   7.7113866e+00
   9.6500000e+01   7.6662650e+00
   9.7000000e+01   7.6213766e+00
   9.7500000e+01   7.5767189e+00
   9.8000000e+01   7.5322897e+00
   9.8500000e+01   7.4880866e+00
   9.9000000e+01   7.4441074e+00
   9.9500000e+01   7.4003496e+00
   1.0000000e+02   7.3568113e+00


==> data1/apotelesmaM_pi2_3.dat <==
   1.5000000e+00   2.0268967e+01
   2.0000000e+00   2.2766399e+01
   2.5000000e+00   2.4704232e+01
   3.0000000e+00   2.6287725e+01
   3.5000000e+00   2.7626604e+01
   4.0000000e+00   2.8668081e+01
   4.5000000e+00   2.9158289e+01
   5.0000000e+00   2.9451894e+01
   5.5000000e+00   2.9648997e+01
   6.0000000e+00   2.9789744e+01
   6.5000000e+00   2.9894533e+01
   7.0000000e+00   2.9975007e+01
   7.5000000e+00   3.0038330e+01
   8.0000000e+00   2.9983823e+01
   8.5000000e+00   2.9457244e+01
   9.0000000e+00   2.8960773e+01
   9.5000000e+00   2.8491151e+01
   1.0000000e+01   2.8045623e+01
   1.0500000e+01   2.7621837e+01
   1.1000000e+01   2.7217769e+01
   1.1500000e+01   2.6831666e+01
   1.2000000e+01   2.6461998e+01
   1.2500000e+01   2.6107423e+01
   1.3000000e+01   2.5766756e+01
   1.3500000e+01   2.5438948e+01
   1.4000000e+01   2.5123062e+01
   1.4500000e+01   2.4818263e+01
   1.5000000e+01   2.4523798e+01
   1.5500000e+01   2.4238989e+01
   1.6000000e+01   2.3963223e+01
   1.6500000e+01   2.3695944e+01
   1.7000000e+01   2.3436644e+01
   1.7500000e+01   2.3184862e+01
   1.8000000e+01   2.2940173e+01
   1.8500000e+01   2.2702188e+01
   1.9000000e+01   2.2470551e+01
   1.9500000e+01   2.2244931e+01
   2.0000000e+01   2.2025023e+01
   2.0500000e+01   2.1810546e+01
   2.1000000e+01   2.1601237e+01
   2.1500000e+01   2.1396854e+01
   2.2000000e+01   2.1197169e+01
   2.2500000e+01   2.1001973e+01
   2.3000000e+01   2.0811066e+01
   2.3500000e+01   2.0624266e+01
   2.4000000e+01   2.0441398e+01
   2.4500000e+01   2.0262301e+01
   2.5000000e+01   2.0086823e+01
   2.5500000e+01   1.9914819e+01
   2.6000000e+01   1.9746156e+01
   2.6500000e+01   1.9580705e+01
   2.7000000e+01   1.9418348e+01
   2.7500000e+01   1.9258969e+01
   2.8000000e+01   1.9102462e+01
   2.8500000e+01   1.8948726e+01
   2.9000000e+01   1.8797663e+01
   2.9500000e+01   1.8649183e+01
   3.0000000e+01   1.8503198e+01
   3.0500000e+01   1.8359626e+01
   3.1000000e+01   1.8218389e+01
   3.1500000e+01   1.8079412e+01
   3.2000000e+01   1.7942623e+01
   3.2500000e+01   1.7807956e+01
   3.3000000e+01   1.7675344e+01
   3.3500000e+01   1.7544727e+01
   3.4000000e+01   1.7416045e+01
   3.4500000e+01   1.7289241e+01
   3.5000000e+01   1.7164262e+01
   3.5500000e+01   1.7041056e+01
   3.6000000e+01   1.6919573e+01
   3.6500000e+01   1.6799766e+01
   3.7000000e+01   1.6681588e+01
   3.7500000e+01   1.6564998e+01
   3.8000000e+01   1.6449951e+01
   3.8500000e+01   1.6336408e+01
   3.9000000e+01   1.6224331e+01
   3.9500000e+01   1.6113681e+01
   4.0000000e+01   1.6004423e+01
   4.0500000e+01   1.5896522e+01
   4.1000000e+01   1.5789946e+01
   4.1500000e+01   1.5684661e+01
   4.2000000e+01   1.5580637e+01
   4.2500000e+01   1.5477844e+01
   4.3000000e+01   1.5376254e+01
   4.3500000e+01   1.5275838e+01
   4.4000000e+01   1.5176569e+01
   4.4500000e+01   1.5078423e+01
   4.5000000e+01   1.4981373e+01
   4.5500000e+01   1.4885395e+01
   4.6000000e+01   1.4790466e+01
   4.6500000e+01   1.4696564e+01
   4.7000000e+01   1.4603666e+01
   4.7500000e+01   1.4511751e+01
   4.8000000e+01   1.4420798e+01
   4.8500000e+01   1.4330788e+01
   4.9000000e+01   1.4241701e+01
   4.9500000e+01   1.4153519e+01
   5.0000000e+01   1.4066223e+01
   5.0500000e+01   1.3979795e+01
   5.1000000e+01   1.3894219e+01
   5.1500000e+01   1.3809478e+01
   5.2000000e+01   1.3725556e+01
   5.2500000e+01   1.3642437e+01
   5.3000000e+01   1.3560105e+01
   5.3500000e+01   1.3478547e+01
   5.4000000e+01   1.3397748e+01
   5.4500000e+01   1.3317693e+01
   5.5000000e+01   1.3238369e+01
   5.5500000e+01   1.3159763e+01
   5.6000000e+01   1.3081862e+01
   5.6500000e+01   1.3004654e+01
   5.7000000e+01   1.2928126e+01
   5.7500000e+01   1.2852266e+01
   5.8000000e+01   1.2777063e+01
   5.8500000e+01   1.2702506e+01
   5.9000000e+01   1.2628583e+01
   5.9500000e+01   1.2555284e+01
   6.0000000e+01   1.2482598e+01
   6.0500000e+01   1.2410515e+01
   6.1000000e+01   1.2339026e+01
   6.1500000e+01   1.2268121e+01
   6.2000000e+01   1.2197789e+01
   6.2500000e+01   1.2128023e+01
   6.3000000e+01   1.2058812e+01
   6.3500000e+01   1.1990148e+01
   6.4000000e+01   1.1922023e+01
   6.4500000e+01   1.1854429e+01
   6.5000000e+01   1.1787356e+01
   6.5500000e+01   1.1720797e+01
   6.6000000e+01   1.1654744e+01
   6.6500000e+01   1.1589190e+01
   6.7000000e+01   1.1524127e+01
   6.7500000e+01   1.1459547e+01
   6.8000000e+01   1.1395445e+01
   6.8500000e+01   1.1331811e+01
   6.9000000e+01   1.1268641e+01
   6.9500000e+01   1.1205927e+01
   7.0000000e+01   1.1143662e+01
   7.0500000e+01   1.1081841e+01
   7.1000000e+01   1.1020456e+01
   7.1500000e+01   1.0959502e+01
   7.2000000e+01   1.0898973e+01
   7.2500000e+01   1.0838863e+01
   7.3000000e+01   1.0779166e+01
   7.3500000e+01   1.0719876e+01
   7.4000000e+01   1.0660988e+01
   7.4500000e+01   1.0602497e+01
   7.5000000e+01   1.0544398e+01
   7.5500000e+01   1.0486684e+01
   7.6000000e+01   1.0429351e+01
   7.6500000e+01   1.0372394e+01
   7.7000000e+01   1.0315808e+01
   7.7500000e+01   1.0259589e+01
   7.8000000e+01   1.0203731e+01
   7.8500000e+01   1.0148230e+01
   7.9000000e+01   1.0093081e+01
   7.9500000e+01   1.0038280e+01
   8.0000000e+01   9.9838231e+00
   8.0500000e+01   9.9297053e+00
   8.1000000e+01   9.8759225e+00
   8.1500000e+01   9.8224707e+00
   8.2000000e+01   9.7693458e+00
   8.2500000e+01   9.7165439e+00
   8.3000000e+01   9.6640610e+00
   8.3500000e+01   9.6118934e+00
   8.4000000e+01   9.5600372e+00
   8.4500000e+01   9.5084887e+00
   8.5000000e+01   9.4572444e+00
   8.5500000e+01   9.4063006e+00
   8.6000000e+01   9.3556539e+00
   8.6500000e+01   9.3053007e+00
   8.7000000e+01   9.2552378e+00
   8.7500000e+01   9.2054618e+00
   8.8000000e+01   9.1559694e+00
   8.8500000e+01   9.1067575e+00
   8.9000000e+01   9.0578227e+00
   8.9500000e+01   9.0091622e+00
   9.0000000e+01   8.9607727e+00
   9.0500000e+01   8.9126513e+00
   9.1000000e+01   8.8647950e+00
   9.1500000e+01   8.8172010e+00
   9.2000000e+01   8.7698663e+00
   9.2500000e+01   8.7227882e+00
   9.3000000e+01   8.6759639e+00
   9.3500000e+01   8.6293907e+00
   9.4000000e+01   8.5830658e+00
   9.4500000e+01   8.5369867e+00
   9.5000000e+01   8.4911508e+00
   9.5500000e+01   8.4455554e+00
   9.6000000e+01   8.4001982e+00
   9.6500000e+01   8.3550766e+00
   9.7000000e+01   8.3101882e+00
   9.7500000e+01   8.2655306e+00
   9.8000000e+01   8.2211014e+00
   9.8500000e+01   8.1768983e+00
   9.9000000e+01   8.1329190e+00
   9.9500000e+01   8.0891613e+00
   1.0000000e+02   8.0456229e+00


==> data1/apotelesmaM_pi6_3.dat <==
   1.5000000e+00   1.9644928e+01
   2.0000000e+00   2.2141912e+01
   2.5000000e+00   2.4079623e+01
   3.0000000e+00   2.5663072e+01
   3.5000000e+00   2.7001933e+01
   4.0000000e+00   2.8087396e+01
   4.5000000e+00   2.8562166e+01
   5.0000000e+00   2.8814366e+01
   5.5000000e+00   2.8953569e+01
   6.0000000e+00   2.9022426e+01
   6.5000000e+00   2.9041404e+01
   7.0000000e+00   2.9020850e+01
   7.5000000e+00   2.8965317e+01
   8.0000000e+00   2.8874971e+01
   8.5000000e+00   2.8745015e+01
   9.0000000e+00   2.8835912e+01
   9.5000000e+00   2.8415358e+01
   1.0000000e+01   2.8670317e+01
   1.0500000e+01   2.8246531e+01
   1.1000000e+01   2.7842463e+01
   1.1500000e+01   2.7456360e+01
   1.2000000e+01   2.7086692e+01
   1.2500000e+01   2.6732116e+01
   1.3000000e+01   2.6391450e+01
   1.3500000e+01   2.6063641e+01
   1.4000000e+01   2.5747756e+01
   1.4500000e+01   2.5442957e+01
   1.5000000e+01   2.5148491e+01
   1.5500000e+01   2.4863683e+01
   1.6000000e+01   2.4587917e+01
   1.6500000e+01   2.4320638e+01
   1.7000000e+01   2.4061338e+01
   1.7500000e+01   2.3809556e+01
   1.8000000e+01   2.3564866e+01
   1.8500000e+01   2.3326882e+01
   1.9000000e+01   2.3095245e+01
   1.9500000e+01   2.2869624e+01
   2.0000000e+01   2.2649717e+01
   2.0500000e+01   2.2435239e+01
   2.1000000e+01   2.2225931e+01
   2.1500000e+01   2.2021547e+01
   2.2000000e+01   2.1821863e+01
   2.2500000e+01   2.1626666e+01
   2.3000000e+01   2.1435760e+01
   2.3500000e+01   2.1248959e+01
   2.4000000e+01   2.1066092e+01
   2.4500000e+01   2.0886995e+01
   2.5000000e+01   2.0711516e+01
   2.5500000e+01   2.0539513e+01
   2.6000000e+01   2.0370850e+01
   2.6500000e+01   2.0205399e+01
   2.7000000e+01   2.0043041e+01
   2.7500000e+01   1.9883663e+01
   2.8000000e+01   1.9727156e+01
   2.8500000e+01   1.9573419e+01
   2.9000000e+01   1.9422357e+01
   2.9500000e+01   1.9273876e+01
   3.0000000e+01   1.9127891e+01
   3.0500000e+01   1.8984320e+01
   3.1000000e+01   1.8843083e+01
   3.1500000e+01   1.8704105e+01
   3.2000000e+01   1.8567317e+01
   3.2500000e+01   1.8432649e+01
   3.3000000e+01   1.8300038e+01
   3.3500000e+01   1.8169420e+01
   3.4000000e+01   1.8040738e+01
   3.4500000e+01   1.7913935e+01
   3.5000000e+01   1.7788956e+01
   3.5500000e+01   1.7665750e+01
   3.6000000e+01   1.7544267e+01
   3.6500000e+01   1.7424459e+01
   3.7000000e+01   1.7306282e+01
   3.7500000e+01   1.7189691e+01
   3.8000000e+01   1.7074645e+01
   3.8500000e+01   1.6961102e+01
   3.9000000e+01   1.6849024e+01
   3.9500000e+01   1.6738375e+01
   4.0000000e+01   1.6629117e+01
   4.0500000e+01   1.6521216e+01
   4.1000000e+01   1.6414639e+01
   4.1500000e+01   1.6309355e+01
   4.2000000e+01   1.6205331e+01
   4.2500000e+01   1.6102538e+01
   4.3000000e+01   1.6000947e+01
   4.3500000e+01   1.5900531e+01
   4.4000000e+01   1.5801263e+01
   4.4500000e+01   1.5703116e+01
   4.5000000e+01   1.5606066e+01
   4.5500000e+01   1.5510089e+01
   4.6000000e+01   1.5415160e+01
   4.6500000e+01   1.5321258e+01
   4.7000000e+01   1.5228359e+01
   4.7500000e+01   1.5136444e+01
   4.8000000e+01   1.5045492e+01
   4.8500000e+01   1.4955482e+01
   4.9000000e+01   1.4866395e+01
   4.9500000e+01   1.4778213e+01
   5.0000000e+01   1.4690916e+01
   5.0500000e+01   1.4604489e+01
   5.1000000e+01   1.4518913e+01
   5.1500000e+01   1.4434172e+01
   5.2000000e+01   1.4350250e+01
   5.2500000e+01   1.4267130e+01
   5.3000000e+01   1.4184799e+01
   5.3500000e+01   1.4103241e+01
   5.4000000e+01   1.4022441e+01
   5.4500000e+01   1.3942387e+01
   5.5000000e+01   1.3863063e+01
   5.5500000e+01   1.3784457e+01
   5.6000000e+01   1.3706556e+01
   5.6500000e+01   1.3629348e+01
   5.7000000e+01   1.3552819e+01
   5.7500000e+01   1.3476960e+01
   5.8000000e+01   1.3401757e+01
   5.8500000e+01   1.3327199e+01
   5.9000000e+01   1.3253276e+01
   5.9500000e+01   1.3179977e+01
   6.0000000e+01   1.3107292e+01
   6.0500000e+01   1.3035209e+01
   6.1000000e+01   1.2963720e+01
   6.1500000e+01   1.2892814e+01
   6.2000000e+01   1.2822483e+01
   6.2500000e+01   1.2752716e+01
   6.3000000e+01   1.2683506e+01
   6.3500000e+01   1.2614842e+01
   6.4000000e+01   1.2546717e+01
   6.4500000e+01   1.2479122e+01
   6.5000000e+01   1.2412049e+01
   6.5500000e+01   1.2345491e+01
   6.6000000e+01   1.2279438e+01
   6.6500000e+01   1.2213884e+01
   6.7000000e+01   1.2148821e+01
   6.7500000e+01   1.2084241e+01
   6.8000000e+01   1.2020138e+01
   6.8500000e+01   1.1956505e+01
   6.9000000e+01   1.1893335e+01
   6.9500000e+01   1.1830620e+01
   7.0000000e+01   1.1768356e+01
   7.0500000e+01   1.1706534e+01
   7.1000000e+01   1.1645150e+01
   7.1500000e+01   1.1584196e+01
   7.2000000e+01   1.1523667e+01
   7.2500000e+01   1.1463556e+01
   7.3000000e+01   1.1403859e+01
   7.3500000e+01   1.1344570e+01
   7.4000000e+01   1.1285682e+01
   7.4500000e+01   1.1227191e+01
   7.5000000e+01   1.1169091e+01
   7.5500000e+01   1.1111378e+01
   7.6000000e+01   1.1054045e+01
   7.6500000e+01   1.0997088e+01
   7.7000000e+01   1.0940502e+01
   7.7500000e+01   1.0884283e+01
   7.8000000e+01   1.0828425e+01
   7.8500000e+01   1.0772923e+01
   7.9000000e+01   1.0717775e+01
   7.9500000e+01   1.0662974e+01
   8.0000000e+01   1.0608517e+01
   8.0500000e+01   1.0554399e+01
   8.1000000e+01   1.0500616e+01
   8.1500000e+01   1.0447164e+01
   8.2000000e+01   1.0394040e+01
   8.2500000e+01   1.0341238e+01
   8.3000000e+01   1.0288755e+01
   8.3500000e+01   1.0236587e+01
   8.4000000e+01   1.0184731e+01
   8.4500000e+01   1.0133182e+01
   8.5000000e+01   1.0081938e+01
   8.5500000e+01   1.0030994e+01
   8.6000000e+01   9.9803475e+00
   8.6500000e+01   9.9299944e+00
   8.7000000e+01   9.8799315e+00
   8.7500000e+01   9.8301555e+00
   8.8000000e+01   9.7806631e+00
   8.8500000e+01   9.7314511e+00
   8.9000000e+01   9.6825164e+00
   8.9500000e+01   9.6338559e+00
   9.0000000e+01   9.5854664e+00
   9.0500000e+01   9.5373450e+00
   9.1000000e+01   9.4894887e+00
   9.1500000e+01   9.4418947e+00
   9.2000000e+01   9.3945600e+00
   9.2500000e+01   9.3474819e+00
   9.3000000e+01   9.3006576e+00
   9.3500000e+01   9.2540843e+00
   9.4000000e+01   9.2077595e+00
   9.4500000e+01   9.1616804e+00
   9.5000000e+01   9.1158445e+00
   9.5500000e+01   9.0702491e+00
   9.6000000e+01   9.0248919e+00
   9.6500000e+01   8.9797703e+00
   9.7000000e+01   8.9348819e+00
   9.7500000e+01   8.8902242e+00
   9.8000000e+01   8.8457950e+00
   9.8500000e+01   8.8015920e+00
   9.9000000e+01   8.7576127e+00
   9.9500000e+01   8.7138549e+00
   1.0000000e+02   8.6703166e+00


==> data1/apotelesmaMd_pi2_3.dat <==
   1.5000000e+00   2.8830349e+01
   2.0000000e+00   2.6334771e+01
   2.5000000e+00   2.4399811e+01
   3.0000000e+00   2.2819470e+01
   3.5000000e+00   2.1483862e+01
   4.0000000e+00   2.0327396e+01
   4.5000000e+00   1.9307763e+01
   5.0000000e+00   1.8396075e+01
   5.5000000e+00   1.7571729e+01
   6.0000000e+00   1.6819510e+01
   6.5000000e+00   1.6127867e+01
   7.0000000e+00   1.5487817e+01
   7.5000000e+00   1.4892242e+01
   8.0000000e+00   1.4335402e+01
   8.5000000e+00   1.3812604e+01
   9.0000000e+00   1.3319958e+01
   9.5000000e+00   1.2854208e+01
   1.0000000e+01   1.2412596e+01
   1.0500000e+01   1.1992772e+01
   1.1000000e+01   1.1592710e+01
   1.1500000e+01   1.1210657e+01
   1.2000000e+01   1.0845083e+01
   1.2500000e+01   1.0494646e+01
   1.3000000e+01   1.0158159e+01
   1.3500000e+01   9.8345728e+00
   1.4000000e+01   9.5229510e+00
   1.4500000e+01   9.2224558e+00
   1.5000000e+01   8.9323344e+00
   1.5500000e+01   8.6519081e+00
   1.6000000e+01   8.3805625e+00
   1.6500000e+01   8.1177398e+00
   1.7000000e+01   7.8629321e+00
   1.7500000e+01   7.6156752e+00
   1.8000000e+01   7.3755443e+00
   1.8500000e+01   7.1421490e+00
   1.9000000e+01   6.9151300e+00
   1.9500000e+01   6.6941559e+00
   2.0000000e+01   6.4789202e+00
   2.0500000e+01   6.2691387e+00
   2.1000000e+01   6.0645477e+00
   2.1500000e+01   5.8649019e+00
   2.2000000e+01   5.6699725e+00
   2.2500000e+01   5.4795461e+00
   2.3000000e+01   5.2934231e+00
   2.3500000e+01   5.1114163e+00
   2.4000000e+01   4.9333503e+00
   2.4500000e+01   4.7590603e+00
   2.5000000e+01   4.5883912e+00
   2.5500000e+01   4.4211969e+00
   2.6000000e+01   4.2573397e+00
   2.6500000e+01   4.0966892e+00
   2.7000000e+01   3.9391226e+00
   2.7500000e+01   3.7845233e+00
   2.8000000e+01   3.6327808e+00
   2.8500000e+01   3.4837904e+00
   2.9000000e+01   3.3374527e+00
   2.9500000e+01   3.1936732e+00
   3.0000000e+01   3.0523619e+00
   3.0500000e+01   2.9134333e+00
   3.1000000e+01   2.7768057e+00
   3.1500000e+01   2.6424014e+00
   3.2000000e+01   2.5101462e+00
   3.2500000e+01   2.3799692e+00
   3.3000000e+01   2.2518028e+00
   3.3500000e+01   2.1255821e+00
   3.4000000e+01   2.0012454e+00
   3.4500000e+01   1.8787333e+00
   3.5000000e+01   1.7579893e+00
   3.5500000e+01   1.6389589e+00
   3.6000000e+01   1.5215902e+00
   3.6500000e+01   1.4058333e+00
   3.7000000e+01   1.2916404e+00
   3.7500000e+01   1.1789657e+00
   3.8000000e+01   1.0677651e+00
   3.8500000e+01   9.5799654e-01
   3.9000000e+01   8.4961948e-01
   3.9500000e+01   7.4259505e-01
   4.0000000e+01   6.3688594e-01
   4.0500000e+01   5.3245632e-01
   4.1000000e+01   4.2927178e-01
   4.1500000e+01   3.2729927e-01
   4.2000000e+01   2.2650704e-01
   4.2500000e+01   1.2686457e-01
   4.3000000e+01   2.8342569e-02
   4.3500000e+01  -6.9087156e-02
   4.4000000e+01  -1.6545168e-01
   4.4500000e+01  -2.6077704e-01
   4.5000000e+01  -3.5508828e-01
   4.5500000e+01  -4.4840946e-01
   4.6000000e+01  -5.4076376e-01
   4.6500000e+01  -6.3217344e-01
   4.7000000e+01  -7.2265995e-01
   4.7500000e+01  -8.1224392e-01
   4.8000000e+01  -9.0094523e-01
   4.8500000e+01  -9.8878301e-01
   4.9000000e+01  -1.0757757e+00
   4.9500000e+01  -1.1619410e+00
   5.0000000e+01  -1.2472961e+00
   5.0500000e+01  -1.3318575e+00
   5.1000000e+01  -1.4156411e+00
   5.1500000e+01  -1.4986623e+00
   5.2000000e+01  -1.5809358e+00
   5.2500000e+01  -1.6624761e+00
   5.3000000e+01  -1.7432968e+00
   5.3500000e+01  -1.8234115e+00
   5.4000000e+01  -1.9028330e+00
   5.4500000e+01  -1.9815738e+00
   5.5000000e+01  -2.0596461e+00
   5.5500000e+01  -2.1370615e+00
   5.6000000e+01  -2.2138313e+00
   5.6500000e+01  -2.2899667e+00
   5.7000000e+01  -2.3654782e+00
   5.7500000e+01  -2.4403762e+00
   5.8000000e+01  -2.5146707e+00
   5.8500000e+01  -2.5883715e+00
   5.9000000e+01  -2.6614880e+00
   5.9500000e+01  -2.7340294e+00
   6.0000000e+01  -2.8060048e+00
   6.0500000e+01  -2.8774228e+00
   6.1000000e+01  -2.9482918e+00
   6.1500000e+01  -3.0186202e+00
   6.2000000e+01  -3.0884160e+00
   6.2500000e+01  -3.1576869e+00
   6.3000000e+01  -3.2264408e+00
   6.3500000e+01  -3.2946849e+00
   6.4000000e+01  -3.3624266e+00
   6.4500000e+01  -3.4296730e+00
   6.5000000e+01  -3.4964310e+00
   6.5500000e+01  -3.5627074e+00
   6.6000000e+01  -3.6285089e+00
   6.6500000e+01  -3.6938419e+00
   6.7000000e+01  -3.7587127e+00
   6.7500000e+01  -3.8231275e+00
   6.8000000e+01  -3.8870924e+00
   6.8500000e+01  -3.9506134e+00
   6.9000000e+01  -4.0136963e+00
   6.9500000e+01  -4.0763468e+00
   7.0000000e+01  -4.1385703e+00
   7.0500000e+01  -4.2003726e+00
   7.1000000e+01  -4.2617588e+00
   7.1500000e+01  -4.3227342e+00
   7.2000000e+01  -4.3833041e+00
   7.2500000e+01  -4.4434735e+00
   7.3000000e+01  -4.5032473e+00
   7.3500000e+01  -4.5626305e+00
   7.4000000e+01  -4.6216278e+00
   7.4500000e+01  -4.6802439e+00
   7.5000000e+01  -4.7384834e+00
   7.5500000e+01  -4.7963510e+00
   7.6000000e+01  -4.8538510e+00
   7.6500000e+01  -4.9109878e+00
   7.7000000e+01  -4.9677657e+00
   7.7500000e+01  -5.0241889e+00
   7.8000000e+01  -5.0802617e+00
   7.8500000e+01  -5.1359881e+00
   7.9000000e+01  -5.1913721e+00
   7.9500000e+01  -5.2464176e+00
   8.0000000e+01  -5.3011286e+00
   8.0500000e+01  -5.3555089e+00
   8.1000000e+01  -5.4095622e+00
   8.1500000e+01  -5.4632923e+00
   8.2000000e+01  -5.5167027e+00
   8.2500000e+01  -5.5697971e+00
   8.3000000e+01  -5.6225789e+00
   8.3500000e+01  -5.6750518e+00
   8.4000000e+01  -5.7272190e+00
   8.4500000e+01  -5.7790839e+00
   8.5000000e+01  -5.8306499e+00
   8.5500000e+01  -5.8819202e+00
   8.6000000e+01  -5.9328979e+00
   8.6500000e+01  -5.9835864e+00
   8.7000000e+01  -6.0339886e+00
   8.7500000e+01  -6.0841077e+00
   8.8000000e+01  -6.1339467e+00
   8.8500000e+01  -6.1835085e+00
   8.9000000e+01  -6.2327960e+00
   8.9500000e+01  -6.2818122e+00
   9.0000000e+01  -6.3305599e+00
   9.0500000e+01  -6.3790419e+00
   9.1000000e+01  -6.4272609e+00
   9.1500000e+01  -6.4752197e+00
   9.2000000e+01  -6.5229209e+00
   9.2500000e+01  -6.5703673e+00
   9.3000000e+01  -6.6175613e+00
   9.3500000e+01  -6.6645055e+00
   9.4000000e+01  -6.7112026e+00
   9.4500000e+01  -6.7576549e+00
   9.5000000e+01  -6.8038649e+00
   9.5500000e+01  -6.8498351e+00
   9.6000000e+01  -6.8955678e+00
   9.6500000e+01  -6.9410654e+00
   9.7000000e+01  -6.9863302e+00
   9.7500000e+01  -7.0313646e+00
   9.8000000e+01  -7.0761706e+00
   9.8500000e+01  -7.1207506e+00
   9.9000000e+01  -7.1651068e+00
   9.9500000e+01  -7.2092414e+00
   1.0000000e+02  -7.2531564e+00


==> data1/apotelesmaMuser.dat <==
   1.5000000e+00   1.7607439e+01
   2.0000000e+00   1.7699441e+01
   2.5000000e+00   1.7791334e+01
   3.0000000e+00   1.7875149e+01
   3.5000000e+00   1.7966882e+01
   4.0000000e+00   1.8058437e+01
   4.5000000e+00   1.8149787e+01
   5.0000000e+00   1.8233452e+01
   5.5000000e+00   1.8324443e+01
   6.0000000e+00   1.8415150e+01
   6.5000000e+00   1.8505544e+01
   7.0000000e+00   1.8595595e+01
   7.5000000e+00   1.8678432e+01
   8.0000000e+00   1.8767830e+01
   8.5000000e+00   1.8856788e+01
   9.0000000e+00   1.8945274e+01
   9.5000000e+00   1.9026902e+01
   1.0000000e+01   1.9114462e+01
   1.0500000e+01   1.9201440e+01
   1.1000000e+01   1.9287798e+01
   1.1500000e+01   1.9367637e+01
   1.2000000e+01   1.9452762e+01
   1.2500000e+01   1.9537144e+01
   1.3000000e+01   1.9620743e+01
   1.3500000e+01   1.9698145e+01
   1.4000000e+01   1.9780169e+01
   1.4500000e+01   1.9861274e+01
   1.5000000e+01   1.9941415e+01
   1.5500000e+01   2.0020543e+01
   1.6000000e+01   2.0093858e+01
   1.6500000e+01   2.0170940e+01
   1.7000000e+01   2.0246863e+01
   1.7500000e+01   2.0321574e+01
   1.8000000e+01   2.0390762e+01
   1.8500000e+01   2.0463023e+01
   1.9000000e+01   2.0533916e+01
   1.9500000e+01   2.0603391e+01
   2.0000000e+01   2.0667621e+01
   2.0500000e+01   2.0734221e+01
   2.1000000e+01   2.0799242e+01
   2.1500000e+01   2.0862628e+01
   2.2000000e+01   2.0921047e+01
   2.2500000e+01   2.0981131e+01
   2.3000000e+01   2.1039421e+01
   2.3500000e+01   2.1095864e+01
   2.4000000e+01   2.1147619e+01
   2.4500000e+01   2.1200338e+01
   2.5000000e+01   2.1251056e+01
   2.5500000e+01   2.1299724e+01
   2.6000000e+01   2.1346293e+01
   2.6500000e+01   2.1388541e+01
   2.7000000e+01   2.1430896e+01
   2.7500000e+01   2.1471014e+01
   2.8000000e+01   2.1508853e+01
   2.8500000e+01   2.1542689e+01
   2.9000000e+01   2.1575973e+01
   2.9500000e+01   2.1606861e+01
   3.0000000e+01   2.1635318e+01
   3.0500000e+01   2.1660121e+01
   3.1000000e+01   2.1683748e+01
   3.1500000e+01   2.1704854e+01
   3.2000000e+01   2.1723417e+01
   3.2500000e+01   2.1738712e+01
   3.3000000e+01   2.1752248e+01
   3.3500000e+01   2.1763182e+01
   3.4000000e+01   2.1771503e+01
   3.4500000e+01   2.1776990e+01
   3.5000000e+01   2.1780180e+01
   3.5500000e+01   2.1780735e+01
   3.6000000e+01   2.1778655e+01
   3.6500000e+01   2.1774223e+01
   3.7000000e+01   2.1767008e+01
   3.7500000e+01   2.1757173e+01
   3.8000000e+01   2.1744732e+01
   3.8500000e+01   2.1730471e+01
   3.9000000e+01   2.1712987e+01
   3.9500000e+01   2.1692950e+01
   4.0000000e+01   2.1670382e+01
   4.0500000e+01   2.1645309e+01
   4.1000000e+01   2.1619150e+01
   4.1500000e+01   2.1589282e+01
   4.2000000e+01   2.1557003e+01
   4.2500000e+01   2.1522349e+01
   4.3000000e+01   2.1487238e+01
   4.3500000e+01   2.1448075e+01
   4.4000000e+01   2.1406658e+01
   4.4500000e+01   2.1363029e+01
   4.5000000e+01   2.1319605e+01
   4.5500000e+01   2.1271816e+01
   4.6000000e+01   2.1221955e+01
   4.6500000e+01   2.1170073e+01
   4.7000000e+01   2.1119081e+01
   4.7500000e+01   2.1063432e+01
   4.8000000e+01   2.1005914e+01
   4.8500000e+01   2.0946579e+01
   4.9000000e+01   2.0888834e+01
   4.9500000e+01   2.0826152e+01
   5.0000000e+01   2.0761814e+01
   5.0500000e+01   2.0695873e+01
   5.1000000e+01   2.0632226e+01
   5.1500000e+01   2.0563366e+01
   5.2000000e+01   2.0493064e+01
   5.2500000e+01   2.0421373e+01
   5.3000000e+01   2.0348345e+01
   5.3500000e+01   2.0278494e+01
   5.4000000e+01   2.0203075e+01
   5.4500000e+01   2.0126475e+01
   5.5000000e+01   2.0048744e+01
   5.5500000e+01   1.9974882e+01
   5.6000000e+01   1.9895162e+01
   5.6500000e+01   1.9814458e+01
   5.7000000e+01   1.9732815e+01
   5.7500000e+01   1.9655723e+01
   5.8000000e+01   1.9572467e+01
   5.8500000e+01   1.9488410e+01
   5.9000000e+01   1.9403592e+01
   5.9500000e+01   1.9323990e+01
   6.0000000e+01   1.9237905e+01
   6.0500000e+01   1.9151184e+01
   6.1000000e+01   1.9063864e+01
   6.1500000e+01   1.8975985e+01
   6.2000000e+01   1.8894132e+01
   6.2500000e+01   1.8805368e+01
   6.3000000e+01   1.8716152e+01
   6.3500000e+01   1.8626515e+01
   6.4000000e+01   1.8543531e+01
   6.4500000e+01   1.8453278e+01
   6.5000000e+01   1.8362699e+01
   6.5500000e+01   1.8271825e+01
   6.6000000e+01   1.8188211e+01
   6.6500000e+01   1.8096954e+01
   6.7000000e+01   1.8005482e+01
   6.7500000e+01   1.7913821e+01
   6.8000000e+01   1.7830016e+01
   6.8500000e+01   1.7738175e+01
   6.9000000e+01   1.7646216e+01
   6.9500000e+01   1.7554160e+01
   7.0000000e+01   1.7462028e+01
   7.0500000e+01   1.7378476e+01
   7.1000000e+01   1.7286378e+01
   7.1500000e+01   1.7194260e+01
   7.2000000e+01   1.7102142e+01
   7.2500000e+01   1.7019166e+01
   7.3000000e+01   1.6927223e+01
   7.3500000e+01   1.6835327e+01
   7.4000000e+01   1.6743494e+01
   7.4500000e+01   1.6651736e+01
   7.5000000e+01   1.6569813e+01
   7.5500000e+01   1.6478375e+01
   7.6000000e+01   1.6387053e+01
   7.6500000e+01   1.6295857e+01
   7.7000000e+01   1.6215032e+01
   7.7500000e+01   1.6124250e+01
   7.8000000e+01   1.6033626e+01
   7.8500000e+01   1.5943170e+01
   7.9000000e+01   1.5863614e+01
   7.9500000e+01   1.5773649e+01
   8.0000000e+01   1.5683878e+01
   8.0500000e+01   1.5594308e+01
   8.1000000e+01   1.5504946e+01
   8.1500000e+01   1.5427141e+01
   8.2000000e+01   1.5338346e+01
   8.2500000e+01   1.5249780e+01
   8.3000000e+01   1.5161448e+01
   8.3500000e+01   1.5085183e+01
   8.4000000e+01   1.4997465e+01
   8.4500000e+01   1.4909995e+01
   8.5000000e+01   1.4822780e+01
   8.5500000e+01   1.4735824e+01
   8.6000000e+01   1.4661575e+01
   8.6500000e+01   1.4575276e+01
   8.7000000e+01   1.4489246e+01
   8.7500000e+01   1.4403489e+01
   8.8000000e+01   1.4318008e+01
   8.8500000e+01   1.4245867e+01
   8.9000000e+01   1.4161074e+01
   8.9500000e+01   1.4076565e+01
   9.0000000e+01   1.3992340e+01
   9.0500000e+01   1.3921953e+01
   9.1000000e+01   1.3838434e+01
   9.1500000e+01   1.3755206e+01
   9.2000000e+01   1.3672270e+01
   9.2500000e+01   1.3589628e+01
   9.3000000e+01   1.3521445e+01
   9.3500000e+01   1.3439522e+01
   9.4000000e+01   1.3357894e+01
   9.4500000e+01   1.3276564e+01
   9.5000000e+01   1.3195530e+01
   9.5500000e+01   1.3129577e+01
   9.6000000e+01   1.3049270e+01
   9.6500000e+01   1.2969261e+01
   9.7000000e+01   1.2889550e+01
   9.7500000e+01   1.2825406e+01
   9.8000000e+01   1.2746422e+01
   9.8500000e+01   1.2667736e+01
   9.9000000e+01   1.2589349e+01
   9.9500000e+01   1.2511259e+01
   1.0000000e+02   1.2449350e+01


==> data1/montecarlo.dat <==
   5.0000000e+04   9.8335060e-01
   6.0000000e+04   6.7126560e-01
   7.0000000e+04   1.8115610e-01
   8.0000000e+04   2.0888900e-02
   9.0000000e+04   1.3773000e-03
   1.0000000e+05   7.0900000e-05
   1.1000000e+05   2.5000000e-06
   1.2000000e+05   1.0000000e-07
   1.3000000e+05   0.0000000e+00
   1.4000000e+05   0.0000000e+00
   1.5000000e+05   0.0000000e+00
   1.6000000e+05   0.0000000e+00
   1.7000000e+05   0.0000000e+00
   1.8000000e+05   0.0000000e+00
   1.9000000e+05   0.0000000e+00
   2.0000000e+05   0.0000000e+00
   2.1000000e+05   0.0000000e+00
   2.2000000e+05   0.0000000e+00
   2.3000000e+05   0.0000000e+00
   2.4000000e+05   0.0000000e+00
   2.5000000e+05   0.0000000e+00
   2.6000000e+05   0.0000000e+00
   2.7000000e+05   0.0000000e+00
   2.8000000e+05   0.0000000e+00
   2.9000000e+05   0.0000000e+00
   3.0000000e+05   0.0000000e+00


==> data1/o_mc_pi2_1.dat <==
   1.5000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   2.0000000e-05
   1.0500000e+01   8.0000000e-05
   1.1000000e+01   6.2000000e-04
   1.1500000e+01   3.4200000e-03
   1.2000000e+01   1.4130000e-02
   1.2500000e+01   4.3800000e-02
   1.3000000e+01   1.1268000e-01
   1.3500000e+01   2.3337000e-01
   1.4000000e+01   3.9796000e-01
   1.4500000e+01   5.8530000e-01
   1.5000000e+01   7.5203000e-01
   1.5500000e+01   8.6934000e-01
   1.6000000e+01   9.4262000e-01
   1.6500000e+01   9.7852000e-01
   1.7000000e+01   9.9285000e-01
   1.7500000e+01   9.9790000e-01
   1.8000000e+01   9.9961000e-01
   1.8500000e+01   9.9991000e-01
   1.9000000e+01   9.9998000e-01
   1.9500000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.0500000e+01   9.9999000e-01
   2.1000000e+01   1.0000000e+00
   2.1500000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.2500000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.3500000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.4500000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   2.5500000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.6500000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00


==> data1/o_mc_pi2_3.dat <==
   1.5000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   7.0000000e-05
   1.3500000e+01   8.4000000e-04
   1.4000000e+01   1.1080000e-02
   1.4500000e+01   6.7210000e-02
   1.5000000e+01   2.3634000e-01
   1.5500000e+01   5.2231000e-01
   1.6000000e+01   7.9415000e-01
   1.6500000e+01   9.4318000e-01
   1.7000000e+01   9.9021000e-01
   1.7500000e+01   9.9907000e-01
   1.8000000e+01   9.9993000e-01
   1.8500000e+01   1.0000000e+00
   1.9000000e+01   1.0000000e+00
   1.9500000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.0500000e+01   1.0000000e+00
   2.1000000e+01   1.0000000e+00
   2.1500000e+01   1.0000000e+00
   2.2000000e+01   1.0000000e+00
   2.2500000e+01   1.0000000e+00
   2.3000000e+01   1.0000000e+00
   2.3500000e+01   1.0000000e+00
   2.4000000e+01   1.0000000e+00
   2.4500000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   2.5500000e+01   1.0000000e+00
   2.6000000e+01   1.0000000e+00
   2.6500000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00


==> data1/o_mc_pi6_3.dat <==
   2.5000000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.6000000e+01   3.0000000e-05
   2.6500000e+01   1.2179000e-02
   2.7000000e+01   3.1780200e-01
   2.7500000e+01   9.0239700e-01


==> data1/outage.dat <==
   5.0000000e+04   9.8500427e-01
   6.0000000e+04   6.6834975e-01
   7.0000000e+04   1.8063237e-01
   8.0000000e+04   2.2760598e-02
   9.0000000e+04   1.8654643e-03
   1.0000000e+05   1.2530026e-04
   1.1000000e+05   7.9131902e-06
   1.2000000e+05   5.0838642e-07
   1.3000000e+05   3.4725433e-08
   1.4000000e+05   2.5824618e-09
   1.5000000e+05   2.1156099e-10
   1.6000000e+05   1.9178714e-11
   1.7000000e+05   1.9244606e-12
   1.8000000e+05   2.1327384e-13
   1.9000000e+05   2.6034730e-14
   2.0000000e+05   3.4972025e-15
   2.1000000e+05   4.9960036e-16
   2.2000000e+05   5.5511151e-17
   2.3000000e+05   0.0000000e+00
   2.4000000e+05   0.0000000e+00
   2.5000000e+05   0.0000000e+00
   2.6000000e+05   0.0000000e+00
   2.7000000e+05   0.0000000e+00
   2.8000000e+05   0.0000000e+00
   2.9000000e+05   0.0000000e+00
   3.0000000e+05   0.0000000e+00


==> data1/outage1_pi2_1.dat <==
   1.5000000e+00   7.4742698e-01
   2.0000000e+00   7.3031810e-05
   2.5000000e+00   5.5511151e-17
   3.0000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   6.0507155e-15
   2.0500000e+01   2.7732761e-11
   2.1000000e+01   3.4143595e-08
   2.1500000e+01   1.1388643e-05
   2.2000000e+01   1.0492931e-03
   2.2500000e+01   2.7678713e-02
   2.3000000e+01   2.2476258e-01
   2.3500000e+01   6.5676365e-01
   2.4000000e+01   9.4103247e-01
   2.4500000e+01   9.9676885e-01
   2.5000000e+01   9.9994846e-01
   2.5500000e+01   9.9999977e-01
   2.6000000e+01   1.0000000e+00
   2.6500000e+01   1.0000000e+00
   2.7000000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00


==> data1/outage1_pi2_3.dat <==
   1.5000000e+00   2.3559241e-01
   2.0000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3500000e+01   1.2852219e-11
   2.4000000e+01   9.4424241e-07
   2.4500000e+01   2.1133940e-03
   2.5000000e+01   1.6942587e-01
   2.5500000e+01   8.2839657e-01
   2.6000000e+01   9.9782865e-01
   2.6500000e+01   9.9999901e-01
   2.7000000e+01   1.0000000e+00
   2.7500000e+01   1.0000000e+00
   2.8000000e+01   1.0000000e+00
   2.8500000e+01   1.0000000e+00
   2.9000000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00


==> data1/outage1_pi6_3.dat <==
   1.5000000e+00   8.2413179e-01
   2.0000000e+00   5.5063287e-11
   2.5000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.5000000e+01   1.9539925e-14
   2.5500000e+01   3.4837793e-09
   2.6000000e+01   2.9152443e-05
   2.6500000e+01   1.2306220e-02
   2.7000000e+01   3.1728820e-01
   2.7500000e+01   9.0265704e-01
   2.8000000e+01   9.9892604e-01
   2.8500000e+01   9.9999935e-01
   2.9000000e+01   1.0000000e+00
   2.9500000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.0500000e+01   1.0000000e+00
   3.1000000e+01   1.0000000e+00
   3.1500000e+01   1.0000000e+00
   3.2000000e+01   1.0000000e+00
   3.2500000e+01   1.0000000e+00
   3.3000000e+01   1.0000000e+00
   3.3500000e+01   1.0000000e+00
   3.4000000e+01   1.0000000e+00
   3.4500000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   3.5500000e+01   1.0000000e+00
   3.6000000e+01   1.0000000e+00
   3.6500000e+01   1.0000000e+00
   3.7000000e+01   1.0000000e+00
   3.7500000e+01   1.0000000e+00
   3.8000000e+01   1.0000000e+00
   3.8500000e+01   1.0000000e+00
   3.9000000e+01   1.0000000e+00
   3.9500000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.0500000e+01   1.0000000e+00
   4.1000000e+01   1.0000000e+00
   4.1500000e+01   1.0000000e+00
   4.2000000e+01   1.0000000e+00
   4.2500000e+01   1.0000000e+00
   4.3000000e+01   1.0000000e+00
   4.3500000e+01   1.0000000e+00
   4.4000000e+01   1.0000000e+00
   4.4500000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   4.5500000e+01   1.0000000e+00
   4.6000000e+01   1.0000000e+00
   4.6500000e+01   1.0000000e+00
   4.7000000e+01   1.0000000e+00
   4.7500000e+01   1.0000000e+00
   4.8000000e+01   1.0000000e+00
   4.8500000e+01   1.0000000e+00
   4.9000000e+01   1.0000000e+00
   4.9500000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.0500000e+01   1.0000000e+00
   5.1000000e+01   1.0000000e+00
   5.1500000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.2500000e+01   1.0000000e+00
   5.3000000e+01   1.0000000e+00
   5.3500000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.4500000e+01   1.0000000e+00
   5.5000000e+01   1.0000000e+00
   5.5500000e+01   1.0000000e+00
   5.6000000e+01   1.0000000e+00
   5.6500000e+01   1.0000000e+00
   5.7000000e+01   1.0000000e+00
   5.7500000e+01   1.0000000e+00
   5.8000000e+01   1.0000000e+00
   5.8500000e+01   1.0000000e+00
   5.9000000e+01   1.0000000e+00
   5.9500000e+01   1.0000000e+00
   6.0000000e+01   1.0000000e+00
   6.0500000e+01   1.0000000e+00
   6.1000000e+01   1.0000000e+00
   6.1500000e+01   1.0000000e+00
   6.2000000e+01   1.0000000e+00
   6.2500000e+01   1.0000000e+00
   6.3000000e+01   1.0000000e+00
   6.3500000e+01   1.0000000e+00
   6.4000000e+01   1.0000000e+00
   6.4500000e+01   1.0000000e+00
   6.5000000e+01   1.0000000e+00
   6.5500000e+01   1.0000000e+00
   6.6000000e+01   1.0000000e+00
   6.6500000e+01   1.0000000e+00
   6.7000000e+01   1.0000000e+00
   6.7500000e+01   1.0000000e+00
   6.8000000e+01   1.0000000e+00
   6.8500000e+01   1.0000000e+00
   6.9000000e+01   1.0000000e+00
   6.9500000e+01   1.0000000e+00
   7.0000000e+01   1.0000000e+00
   7.0500000e+01   1.0000000e+00
   7.1000000e+01   1.0000000e+00
   7.1500000e+01   1.0000000e+00
   7.2000000e+01   1.0000000e+00
   7.2500000e+01   1.0000000e+00
   7.3000000e+01   1.0000000e+00
   7.3500000e+01   1.0000000e+00
   7.4000000e+01   1.0000000e+00
   7.4500000e+01   1.0000000e+00
   7.5000000e+01   1.0000000e+00
   7.5500000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.6500000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.7500000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.8500000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   7.9500000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.0500000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.1500000e+01   1.0000000e+00
   8.2000000e+01   1.0000000e+00
   8.2500000e+01   1.0000000e+00
   8.3000000e+01   1.0000000e+00
   8.3500000e+01   1.0000000e+00
   8.4000000e+01   1.0000000e+00
   8.4500000e+01   1.0000000e+00
   8.5000000e+01   1.0000000e+00
   8.5500000e+01   1.0000000e+00
   8.6000000e+01   1.0000000e+00
   8.6500000e+01   1.0000000e+00
   8.7000000e+01   1.0000000e+00
   8.7500000e+01   1.0000000e+00
   8.8000000e+01   1.0000000e+00
   8.8500000e+01   1.0000000e+00
   8.9000000e+01   1.0000000e+00
   8.9500000e+01   1.0000000e+00
   9.0000000e+01   1.0000000e+00
   9.0500000e+01   1.0000000e+00
   9.1000000e+01   1.0000000e+00
   9.1500000e+01   1.0000000e+00
   9.2000000e+01   1.0000000e+00
   9.2500000e+01   1.0000000e+00
   9.3000000e+01   1.0000000e+00
   9.3500000e+01   1.0000000e+00
   9.4000000e+01   1.0000000e+00
   9.4500000e+01   1.0000000e+00
   9.5000000e+01   1.0000000e+00
   9.5500000e+01   1.0000000e+00
   9.6000000e+01   1.0000000e+00
   9.6500000e+01   1.0000000e+00
   9.7000000e+01   1.0000000e+00
   9.7500000e+01   1.0000000e+00
   9.8000000e+01   1.0000000e+00
   9.8500000e+01   1.0000000e+00
   9.9000000e+01   1.0000000e+00
   9.9500000e+01   1.0000000e+00
   1.0000000e+02   1.0000000e+00

